On the Proximal Gradient Algorithm with Alternated Inertia

In this paper, we investigate the attractive properties of the proximal gradient algorithm with inertia. Notably, we show that using alternated inertia yields monotonically decreasing functional values, which contrasts with usual accelerated proximal gradient methods. We also provide convergence rates for the algorithm with alternated inertia based on local geometric properties of the objective function. The results are put into perspective by discussions on several extensions and illustrations on common regularized problems.

==> data/lasso_80_130_AI.dat <==
0 15122.657953
1 5456.44126217
2 2664.2130332
3 1496.22103414
4 928.341851502
5 623.576884699
6 446.288718984
7 305.626272072
8 241.432488699
9 176.303637693
10 146.862884049
11 112.152197216
12 96.3121346052
13 75.8904568757
14 66.5323146695
15 53.7428066812
16 47.8621670897
17 39.4588741626
18 35.5788113534
19 29.8329831332
20 27.1603461687
21 23.0859988843
22 21.1793230857
23 18.2025702636
24 16.8021724544
25 14.5724087492
26 13.5189933485
27 11.8141334133
28 11.0061123602
29 9.68044456847
30 9.0506402212
31 8.00535534098
32 7.50786483811
33 6.67393828974
34 6.27648341256
35 5.604436871
36 5.28375880629
37 4.73734337226
38 4.47633660423
39 4.02851002467
40 3.8143796414
41 3.44489674452
42 3.26835400634
43 2.96175989185
44 2.81485295882
45 2.55836353775
46 2.43533807726
47 2.21948101532
48 2.11583685358
49 1.93314732945
50 1.845336726
51 1.68989051775
52 1.61509719236
53 1.48216284233
54 1.4181367959
55 1.30393721505
56 1.24890384408
57 1.15037949698
58 1.10283570342
59 1.01743768046
60 0.97619262907
61 0.901882907027
62 0.865965873646
63 0.801072608197
64 0.76968574345
65 0.712828595828
66 0.685312299396
67 0.635345285826
68 0.61115123967
69 0.567117867271
70 0.545787816611
71 0.506885596988
72 0.488034556156
73 0.453586792709
74 0.436889688359
75 0.406322945064
76 0.391503944593
77 0.364329973963
78 0.351153921045
79 0.326955106128
80 0.315220616445
81 0.293638192409
82 0.283172062518
83 0.263896544872
84 0.254549203629
85 0.237312574522
86 0.228954365421
87 0.213523665792
88 0.206041794047
89 0.19221384414
90 0.18550985771
91 0.17310688673
92 0.167094587911
93 0.155960599092
94 0.150564304785
95 0.140562037758
96 0.135715123265
97 0.126723503603
98 0.122367178011
99 0.114279165832
100 0.110361437371
101 0.103082204291
102 0.0995570022508
103 0.0930023796831
104 0.0898288059325
105 0.0839239586797
106 0.0810656469728
107 0.075743934711
108 0.0731685000392
109 0.0683704962239
110 0.0660490597466
111 0.0617217030106
112 0.0596284807007
113 0.0557243382597
114 0.0538362835028
115 0.0503129096656
116 0.0486094017438
117 0.0454343932699
118 0.0439034286286
119 0.0410457914958
120 0.0396659598154
121 0.0370882776831
122 0.0358435048335
123 0.0335167229958
124 0.0323931900742
125 0.03029191075
126 0.0292773260368
127 0.0273794064823
128 0.0264634515262
129 0.0247488516602
130 0.02392128307
131 0.0223713870196
132 0.0216234135355
133 0.020221995176
134 0.0195457908825
135 0.0182783419029
136 0.0176668902824
137 0.0165203811812
138 0.0159673761917
139 0.0149300845755
140 0.0144298517053
141 0.0134912205858
142 0.013038649566
143 0.0121891650484
144 0.0117796510703
145 0.01101073488
146 0.0106401266752
147 0.00994404092104
148 0.0096085946382
149 0.00897835702267
150 0.00867469510934
151 0.00810400321452
152 0.00782907767487
153 0.00731224121424
154 0.00706330072037
155 0.00659518082544
156 0.00636974123942
157 0.00594569598619
158 0.0057415139113
159 0.00535734939876
160 0.00517239842835
161 0.00482432480864
162 0.00465677418197
163 0.0043413661151
164 0.00418956152465
165 0.0039037225925
166 0.00376616891671
167 0.00350709958452
168 0.00338244534561
169 0.003147614105
170 0.00303463747385
171 0.00282175484183
172 0.00271935103139
173 0.00252634611472
174 0.00243389257877
175 0.00226433460131
176 0.00218387377013
177 0.00203329733391
178 0.00196159185497
179 0.00182719904219
180 0.00176312301022
181 0.00164292147825
182 0.00158557147191
183 0.00147791472098
184 0.00142652609259
185 0.00133000660132
186 0.0012839188871
187 0.00119731450124
188 0.00115595095912
189 0.00107819096552
190 0.00104104455583
191 0.000971165234972
192 0.000937734002183
193 0.000874733712922
194 0.000844544253762
195 0.000787596511193
196 0.000760286048724
197 0.000708736407547
198 0.000684004167426
199 0.000637299229863
200 0.000614885758004
201 0.000572543816199
202 0.000552221090563
203 0.00051381670912
204 0.000495382279867
205 0.000460536605405
206 0.000443809619076
207 0.00041218354315
208 0.000397001793771
209 0.000368340601322
210 0.000354916489282
211 0.000329846673591
212 0.000317974189803
213 0.000295687296737
214 0.000285098615468
215 0.000265196538862
216 0.000255731225648
217 0.000237928878232
218 0.000229458135538
219 0.000213519384594
220 0.000205933407381
221 0.000191654634799
222 0.000184857660465
223 0.000172060376214
224 0.000165968023174
225 0.000154494532146
226 0.000149032050258
227 0.000138742438177
228 0.00013384340482
229 0.000124613215632
230 0.000120218490992
231 0.000111936830668
232 0.000107993686246
233 0.000100561624028
234 9.70229988337e-05
235 9.03521941127e-05
236 8.71760512058e-05
237 8.11875609106e-05
238 7.83363260064e-05
239 7.2959561332e-05
240 7.0399630236e-05
241 6.55714395279e-05
242 6.32727442236e-05
243 5.89366039261e-05
244 5.68722292207e-05
245 5.29775282758e-05
246 5.11233723448e-05
247 4.76247779373e-05
248 4.59592511808e-05
249 4.28161456503e-05
250 4.13199031657e-05
251 3.84958834245e-05
252 3.71515870405e-05
253 3.46140190253e-05
254 3.34061254015e-05
255 3.11257471535e-05
256 3.00403189324e-05
257 2.79908866618e-05
258 2.70154240347e-05
259 2.51733962995e-05
260 2.4296686659e-05
261 2.26409423809e-05
262 2.18529260585e-05
263 2.03645125758e-05
264 1.96561628618e-05
265 1.83180707296e-05
266 1.76812866202e-05
267 1.6478248217e-05
268 1.5905758473e-05
269 1.48240678204e-05
270 1.43093451483e-05
271 1.33366966519e-05
272 1.28738808693e-05
273 1.19992249545e-05
274 1.15830542065e-05
275 1.07964680152e-05
276 1.04222171804e-05
277 9.71478875345e-06
278 9.37821425273e-06
279 8.74193874933e-06
280 8.43922910132e-06
281 7.86691578503e-06
282 7.59464728306e-06
283 7.0798361409e-06
284 6.83493313058e-06
285 6.37182011376e-06
286 6.15151936989e-06
287 5.73488935185e-06
288 5.53670813463e-06
289 5.1618747765e-06
290 4.98358218426e-06
291 4.64633399355e-06
292 4.48592526148e-06
293 4.18247719036e-06
294 4.03815063299e-06
295 3.76510065392e-06
296 3.63523697544e-06
297 3.38952710566e-06
298 3.27267083122e-06
299 3.05155214653e-06
300 2.94639496401e-06
301 2.74739620121e-06
302 2.65276199718e-06
303 2.47366136463e-06
304 2.38849279732e-06
305 2.22729265653e-06
306 2.15063910503e-06
307 2.00554325103e-06
308 1.93654998393e-06
309 1.80594322829e-06
310 1.74384168528e-06
311 1.62627153033e-06
312 1.57037059711e-06
313 1.46453076955e-06
314 1.41420892907e-06
315 1.31892459354e-06
316 1.2736228916e-06
317 1.18788272729e-06
318 1.14713312005e-06
319 1.06997283877e-06
320 1.03329644219e-06
321 9.63839465573e-07
322 9.30823631951e-07
323 8.68292004519e-07
324 8.38567759676e-07
325 7.82264666377e-07
326 7.55501104788e-07
327 7.04801248474e-07
328 6.80701281564e-07
329 6.3504308212e-07
330 6.13339826927e-07
331 5.72218679107e-07
332 5.52672293264e-07
333 5.15634629217e-07
334 4.98029510965e-07
335 4.64667537337e-07
336 4.48809829745e-07
337 4.18756819442e-07
338 4.04472182414e-07
339 3.77398290841e-07
340 3.64529907593e-07
341 3.40138405885e-07
342 3.28545202155e-07
343 3.06569118536e-07
344 2.96124167409e-07
345 2.76323267823e-07
346 2.66912355773e-07
347 2.4907044649e-07
348 2.4059078152e-07
349 2.24513279079e-07
350 2.16872350745e-07
351 2.02384101478e-07
352 1.95498635502e-07
353 1.82441967311e-07
354 1.76236998328e-07
355 1.64469954989e-07
356 1.58877994316e-07
357 1.48272767397e-07
358 1.43233050753e-07
359 1.33674549652e-07
360 1.29132363025e-07
361 1.20516951529e-07
362 1.16423022778e-07
363 1.0865736888e-07
364 1.04967329051e-07
365 9.79673724366e-08
366 9.46412574976e-08
367 8.83312876176e-08
368 8.5333107247e-08
369 7.96449253215e-08
370 7.69422574542e-08
371 7.18144317347e-08
372 6.93780752847e-08
373 6.47552624855e-08
374 6.25589082759e-08
375 5.83912527219e-08
376 5.64112014878e-08
377 5.26537800027e-08
378 5.08686794909e-08
379 4.74810191164e-08
380 4.58716322704e-08
381 4.2817265733e-08
382 4.13662579746e-08
383 3.86123257812e-08
384 3.73040767165e-08
385 3.48209656664e-08
386 3.36414021085e-08
387 3.1402426437e-08
388 3.03388647538e-08
389 2.83199761419e-08
390 2.73609876977e-08
391 2.55405119276e-08
392 2.46757951849e-08
393 2.30341972163e-08
394 2.22544676021e-08
395 2.077414063e-08
396 2.00710323917e-08
397 1.87361068882e-08
398 1.81020789469e-08
399 1.68982507986e-08
400 1.63265019282e-08
401 1.52408765608e-08
402 1.47252818827e-08
403 1.37462357053e-08
404 1.32812720821e-08
405 1.23983263656e-08
406 1.19790133368e-08
407 1.11827231919e-08
408 1.08045741243e-08
409 1.00864205876e-08
410 9.74538849619e-09
411 9.0976977063e-09
412 8.79013439814e-09
413 8.20598211604e-09
414 7.92859911058e-09
415 7.40174543878e-09
416 7.15157710829e-09
417 6.6763954365e-09
418 6.4507692521e-09
419 6.02218497292e-09
420 5.81869041838e-09
421 5.43213074522e-09
422 5.24859400386e-09
423 4.89993245978e-09
424 4.73439509818e-09
425 4.41991510058e-09
426 4.27060786734e-09
427 3.98695343407e-09
428 3.85228471345e-09
429 3.59643026471e-09
430 3.47496564856e-09
431 3.2441849207e-09
432 3.13462678037e-09
433 2.92646173961e-09
434 2.82764078818e-09
435 2.63987365301e-09
436 2.55073828725e-09
437 2.38136577124e-09
438 2.30096564025e-09
439 2.14818740574e-09
440 2.0756663055e-09
441 1.9378525451e-09
442 1.87243820449e-09
443 1.74812342379e-09
444 1.68911729048e-09
445 1.57697765957e-09
446 1.52375312368e-09
447 1.4225967071e-09
448 1.37458489036e-09
449 1.28333565996e-09
450 1.24002719204e-09
451 1.15771303655e-09
452 1.11864695285e-09
453 1.04439257242e-09
454 1.00915142909e-09
455 9.42168121298e-10
456 9.10379327479e-10
457 8.49952996873e-10
458 8.21277268415e-10
459 7.66767094262e-10
460 7.40900230056e-10
461 6.91725343671e-10
462 6.6839023205e-10
463 6.24030604968e-10
464 6.02980776421e-10
465 5.62962121364e-10
466 5.4397375493e-10
467 5.07872410793e-10
468 4.90743001791e-10
469 4.58174387319e-10
470 4.42721415084e-10
471 4.13341805228e-10
472 3.9940228902e-10
473 3.7289682453e-10
474 3.60321106285e-10
475 3.36410455049e-10
476 3.25065752094e-10
477 3.03494562814e-10
478 2.93261415152e-10
479 2.73800981887e-10
480 2.64568367214e-10
481 2.47012188481e-10
482 2.3868329535e-10
483 2.2284574186e-10
484 2.15331752429e-10
485 2.01043626191e-10
486 1.94265492581e-10
487 1.81374026909e-10
488 1.75259362578e-10
489 1.63631330707e-10
490 1.58114410453e-10
491 1.4762324696e-10
492 1.42647227364e-10
493 1.33181909945e-10
494 1.28691723944e-10
495 1.20153220706e-10
496 1.16103127112e-10
497 1.083990675e-10
498 1.0474598966e-10
499 9.77955494363e-11
500 9.44990752316e-11
501 8.8229423767e-11
502 8.52553583286e-11
503 7.95985499735e-11
504 7.69153629676e-11
505 7.18127779464e-11
506 6.93916035743e-11
507 6.4788174825e-11
508 6.26045881802e-11
509 5.84505777113e-11
510 5.64805979764e-11
511 5.27338173129e-11
512 5.09556841166e-11
513 4.75752770512e-11
514 4.59721150037e-11
515 4.29221103104e-11
516 4.14757117539e-11
517 3.87236909205e-11
518 3.74185127328e-11
519 3.49364981389e-11
520 3.37592176436e-11
521 3.15187875799e-11
522 3.04565261899e-11
523 2.84359202851e-11
524 2.74780198595e-11
525 2.56554777422e-11
526 2.47899478723e-11
527 2.31454855282e-11
528 2.23647766973e-11
529 2.0882851004e-11
530 2.01789696064e-11
531 1.88404847279e-11
532 1.8205881247e-11
533 1.6997514507e-11
534 1.64250835155e-11
535 1.53348445053e-11
536 1.48174805759e-11
537 1.38342670652e-11
538 1.33684174841e-11
539 1.24824595105e-11
540 1.20619070287e-11
541 1.12612141834e-11
542 1.0881517909e-11
543 1.01598729429e-11
544 9.81836834058e-12
545 9.16600129131e-12
546 8.85735929046e-12
547 8.26982926583e-12
548 7.99138533125e-12
549 7.46114281469e-12
550 7.20978832192e-12
551 6.7310601537e-12
552 6.50501874588e-12
553 6.0729199447e-12
554 5.86908299738e-12
555 5.47872858192e-12
556 5.29487564904e-12
557 4.94360108405e-12
558 4.77706763036e-12
559 4.45954384531e-12
560 4.30988578159e-12
561 4.02344824124e-12
562 3.88888921066e-12
563 3.63042929052e-12
564 3.50786066861e-12
565 3.27515792264e-12
566 3.1650237986e-12
567 2.95496960234e-12
568 2.85504953013e-12
569 2.66586752673e-12
570 2.57616150634e-12
571 2.40607533897e-12
572 2.32436292436e-12
573 2.17070805775e-12
574 2.09743333812e-12
575 1.95798932623e-12
576 1.89226412317e-12
577 1.7674750552e-12
578 1.70707892266e-12
579 1.59472435257e-12
580 1.54098955818e-12
581 1.43796086149e-12
582 1.38911104841e-12
583 1.29762867118e-12
584 1.25410792862e-12
585 1.17150733558e-12
586 1.13242748512e-12
587 1.05604414102e-12
588 1.02096109345e-12
589 9.52571355128e-13
590 9.21041021229e-13
591 8.5975671027e-13
592 8.31335000839e-13
593 7.75823849608e-13
594 7.50510764647e-13
595 7.00772773143e-13
596 6.76347866602e-13
597 6.31938945617e-13
598 6.11066752754e-13
599 5.71098723867e-13
600 5.51114709424e-13
601 5.14699394216e-13
602 4.97379915032e-13
603 4.64073224293e-13
604 4.48530101949e-13
605 4.19220214098e-13
606 4.05453448593e-13
607 3.78808096002e-13
608 3.65929508916e-13
609 3.41504602375e-13
610 3.29514193709e-13
611 3.08197911636e-13
612 2.97983859809e-13
613 2.77555756156e-13
614 2.68673971959e-13
615 2.51354492775e-13
616 2.42028619368e-13
617 2.26485497024e-13
618 2.19380069666e-13
619 2.04725125741e-13
620 1.97619698383e-13
621 1.84741111298e-13
622 1.7852386236e-13
623 1.66533453694e-13
624 1.61204383176e-13
625 1.50546242139e-13
626 1.46105350041e-13
627 1.35891298214e-13
628 1.31450406116e-13
629 1.22124532709e-13
630 1.1857181903e-13
631 1.11022302463e-13
632 1.07469588784e-13
633 9.94759830064e-14
634 9.72555369572e-14
635 9.05941988094e-14
636 8.74855743405e-14
637 8.17124146124e-14
638 7.90478793533e-14
639 7.4162898045e-14
640 7.19424519957e-14
641 6.61692922677e-14
642 6.43929354283e-14
643 6.03961325396e-14
644 5.77315972805e-14
645 5.46229728116e-14
646 5.28466159722e-14
647 4.97379915032e-14
648 4.84057238737e-14
649 4.52970994047e-14
650 4.30766533555e-14
651 4.04121180964e-14
652 3.95239396767e-14
653 3.68594044176e-14
654 3.5527136788e-14
655 3.33066907388e-14
656 3.19744231092e-14
657 2.975397706e-14
658 2.88657986403e-14
659 2.6645352591e-14
660 2.57571741713e-14
661 2.44249065418e-14
662 2.44249065418e-14
663 2.26485497024e-14
664 2.22044604925e-14
665 1.99840144433e-14
666 1.90958360236e-14
667 1.95399252334e-14
668 1.7763568394e-14
669 1.73194791842e-14
670 1.68753899743e-14
671 1.50990331349e-14
672 1.50990331349e-14
673 1.37667655054e-14
674 1.42108547152e-14
675 1.24344978758e-14
676 1.24344978758e-14
677 1.1990408666e-14
678 1.11022302463e-14
679 1.11022302463e-14
680 1.02140518266e-14
681 9.7699626167e-15
682 8.881784197e-15
683 9.7699626167e-15
684 8.881784197e-15
685 7.1054273576e-15
686 8.43769498715e-15
687 7.1054273576e-15
688 7.1054273576e-15
689 6.66133814775e-15
690 6.66133814775e-15
691 6.66133814775e-15
692 6.2172489379e-15
693 5.77315972805e-15
694 5.3290705182e-15
695 5.77315972805e-15
696 4.88498130835e-15
697 4.88498130835e-15
698 4.88498130835e-15
699 5.3290705182e-15
700 4.4408920985e-15
701 3.99680288865e-15
702 3.99680288865e-15
703 3.5527136788e-15
704 3.5527136788e-15
705 3.5527136788e-15
706 3.5527136788e-15
707 3.10862446895e-15
708 3.10862446895e-15
709 3.5527136788e-15
710 3.10862446895e-15
711 3.10862446895e-15
712 3.5527136788e-15
713 3.10862446895e-15
714 2.6645352591e-15
715 3.10862446895e-15
716 3.10862446895e-15
717 2.6645352591e-15
718 2.22044604925e-15
719 2.22044604925e-15
720 2.6645352591e-15
721 2.6645352591e-15
722 2.22044604925e-15
723 2.22044604925e-15
724 2.6645352591e-15
725 1.7763568394e-15
726 1.7763568394e-15
727 2.6645352591e-15
728 2.22044604925e-15
729 1.7763568394e-15
730 1.7763568394e-15
731 1.7763568394e-15
732 2.22044604925e-15
733 1.7763568394e-15
734 1.7763568394e-15
735 1.7763568394e-15
736 2.22044604925e-15
737 1.7763568394e-15
738 2.22044604925e-15
739 1.7763568394e-15
740 2.22044604925e-15
741 1.7763568394e-15
742 1.7763568394e-15
743 1.33226762955e-15
744 8.881784197e-16
745 8.881784197e-16
746 1.33226762955e-15
747 1.33226762955e-15
748 1.33226762955e-15
749 1.7763568394e-15
750 1.33226762955e-15
751 1.7763568394e-15
752 1.33226762955e-15
753 1.33226762955e-15
754 1.7763568394e-15
755 1.7763568394e-15
756 2.22044604925e-15
757 8.881784197e-16
758 1.7763568394e-15
759 1.33226762955e-15
760 1.7763568394e-15
761 1.7763568394e-15
762 1.33226762955e-15
763 1.33226762955e-15
764 1.33226762955e-15
765 8.881784197e-16
766 2.22044604925e-15
767 1.7763568394e-15
768 1.7763568394e-15
769 1.33226762955e-15
770 4.4408920985e-16
771 1.7763568394e-15
772 1.7763568394e-15
773 1.33226762955e-15
774 1.7763568394e-15
775 1.33226762955e-15
776 4.4408920985e-16
777 8.881784197e-16
778 2.22044604925e-15
779 1.33226762955e-15
780 1.7763568394e-15
781 1.7763568394e-15
782 1.33226762955e-15
783 1.33226762955e-15
784 2.22044604925e-15
785 1.33226762955e-15
786 8.881784197e-16
787 1.7763568394e-15
788 1.33226762955e-15
789 8.881784197e-16
790 8.881784197e-16
791 1.33226762955e-15
792 4.4408920985e-16
793 1.7763568394e-15
794 2.22044604925e-15
795 1.7763568394e-15
796 1.7763568394e-15
797 1.33226762955e-15
798 8.881784197e-16
799 1.33226762955e-15
800 4.4408920985e-16
801 1.33226762955e-15
802 8.881784197e-16
803 1.33226762955e-15
804 1.33226762955e-15
805 1.33226762955e-15
806 1.7763568394e-15
807 1.7763568394e-15
808 1.7763568394e-15
809 2.22044604925e-15
810 1.33226762955e-15
811 1.33226762955e-15
812 8.881784197e-16
813 1.33226762955e-15
814 1.33226762955e-15
815 8.881784197e-16
816 1.7763568394e-15
817 4.4408920985e-16
818 1.7763568394e-15
819 8.881784197e-16
820 8.881784197e-16
821 8.881784197e-16
822 1.33226762955e-15
823 8.881784197e-16
824 1.7763568394e-15
825 1.7763568394e-15
826 8.881784197e-16
827 8.881784197e-16
828 8.881784197e-16
829 8.881784197e-16
830 8.881784197e-16
831 8.881784197e-16
832 2.22044604925e-15
833 8.881784197e-16
834 8.881784197e-16
835 1.33226762955e-15
836 1.33226762955e-15
837 1.7763568394e-15
838 1.33226762955e-15
839 1.33226762955e-15
840 1.33226762955e-15
841 1.33226762955e-15
842 8.881784197e-16
843 8.881784197e-16
844 1.33226762955e-15
845 1.33226762955e-15
846 1.7763568394e-15
847 1.33226762955e-15
848 4.4408920985e-16
849 1.33226762955e-15
850 1.33226762955e-15
851 1.33226762955e-15
852 8.881784197e-16
853 1.33226762955e-15
854 1.33226762955e-15
855 4.4408920985e-16
856 4.4408920985e-16
857 8.881784197e-16
858 8.881784197e-16
859 1.7763568394e-15
860 1.33226762955e-15
861 8.881784197e-16
862 1.7763568394e-15
863 8.881784197e-16
864 4.4408920985e-16
865 1.7763568394e-15
866 1.33226762955e-15
867 8.881784197e-16
868 8.881784197e-16
869 1.33226762955e-15
870 1.33226762955e-15
871 8.881784197e-16
872 4.4408920985e-16
873 1.33226762955e-15
874 1.33226762955e-15
875 8.881784197e-16
876 8.881784197e-16
877 1.33226762955e-15
878 8.881784197e-16
879 4.4408920985e-16
880 1.33226762955e-15
881 1.33226762955e-15
882 4.4408920985e-16
883 1.33226762955e-15
884 8.881784197e-16
885 1.33226762955e-15
886 2.22044604925e-15
887 1.33226762955e-15
888 1.33226762955e-15
889 8.881784197e-16
890 8.881784197e-16
891 1.7763568394e-15
892 1.33226762955e-15
893 1.33226762955e-15
894 1.33226762955e-15
895 1.7763568394e-15
896 4.4408920985e-16
897 1.33226762955e-15
898 8.881784197e-16
899 1.33226762955e-15
900 1.7763568394e-15
901 8.881784197e-16
902 8.881784197e-16
903 8.881784197e-16
904 1.33226762955e-15
905 8.881784197e-16
906 1.33226762955e-15
907 1.7763568394e-15
908 1.7763568394e-15
909 2.22044604925e-15
910 8.881784197e-16
911 1.33226762955e-15
912 2.22044604925e-15
913 8.881784197e-16
914 1.33226762955e-15
915 4.4408920985e-16
916 8.881784197e-16
917 4.4408920985e-16
918 8.881784197e-16
919 8.881784197e-16
920 1.7763568394e-15
921 8.881784197e-16
922 1.33226762955e-15
923 4.4408920985e-16
924 1.33226762955e-15
925 1.33226762955e-15
926 1.7763568394e-15
927 1.33226762955e-15
928 1.7763568394e-15
929 1.33226762955e-15
930 1.33226762955e-15
931 1.7763568394e-15
932 1.33226762955e-15
933 4.4408920985e-16
934 1.33226762955e-15
935 8.881784197e-16
936 1.7763568394e-15
937 1.33226762955e-15
938 1.33226762955e-15
939 8.881784197e-16
940 1.7763568394e-15
941 1.33226762955e-15
942 1.33226762955e-15
943 1.33226762955e-15
944 1.33226762955e-15
945 8.881784197e-16
946 4.4408920985e-16
947 8.881784197e-16
948 1.33226762955e-15
949 2.22044604925e-15
950 4.4408920985e-16
951 1.33226762955e-15
952 1.33226762955e-15
953 1.33226762955e-15
954 8.881784197e-16
955 1.33226762955e-15
956 1.33226762955e-15
957 1.33226762955e-15
958 1.33226762955e-15
959 1.33226762955e-15
960 8.881784197e-16
961 1.7763568394e-15
962 4.4408920985e-16
963 8.881784197e-16
964 1.33226762955e-15
965 8.881784197e-16
966 8.881784197e-16
967 1.33226762955e-15
968 1.33226762955e-15
969 1.7763568394e-15
970 1.7763568394e-15
971 8.881784197e-16
972 1.7763568394e-15
973 1.33226762955e-15
974 8.881784197e-16
975 1.33226762955e-15
976 8.881784197e-16
977 8.881784197e-16
978 1.33226762955e-15
979 1.7763568394e-15
980 1.7763568394e-15
981 1.33226762955e-15
982 1.7763568394e-15
983 1.7763568394e-15
984 1.7763568394e-15
985 1.33226762955e-15
986 1.7763568394e-15
987 0.0
988 1.33226762955e-15
989 8.881784197e-16
990 1.33226762955e-15
991 1.33226762955e-15
992 8.881784197e-16
993 8.881784197e-16
994 1.33226762955e-15
995 1.33226762955e-15
996 1.33226762955e-15
997 1.7763568394e-15
998 1.7763568394e-15
999 1.33226762955e-15
1000 1.33226762955e-15


==> data/lasso_80_130_AI2.dat <==
0 15122.657953
1 5456.44126217
2 2664.2130332
3 2664.2130332
4 1496.22103414
5 1220.79867985
6 782.107513857
7 589.743083264
8 424.986122905
9 309.720426922
10 244.405631958
11 176.599129982
12 147.636576946
13 106.310765496
14 91.9789857093
15 65.9420222245
16 58.416210961
17 41.857332548
18 37.7955078246
19 27.3153973646
20 25.0292370547
21 18.3944502397
22 17.0046627575
23 12.7347584419
24 11.8088771717
25 8.97134853806
26 8.31311357355
27 6.36517950602
28 5.88855053449
29 4.5281479676
30 4.18532341281
31 3.23971882283
32 2.99736122689
33 2.3616995684
34 2.19061481236
35 1.78534098169
36 1.66009418878
37 1.41525956463
38 1.31704464974
39 1.1746988693
40 1.09152426262
41 1.00629186687
42 0.932019658516
43 0.872085439673
44 0.804731226016
45 0.751767254491
46 0.691866843152
47 0.638541645184
48 0.585987489786
49 0.531846533713
50 0.487681772715
51 0.433162769315
52 0.397503514425
53 0.347374198759
54 0.319541365305
55 0.278415926365
56 0.257371650674
57 0.2278481135
58 0.21211065421
59 0.19514421051
60 0.183155697558
61 0.178239998361
62 0.168650685702
63 0.173129963486
64 0.164686012458
65 0.174665932896
66 0.166436074697
67 0.178907868987
68 0.170629614865
69 0.181953868084
70 0.173495163617
71 0.181430595467
72 0.172874089411
73 0.176055624359
74 0.167616431089
75 0.165562480165
76 0.157510911123
77 0.150512817577
78 0.143110238012
79 0.132044443266
80 0.125497474688
81 0.111603929624
82 0.10603004782
83 0.0908466203583
84 0.0862648999994
85 0.0711843439312
86 0.0677423482481
87 0.0538750448688
88 0.0512794251
89 0.0392565357778
90 0.0373600993035
91 0.0280644071402
92 0.0267304144515
93 0.0200488408434
94 0.0190790442882
95 0.0151653960129
96 0.0143758002443
97 0.0128900251939
98 0.0121715054737
99 0.0123054527482
100 0.0115983598865
101 0.0128805455051
102 0.0121363519815
103 0.0141214193109
104 0.0133231099672
105 0.0156351259658
106 0.0147968073535
107 0.0172024047494
108 0.0163242771897
109 0.0185070469415
110 0.017606977157
111 0.0194093501046
112 0.0185088630744
113 0.0198451053518
114 0.0189652088402
115 0.0198080123195
116 0.018966158492
117 0.019331454108
118 0.0185404251041
119 0.0184731518761
120 0.0177411510633
121 0.0173035172468
122 0.016634906288
123 0.0158976119042
124 0.0152938589075
125 0.0143300529785
126 0.0137906249456
127 0.0126720371483
128 0.0121950982128
129 0.0109896783833
130 0.0105725424508
131 0.00934944077843
132 0.0089869022385
133 0.00782351451438
134 0.00751109332005
135 0.00646259246486
136 0.00619717146212
137 0.00527284698736
138 0.0050536691585
139 0.00430801084039
140 0.00411469987692
141 0.00354854170325
142 0.00339131451468
143 0.00307234084214
144 0.00290955384646
145 0.00275175213055
146 0.00260448315777
147 0.0025853929332
148 0.00245121952046
149 0.00252376083878
150 0.00239516862363
151 0.0025320000126
152 0.0024057550723
153 0.00258071376946
154 0.00245493956605
155 0.00264359142281
156 0.00251745304963
157 0.00269820538945
158 0.00257172721234
159 0.00272679607388
160 0.00260069346878
161 0.00271681116369
162 0.00259232557254
163 0.00266113714574
164 0.00253984343787
165 0.00256566399693
166 0.00245549045812
167 0.00247113691516
168 0.00236856635162
169 0.00234783912515
170 0.00225329470596
171 0.00220175465446
172 0.00211694057607
173 0.00206072068521
174 0.00198274520273
175 0.00191854069565
176 0.0018495133261
177 0.00177649486153
178 0.00171406511956
179 0.00163457906338
180 0.00157806349201
181 0.00149524866493
182 0.00144400755796
183 0.00136075053508
184 0.0013142745952
185 0.00123314744052
186 0.00119099522934
187 0.00111418346559
188 0.00107590240339
189 0.00100507489304
190 0.00097018512345
191 0.000906412632785
192 0.000874436783495
193 0.000818211625911
194 0.000788717174491
195 0.000740063387142
196 0.000712694090821
197 0.000671325348923
198 0.000645812940468
199 0.000611292860166
200 0.000587450857958
201 0.000560849069398
202 0.000538300240479
203 0.00052234377787
204 0.000500250443813
205 0.000491026437778
206 0.000470024633155
207 0.000465803772251
208 0.000445970192756
209 0.000445739897054
210 0.000427015493955
211 0.000429514644015
212 0.000411729803614
213 0.000416325779824
214 0.000399403489239
215 0.000405595219062
216 0.000389570685975
217 0.000396850303824
218 0.000381634690912
219 0.00038949917902
220 0.000374986055611
221 0.000382887424298
222 0.000368976021143
223 0.000376330729153
224 0.000362938797316
225 0.000370358892495
226 0.000357106653023
227 0.000365724519029
228 0.00035217657336
229 0.000358985411764
230 0.000345478718078
231 0.000348756871547
232 0.000335454523754
233 0.000334216483281
234 0.000321282872863
235 0.000315114494474
236 0.000302724773455
237 0.000291723646306
238 0.000280054495373
239 0.000264771757025
240 0.000253986327314
241 0.000235350614028
242 0.000225583192487
243 0.000204802721311
244 0.000196143670586
245 0.00017458728473
246 0.000167071291466
247 0.000146137875646
248 0.00013973903057
249 0.00012071117639
250 0.000115346680746
251 9.92490681697e-05
252 9.47938477953e-05
253 8.24397483927e-05
254 7.87494865544e-05
255 7.06801715271e-05
256 6.75855921344e-05
257 6.40244653733e-05
258 6.13411986512e-05
259 6.21795624531e-05
260 5.97210928617e-05
261 6.45335267975e-05
262 6.21251659436e-05
263 7.01767421978e-05
264 6.76567914608e-05
265 7.79156111141e-05
266 7.51759273268e-05
267 8.65907648708e-05
268 8.35904959433e-05
269 9.51601943759e-05
270 9.1895498997e-05
271 0.000102714360868
272 9.92109755962e-05
273 0.000108510742078
274 0.000104818853516
275 0.000112002342686
276 0.000108191046727
277 0.000112854673833
278 0.000109005796267
279 0.000110949503912
280 0.000107150937905
281 0.000106374982483
282 0.000102713905841
283 9.94029598056e-05
284 9.59594294181e-05
285 9.04555438974e-05
286 8.72969877208e-05
287 8.0071471289e-05
288 7.72557377977e-05
289 6.90338689866e-05
290 6.65664728285e-05
291 5.78446779294e-05
292 5.575208163e-05
293 4.70584667061e-05
294 4.5336351068e-05
295 3.71870084055e-05
296 3.58090448702e-05
297 2.86515449073e-05
298 2.75742439562e-05
299 2.17561112019e-05
300 2.09238979254e-05
301 1.66744368526e-05
302 1.60247024383e-05
303 1.34484838297e-05
304 1.29168635348e-05
305 1.19979817117e-05
306 1.1523113201e-05
307 1.21380904492e-05
308 1.16653792466e-05
309 1.36021949806e-05
310 1.30865195698e-05
311 1.60674715657e-05
312 1.54749149535e-05
313 1.91813514689e-05
314 1.84900508833e-05
315 2.25906790652e-05
316 2.1792539604e-05
317 2.61476761239e-05
318 2.5204759948e-05
319 2.94340818572e-05
320 2.8372759969e-05
321 3.21186706489e-05
322 3.09610122278e-05
323 3.39572249555e-05
324 3.2731700577e-05
325 3.47944164623e-05
326 3.35341731623e-05
327 3.45630221297e-05
328 3.33042412697e-05
329 3.32817841109e-05
330 3.20612200753e-05
331 3.10481300767e-05
332 2.99004257411e-05
333 2.80258586578e-05
334 2.69809086473e-05
335 2.44283418565e-05
336 2.35090063785e-05
337 2.04986056098e-05
338 1.97191341491e-05
339 1.64883675584e-05
340 1.58537386521e-05
341 1.26381508667e-05
342 1.2144315829e-05
343 9.16013649999e-06
344 8.795009522e-06
345 6.22482808543e-06
346 5.96981262202e-06
347 3.95208384418e-06
348 3.78392936629e-06
349 2.40666382334e-06
350 2.29947232855e-06
351 1.5981282151e-06
352 1.52535748565e-06
353 1.48467555183e-06
354 1.42100966904e-06
355 1.97923095158e-06
356 1.90187850047e-06
357 2.95151706187e-06
358 2.84101349468e-06
359 4.25063804022e-06
360 4.09586667294e-06
361 5.72617911931e-06
362 5.52169823331e-06
363 7.23403635261e-06
364 6.97915434511e-06
365 8.64363529329e-06
366 8.34188923315e-06
367 9.84461223563e-06
368 9.50314031911e-06
369 1.07519629133e-05
370 1.0380720787e-05
371 1.13092736735e-05
372 1.09201207135e-05
373 1.14898631742e-05
374 1.10955747092e-05
375 1.12958414742e-05
376 1.09091183842e-05
377 1.07552669895e-05
378 1.0387821082e-05
379 9.9177447308e-06
380 9.57953380265e-06
381 8.8489342307e-06
382 8.54760227531e-06
383 7.62449496916e-06
384 7.36504499432e-06
385 6.32398460976e-06
386 6.10868251494e-06
387 5.02515649003e-06
388 4.85364135683e-06
389 3.79900236336e-06
390 3.66856429856e-06
391 2.70577708017e-06
392 2.61175798988e-06
393 1.79213899232e-06
394 1.72841202195e-06
395 1.08945099475e-06
396 1.04893814878e-06
397 6.13213637646e-07
398 5.88406268598e-07
399 3.63542514759e-07
400 3.46994634359e-07
401 3.26554879138e-07
402 3.11324360069e-07
403 4.76494188995e-07
404 4.56511957125e-07
405 7.78453253414e-07
406 7.4897227087e-07
407 1.21479514137e-06
408 1.1675185867e-06
409 1.72760920591e-06
410 1.66201293395e-06
411 2.26052397867e-06
412 2.17618723619e-06
413 2.76319928627e-06
414 2.66122323334e-06
415 3.19314054043e-06
416 3.07600754779e-06
417 3.51743310079e-06
418 3.38883478435e-06
419 3.71424984102e-06
420 3.57874087475e-06
421 3.77347611957e-06
422 3.63605223885e-06
423 3.69641051234e-06
424 3.5620632306e-06
425 3.494585048e-06
426 3.36788110245e-06
427 3.18786013942e-06
428 3.07259883536e-06
429 2.80205496317e-06
430 2.70103756561e-06
431 2.36639673679e-06
432 2.28131427971e-06
433 1.91103058178e-06
434 1.84245722412e-06
435 1.4647695723e-06
436 1.41224063066e-06
437 1.05320701982e-06
438 1.015359818e-06
439 6.97266105298e-07
440 6.72023567017e-07
441 4.12224155255e-07
442 3.97003505626e-07
443 2.07217627501e-07
444 1.99148765034e-07
445 8.51903818599e-08
446 8.13376823672e-08
447 4.26929029906e-08
448 4.01264559358e-08
449 7.09547069988e-08
450 6.73254056949e-08
451 1.58314477083e-07
452 1.51747651778e-07
453 2.90800123981e-07
454 2.79857307994e-07
455 4.52958245134e-07
456 4.36678929461e-07
457 6.28873568775e-07
458 6.06802216474e-07
459 8.03199478483e-07
460 7.75381424845e-07
461 9.62105024538e-07
462 9.29047906162e-07
463 1.09406428184e-06
464 1.05666760986e-06
465 1.19043301838e-06
466 1.14989266908e-06
467 1.24578043703e-06
468 1.2034776522e-06
469 1.25796887485e-06
470 1.21535480524e-06
471 1.22799845448e-06
472 1.18648465319e-06
473 1.15965238834e-06
474 1.120515571e-06
475 1.05899003522e-06
476 1.02329648843e-06
477 9.33739109144e-07
478 9.02291444227e-07
479 7.92637778524e-07
480 7.65944549119e-07
481 6.44773548331e-07
482 6.23040788295e-07
483 4.98960321949e-07
484 4.8210302861e-07
485 3.63188477071e-07
486 3.50859383769e-07
487 2.44175494934e-07
488 2.35807885218e-07
489 1.47036626874e-07
490 1.41897484873e-07
491 7.50864734833e-08
492 7.23359074861e-08
493 2.97734503718e-08
494 2.85261654298e-08
495 1.13429887705e-08
496 1.07103010905e-08
497 1.9302122567e-08
498 1.81525061649e-08
499 4.86332289995e-08
500 4.63995015743e-08
501 9.42117517333e-08
502 9.03723273993e-08
503 1.50365997875e-07
504 1.44572348315e-07
505 2.11293171848e-07
506 2.03392276354e-07
507 2.71454047684e-07
508 2.61487820286e-07
509 3.25931696299e-07
510 3.14116685551e-07
511 3.70714556386e-07
512 3.57408461049e-07
513 4.02886554784e-07
514 3.88546041563e-07
515 4.20716438576e-07
516 4.05851643848e-07
517 4.2365147257e-07
518 4.08782423023e-07
519 4.12230213076e-07
520 3.97848731293e-07
521 3.87932631796e-07
522 3.74471423203e-07
523 3.52985821017e-07
524 3.40795342169e-07
525 3.1014245172e-07
526 2.99475598986e-07
527 2.62448049515e-07
528 2.53452491439e-07
529 2.13012032013e-07
530 2.05729784764e-07
531 1.64796034152e-07
532 1.59169704528e-07
533 1.20431148609e-07
534 1.16315931553e-07
535 8.20732224405e-08
536 7.92535339578e-08
537 5.13023943327e-08
538 4.95117200572e-08
539 2.90697017569e-08
540 2.8012129949e-08
541 1.56899147008e-08
542 1.50627710305e-08
543 1.08577191682e-08
544 1.03689727915e-08
545 1.37362303754e-08
546 1.31326163277e-08
547 2.31084307245e-08
548 2.21803135858e-08
549 3.74686019988e-08
550 3.60556362544e-08
551 5.51341501343e-08
552 5.31312651653e-08
553 7.4366887759e-08
554 7.17264607708e-08
555 9.34897337324e-08
556 9.02196717334e-08
557 1.10990168611e-07
558 1.07148322215e-07
559 1.2560416085e-07
560 1.21289796873e-07
561 1.36376419491e-07
562 1.31719632535e-07
563 1.42694984273e-07
564 1.37845013182e-07
565 1.44300216665e-07
566 1.39413578459e-07
567 1.41270031673e-07
568 1.36499338055e-07
569 1.33984709993e-07
570 1.29468832988e-07
571 1.23075539094e-07
572 1.18931625881e-07
573 1.09362134015e-07
574 1.05679773821e-07
575 9.37834285786e-08
576 9.06211052865e-08
577 7.73272028631e-08
578 7.47110293631e-08
579 6.09626575887e-08
580 5.8887249299e-08
581 4.5626984857e-08
582 4.40707590421e-08
583 3.21975774931e-08
584 3.10842294127e-08
585 2.1190508015e-08
586 2.04416941152e-08
587 1.29682895533e-08
588 1.24901777809e-08
589 7.68985586319e-09
590 7.38313188364e-09
591 5.31475352616e-09
592 5.08179409664e-09
593 5.62170621166e-09
594 5.37301847459e-09
595 8.23880474954e-09
596 7.89818033198e-09
597 1.26812822465e-08
598 1.21894929705e-08
599 1.83933051012e-08
600 1.77102128518e-08
601 2.47903315653e-08
602 2.38954629417e-08
603 3.12991166318e-08
604 3.01909279798e-08
605 3.73931863251e-08
606 3.60872367544e-08
607 4.26221236083e-08
608 4.11484055718e-08
609 4.66335250415e-08
610 4.50331731905e-08
611 4.91869434072e-08
612 4.75085548679e-08
613 5.01596257863e-08
614 4.84554272262e-08
615 4.95443392978e-08
616 4.78664530235e-08
617 4.74400598804e-08
618 4.58370803536e-08
619 4.40366636489e-08
620 4.2550737156e-08
621 3.95950814358e-08
622 3.82596354598e-08
623 3.4424533002e-08
624 3.3262755661e-08
625 2.8858559542e-08
626 2.78826557398e-08
627 2.32314629756e-08
628 2.24426952578e-08
629 1.78566552655e-08
630 1.72460650205e-08
631 1.30081185823e-08
632 1.25578667465e-08
633 8.90592000147e-09
634 8.59106963347e-09
635 5.70635849684e-09
636 5.49698109253e-09
637 3.49699247337e-09
638 3.36041061644e-09
639 2.29645813477e-09
640 2.19949480851e-09
641 2.05871186765e-09
642 1.96977989475e-09
643 2.68105315726e-09
644 2.57198884412e-09
645 4.01513933213e-09
646 3.86267151598e-09
647 5.8800382341e-09
648 5.66683588943e-09
649 8.07634892297e-09
650 7.79160513886e-09
651 1.04003921031e-08
652 1.00399590863e-08
653 1.26575820936e-08
654 1.22236651912e-08
655 1.46741823137e-08
656 1.41746623328e-08
657 1.63068190062e-08
658 1.57542658918e-08
659 1.74493326455e-08
660 1.68597882322e-08
661 1.80367054625e-08
662 1.74283520948e-08
663 1.80460721921e-08
664 1.74378533835e-08
665 1.74949268406e-08
666 1.69052380983e-08
667 1.64368847422e-08
668 1.58823896257e-08
669 1.49554417739e-08
670 1.44500886812e-08
671 1.31562671868e-08
672 1.27105623804e-08
673 1.11586513363e-08
674 1.07792019755e-08
675 9.08671449196e-09
676 8.77606209926e-09
677 7.06095093506e-09
678 6.81767398092e-09
679 5.19063991788e-09
680 5.00971397699e-09
681 3.56754226161e-09
682 3.44090533844e-09
683 2.26120233648e-09
684 2.17846896078e-09
685 1.3160250667e-09
686 1.26531274347e-09
687 7.50220774393e-10
688 7.19004855654e-10
689 5.56513501948e-10
690 5.32466515324e-10
691 7.04466707191e-10
692 6.76224409801e-10
693 1.14414788754e-09
694 1.1019598567e-09
695 1.81079728989e-09
696 1.74702652345e-09
697 2.63013033575e-09
698 2.53957699314e-09
699 3.52387719005e-09
700 3.40392691811e-09
701 4.41518510641e-09
702 4.26576773904e-09
703 5.23353271831e-09
704 5.05693487085e-09
705 5.91888538182e-09
706 5.719406726e-09
707 6.42485487035e-09
708 6.20836670961e-09
709 6.72074085273e-09
710 6.49416831422e-09
711 6.79238976176e-09
712 6.5631686752e-09
713 6.64190658028e-09
714 6.4174403569e-09
715 6.28631768862e-09
716 6.07347683257e-09
717 5.75534153668e-09
718 5.56003465491e-09
719 5.0884878533e-09
720 4.91532992086e-09
721 4.33171232217e-09
722 4.18379997313e-09
723 3.53389628671e-09
724 3.41269812409e-09
725 2.74337441653e-09
726 2.64874211453e-09
727 2.00476080181e-09
728 1.93504279267e-09
729 1.35624400599e-09
730 1.30849686641e-09
731 8.27508284118e-10
732 7.97772070626e-10
733 4.38369340827e-10
734 4.21996659838e-10
735 1.9816104313e-10
736 1.9016876962e-10
737 1.0587530852e-10
738 1.0128919925e-10
739 1.50969015067e-10
740 1.45148781883e-10
741 3.14758441533e-10
742 3.03672198498e-10
743 5.7224358585e-10
744 5.52687673405e-10
745 8.94236240612e-10
746 8.63980442745e-10
747 1.2496017554e-09
748 1.20746213028e-09
749 1.60747459788e-09
750 1.55330592833e-09
751 1.93929139414e-09
752 1.87391835382e-09
753 2.22052110033e-09
754 2.14560547107e-09
755 2.43200659611e-09
756 2.3498660795e-09
757 2.56083465544e-09
758 2.47423681543e-09
759 2.60074317637e-09
760 2.51267984197e-09
761 2.55203325139e-09
762 2.46550024841e-09
763 2.42106645842e-09
764 2.33885355527e-09
765 2.21937623834e-09
766 2.14389395126e-09
767 1.96251059847e-09
768 1.8956503034e-09
769 1.66868652229e-09
770 1.61172719615e-09
771 1.35736488716e-09
772 1.31092603439e-09
773 1.04784403376e-09
774 1.01189456814e-09
775 7.57977680621e-10
776 7.31874116866e-10
777 5.0307447097e-10
778 4.85654183535e-10
779 2.95057756006e-10
780 2.84745560464e-10
781 1.41914036078e-10
782 1.36858968602e-10
783 4.74464911804e-11
784 4.56621407352e-11
785 1.13278275649e-11
786 1.08335562743e-11
787 2.94293478476e-11
788 2.83799650447e-11
789 9.43805034126e-11
790 9.11786202096e-11
791 1.96302973876e-10
792 1.8968027149e-10
793 3.23658877477e-10
794 3.12741832431e-10
795 4.64151828083e-10
796 4.48482140314e-10
797 6.05604455473e-10
798 5.85137271969e-10
799 7.36768424048e-10
800 7.11843473056e-10
801 8.48001224796e-10
802 8.19288636933e-10
803 9.31798194159e-10
804 9.00223895428e-10
805 9.83126913212e-10
806 9.49790468496e-10
807 9.99577309813e-10
808 9.65662660946e-10
809 9.81322578752e-10
810 9.48010114854e-10
811 9.30906907115e-10
812 8.99292640355e-10
813 8.52896864245e-10
814 8.23918266946e-10
815 7.53408446741e-10
816 7.27800930633e-10
817 6.39587494078e-10
818 6.1784133365e-10
819 5.19039478064e-10
820 5.01385599705e-10
821 3.99285493557e-10
822 3.85700804628e-10
823 2.87263990373e-10
824 2.7748603415e-10
825 1.88899118569e-10
826 1.82467374543e-10
827 1.08788533737e-10
828 1.05080832924e-10
829 4.99857932823e-11
830 4.82800466273e-11
831 1.3922640818e-11
832 1.34434685606e-11
833 4.23217016987e-13
834 4.05009359383e-13
835 7.85016496252e-12
836 7.58149099056e-12
837 3.33182370582e-11
838 3.21849213947e-11
839 7.2984285282e-11
840 7.05049352234e-11
841 1.22381216272e-10
842 1.18225429446e-10
843 1.76761272286e-10
844 1.70758074347e-10
845 2.31433539e-10
846 2.23575824521e-10
847 2.82078360669e-10
848 2.72502020948e-10
849 3.25001803247e-10
850 3.13970627275e-10
851 3.57339047241e-10
852 3.45213191366e-10
853 3.77176512245e-10
854 3.64381413931e-10
855 3.83608700361e-10
856 3.70599106958e-10
857 3.76717768091e-10
858 3.63946206505e-10
859 3.5749136984e-10
860 3.45378836641e-10
861 3.27691207502e-10
862 3.16591197702e-10
863 2.89658963482e-10
864 2.79853473728e-10
865 2.46132447757e-10
866 2.37804886893e-10
867 2.00018668295e-10
868 1.93255633718e-10
869 1.54190438195e-10
870 1.48980827674e-10
871 1.11293196881e-10
872 1.07536202165e-10
873 7.35900229643e-11
874 7.11075642812e-11
875 4.28328483792e-11
876 4.13895584472e-11
877 2.01927363719e-11
878 1.95119476132e-11
879 6.21813711632e-12
880 6.00586247401e-12
881 8.51319015283e-13
882 8.16235967704e-13
883 3.47677442392e-12
884 3.34887673148e-12
885 1.30064847781e-11
886 1.25530696948e-11
887 2.79887224508e-11
888 2.70228284194e-11
889 4.67266225712e-11
890 4.51265691481e-11
891 6.74216238394e-11
892 6.51207976432e-11
893 8.82902639887e-11
894 8.52860004841e-11
895 1.07688968853e-10
896 1.04028785586e-10
897 1.24203758389e-10
898 1.19987575431e-10
899 1.36735067713e-10
900 1.32099220451e-10
901 1.44539047398e-10
902 1.39644740216e-10
903 1.47256873362e-10
904 1.42275080606e-10
905 1.44900536014e-10
906 1.4000178794e-10
907 1.37825750812e-10
908 1.33169919536e-10
909 1.26685328894e-10
910 1.22408749803e-10
911 1.1235590236e-10
912 1.08564712775e-10
913 9.58637613735e-11
914 9.26325682826e-11
915 7.83137998894e-11
916 7.56750218045e-11
917 6.0792704204e-11
918 5.8746341125e-11
919 4.43161063401e-11
920 4.28230784166e-11
921 2.97517566139e-11
922 2.87485590889e-11
923 1.77808878732e-11
924 1.71791469938e-11
925 8.86668516387e-12
926 8.56470450117e-12
927 3.23918669665e-12
928 3.12505576971e-12
929 8.97504293107e-13
930 8.60644888689e-13
931 1.62714286489e-12
932 1.56319401867e-12
933 5.02931030155e-12
934 4.84989826077e-12
935 1.05666586592e-11
936 1.01993968826e-11
937 1.76028081e-11
938 1.69988467746e-11
939 2.54556375978e-11
940 2.45878872818e-11
941 3.34470229291e-11
942 3.23092663734e-11
943 4.09419165237e-11
944 3.95532495645e-11
945 4.73918682076e-11
946 4.57873738924e-11
947 5.23643350903e-11
948 5.05937514106e-11
949 5.55573365091e-11
950 5.36810595975e-11
951 5.68167735082e-11
952 5.48996403893e-11
953 5.61297675006e-11
954 5.4236615199e-11
955 5.36157784836e-11
956 5.18078913103e-11
957 4.95088414709e-11
958 4.78403983095e-11
959 4.41349179425e-11
960 4.26485513572e-11
961 3.78794773326e-11
962 3.66036090327e-11
963 3.11621839444e-11
964 3.01123570523e-11
965 2.44009257244e-11
966 2.35784725078e-11
967 1.79904979802e-11
968 1.73834280304e-11
969 1.2271961225e-11
970 1.18567378138e-11
971 7.51754214434e-12
972 7.26263493789e-12
973 3.91908727693e-12
974 3.78364006792e-12
975 1.57696078418e-12
976 1.52011736532e-12
977 5.05373520809e-13
978 4.83613149527e-13
979 6.31938945617e-13
980 6.07069949865e-13
981 1.81588077908e-12
982 1.75015557602e-12
983 3.85691478755e-12
984 3.72324393538e-12
985 6.51301235166e-12
986 6.29007956832e-12
987 9.52571355128e-12
988 9.20241660651e-12
989 1.26298971281e-11
990 1.22022392191e-11
991 1.55773172139e-11
992 1.5050627411e-11
993 1.81494819174e-11
994 1.7537082897e-11
995 2.01714200898e-11
996 1.94910754203e-11
997 2.15165663064e-11
998 2.07922568052e-11
999 2.21174190074e-11
1000 2.13726814025e-11


==> data/lasso_80_130_FISTA.dat <==
0 15122.657953
1 5456.44126217
2 2664.2130332
3 1247.7843725
4 596.060698492
5 313.629061409
6 186.365543729
7 118.594292814
8 76.4007702722
9 49.4155016683
10 32.9650362957
11 23.2089398428
12 17.1340152382
13 12.9039484185
14 9.66379647056
15 7.11041704659
16 5.15436641371
17 3.74512475372
18 2.80569258366
19 2.22433708319
20 1.87658755849
21 1.65333452986
22 1.47701597617
23 1.30537229855
24 1.1250080996
25 0.941596213516
26 0.763915748891
27 0.601892255389
28 0.464681749029
29 0.357551772923
30 0.280950314633
31 0.233047082714
32 0.209428776146
33 0.203962609796
34 0.209379136304
35 0.219864088754
36 0.229825936294
37 0.235032354589
38 0.233054497691
39 0.22304093141
40 0.205550066018
41 0.182213165564
42 0.155499409917
43 0.127673204357
44 0.100860917803
45 0.0773082624725
46 0.0579739013253
47 0.0431973424118
48 0.0332409388029
49 0.0276198570403
50 0.0257225815701
51 0.0258925915429
52 0.0271162355136
53 0.0286575563418
54 0.0298396095102
55 0.030500570692
56 0.0305001191781
57 0.0298816885504
58 0.0288972309507
59 0.0276448355659
60 0.0262684864832
61 0.0248599280542
62 0.0234540856459
63 0.0220392399509
64 0.0205769963342
65 0.0190256247712
66 0.017383719465
67 0.0156373709134
68 0.0138163378561
69 0.0119752268646
70 0.0102022780556
71 0.0085810995975
72 0.00722428449244
73 0.00619733275755
74 0.00546331737341
75 0.00497720730005
76 0.00472860255261
77 0.00463528882959
78 0.00468133284805
79 0.00480226354556
80 0.00495418195146
81 0.00509381749969
82 0.00518327050272
83 0.00519380567003
84 0.00510855121182
85 0.00492316392231
86 0.00467014838798
87 0.0043846425752
88 0.00404444611641
89 0.00366916691802
90 0.00327937248984
91 0.00291936701104
92 0.00262067974294
93 0.00236804825209
94 0.00216238140642
95 0.00200045896992
96 0.00187988802529
97 0.0017952452007
98 0.00173842178906
99 0.0016996352449
100 0.00166917941932
101 0.00163861364971
102 0.00159941707594
103 0.00154754010776
104 0.00147673062006
105 0.00140268399643
106 0.00131446916618
107 0.00121768121964
108 0.00111490741068
109 0.00100995958055
110 0.000907649783002
111 0.00081325205458
112 0.000734066259775
113 0.000682801265818
114 0.000652652004127
115 0.000661312450458
116 0.000678905516983
117 0.000702007806925
118 0.000723783630198
119 0.000737255252667
120 0.000737356106066
121 0.000721768076064
122 0.000690680360649
123 0.000646037673211
124 0.000590797387002
125 0.000528377800066
126 0.000462078560091
127 0.000397561555286
128 0.000339824925365
129 0.000291083229507
130 0.00025319602346
131 0.000226935678119
132 0.000211927675103
133 0.000208468866081
134 0.000213694678459
135 0.000224934784534
136 0.000239690139956
137 0.000255487223904
138 0.000270223312758
139 0.000282317693499
140 0.00029066609635
141 0.00029456548887
142 0.000293658861418
143 0.000287885865637
144 0.000277436692178
145 0.000262715037509
146 0.000244308114253
147 0.000223201963639
148 0.000200562836597
149 0.000176734538631
150 0.000152623272859
151 0.000129319791053
152 0.000107916896201
153 8.9399344319e-05
154 7.45597545904e-05
155 6.39330109324e-05
156 5.77631359544e-05
157 5.59981827819e-05
158 5.82993510672e-05
159 6.40616368086e-05
160 7.25471985654e-05
161 8.31872894418e-05
162 9.46169324934e-05
163 0.000105582970439
164 0.000114970065497
165 0.000121854215638
166 0.000125558009429
167 0.000125688782673
168 0.000122152350042
169 0.000115145888477
170 0.000105132866323
171 9.279871102e-05
172 7.89879520835e-05
173 6.46291311792e-05
174 5.0656702403e-05
175 3.79380592133e-05
176 2.72109945088e-05
177 1.9034566535e-05
178 1.37551570929e-05
179 1.14890178331e-05
180 1.21221808893e-05
181 1.53078905645e-05
182 2.04726869719e-05
183 2.69445243557e-05
184 3.40259345655e-05
185 4.10430901678e-05
186 4.73891584973e-05
187 5.25618759704e-05
188 5.6191588909e-05
189 5.80570989537e-05
190 5.80882178638e-05
191 5.63557213766e-05
192 5.30509859975e-05
193 4.84584880991e-05
194 4.29246136928e-05
195 3.6826116764e-05
196 3.05411053616e-05
197 2.44246049714e-05
198 1.87897073038e-05
199 1.38943555466e-05
200 9.93317652309e-06
201 7.03350280107e-06
202 5.25475479618e-06
203 4.59054936774e-06
204 4.9731515781e-06
205 6.28009537396e-06
206 8.39289355925e-06
207 1.13668059845e-05
208 1.47509288637e-05
209 1.81571195665e-05
210 2.12519420413e-05
211 2.37540801673e-05
212 2.54473725336e-05
213 2.61968584843e-05
214 2.59573683445e-05
215 2.47724762756e-05
216 2.27655029197e-05
217 2.01231317227e-05
218 1.7072697049e-05
219 1.38565291299e-05
220 1.07077979044e-05
221 7.8311585292e-06
222 5.38951262596e-06
223 3.49672526978e-06
224 2.21073565809e-06
225 1.52414405097e-06
226 1.39678914257e-06
227 1.770367827e-06
228 2.57050850649e-06
229 3.70691071749e-06
230 5.07486054202e-06
231 6.55915307091e-06
232 8.0405332743e-06
233 9.40389155213e-06
234 1.05469347118e-05
235 1.13879666701e-05
236 1.18715896638e-05
237 1.19715490339e-05
238 1.16905618164e-05
239 1.10575882757e-05
240 1.01233779901e-05
241 8.95515288191e-06
242 7.63107125623e-06
243 6.23482233397e-06
244 4.85047072374e-06
245 3.55756935955e-06
246 2.426584778e-06
247 1.51478351684e-06
248 8.62844491856e-07
249 5.01640023298e-07
250 4.5700608764e-07
251 6.86066847777e-07
252 1.14072295299e-06
253 1.76264830953e-06
254 2.48567360694e-06
255 3.24084305658e-06
256 3.96230589139e-06
257 4.59239212747e-06
258 5.08539405475e-06
259 5.40995227682e-06
260 5.54992479485e-06
261 5.50383319453e-06
262 5.28328110327e-06
263 4.9108030522e-06
264 4.41743796653e-06
265 3.84013671129e-06
266 3.21904023615e-06
267 2.59469332775e-06
268 2.00531880523e-06
269 1.48414413426e-06
270 1.05620566426e-06
271 7.3868069439e-07
272 5.41023311484e-07
273 4.64371235687e-07
274 5.01534437536e-07
275 6.37844127738e-07
276 8.52712405131e-07
277 1.12164079358e-06
278 1.41839747636e-06
279 1.71711310148e-06
280 1.99410682455e-06
281 2.22932283744e-06
282 2.40732203638e-06
283 2.51783064753e-06
284 2.55588955467e-06
285 2.52166688197e-06
286 2.41999521133e-06
287 2.25968583001e-06
288 2.05266775488e-06
289 1.8130031072e-06
290 1.55583962469e-06
291 1.29636915824e-06
292 1.04886273755e-06
293 8.25845272612e-07
294 6.37457040042e-07
295 4.91027544403e-07
296 3.94743555177e-07
297 3.49979419667e-07
298 3.52147512483e-07
299 3.95166802836e-07
300 4.71067026275e-07
301 5.70492550533e-07
302 6.83411516711e-07
303 7.99852201361e-07
304 9.10541152699e-07
305 1.00743267195e-06
306 1.0841144289e-06
307 1.13605574059e-06
308 1.16069130707e-06
309 1.15736873196e-06
310 1.12719720002e-06
311 1.07282309614e-06
312 9.9814732657e-07
313 9.07998204625e-07
314 8.07778378409e-07
315 7.03107401634e-07
316 5.99455220129e-07
317 5.01645399442e-07
318 4.13893669116e-07
319 3.39790509063e-07
320 2.82086366266e-07
321 2.4250699493e-07
322 2.21661386135e-07
323 2.19041836225e-07
324 2.33103446323e-07
325 2.61407150148e-07
326 3.00809198883e-07
327 3.47680394253e-07
328 3.98139148317e-07
329 4.48283760335e-07
330 4.94412117469e-07
331 5.33220414045e-07
332 5.61974613067e-07
333 5.78648628125e-07
334 5.82022733564e-07
335 5.71735928379e-07
336 5.48287757862e-07
337 5.12988222123e-07
338 4.6785822061e-07
339 4.1553637331e-07
340 3.59837120101e-07
341 3.03549015701e-07
342 2.49442321021e-07
343 2.00198845501e-07
344 1.58149588092e-07
345 1.25117594507e-07
346 1.02329722917e-07
347 9.03719121759e-08
348 8.91780791434e-08
349 9.80547825158e-08
350 1.15737985862e-07
351 1.40475301169e-07
352 1.70131180699e-07
353 2.02315320053e-07
354 2.34531349896e-07
355 2.643371948e-07
356 2.89504517248e-07
357 3.08164007201e-07
358 3.18924946452e-07
359 3.20960085176e-07
360 3.14050000227e-07
361 2.98584555303e-07
362 2.75522506143e-07
363 2.46313253793e-07
364 2.12782173215e-07
365 1.77007797753e-07
366 1.41179594682e-07
367 1.07439728669e-07
368 7.77334747681e-08
369 5.36801469941e-08
370 3.64714747292e-08
371 2.68025575068e-08
372 2.48387830304e-08
373 3.02199105739e-08
374 4.210016602e-08
375 5.922081181e-08
376 8.00106745302e-08
377 1.0273932638e-07
378 1.25565132514e-07
379 1.46707337834e-07
380 1.64570582495e-07
381 1.77847143679e-07
382 1.8559707371e-07
383 1.87300544408e-07
384 1.82879405397e-07
385 1.72687411926e-07
386 1.57470957607e-07
387 1.3830387724e-07
388 1.16501327696e-07
389 9.35192088214e-08
390 7.0846704503e-08
391 4.98999535026e-08
392 3.19245825331e-08
393 1.79139014733e-08
394 8.54817505669e-09
395 4.15860634817e-09
396 4.71764982635e-09
397 9.85529169384e-09
398 1.88989912608e-08
399 3.09334233783e-08
400 4.48749113424e-08
401 5.95546452153e-08
402 7.38044363402e-08
403 8.65388232185e-08
404 9.68279123548e-08
405 1.03956162789e-07
406 1.07463541621e-07
407 1.07166864716e-07
408 1.03160599174e-07
409 9.57979460203e-08
410 8.56543604932e-08
411 7.34768867972e-08
412 6.01235594644e-08
413 4.64976541714e-08
414 3.34817560343e-08
415 2.18763864801e-08
416 1.23473515856e-08
417 5.38520250615e-09
418 1.27904797864e-09
419 1.05942365991e-10
420 1.73576353291e-09
421 5.85049741986e-09
422 1.19757990191e-08
423 1.95219889143e-08
424 2.78311000912e-08
425 3.62263561371e-08
426 4.40604530638e-08
427 5.07593194143e-08
428 5.58585049326e-08
429 5.90300133219e-08
430 6.0098179766e-08
431 5.90440549786e-08
432 5.59985622317e-08
433 5.12255238228e-08
434 4.50962542864e-08
435 3.80579807668e-08
436 3.05986334048e-08
437 2.3210661837e-08
438 1.63565143652e-08
439 1.04380699639e-08
440 5.77198111529e-09
441 2.57231658196e-09
442 9.41314137748e-10
443 8.68433325252e-10
444 2.23729923476e-09
445 4.83961537512e-09
446 8.39465164049e-09
447 1.25726526967e-08
448 1.70203033889e-08
449 2.13863460274e-08
450 2.53455851862e-08
451 2.86197021637e-08
452 3.09936201148e-08
453 3.23265663127e-08
454 3.25573799032e-08
455 3.17040496078e-08
456 2.98578544111e-08
457 2.71728533008e-08
458 2.38517285922e-08
459 2.01291521229e-08
460 1.62540132465e-08
461 1.24717312033e-08
462 9.00790064762e-09
463 6.05426109246e-09
464 3.75781050721e-09
465 2.21359641728e-09
466 1.46142387081e-09
467 1.48647671949e-09
468 2.22353246926e-09
469 3.56429463721e-09
470 5.3671200817e-09
471 7.46837569565e-09
472 9.694546943e-09
473 1.18742593536e-08
474 1.38494296031e-08
475 1.54848622813e-08
476 1.66757621045e-08
477 1.73528107439e-08
478 1.74846164214e-08
479 1.7077551373e-08
480 1.61731463777e-08
481 1.48433629832e-08
482 1.31841773054e-08
483 1.13079914321e-08
484 9.33543553572e-09
485 7.38711447568e-09
486 5.57583001992e-09
487 3.99975785825e-09
488 2.73694000796e-09
489 1.84136661474e-09
490 1.34082256409e-09
491 1.23650112371e-09
492 1.5043424284e-09
493 2.09789075001e-09
494 2.95241608939e-09
495 3.98997812567e-09
496 5.12505060613e-09
497 6.2703415793e-09
498 7.34241822897e-09
499 8.26681301191e-09
500 8.98230556601e-09
501 9.44415790016e-09
502 9.62616120148e-09
503 9.52142142907e-09
504 9.14188413859e-09
505 8.51670334256e-09
506 7.68960672914e-09
507 6.7154535266e-09
508 5.65625413174e-09
509 4.57691529121e-09
510 3.54097196009e-09
511 2.60661359164e-09
512 1.82319270792e-09
513 1.22844667771e-09
514 8.46570813451e-10
515 6.87219614548e-10
516 7.45472572561e-10
517 1.00273611636e-09
518 1.42846268147e-09
519 1.98258343076e-09
520 2.61844679272e-09
521 3.28606963862e-09
522 3.9354812742e-09
523 4.51995019191e-09
524 4.99887375938e-09
525 5.34018385068e-09
526 5.52210188687e-09
527 5.53418155746e-09
528 5.37756772445e-09
529 5.06450525961e-09
530 4.61713201005e-09
531 4.06568201328e-09
532 3.44621353676e-09
533 2.79803202829e-09
534 2.16099138584e-09
535 1.5728565117e-09
536 1.06687680912e-09
537 6.69755806371e-10
538 4.00106614507e-10
539 2.67506017337e-10
540 2.72167621773e-10
541 4.05257605252e-10
542 6.49794440477e-10
543 9.82061543198e-10
544 1.37342359707e-09
545 1.79241066434e-09
546 2.20691642738e-09
547 2.58637156136e-09
548 2.90373192158e-09
549 3.13717807288e-09
550 3.27138227618e-09
551 3.29831673085e-09
552 3.21752713361e-09
553 3.03589375861e-09
554 2.76690537149e-09
555 2.42950326523e-09
556 2.0466055517e-09
557 1.64340940856e-09
558 1.24559873527e-09
559 8.77586447956e-10
560 5.60898882895e-10
561 3.12825321203e-10
562 1.45391254591e-10
563 6.47455422609e-11
564 7.09494685225e-11
565 1.58208557366e-10
566 3.15486747837e-10
567 5.27451859966e-10
568 7.75692399202e-10
569 1.04008668345e-09
570 1.30023902756e-09
571 1.53689105886e-09
572 1.73318515095e-09
573 1.87572402055e-09
574 1.95535188041e-09
575 1.96761051896e-09
576 1.91285431939e-09
577 1.79603842909e-09
578 1.62618807309e-09
579 1.41561695699e-09
580 1.17895249119e-09
581 9.32035337797e-10
582 6.907816541e-10
583 4.70095962157e-10
584 2.82883050318e-10
585 1.39249500819e-10
586 4.59268179043e-11
587 5.95390403646e-12
588 1.86171078553e-11
589 7.96642751766e-11
590 1.81741288685e-10
591 3.15031112308e-10
592 4.68030503242e-10
593 6.28410656844e-10
594 7.83893838729e-10
595 9.23097154271e-10
596 1.03626796033e-09
597 1.1158789448e-09
598 1.15705045545e-09
599 1.15776277454e-09
600 1.11886411247e-09
601 1.04389075162e-09
602 9.38703337283e-10
603 8.10975731014e-10
604 6.69596822434e-10
605 5.24003507252e-10
606 3.83510556645e-10
607 2.56683563293e-10
608 1.50783829866e-10
609 7.13376024919e-11
610 2.18314255562e-11
611 3.57802676376e-12
612 1.57154289582e-11
613 5.53779244683e-11
614 1.17970078151e-10
615 1.97572180838e-10
616 2.87398993493e-10
617 3.80296683034e-10
618 4.69251748569e-10
619 5.47855094624e-10
620 6.10712369564e-10
621 6.53758380764e-10
622 6.74472921958e-10
623 6.71970923349e-10
624 6.46990017117e-10
625 6.01765304253e-10
626 5.39800204535e-10
627 4.6557557809e-10
628 3.84196230385e-10
629 3.01017877291e-10
630 2.21276330592e-10
631 1.4973666751e-10
632 9.03979113787e-11
633 4.62594407225e-11
634 1.91660021187e-11
635 9.7428731749e-12
636 1.74074088477e-11
637 4.046629698e-11
638 7.62891971817e-11
639 1.21518795027e-10
640 1.72339031934e-10
641 2.24746443678e-10
642 2.74829936586e-10
643 3.19024806572e-10
644 3.54334339647e-10
645 3.78503450804e-10
646 3.9013414721e-10
647 3.88733489842e-10
648 3.74706043971e-10
649 3.49285045331e-10
650 3.14407611057e-10
651 2.72556643921e-10
652 2.26566765349e-10
653 1.79420922564e-10
654 1.34047439815e-10
655 9.31259513948e-11
656 5.89217563629e-11
657 3.31561444966e-11
658 1.69189107169e-11
659 1.0623502078e-11
660 1.40132350168e-11
661 2.62070365409e-11
662 4.57869298032e-11
663 7.09157177425e-11
664 9.94804238985e-11
665 1.29237509583e-10
666 1.57972745995e-10
667 1.83642878682e-10
668 2.04499084333e-10
669 2.19196660822e-10
670 2.26858087871e-10
671 2.27110774631e-10
672 2.20092388759e-10
673 2.06418881987e-10
674 1.87115656303e-10
675 1.63543845133e-10
676 1.37284850155e-10
677 1.10035092149e-10
678 8.3486995095e-11
679 5.92144111522e-11
680 3.85789178381e-11
681 2.26481056131e-11
682 1.21378462836e-11
683 7.37676586482e-12
684 8.30846502708e-12
685 1.45035095045e-11
686 2.52069476403e-11
687 3.94035915008e-11
688 5.58904034165e-11
689 7.33644256457e-11
690 9.05182595545e-11
691 1.06117781229e-10
692 1.19086518424e-10
693 1.28567823054e-10
694 1.33970612382e-10
695 1.34998678902e-10
696 1.31663124847e-10
697 1.24261934076e-10
698 1.13351994457e-10
699 9.97011362358e-11
700 8.42339531459e-11
701 6.79549749805e-11
702 5.18873832789e-11
703 3.70019570539e-11
704 2.41553443914e-11
705 1.40336631205e-11
706 7.12185865837e-12
707 3.67172958704e-12
708 3.69659858279e-12
709 6.98330282489e-12
710 1.31112898316e-11
711 2.14854800618e-11
712 3.13913339767e-11
713 4.20383727828e-11
714 5.26187982075e-11
715 6.23652240961e-11
716 7.05937530654e-11
717 7.675104996e-11
718 8.04436517399e-11
719 8.1459727852e-11
720 7.97757415683e-11
721 7.55506768257e-11
722 6.91069423908e-11
723 6.09059469525e-11
724 5.15076870045e-11
725 4.15343315296e-11
726 3.16240367226e-11
727 2.23829843549e-11
728 1.43547396192e-11
729 7.98117127943e-12
730 3.57491813929e-12
731 1.30917499064e-12
732 1.20214949106e-12
733 3.1334934647e-12
734 6.85007606194e-12
735 1.19877441307e-11
736 1.81032966395e-11
737 2.47064591008e-11
738 3.12918579937e-11
739 3.73785447039e-11
740 4.25370849655e-11
741 4.64184246596e-11
742 4.8774762007e-11
743 4.94684293528e-11
744 4.84843276638e-11
745 4.59188242985e-11
746 4.19722034906e-11
747 3.69313468696e-11
748 3.11453085544e-11
749 2.50022225146e-11
750 1.8897772236e-11
751 1.32098776362e-11
752 8.27693469319e-12
753 4.37117009255e-12
754 1.68309810533e-12
755 3.20188320302e-13
756 2.91766610871e-13
757 1.51878509769e-12
758 3.8413716652e-12
759 7.03437308402e-12
760 1.08166808843e-11
761 1.48903112063e-11
762 1.89404048001e-11
763 2.26707541628e-11
764 2.58184584823e-11
765 2.81739076513e-11
766 2.95865554278e-11
767 2.99773539325e-11
768 2.93405300056e-11
769 2.77391443149e-11
770 2.53024268204e-11
771 2.22044604925e-11
772 1.86659576684e-11
773 1.49218415402e-11
774 1.12150289056e-11
775 7.77644615368e-12
776 4.805933429e-12
777 2.4704682744e-12
778 8.80184813923e-13
779 9.81437153769e-14
780 1.23900889548e-13
781 9.07718344934e-13
782 2.34656738485e-12
783 4.30233626503e-12
784 6.60671517494e-12
785 9.07274255724e-12
786 1.15156773006e-11
787 1.37552191859e-11
788 1.56359369896e-11
789 1.7031265287e-11
790 1.78568271281e-11
791 1.80655490567e-11
792 1.7655654716e-11
793 1.6671553027e-11
794 1.51891832445e-11
795 1.33164590466e-11
796 1.11861631069e-11
797 8.93862761586e-12
798 6.71995792345e-12
799 4.66737759552e-12
800 2.8990143619e-12
801 1.51301193796e-12
802 5.74651437546e-13
803 1.1812772982e-13
804 1.44328993201e-13
805 6.19504447741e-13
806 1.48370205011e-12
807 2.65520938569e-12
808 4.03144184702e-12
809 5.50226531004e-12
810 6.95488111546e-12
811 8.28803692343e-12
812 9.40580946462e-12
813 1.02358121978e-11
814 1.07269748639e-11
815 1.08504316643e-11
816 1.06079589557e-11
817 1.00235375555e-11
818 9.1433527416e-12
819 8.03135336014e-12
820 6.76392275523e-12
821 5.42721423358e-12
822 4.10604883427e-12
823 2.88036261509e-12
824 1.82254211722e-12
825 9.91207116385e-13
826 4.22328838567e-13
827 1.38999922683e-13
828 1.42996725572e-13
829 4.14779322e-13
830 9.1882057518e-13
831 1.60715885045e-12
832 2.42073028289e-12
833 3.29425375867e-12
834 4.16067180709e-12
835 4.95870011719e-12
836 5.63282753774e-12
837 6.13775696934e-12
838 6.44329034571e-12
839 6.52988774164e-12
840 6.40065778157e-12
841 6.0640381605e-12
842 5.55022694471e-12
843 4.89519536018e-12
844 4.14157597106e-12
845 3.34443583938e-12
846 2.55129251059e-12
847 1.81055170856e-12
848 1.1675105327e-12
849 6.55475673739e-13
850 3.00648395068e-13
851 1.15463194561e-13
852 1.00364161426e-13
853 2.50022225146e-13
854 5.40900657597e-13
855 9.45021838561e-13
856 1.42996725572e-12
857 1.9522161665e-12
858 2.47712961254e-12
859 2.96340729733e-12
860 3.37818661933e-12
861 3.69437813674e-12
862 3.89244192434e-12
863 3.9586112166e-12
864 3.89333010276e-12
865 3.70237174252e-12
866 3.40083516903e-12
867 3.0118130212e-12
868 2.56150656242e-12
869 2.0783375021e-12
870 1.59428026336e-12
871 1.14130926931e-12
872 7.4162898045e-13
873 4.22772927777e-13
874 1.94955163124e-13
875 7.14983627859e-14
876 5.37347943919e-14
877 1.34114941375e-13
878 3.04201108747e-13
879 5.45785638906e-13
880 8.37996338987e-13
881 1.15729648087e-12
882 1.47926115801e-12
883 1.7807977315e-12
884 2.04103400847e-12
885 2.24131824211e-12
886 2.37054820218e-12
887 2.41895392605e-12
888 2.38697950294e-12
889 2.27595720048e-12
890 2.09698924891e-12
891 1.8620660569e-12
892 1.58673074679e-12
893 1.29096733303e-12
894 9.92095294805e-13
895 7.1098682497e-13
896 4.62740956664e-13
897 2.61124455392e-13
898 1.16795462191e-13
899 3.64153152077e-14
900 2.04281036531e-14
901 6.70574706874e-14
902 1.68753899743e-13
903 3.16191517413e-13
904 4.95159468983e-13
905 6.92779167366e-13
906 8.92619311799e-13
907 1.08046904757e-12
908 1.24389387679e-12
909 1.3704593016e-12
910 1.45350398384e-12
911 1.48636658537e-12
912 1.4699352846e-12
913 1.40332190313e-12
914 1.29452004671e-12
915 1.15019105351e-12
916 9.81437153769e-13
917 7.97584220891e-13
918 6.14175377223e-13
919 4.38316050122e-13
920 2.83773005094e-13
921 1.57651669497e-13
922 6.70574706874e-14
923 1.64313007645e-14
924 5.3290705182e-15
925 3.33066907388e-14
926 9.72555369572e-14
927 1.86517468137e-13
928 2.97983859809e-13
929 4.20552481728e-13
930 5.45341549696e-13
931 6.62137011886e-13
932 7.62501173313e-13
933 8.41104963456e-13
934 8.94395668638e-13
935 9.14379683081e-13
936 9.05497898884e-13
937 8.64641691578e-13
938 7.97584220891e-13
939 7.08322289711e-13
940 6.04405414606e-13
941 4.91606755304e-13
942 3.77475828373e-13
943 2.68229882749e-13
944 1.73638881051e-13
945 9.54791801178e-14
946 3.90798504668e-14
947 8.881784197e-15
948 1.7763568394e-15
949 1.90958360236e-14
950 5.81756864904e-14
951 1.14130926931e-13
952 1.81632486829e-13
953 2.58459920133e-13
954 3.33510996597e-13
955 4.06341627013e-13
956 4.68958205602e-13
957 5.17808018685e-13
958 5.49782441794e-13
959 5.6310511809e-13
960 5.56887869152e-13
961 5.31130694981e-13
962 4.90718576884e-13
963 4.36095604073e-13
964 3.71702668645e-13
965 3.02868841118e-13
966 2.32702745961e-13
967 1.66533453694e-13
968 1.07025499574e-13
969 6.03961325396e-14
970 2.53130849615e-14
971 5.77315972805e-15
972 1.7763568394e-15
973 1.24344978758e-14
974 3.5527136788e-14
975 7.06101843662e-14
976 1.11910480882e-13
977 1.58539847916e-13
978 2.04725125741e-13
979 2.49578135936e-13
980 2.88213897193e-13
981 3.17967874253e-13
982 3.37507799486e-13
983 3.45501405263e-13
984 3.41948691585e-13
985 3.2684965845e-13
986 3.01092484278e-13
987 2.69562150379e-13
988 2.30038210702e-13
989 1.87405646557e-13
990 1.44328993201e-13
991 1.04805053525e-13
992 6.88338275268e-14
993 3.90798504668e-14
994 1.73194791842e-14
995 5.3290705182e-15
996 2.22044604925e-15
997 8.43769498715e-15
998 2.26485497024e-14
999 4.39648317752e-14
1000 6.88338275268e-14


==> data/lasso_80_130_MAPG.dat <==
0 15122.657953
1 5456.44126217
2 5456.44126217
3 2664.2130332
4 2664.2130332
5 1247.7843725
6 1247.7843725
7 596.060698492
8 596.060698492
9 313.629061409
10 313.629061409
11 186.365543729
12 186.365543729
13 118.594292814
14 118.594292814
15 76.4007702722
16 76.4007702722
17 49.4155016683
18 49.4155016683
19 32.9650362957
20 32.9650362957
21 23.2089398428
22 23.2089398428
23 17.1340152382
24 17.1340152382
25 12.9039484185
26 12.9039484185
27 9.66379647056
28 9.66379647056
29 7.11041704659
30 7.11041704659
31 5.15436641371
32 5.15436641371
33 3.74512475372
34 3.74512475372
35 2.80569258366
36 2.80569258366
37 2.22433708319
38 2.22433708319
39 1.87658755849
40 1.87658755849
41 1.65333452986
42 1.65333452986
43 1.47701597617
44 1.47701597617
45 1.30537229855
46 1.30537229855
47 1.1250080996
48 1.1250080996
49 0.941596213516
50 0.941596213516
51 0.763915748891
52 0.763915748891
53 0.601892255389
54 0.601892255389
55 0.464681749029
56 0.464681749029
57 0.357551772923
58 0.357551772923
59 0.280950314633
60 0.280950314633
61 0.233047082714
62 0.233047082714
63 0.209428776146
64 0.209428776146
65 0.193113424172
66 0.193113424172
67 0.176814226139
68 0.176814226139
69 0.165176006222
70 0.165176006222
71 0.154707216075
72 0.154707216075
73 0.138558299955
74 0.138558299955
75 0.131064046638
76 0.131064046638
77 0.121553954078
78 0.121553954078
79 0.115326048427
80 0.115326048427
81 0.107902896835
82 0.107902896835
83 0.10223131996
84 0.10223131996
85 0.0934884232705
86 0.0934884232705
87 0.0867222703979
88 0.0867222703979
89 0.0807837603874
90 0.0807837603874
91 0.0745508423077
92 0.0745508423077
93 0.0676291383802
94 0.0676291383802
95 0.0604763339678
96 0.0604763339678
97 0.0533891568483
98 0.0533891568483
99 0.0466631171746
100 0.0466631171746
101 0.0405325588222
102 0.0405325588222
103 0.03533937721
104 0.03533937721
105 0.0316341774832
106 0.0316341774832
107 0.0290003265082
108 0.0290003265082
109 0.0272041453126
110 0.0272041453126
111 0.0256435645429
112 0.0256435645429
113 0.0231850066489
114 0.0231850066489
115 0.0214070115428
116 0.0214070115428
117 0.0201906427158
118 0.0201906427158
119 0.019084787636
120 0.019084787636
121 0.0175606378606
122 0.0175606378606
123 0.0165395266378
124 0.0165395266378
125 0.0156876646837
126 0.0156876646837
127 0.0143200344186
128 0.0143200344186
129 0.0133555438846
130 0.0133555438846
131 0.0126715925833
132 0.0126715925833
133 0.0115288181115
134 0.0115288181115
135 0.0106724610553
136 0.0106724610553
137 0.0100334903668
138 0.0100334903668
139 0.00950419731707
140 0.00950419731707
141 0.00855439628923
142 0.00855439628923
143 0.00779072641357
144 0.00779072641357
145 0.00721502676153
146 0.00721502676153
147 0.00676797785292
148 0.00676797785292
149 0.00639992606834
150 0.00639992606834
151 0.00577500428727
152 0.00577500428727
153 0.00535651119548
154 0.00535651119548
155 0.00508287971237
156 0.00508287971237
157 0.00469371340664
158 0.00469371340664
159 0.00444590511558
160 0.00444590511558
161 0.00404845234064
162 0.00404845234064
163 0.00382043498907
164 0.00382043498907
165 0.0036288160361
166 0.0036288160361
167 0.00336368630071
168 0.00336368630071
169 0.00319341369897
170 0.00319341369897
171 0.00289041115168
172 0.00289041115168
173 0.00268796268833
174 0.00268796268833
175 0.00254324467363
176 0.00254324467363
177 0.00228850107744
178 0.00228850107744
179 0.00210603762328
180 0.00210603762328
181 0.00198148351085
182 0.00198148351085
183 0.00186237146833
184 0.00186237146833
185 0.0016930806707
186 0.0016930806707
187 0.00159652619982
188 0.00159652619982
189 0.00144510913423
190 0.00144510913423
191 0.00135943719084
192 0.00135943719084
193 0.00128632923898
194 0.00128632923898
195 0.00119708466335
196 0.00119708466335
197 0.00113679675446
198 0.00113679675446
199 0.00108024208612
200 0.00108024208612
201 0.000986769284937
202 0.000986769284937
203 0.000941454549605
204 0.000941454549605
205 0.000884868669593
206 0.000884868669593
207 0.00084667917276
208 0.00084667917276
209 0.000810644101529
210 0.000810644101529
211 0.000751160459839
212 0.000751160459839
213 0.000720712533043
214 0.000720712533043
215 0.000688486098682
216 0.000688486098682
217 0.000661343586042
218 0.000661343586042
219 0.000635541228505
220 0.000635541228505
221 0.000600080165093
222 0.000600080165093
223 0.000576986954678
224 0.000576986954678
225 0.000554957863134
226 0.000554957863134
227 0.000515353819678
228 0.000515353819678
229 0.000495498484128
230 0.000495498484128
231 0.000467869155654
232 0.000467869155654
233 0.000449181004432
234 0.000449181004432
235 0.000427256353102
236 0.000427256353102
237 0.000409296407077
238 0.000409296407077
239 0.000387526830746
240 0.000387526830746
241 0.000370356275483
242 0.000370356275483
243 0.000345440492079
244 0.000345440492079
245 0.000329435845327
246 0.000329435845327
247 0.000300901675195
248 0.000300901675195
249 0.000283047424326
250 0.000283047424326
251 0.000269271691718
252 0.000269271691718
253 0.000251810548017
254 0.000251810548017
255 0.000239879963769
256 0.000239879963769
257 0.000224700336956
258 0.000224700336956
259 0.000214413939584
260 0.000214413939584
261 0.000202678139932
262 0.000202678139932
263 0.000193877758655
264 0.000193877758655
265 0.000185524977735
266 0.000185524977735
267 0.000171793431915
268 0.000171793431915
269 0.000164855444422
270 0.000164855444422
271 0.000157998061706
272 0.000157998061706
273 0.000151950498301
274 0.000151950498301
275 0.000146156853654
276 0.000146156853654
277 0.000140604186116
278 0.000140604186116
279 0.000131711355728
280 0.000131711355728
281 0.000126651779901
282 0.000126651779901
283 0.000121844056686
284 0.000121844056686
285 0.000114902846855
286 0.000114902846855
287 0.000110323672526
288 0.000110323672526
289 0.000105972576763
290 0.000105972576763
291 9.85315311195e-05
292 9.85315311195e-05
293 9.44066832389e-05
294 9.44066832389e-05
295 8.91574903643e-05
296 8.91574903643e-05
297 8.51807539299e-05
298 8.51807539299e-05
299 8.07978950945e-05
300 8.07978950945e-05
301 7.70006395556e-05
302 7.70006395556e-05
303 7.27076719467e-05
304 7.27076719467e-05
305 6.91732072418e-05
306 6.91732072418e-05
307 6.47826952167e-05
308 6.47826952167e-05
309 6.1592556396e-05
310 6.1592556396e-05
311 5.73597124718e-05
312 5.73597124718e-05
313 5.45578431548e-05
314 5.45578431548e-05
315 5.09436631617e-05
316 5.09436631617e-05
317 4.85230216594e-05
318 4.85230216594e-05
319 4.59597114433e-05
320 4.59597114433e-05
321 4.38705753507e-05
322 4.38705753507e-05
323 4.18806838707e-05
324 4.18806838707e-05
325 3.89860344274e-05
326 3.89860344274e-05
327 3.73186392699e-05
328 3.73186392699e-05
329 3.57266138691e-05
330 3.57266138691e-05
331 3.33348529797e-05
332 3.33348529797e-05
333 3.19986054818e-05
334 3.19986054818e-05
335 3.07183339068e-05
336 3.07183339068e-05
337 2.92236137325e-05
338 2.92236137325e-05
339 2.81085261853e-05
340 2.81085261853e-05
341 2.70373199087e-05
342 2.70373199087e-05
343 2.60078215781e-05
344 2.60078215781e-05
345 2.43879730957e-05
346 2.43879730957e-05
347 2.34770606342e-05
348 2.34770606342e-05
349 2.26016018012e-05
350 2.26016018012e-05
351 2.16404314135e-05
352 2.16404314135e-05
353 2.08263265362e-05
354 2.08263265362e-05
355 2.00441237106e-05
356 2.00441237106e-05
357 1.92921636319e-05
358 1.92921636319e-05
359 1.80759314246e-05
360 1.80759314246e-05
361 1.74008384186e-05
362 1.74008384186e-05
363 1.67536917695e-05
364 1.67536917695e-05
365 1.59306690461e-05
366 1.59306690461e-05
367 1.53285520854e-05
368 1.53285520854e-05
369 1.47514963644e-05
370 1.47514963644e-05
371 1.41470405688e-05
372 1.41470405688e-05
373 1.36030218711e-05
374 1.36030218711e-05
375 1.30818300628e-05
376 1.30818300628e-05
377 1.25566733487e-05
378 1.25566733487e-05
379 1.20656515312e-05
380 1.20656515312e-05
381 1.15952983006e-05
382 1.15952983006e-05
383 1.10670383635e-05
384 1.10670383635e-05
385 1.06283657639e-05
386 1.06283657639e-05
387 1.02081141993e-05
388 1.02081141993e-05
389 9.6524497728e-06
390 9.6524497728e-06
391 9.26619426256e-06
392 9.26619426256e-06
393 8.89605941001e-06
394 8.89605941001e-06
395 8.3324166682e-06
396 8.3324166682e-06
397 7.99723756639e-06
398 7.99723756639e-06
399 7.67594338669e-06
400 7.67594338669e-06
401 7.14696903437e-06
402 7.14696903437e-06
403 6.85939190603e-06
404 6.85939190603e-06
405 6.58364350636e-06
406 6.58364350636e-06
407 6.13571743679e-06
408 6.13571743679e-06
409 5.89032609843e-06
410 5.89032609843e-06
411 5.65495986926e-06
412 5.65495986926e-06
413 5.32348102977e-06
414 5.32348102977e-06
415 5.11356061406e-06
416 5.11356061406e-06
417 4.91214442278e-06
418 4.91214442278e-06
419 4.7127831353e-06
420 4.7127831353e-06
421 4.53111249943e-06
422 4.53111249943e-06
423 4.35670761023e-06
424 4.35670761023e-06
425 4.18926276291e-06
426 4.18926276291e-06
427 3.970628216e-06
428 3.970628216e-06
429 3.82249522302e-06
430 3.82249522302e-06
431 3.68014309293e-06
432 3.68014309293e-06
433 3.54333186481e-06
434 3.54333186481e-06
435 3.36100830589e-06
436 3.36100830589e-06
437 3.24058633705e-06
438 3.24058633705e-06
439 3.12471414921e-06
440 3.12471414921e-06
441 3.01318651497e-06
442 3.01318651497e-06
443 2.90582182672e-06
444 2.90582182672e-06
445 2.72992199779e-06
446 2.72992199779e-06
447 2.63259407607e-06
448 2.63259407607e-06
449 2.53909624703e-06
450 2.53909624703e-06
451 2.44917807635e-06
452 2.44917807635e-06
453 2.34060905768e-06
454 2.34060905768e-06
455 2.25433878187e-06
456 2.25433878187e-06
457 2.17146839399e-06
458 2.17146839399e-06
459 2.09182768929e-06
460 2.09182768929e-06
461 1.99051731009e-06
462 1.99051731009e-06
463 1.91295733121e-06
464 1.91295733121e-06
465 1.83856648484e-06
466 1.83856648484e-06
467 1.76720047351e-06
468 1.76720047351e-06
469 1.63775696738e-06
470 1.63775696738e-06
471 1.57011190893e-06
472 1.57011190893e-06
473 1.50535889798e-06
474 1.50535889798e-06
475 1.40382807379e-06
476 1.40382807379e-06
477 1.34296062448e-06
478 1.34296062448e-06
479 1.28479727302e-06
480 1.28479727302e-06
481 1.2040184636e-06
482 1.2040184636e-06
483 1.1505076869e-06
484 1.1505076869e-06
485 1.09941776349e-06
486 1.09941776349e-06
487 1.04181162364e-06
488 1.04181162364e-06
489 9.9583897395e-07
490 9.9583897395e-07
491 9.51933335713e-07
492 9.51933335713e-07
493 9.09998983722e-07
494 9.09998983722e-07
495 8.47639868073e-07
496 8.47639868073e-07
497 8.11868626993e-07
498 8.11868626993e-07
499 7.77646004035e-07
500 7.77646004035e-07
501 7.44902658667e-07
502 7.44902658667e-07
503 7.04929978834e-07
504 7.04929978834e-07
505 6.77375210589e-07
506 6.77375210589e-07
507 6.50931147206e-07
508 6.50931147206e-07
509 6.25551166866e-07
510 6.25551166866e-07
511 6.01190724314e-07
512 6.01190724314e-07
513 5.77025589088e-07
514 5.77025589088e-07
515 5.56311741562e-07
516 5.56311741562e-07
517 5.36358316872e-07
518 5.36358316872e-07
519 5.17136418576e-07
520 5.17136418576e-07
521 4.98618319522e-07
522 4.98618319522e-07
523 4.8077739967e-07
524 4.8077739967e-07
525 4.61970726562e-07
526 4.61970726562e-07
527 4.46235442819e-07
528 4.46235442819e-07
529 4.31052235239e-07
530 4.31052235239e-07
531 4.16398541425e-07
532 4.16398541425e-07
533 4.02253527376e-07
534 4.02253527376e-07
535 3.88597723333e-07
536 3.88597723333e-07
537 3.71069694527e-07
538 3.71069694527e-07
539 3.58484977259e-07
540 3.58484977259e-07
541 3.4634459567e-07
542 3.4634459567e-07
543 3.34630319454e-07
544 3.34630319454e-07
545 3.23325104912e-07
546 3.23325104912e-07
547 3.11830604893e-07
548 3.11830604893e-07
549 3.00913633122e-07
550 3.00913633122e-07
551 2.90396173774e-07
552 2.90396173774e-07
553 2.80262028252e-07
554 2.80262028252e-07
555 2.70495817745e-07
556 2.70495817745e-07
557 2.57065868592e-07
558 2.57065868592e-07
559 2.47637497619e-07
560 2.47637497619e-07
561 2.38569721311e-07
562 2.38569721311e-07
563 2.298477213e-07
564 2.298477213e-07
565 2.19429729942e-07
566 2.19429729942e-07
567 2.10995137806e-07
568 2.10995137806e-07
569 2.02896008439e-07
570 2.02896008439e-07
571 1.95118275759e-07
572 1.95118275759e-07
573 1.84891145061e-07
574 1.84891145061e-07
575 1.77540613766e-07
576 1.77540613766e-07
577 1.70488853701e-07
578 1.70488853701e-07
579 1.63723274493e-07
580 1.63723274493e-07
581 1.53535495873e-07
582 1.53535495873e-07
583 1.47343867773e-07
584 1.47343867773e-07
585 1.41404724818e-07
586 1.41404724818e-07
587 1.35707530546e-07
588 1.35707530546e-07
589 1.27047509402e-07
590 1.27047509402e-07
591 1.21968008138e-07
592 1.21968008138e-07
593 1.17092536112e-07
594 1.17092536112e-07
595 1.12412769315e-07
596 1.12412769315e-07
597 1.06993918614e-07
598 1.06993918614e-07
599 1.02848744188e-07
600 1.02848744188e-07
601 9.88647026468e-08
602 9.88647026468e-08
603 9.50354381857e-08
604 9.50354381857e-08
605 9.13548512393e-08
606 9.13548512393e-08
607 8.69476250998e-08
608 8.69476250998e-08
609 8.37358058448e-08
610 8.37358058448e-08
611 8.06430549005e-08
612 8.06430549005e-08
613 7.76648794165e-08
614 7.76648794165e-08
615 7.4796959737e-08
616 7.4796959737e-08
617 7.20351458483e-08
618 7.20351458483e-08
619 6.82918361861e-08
620 6.82918361861e-08
621 6.59329084662e-08
622 6.59329084662e-08
623 6.36584882585e-08
624 6.36584882585e-08
625 6.14643740349e-08
626 6.14643740349e-08
627 5.93472821997e-08
628 5.93472821997e-08
629 5.73042719942e-08
630 5.73042719942e-08
631 5.53325989472e-08
632 5.53325989472e-08
633 5.27224250924e-08
634 5.27224250924e-08
635 5.09180138053e-08
636 5.09180138053e-08
637 4.91788978429e-08
638 4.91788978429e-08
639 4.75018171464e-08
640 4.75018171464e-08
641 4.5883935762e-08
642 4.5883935762e-08
643 4.43227232694e-08
644 4.43227232694e-08
645 4.25757495925e-08
646 4.25757495925e-08
647 4.10449261246e-08
648 4.10449261246e-08
649 3.9571879995e-08
650 3.9571879995e-08
651 3.81541194194e-08
652 3.81541194194e-08
653 3.67893076003e-08
654 3.67893076003e-08
655 3.54752431875e-08
656 3.54752431875e-08
657 3.29034479662e-08
658 3.29034479662e-08
659 3.1635388531e-08
660 3.1635388531e-08
661 3.04182696809e-08
662 3.04182696809e-08
663 2.92498882892e-08
664 2.92498882892e-08
665 2.77105671742e-08
666 2.77105671742e-08
667 2.65677484457e-08
668 2.65677484457e-08
669 2.54734140448e-08
670 2.54734140448e-08
671 2.44254136916e-08
672 2.44254136916e-08
673 2.33286825413e-08
674 2.33286825413e-08
675 2.23238654229e-08
676 2.23238654229e-08
677 2.13628732482e-08
678 2.13628732482e-08
679 2.04437533569e-08
680 2.04437533569e-08
681 1.95646405743e-08
682 1.95646405743e-08
683 1.79659682686e-08
684 1.79659682686e-08
685 1.71852785336e-08
686 1.71852785336e-08
687 1.64386433354e-08
688 1.64386433354e-08
689 1.57245674259e-08
690 1.57245674259e-08
691 1.48762548946e-08
692 1.48762548946e-08
693 1.42503515654e-08
694 1.42503515654e-08
695 1.36509838988e-08
696 1.36509838988e-08
697 1.30770172468e-08
698 1.30770172468e-08
699 1.2527364035e-08
700 1.2527364035e-08
701 1.20009850946e-08
702 1.20009850946e-08
703 1.12082947368e-08
704 1.12082947368e-08
705 1.07707838204e-08
706 1.07707838204e-08
707 1.03506372362e-08
708 1.03506372362e-08
709 9.94715376734e-09
710 9.94715376734e-09
711 9.55965795413e-09
712 9.55965795413e-09
713 9.18750719947e-09
714 9.18750719947e-09
715 8.83008333119e-09
716 8.83008333119e-09
717 8.3534406059e-09
718 8.3534406059e-09
719 8.05634314816e-09
720 8.05634314816e-09
721 7.76996955665e-09
722 7.76996955665e-09
723 7.49392548016e-09
724 7.49392548016e-09
725 7.22782900198e-09
726 7.22782900198e-09
727 6.97131818939e-09
728 6.97131818939e-09
729 6.72403599467e-09
730 6.72403599467e-09
731 6.48564668637e-09
732 6.48564668637e-09
733 6.25582297076e-09
734 6.25582297076e-09
735 5.87038373467e-09
736 5.87038373467e-09
737 5.67189228917e-09
738 5.67189228917e-09
739 5.48014300605e-09
740 5.48014300605e-09
741 5.29490451484e-09
742 5.29490451484e-09
743 5.11595477093e-09
744 5.11595477093e-09
745 4.94307528243e-09
746 4.94307528243e-09
747 4.77605910376e-09
748 4.77605910376e-09
749 4.61470728297e-09
750 4.61470728297e-09
751 4.42825998093e-09
752 4.42825998093e-09
753 4.27400204117e-09
754 4.27400204117e-09
755 4.12517220383e-09
756 4.12517220383e-09
757 3.98157551373e-09
758 3.98157551373e-09
759 3.84302545342e-09
760 3.84302545342e-09
761 3.70934216676e-09
762 3.70934216676e-09
763 3.58035334713e-09
764 3.58035334713e-09
765 3.45589112882e-09
766 3.45589112882e-09
767 3.21428483829e-09
768 3.21428483829e-09
769 3.0934232953e-09
770 3.0934232953e-09
771 2.97718116826e-09
772 2.97718116826e-09
773 2.86537860106e-09
774 2.86537860106e-09
775 2.75784239889e-09
776 2.75784239889e-09
777 2.65440869285e-09
778 2.65440869285e-09
779 2.47666864794e-09
780 2.47666864794e-09
781 2.3757329437e-09
782 2.3757329437e-09
783 2.27895569083e-09
784 2.27895569083e-09
785 2.18616413861e-09
786 2.18616413861e-09
787 2.09719308586e-09
788 2.09719308586e-09
789 2.00890504232e-09
790 2.00890504232e-09
791 1.92266469412e-09
792 1.92266469412e-09
793 1.84013382309e-09
794 1.84013382309e-09
795 1.76115211303e-09
796 1.76115211303e-09
797 1.6855690177e-09
798 1.6855690177e-09
799 1.61323709946e-09
800 1.61323709946e-09
801 1.51425938455e-09
802 1.51425938455e-09
803 1.44903689048e-09
804 1.44903689048e-09
805 1.386629922e-09
806 1.386629922e-09
807 1.32691280186e-09
808 1.32691280186e-09
809 1.26977317549e-09
810 1.26977317549e-09
811 1.21509646789e-09
812 1.21509646789e-09
813 1.15870602002e-09
814 1.15870602002e-09
815 1.11148690252e-09
816 1.11148690252e-09
817 1.06621556029e-09
818 1.06621556029e-09
819 1.02280806047e-09
820 1.02280806047e-09
821 9.8118935199e-10
822 9.8118935199e-10
823 9.41282163325e-10
824 9.41282163325e-10
825 9.03018548826e-10
826 9.03018548826e-10
827 8.6632656604e-10
828 8.6632656604e-10
829 8.28618951232e-10
830 8.28618951232e-10
831 7.98128230173e-10
832 7.98128230173e-10
833 7.68777042026e-10
834 7.68777042026e-10
835 7.40520533782e-10
836 7.40520533782e-10
837 7.13319625589e-10
838 7.13319625589e-10
839 6.87133017152e-10
840 6.87133017152e-10
841 6.61923404977e-10
842 6.61923404977e-10
843 6.37650821034e-10
844 6.37650821034e-10
845 6.14281958633e-10
846 6.14281958633e-10
847 5.91783511084e-10
848 5.91783511084e-10
849 5.68608715668e-10
850 5.68608715668e-10
851 5.49316592213e-10
852 5.49316592213e-10
853 5.30679944433e-10
854 5.30679944433e-10
855 5.12678344222e-10
856 5.12678344222e-10
857 4.95287810764e-10
858 4.95287810764e-10
859 4.78488360045e-10
860 4.78488360045e-10
861 4.62261784406e-10
862 4.62261784406e-10
863 4.4658454712e-10
864 4.4658454712e-10
865 4.31440660975e-10
866 4.31440660975e-10
867 4.16811030135e-10
868 4.16811030135e-10
869 4.02679223299e-10
870 4.02679223299e-10
871 3.77823106135e-10
872 3.77823106135e-10
873 3.6485969801e-10
874 3.6485969801e-10
875 3.52342599541e-10
876 3.52342599541e-10
877 3.40258488052e-10
878 3.40258488052e-10
879 3.28589599974e-10
880 3.28589599974e-10
881 3.17323500809e-10
882 3.17323500809e-10
883 3.06445535614e-10
884 3.06445535614e-10
885 2.95941937623e-10
886 2.95941937623e-10
887 2.85257151234e-10
888 2.85257151234e-10
889 2.74669176292e-10
890 2.74669176292e-10
891 2.64479549372e-10
892 2.64479549372e-10
893 2.54674503708e-10
894 2.54674503708e-10
895 2.45238496177e-10
896 2.45238496177e-10
897 2.36157760014e-10
898 2.36157760014e-10
899 2.27418084364e-10
900 2.27418084364e-10
901 2.18716156297e-10
902 2.18716156297e-10
903 2.09870787415e-10
904 2.09870787415e-10
905 2.0138735124e-10
906 2.0138735124e-10
907 1.93251636915e-10
908 1.93251636915e-10
909 1.8544765723e-10
910 1.8544765723e-10
911 1.77962977688e-10
912 1.77962977688e-10
913 1.7053736201e-10
914 1.7053736201e-10
915 1.63238755846e-10
916 1.63238755846e-10
917 1.56253232575e-10
918 1.56253232575e-10
919 1.49567025431e-10
920 1.49567025431e-10
921 1.43168588096e-10
922 1.43168588096e-10
923 1.37042821535e-10
924 1.37042821535e-10
925 1.29793065184e-10
926 1.29793065184e-10
927 1.24194432516e-10
928 1.24194432516e-10
929 1.18839604824e-10
930 1.18839604824e-10
931 1.13714815342e-10
932 1.13714815342e-10
933 1.08812070465e-10
934 1.08812070465e-10
935 1.04119379785e-10
936 1.04119379785e-10
937 9.96291937838e-11
938 9.96291937838e-11
939 9.25894916293e-11
940 9.25894916293e-11
941 8.88085160966e-11
942 8.88085160966e-11
943 8.51807513413e-11
944 8.51807513413e-11
945 8.17044210066e-11
946 8.17044210066e-11
947 7.83719755759e-11
948 7.83719755759e-11
949 7.51754214434e-11
950 7.51754214434e-11
951 7.21120940739e-11
952 7.21120940739e-11
953 6.91748880399e-11
954 6.91748880399e-11
955 6.61315446848e-11
956 6.61315446848e-11
957 6.37032648854e-11
958 6.37032648854e-11
959 6.13633588387e-11
960 6.13633588387e-11
961 5.91104942771e-11
962 5.91104942771e-11
963 5.69428948438e-11
964 5.69428948438e-11
965 5.48552314683e-11
966 5.48552314683e-11
967 5.28461718829e-11
968 5.28461718829e-11
969 5.09117192848e-11
970 5.09117192848e-11
971 4.90483209603e-11
972 4.90483209603e-11
973 4.72537564633e-11
974 4.72537564633e-11
975 4.55266935262e-11
976 4.55266935262e-11
977 4.37809788423e-11
978 4.37809788423e-11
979 4.2299053149e-11
980 4.2299053149e-11
981 4.08681977149e-11
982 4.08681977149e-11
983 3.9484415737e-11
984 3.9484415737e-11
985 3.81494835722e-11
986 3.81494835722e-11
987 3.68576280607e-11
988 3.68576280607e-11
989 3.56101814702e-11
990 3.56101814702e-11
991 3.44062556223e-11
992 3.44062556223e-11
993 3.32418537141e-11
994 3.32418537141e-11
995 3.2117863924e-11
996 3.2117863924e-11
997 3.10302894491e-11
998 3.10302894491e-11
999 2.99813507354e-11
1000 2.99813507354e-11


==> data/lasso_80_130_MFISTA.dat <==
0 15122.657953
1 5456.44126217
2 2664.2130332
3 1247.7843725
4 596.060698492
5 313.629061409
6 186.365543729
7 118.594292814
8 76.4007702722
9 49.4155016683
10 32.9650362957
11 23.2089398428
12 17.1340152382
13 12.9039484185
14 9.66379647056
15 7.11041704659
16 5.15436641371
17 3.74512475372
18 2.80569258366
19 2.22433708319
20 1.87658755849
21 1.65333452986
22 1.47701597617
23 1.30537229855
24 1.1250080996
25 0.941596213516
26 0.763915748891
27 0.601892255389
28 0.464681749029
29 0.357551772923
30 0.280950314633
31 0.233047082714
32 0.209428776146
33 0.203962609796
34 0.203962609796
35 0.194959091101
36 0.193959684674
37 0.193959684674
38 0.184957595773
39 0.177417108443
40 0.169157040642
41 0.158452791514
42 0.144501093202
43 0.127849374195
44 0.109118269167
45 0.0902363531132
46 0.0723543367177
47 0.0567479394856
48 0.0444101798756
49 0.0355997680624
50 0.0297234034218
51 0.0268625430732
52 0.0259220247766
53 0.0259220247766
54 0.0243148476328
55 0.0234911949513
56 0.0231736541613
57 0.0231736541613
58 0.0217632921968
59 0.0207880921355
60 0.0201180994785
61 0.019686965745
62 0.0194010583589
63 0.0191509528348
64 0.0188764065809
65 0.018408633221
66 0.0176853661385
67 0.0166810116756
68 0.015411873727
69 0.0139664001856
70 0.0123907908146
71 0.0107905259137
72 0.00926798231304
73 0.00790786064852
74 0.00679486300788
75 0.00601608178494
76 0.00545506507401
77 0.00509534465653
78 0.00488127505211
79 0.00473004635262
80 0.00459989326024
81 0.00447582303419
82 0.00436108797691
83 0.00423585207369
84 0.00409598688759
85 0.00393778969583
86 0.00375884785779
87 0.00355892117307
88 0.00339408663693
89 0.00323525486574
90 0.00306783229487
91 0.00289063296265
92 0.00270345110573
93 0.0025605093764
94 0.00242638982187
95 0.00231112113677
96 0.00219999212679
97 0.00209499314414
98 0.00199748842653
99 0.00190701099292
100 0.00182148276411
101 0.00173842608479
102 0.0016554742814
103 0.00157042958028
104 0.00148137760852
105 0.00138665917745
106 0.00128336151693
107 0.00117303865956
108 0.00105799296876
109 0.000945746071701
110 0.000847732708678
111 0.000757882192369
112 0.000678347955544
113 0.000613337029769
114 0.000573364581256
115 0.000554765463999
116 0.000554765463999
117 0.000540832517723
118 0.000540832517723
119 0.000522826887249
120 0.000522826887249
121 0.000498925496834
122 0.000489533436414
123 0.000487239516152
124 0.000485352014947
125 0.000479095201798
126 0.000465784080818
127 0.000444623923595
128 0.000416254587405
129 0.000382204151428
130 0.000344737646562
131 0.000306551030696
132 0.000270443896778
133 0.000238986372485
134 0.000214188413307
135 0.000197225293693
136 0.000189418253596
137 0.000189418253596
138 0.000181678841738
139 0.000180934221411
140 0.000180934221411
141 0.000177915969498
142 0.000177915969498
143 0.000171406438528
144 0.000167848249617
145 0.000166313182171
146 0.000165783225542
147 0.00016532759662
148 0.000164218735212
149 0.000161983060011
150 0.000158395872113
151 0.000154447137688
152 0.000149661486658
153 0.000143581798886
154 0.000136217187501
155 0.000127765117
156 0.000118516757347
157 0.0001088329782
158 9.91089698963e-05
159 8.97345769757e-05
160 8.10735936794e-05
161 7.34541390033e-05
162 6.71523345641e-05
163 6.23667570552e-05
164 5.9192976948e-05
165 5.76079928103e-05
166 5.74700689868e-05
167 5.74700689868e-05
168 5.61349647858e-05
169 5.59295850033e-05
170 5.59295850033e-05
171 5.48296084069e-05
172 5.4795694755e-05
173 5.4795694755e-05
174 5.32788738128e-05
175 5.21964216311e-05
176 5.12873413725e-05
177 5.02679735432e-05
178 4.88867512596e-05
179 4.69666183123e-05
180 4.44320595339e-05
181 4.13190228117e-05
182 3.77674589331e-05
183 3.39991650256e-05
184 3.02858613446e-05
185 2.69127562396e-05
186 2.41420764326e-05
187 2.21803133504e-05
188 2.11525289751e-05
189 2.10853809901e-05
190 2.10853809901e-05
191 2.10547396424e-05
192 2.10547396424e-05
193 2.09003000911e-05
194 2.09003000911e-05
195 2.0498969171e-05
196 2.0498969171e-05
197 1.97673589728e-05
198 1.93716731727e-05
199 1.92227101494e-05
200 1.92128864085e-05
201 1.92128864085e-05
202 1.8471209501e-05
203 1.7716146258e-05
204 1.69336653912e-05
205 1.61210663161e-05
206 1.52863596412e-05
207 1.44463268654e-05
208 1.36237670647e-05
209 1.28444942233e-05
210 1.21344998418e-05
211 1.15174891548e-05
212 1.10128438062e-05
213 1.06339863302e-05
214 1.03871075803e-05
215 1.02702481812e-05
216 1.02702481812e-05
217 9.89188135403e-06
218 9.69070323853e-06
219 9.69070323853e-06
220 9.38591681621e-06
221 9.25268025087e-06
222 9.21696345424e-06
223 9.20646033986e-06
224 9.15618227504e-06
225 9.01472186365e-06
226 8.74970079012e-06
227 8.35081410289e-06
228 7.82994175008e-06
229 7.21812255478e-06
230 6.55965897867e-06
231 5.90448857229e-06
232 5.30053038839e-06
233 4.78753831468e-06
234 4.39328267987e-06
235 4.13211978678e-06
236 4.00514563959e-06
237 3.9962599967e-06
238 3.9962599967e-06
239 3.91236133046e-06
240 3.91236133046e-06
241 3.76498561661e-06
242 3.71783866582e-06
243 3.71783866582e-06
244 3.63181449936e-06
245 3.63181449936e-06
246 3.50640280367e-06
247 3.45859686135e-06
248 3.45859686135e-06
249 3.34439590866e-06
250 3.27137252976e-06
251 3.22441298239e-06
252 3.18800973131e-06
253 3.14830440296e-06
254 3.09445300584e-06
255 3.01936510283e-06
256 2.9199556919e-06
257 2.79704523143e-06
258 2.65499192853e-06
259 2.50108625854e-06
260 2.34471167593e-06
261 2.19628916343e-06
262 2.06606836528e-06
263 1.96288276255e-06
264 1.8930252681e-06
265 1.86130993507e-06
266 1.86130993507e-06
267 1.80503491043e-06
268 1.78796920602e-06
269 1.78796920602e-06
270 1.74069340497e-06
271 1.71963618456e-06
272 1.71692096185e-06
273 1.71692096185e-06
274 1.65749490666e-06
275 1.59960271562e-06
276 1.53928066959e-06
277 1.47360670999e-06
278 1.40116449288e-06
279 1.32224725036e-06
280 1.23881821512e-06
281 1.15426556668e-06
282 1.07299278795e-06
283 9.9988954716e-07
284 9.39737152095e-07
285 8.96610799384e-07
286 8.73343600105e-07
287 8.71112880052e-07
288 8.71112880052e-07
289 8.57407626675e-07
290 8.57407626675e-07
291 8.33731403027e-07
292 8.29219457099e-07
293 8.29219457099e-07
294 8.12186567334e-07
295 8.08138716391e-07
296 8.08138716391e-07
297 7.84460403747e-07
298 7.66629188131e-07
299 7.51940381072e-07
300 7.37640083681e-07
301 7.2132605089e-07
302 7.01260351565e-07
303 6.76562540658e-07
304 6.4727247473e-07
305 6.14288822032e-07
306 5.79203073059e-07
307 5.44058963214e-07
308 5.11072606457e-07
309 4.82349237885e-07
310 4.59628756388e-07
311 4.44085755724e-07
312 4.36201466947e-07
313 4.35716045466e-07
314 4.35716045466e-07
315 4.25900826162e-07
316 4.21938953998e-07
317 4.21938953998e-07
318 4.07864991114e-07
319 4.00537865985e-07
320 3.990792945e-07
321 3.990792945e-07
322 3.8549868453e-07
323 3.73798447306e-07
324 3.62758290517e-07
325 3.51221678851e-07
326 3.38317870163e-07
327 3.23560961135e-07
328 3.06898781943e-07
329 2.88723217778e-07
330 2.69823197119e-07
331 2.51273512664e-07
332 2.34280439049e-07
333 2.20016225683e-07
334 2.09468062895e-07
335 2.0331670525e-07
336 2.0185341354e-07
337 2.0185341354e-07
338 1.9743059454e-07
339 1.9743059454e-07
340 1.90597956085e-07
341 1.88477220942e-07
342 1.88477220942e-07
343 1.83830570766e-07
344 1.82531184389e-07
345 1.82531184389e-07
346 1.77198526075e-07
347 1.73743235798e-07
348 1.71577612562e-07
349 1.70033155111e-07
350 1.68453637261e-07
351 1.66277354552e-07
352 1.63099374895e-07
353 1.58709019704e-07
354 1.53100673028e-07
355 1.46458633665e-07
356 1.39119791687e-07
357 1.31520780489e-07
358 1.24138001656e-07
359 1.1742884265e-07
360 1.11780753986e-07
361 1.07472554411e-07
362 1.0465006639e-07
363 1.03316468714e-07
364 1.03316468714e-07
365 9.96230302697e-08
366 9.74989382563e-08
367 9.74989382563e-08
368 9.41121665043e-08
369 9.2505988647e-08
370 9.22121445868e-08
371 9.22121445868e-08
372 8.91102929224e-08
373 8.63743903068e-08
374 8.37273517185e-08
375 8.09156679438e-08
376 7.77659421303e-08
377 7.4216546242e-08
378 7.0324215784e-08
379 6.62490124981e-08
380 6.22232820824e-08
381 5.85124806385e-08
382 5.53757044663e-08
383 5.30314356872e-08
384 5.16313418686e-08
385 5.12431950206e-08
386 5.12431950206e-08
387 4.99276655574e-08
388 4.96522303273e-08
389 4.96522303273e-08
390 4.85701163733e-08
391 4.83857500733e-08
392 4.83857500733e-08
393 4.72336796342e-08
394 4.66508374153e-08
395 4.64626381813e-08
396 4.64626381813e-08
397 4.47394663539e-08
398 4.31068496454e-08
399 4.15059369097e-08
400 3.98865021012e-08
401 3.82181482017e-08
402 3.64968864019e-08
403 3.47465585193e-08
404 3.30155596195e-08
405 3.13698884646e-08
406 2.98837083967e-08
407 2.86288095452e-08
408 2.76644200881e-08
409 2.70287028314e-08
410 2.67329927084e-08
411 2.67329927084e-08
412 2.57538399495e-08
413 2.52715635085e-08
414 2.52715635085e-08
415 2.44190863086e-08
416 2.40727624501e-08
417 2.40727624501e-08
418 2.33162475993e-08
419 2.29376433403e-08
420 2.28514411837e-08
421 2.28514411837e-08
422 2.20773013204e-08
423 2.13882898059e-08
424 2.07273402886e-08
425 2.00446232945e-08
426 1.9305995913e-08
427 1.84977952955e-08
428 1.76279391084e-08
429 1.67239564419e-08
430 1.58287121188e-08
431 1.49945504901e-08
432 1.42765523847e-08
433 1.37256157551e-08
434 1.33819129111e-08
435 1.32693629418e-08
436 1.32693629418e-08
437 1.29061001886e-08
438 1.28027348723e-08
439 1.28027348723e-08
440 1.25013412955e-08
441 1.24348327191e-08
442 1.24348327191e-08
443 1.21331682479e-08
444 1.19871237381e-08
445 1.19514789176e-08
446 1.19514789176e-08
447 1.15225229358e-08
448 1.11078062304e-08
449 1.06859840976e-08
450 1.02409543068e-08
451 9.76470548864e-09
452 9.25893672843e-09
453 8.73528316347e-09
454 8.21419643415e-09
455 7.72260611015e-09
456 7.29067561878e-09
457 6.94801149947e-09
458 6.7197953868e-09
459 6.62324994849e-09
460 6.62324994849e-09
461 6.4200125216e-09
462 6.37276187376e-09
463 6.37276187376e-09
464 6.25390228493e-09
465 6.25390228493e-09
466 6.06606676001e-09
467 6.01337513118e-09
468 6.01337513118e-09
469 5.8634643807e-09
470 5.79995518279e-09
471 5.79669778844e-09
472 5.79669778844e-09
473 5.59967983094e-09
474 5.40916067493e-09
475 5.21387910624e-09
476 5.00614616428e-09
477 4.78306105833e-09
478 4.54700144203e-09
479 4.30538893426e-09
480 4.06976319312e-09
481 3.8543030989e-09
482 3.67396957301e-09
483 3.54250628831e-09
484 3.4705149865e-09
485 3.46384876337e-09
486 3.46384876337e-09
487 3.39684280704e-09
488 3.39684280704e-09
489 3.28136806615e-09
490 3.23917914713e-09
491 3.23917914713e-09
492 3.15383363869e-09
493 3.12755954468e-09
494 3.12755954468e-09
495 3.03740632646e-09
496 2.98061975101e-09
497 2.94559754366e-09
498 2.91938162533e-09
499 2.88939405735e-09
500 2.84500600856e-09
501 2.77878475785e-09
502 2.68728639341e-09
503 2.57134713522e-09
504 2.43587061632e-09
505 2.28913110689e-09
506 2.14172679591e-09
507 2.0052590699e-09
508 1.89094118141e-09
509 1.8082411124e-09
510 1.76373182725e-09
511 1.76025993781e-09
512 1.76025993781e-09
513 1.73465464215e-09
514 1.73465464215e-09
515 1.68792624322e-09
516 1.67714375721e-09
517 1.67714375721e-09
518 1.63847424517e-09
519 1.62309543583e-09
520 1.62309543583e-09
521 1.56482293789e-09
522 1.51655044078e-09
523 1.47392942296e-09
524 1.43272416153e-09
525 1.38943168082e-09
526 1.34178845812e-09
527 1.28903820951e-09
528 1.23201759905e-09
529 1.1730088012e-09
530 1.1154099866e-09
531 1.06326458749e-09
532 1.02069597219e-09
533 9.9134478404e-10
534 9.77835146188e-10
535 9.77835146188e-10
536 9.45950429099e-10
537 9.34063937308e-10
538 9.34063937308e-10
539 9.09848196784e-10
540 9.04968988635e-10
541 9.04968988635e-10
542 8.8569995782e-10
543 8.79871286941e-10
544 8.79871286941e-10
545 8.52221404557e-10
546 8.30770563454e-10
547 8.12841349784e-10
548 7.95674637288e-10
549 7.76825270776e-10
550 7.54487583521e-10
551 7.27727655914e-10
552 6.96583235538e-10
553 6.62049082223e-10
554 6.2593441541e-10
555 5.90623550067e-10
556 5.58772583759e-10
557 5.32965227507e-10
558 5.15382403421e-10
559 5.07509589909e-10
560 5.07509589909e-10
561 4.91728879837e-10
562 4.8746118253e-10
563 4.8746118253e-10
564 4.77477168914e-10
565 4.77477168914e-10
566 4.61626292747e-10
567 4.55210535932e-10
568 4.55210535932e-10
569 4.40596892304e-10
570 4.31933599998e-10
571 4.27495372435e-10
572 4.25281143634e-10
573 4.23271195871e-10
574 4.19683399144e-10
575 4.13172607239e-10
576 4.02972322178e-10
577 3.88957754893e-10
578 3.71633834817e-10
579 3.52048168395e-10
580 3.31647598273e-10
581 3.12088133114e-10
582 2.95036883813e-10
583 2.81954015691e-10
584 2.73932876382e-10
585 2.71549005504e-10
586 2.71549005504e-10
587 2.65302446678e-10
588 2.64726907062e-10
589 2.64726907062e-10
590 2.60080401659e-10
591 2.59644306055e-10
592 2.59644306055e-10
593 2.53181031695e-10
594 2.48813414316e-10
595 2.45661269105e-10
596 2.42768027903e-10
597 2.39230857346e-10
598 2.34313901615e-10
599 2.27540652986e-10
600 2.18750795256e-10
601 2.08112194144e-10
602 1.96102689642e-10
603 1.83447923519e-10
604 1.71039626906e-10
605 1.59822821644e-10
606 1.50695012024e-10
607 1.44390277512e-10
608 1.41398004416e-10
609 1.41398004416e-10
610 1.36852751353e-10
611 1.36092470626e-10
612 1.36092470626e-10
613 1.34187327916e-10
614 1.34187327916e-10
615 1.30877086946e-10
616 1.30349064875e-10
617 1.30349064875e-10
618 1.27363009028e-10
619 1.25919719096e-10
620 1.25464083567e-10
621 1.25383259331e-10
622 1.25083943203e-10
623 1.24064758467e-10
624 1.2196643695e-10
625 1.18614451594e-10
626 1.14027454146e-10
627 1.0841016973e-10
628 1.02122310608e-10
629 9.5634167252e-11
630 8.94684326624e-11
631 8.41375857874e-11
632 8.00848276583e-11
633 7.76338993091e-11
634 7.69468933015e-11
635 7.69468933015e-11
636 7.5309980474e-11
637 7.5309980474e-11
638 7.28364035751e-11
639 7.20459247816e-11
640 7.20459247816e-11
641 7.02131686126e-11
642 6.95603574741e-11
643 6.95603574741e-11
644 6.72328859253e-11
645 6.54911680442e-11
646 6.41247055455e-11
647 6.29150065379e-11
648 6.16702244827e-11
649 6.02469185651e-11
650 5.85678172627e-11
651 5.66227065235e-11
652 5.44746470155e-11
653 5.22422105576e-11
654 5.00826047301e-11
655 4.81743533953e-11
656 4.66799932042e-11
657 4.57403004361e-11
658 4.54356552382e-11
659 4.54356552382e-11
660 4.41722214362e-11
661 4.36481961685e-11
662 4.36481961685e-11
663 4.23399093563e-11
664 4.17132994812e-11
665 4.167466372e-11
666 4.167466372e-11
667 4.05719902119e-11
668 3.97348820513e-11
669 3.90412147055e-11
670 3.83639786605e-11
671 3.75837139188e-11
672 3.66093821924e-11
673 3.53881368653e-11
674 3.39110961534e-11
675 3.2217339907e-11
676 3.03836955595e-11
677 2.85242940379e-11
678 2.67661448561e-11
679 2.52451393123e-11
680 2.40820696717e-11
681 2.33697505791e-11
682 2.31623609181e-11
683 2.31623609181e-11
684 2.26392238289e-11
685 2.26392238289e-11
686 2.18718376743e-11
687 2.16537898723e-11
688 2.16537898723e-11
689 2.11901607372e-11
690 2.11497486191e-11
691 2.11497486191e-11
692 2.06763495214e-11
693 2.04263272963e-11
694 2.03126404585e-11
695 2.02424743634e-11
696 2.01327843286e-11
697 1.99058547423e-11
698 1.95150562377e-11
699 1.89364079972e-11
700 1.81801240728e-11
701 1.72826197797e-11
702 1.63007385368e-11
703 1.53099755096e-11
704 1.43898226668e-11
705 1.36179956201e-11
706 1.30584432156e-11
707 1.27573507314e-11
708 1.27315935572e-11
709 1.27315935572e-11
710 1.2525980253e-11
711 1.2525980253e-11
712 1.21489485139e-11
713 1.20174981078e-11
714 1.20174981078e-11
715 1.16804343975e-11
716 1.15125686762e-11
717 1.14694920228e-11
718 1.14694920228e-11
719 1.1063594485e-11
720 1.06874509243e-11
721 1.03210773261e-11
722 9.94759830064e-12
723 9.56168477728e-12
724 9.15756359632e-12
725 8.74988970168e-12
726 8.35154168044e-12
727 7.9891648852e-12
728 7.68318741962e-12
729 7.45981054706e-12
730 7.33946237119e-12
731 7.33235694383e-12
732 7.33235694383e-12
733 7.17470527434e-12
734 7.14406311886e-12
735 7.14406311886e-12
736 6.99040825225e-12
737 6.95354884783e-12
738 6.95354884783e-12
739 6.78035405599e-12
740 6.68753941113e-12
741 6.65778543407e-12
742 6.65778543407e-12
743 6.41486863628e-12
744 6.18527451479e-12
745 5.95878901777e-12
746 5.72475400418e-12
747 5.48006084955e-12
748 5.22160092942e-12
749 4.95692376035e-12
750 4.69491112653e-12
751 4.44710934744e-12
752 4.22994972382e-12
753 4.05808719961e-12
754 3.94662080794e-12
755 3.90265597616e-12
756 3.90265597616e-12
757 3.78763687081e-12
758 3.75788289375e-12
759 3.75788289375e-12
760 3.68149954966e-12
761 3.68149954966e-12
762 3.56203955221e-12
763 3.52384788016e-12
764 3.52384788016e-12
765 3.43325368135e-12
766 3.39905881219e-12
767 3.39905881219e-12
768 3.28359561763e-12
769 3.19433368645e-12
770 3.12283532367e-12
771 3.05977465587e-12
772 2.99493763123e-12
773 2.92343926844e-12
774 2.8403945862e-12
775 2.74535949529e-12
776 2.64277488782e-12
777 2.54019028034e-12
778 2.44160247576e-12
779 2.35900188272e-12
780 2.29682939334e-12
781 2.26396679182e-12
782 2.26130225656e-12
783 2.26130225656e-12
784 2.21289653268e-12
785 2.19735341034e-12
786 2.19735341034e-12
787 2.14006590227e-12
788 2.11253237126e-12
789 2.10942374679e-12
790 2.10942374679e-12
791 2.05035988188e-12
792 2.00017780116e-12
793 1.95443661255e-12
794 1.90780724552e-12
795 1.85540471875e-12
796 1.79367631858e-12
797 1.72084568817e-12
798 1.63913327356e-12
799 1.54898316396e-12
800 1.45705669752e-12
801 1.36779476634e-12
802 1.28741461936e-12
803 1.22346577314e-12
804 1.17994503057e-12
805 1.16173737297e-12
806 1.16173737297e-12
807 1.12754250381e-12
808 1.12221343329e-12
809 1.12221343329e-12
810 1.10667031095e-12
811 1.10667031095e-12
812 1.07958086915e-12
813 1.07602815547e-12
814 1.07602815547e-12
815 1.05382369497e-12
816 1.0458300892e-12
817 1.0458300892e-12
818 1.00897068478e-12
819 9.7655217246e-13
820 9.467981954e-13
821 9.19708753599e-13
822 8.90842954959e-13
823 8.5931262106e-13
824 8.27782287161e-13
825 7.94475596422e-13
826 7.61612994893e-13
827 7.32747196253e-13
828 7.08766378921e-13
829 6.92335078156e-13
830 6.84785561589e-13
831 6.84785561589e-13
832 6.62137011886e-13
833 6.53255227689e-13
834 6.53255227689e-13
835 6.33271213246e-13
836 6.27498053518e-13
837 6.27498053518e-13
838 6.12399020383e-13
839 6.07514039075e-13
840 6.07514039075e-13
841 5.87974113841e-13
842 5.75539615966e-13
843 5.66213742559e-13
844 5.59108315201e-13
845 5.50670620214e-13
846 5.40900657597e-13
847 5.28466159722e-13
848 5.10702591328e-13
849 4.90718576884e-13
850 4.66737759552e-13
851 4.4320103143e-13
852 4.19664303308e-13
853 3.98348021236e-13
854 3.81472631261e-13
855 3.72590847064e-13
856 3.69482222595e-13
857 3.69482222595e-13
858 3.60600438398e-13
859 3.57935903139e-13
860 3.57935903139e-13
861 3.51274564991e-13
862 3.51274564991e-13
863 3.40616423955e-13
864 3.33955085807e-13
865 3.32622818178e-13
866 3.32622818178e-13
867 3.21076498722e-13
868 3.12638803734e-13
869 3.04645197957e-13
870 2.975397706e-13
871 2.89102075612e-13
872 2.79332112996e-13
873 2.69118061169e-13
874 2.58459920133e-13
875 2.46913600677e-13
876 2.3581137043e-13
877 2.26485497024e-13
878 2.18935980456e-13
879 2.14495088358e-13
880 2.12274642308e-13
881 2.12274642308e-13
882 2.0694557179e-13
883 2.04725125741e-13
884 2.04725125741e-13
885 2.00284233642e-13
886 2.00284233642e-13
887 2.00284233642e-13
888 1.95399252334e-13
889 1.92734717075e-13
890 1.92734717075e-13
891 1.92734717075e-13
892 1.92734717075e-13
893 1.86073378927e-13
894 1.79412040779e-13
895 1.72306613422e-13
896 1.63424829225e-13
897 1.54098955818e-13
898 1.44773082411e-13
899 1.35447209004e-13
900 1.27453603227e-13
901 1.20348175869e-13
902 1.14575016141e-13
903 1.10578213253e-13
904 1.10578213253e-13
905 1.10578213253e-13
906 1.08357767203e-13
907 1.08357767203e-13
908 1.08357767203e-13
909 1.08357767203e-13
910 1.08357767203e-13
911 1.06137321154e-13
912 1.06137321154e-13
913 1.06137321154e-13
914 1.03916875105e-13
915 1.03472785895e-13
916 1.03472785895e-13
917 1.00364161426e-13
918 9.72555369572e-14
919 9.41469124882e-14
920 9.14823772291e-14
921 8.83737527602e-14
922 8.48210390814e-14
923 8.17124146124e-14
924 7.77156117238e-14
925 7.4162898045e-14
926 7.14983627859e-14
927 6.83897383169e-14
928 6.61692922677e-14
929 6.48370246381e-14
930 6.48370246381e-14
931 6.35047570086e-14
932 6.17284001692e-14
933 6.17284001692e-14
934 6.03961325396e-14
935 5.90638649101e-14
936 5.90638649101e-14
937 5.81756864904e-14
938 5.81756864904e-14
939 5.68434188608e-14
940 5.55111512313e-14
941 5.50670620214e-14
942 5.50670620214e-14
943 5.37347943919e-14
944 5.15143483426e-14
945 5.15143483426e-14
946 4.92939022934e-14
947 4.79616346638e-14
948 4.66293670343e-14
949 4.48530101949e-14
950 4.35207425653e-14
951 4.13002965161e-14
952 4.04121180964e-14
953 3.8635761257e-14
954 3.81916720471e-14
955 3.81916720471e-14
956 3.73034936274e-14
957 3.73034936274e-14
958 3.73034936274e-14
959 3.64153152077e-14
960 3.50830475782e-14
961 3.41948691585e-14
962 3.37507799486e-14
963 3.37507799486e-14
964 3.37507799486e-14
965 3.33066907388e-14
966 3.15303338994e-14
967 3.06421554797e-14
968 3.01980662698e-14
969 2.93098878501e-14
970 2.88657986403e-14
971 2.84217094304e-14
972 2.79776202206e-14
973 2.6645352591e-14
974 2.6645352591e-14
975 2.6645352591e-14
976 2.35367281221e-14
977 2.22044604925e-14
978 2.17603712827e-14
979 1.95399252334e-14
980 1.95399252334e-14
981 1.95399252334e-14
982 1.86517468137e-14
983 1.86517468137e-14
984 1.82076576039e-14
985 1.82076576039e-14
986 1.73194791842e-14
987 1.73194791842e-14
988 1.68753899743e-14
989 1.68753899743e-14
990 1.68753899743e-14
991 1.59872115546e-14
992 1.59872115546e-14
993 1.59872115546e-14
994 1.59872115546e-14
995 1.59872115546e-14
996 1.55431223448e-14
997 1.55431223448e-14
998 1.50990331349e-14
999 1.37667655054e-14
1000 1.37667655054e-14


==> data/lasso_80_130_MTWIST.dat <==
0 15122.657953
1 5456.44126217
2 2053.55519103
3 954.341907256
4 531.525468197
5 348.81671674
6 251.709890484
7 191.063801816
8 149.464983698
9 119.554031696
10 97.3589927248
11 80.4845918969
12 67.4017557174
13 57.0949007666
14 48.8486323736
15 42.1639819521
16 36.6820266472
17 32.1340019229
18 28.3212324413
19 25.09549978
20 22.3438417575
21 19.979112524
22 17.9333131335
23 16.1528051699
24 14.5948350375
25 13.224984137
26 12.0152803788
27 10.9427865571
28 9.98853556737
29 9.13672000802
30 8.37406987334
31 7.68937044609
32 7.07308552959
33 6.51706046299
34 6.01428604826
35 5.5587093539
36 5.14508088232
37 4.76883016942
38 4.42596378894
39 4.11298114813
40 3.82680451782
41 3.5647205344
42 3.32476863662
43 3.10445203866
44 2.90178289696
45 2.71507732031
46 2.54284249341
47 2.38374700183
48 2.23660005815
49 2.10033463998
50 1.97399307106
51 1.85671451501
52 1.7477240646
53 1.64632318901
54 1.55188134871
55 1.46382861976
56 1.38165572662
57 1.30492183018
58 1.23317279235
59 1.16601758029
60 1.10310343822
61 1.04411080915
62 0.988748819607
63 0.936752138402
64 0.887878339854
65 0.841905615859
66 0.798630763088
67 0.757867395132
68 0.719444347173
69 0.683204248997
70 0.649002246463
71 0.616704854436
72 0.586188926453
73 0.557340728212
74 0.530055103543
75 0.50423472288
76 0.479789405379
77 0.456635506875
78 0.434695366743
79 0.413896807497
80 0.394172681678
81 0.375460461143
82 0.357701864438
83 0.340842518384
84 0.324831650444
85 0.309621808787
86 0.295168607303
87 0.28143049312
88 0.268368534425
89 0.255946226615
90 0.244129315027
91 0.232885632657
92 0.22218495146
93 0.211998845944
94 0.202300567932
95 0.193064931449
96 0.18426820681
97 0.17588802309
98 0.167903278202
99 0.160294055924
100 0.153041549254
101 0.146127989546
102 0.139536580928
103 0.13325143954
104 0.127257537199
105 0.121540649114
106 0.116087305308
107 0.110884745456
108 0.105920876852
109 0.101184235254
110 0.096663948392
111 0.0923497019037
112 0.0882317075392
113 0.0843006734383
114 0.0805477763332
115 0.0769646355302
116 0.073543288537
117 0.0702761682172
118 0.0671560813589
119 0.0641761885572
120 0.0613299853183
121 0.0586112842969
122 0.0560141985919
123 0.0535331260246
124 0.0511627343355
125 0.0488979472361
126 0.0467389766845
127 0.0446779940869
128 0.0427104122509
129 0.0408324212595
130 0.0390379190058
131 0.0373238322016
132 0.0356860932735
133 0.034121129255
134 0.0326255367177
135 0.0311961158331
136 0.0298298076075
137 0.0285242090508
138 0.0272765719266
139 0.0260828062055
140 0.0249422255687
141 0.0238516971141
142 0.0228089808662
143 0.0218118808157
144 0.0208583451119
145 0.019946454113
146 0.0190743280701
147 0.0182402013143
148 0.0174423818069
149 0.0166792591327
150 0.0159492958843
151 0.0152510244175
152 0.0145830443554
153 0.0139440186059
154 0.0133326707699
155 0.0127477820339
156 0.0121881885272
157 0.011652778734
158 0.0111404910426
159 0.0106503114312
160 0.0101812712573
161 0.00973244516446
162 0.00930294908783
163 0.00889193835844
164 0.00849860589875
165 0.00812218050499
166 0.00776192521172
167 0.00741713573416
168 0.00708713898435
169 0.0067712916573
170 0.00646897888362
171 0.00617961294521
172 0.00590263205095
173 0.00563749916935
174 0.00538370091536
175 0.00514074648874
176 0.00490816666145
177 0.0046855128116
178 0.00447235600194
179 0.00426828610049
180 0.00407291094147
181 0.0038858555246
182 0.00370676125085
183 0.00353528519299
184 0.00337109939938
185 0.00321389022926
186 0.00306335771817
187 0.00291921497215
188 0.00278118758924
189 0.00264901310712
190 0.00252244047566
191 0.002404173917
192 0.00229128950923
193 0.00218374459553
194 0.00208272460097
195 0.00198636662442
196 0.001894886004
197 0.00180782285554
198 0.00172496305775
199 0.0016460717545
200 0.00157092625027
201 0.00149934830436
202 0.00143114634491
203 0.0013661510903
204 0.00130420055345
205 0.00124514364921
206 0.00118883767359
207 0.00113514739499
208 0.00108394517228
209 0.00103511015006
210 0.000988518210778
211 0.000944031516226
212 0.00090152358359
213 0.000860884065819
214 0.000822014955753
215 0.000784827479379
216 0.000749240047552
217 0.00071517691898
218 0.000682567292888
219 0.000651344659989
220 0.000621446316061
221 0.000592812982801
222 0.000565388502486
223 0.00053911958523
224 0.000513955595061
225 0.000489848365391
226 0.000466752037429
227 0.00044462291681
228 0.00042341934504
229 0.000403101583186
230 0.000383631705845
231 0.000365829640208
232 0.000348335992378
233 0.000331290819732
234 0.000315722196804
235 0.000300866631467
236 0.000286781234049
237 0.000273351575486
238 0.000260570648149
239 0.000248412010608
240 0.000236832165862
241 0.000225805276606
242 0.000215300688295
243 0.000205293913343
244 0.000195760173206
245 0.000186676242036
246 0.000178020267115
247 0.000169771448601
248 0.000161910157797
249 0.000154417719727
250 0.000147276429154
251 0.000140469468237
252 0.000133980861129
253 0.00012779542773
254 0.000121898738156
255 0.000116277074104
256 0.000110917390124
257 0.00010580727865
258 0.000100934936703
259 9.62891347083e-05
260 9.18591871444e-05
261 8.76349248449e-05
262 8.36066688943e-05
263 7.97652059479e-05
264 7.61017649262e-05
265 7.26079949631e-05
266 6.92759445395e-05
267 6.60980417342e-05
268 6.30670755042e-05
269 6.01761779544e-05
270 5.7418807534e-05
271 5.47887330824e-05
272 5.22800187155e-05
273 4.98870094727e-05
274 4.76043176936e-05
275 4.54268100931e-05
276 4.3349595475e-05
277 4.13680130706e-05
278 3.94776214581e-05
279 3.76741880359e-05
280 3.59536790118e-05
281 3.43122498951e-05
282 3.2746236454e-05
283 3.1252146119e-05
284 2.9826649806e-05
285 2.84665741388e-05
286 2.71688940598e-05
287 2.5930725787e-05
288 2.47493201226e-05
289 2.36220560863e-05
290 2.25464348471e-05
291 2.15200739611e-05
292 2.05407018803e-05
293 1.96061527213e-05
294 1.87143612935e-05
295 1.78633583641e-05
296 1.7051266143e-05
297 1.62762939966e-05
298 1.55367343493e-05
299 1.48309587931e-05
300 1.4157414383e-05
301 1.35146200959e-05
302 1.29011634771e-05
303 1.23156974223e-05
304 1.17569371398e-05
305 1.12236572232e-05
306 1.07146888997e-05
307 1.02289173758e-05
308 9.76527933005e-06
309 9.32276051291e-06
310 8.90039346135e-06
311 8.49725532781e-06
312 8.11246579957e-06
313 7.74518512836e-06
314 7.39461224164e-06
315 7.05998295203e-06
316 6.74056824046e-06
317 6.43567263081e-06
318 6.14463263204e-06
319 5.86681525894e-06
320 5.60161661367e-06
321 5.34846054778e-06
322 5.10679737031e-06
323 4.87610263233e-06
324 4.65587595233e-06
325 4.44563990953e-06
326 4.24493897855e-06
327 4.05333852482e-06
328 3.87042383521e-06
329 3.69579919957e-06
330 3.52908703727e-06
331 3.36992705963e-06
332 3.21797547143e-06
333 3.07290421153e-06
334 2.93440023436e-06
335 2.8021648073e-06
336 2.67591286507e-06
337 2.55537236882e-06
338 2.44028371599e-06
339 2.33039916475e-06
340 2.22548228779e-06
341 2.12530745625e-06
342 2.02965934104e-06
343 1.93833243989e-06
344 1.85113062745e-06
345 1.76786672546e-06
346 1.68836209102e-06
347 1.61244622321e-06
348 1.5399563984e-06
349 1.47073730083e-06
350 1.40464069576e-06
351 1.34152509679e-06
352 1.28801444488e-06
353 1.22541412173e-06
354 1.1688659467e-06
355 1.11643783729e-06
356 1.06649905618e-06
357 1.01875708403e-06
358 9.7294543222e-07
359 9.29345101319e-07
360 8.87722241494e-07
361 8.47980292207e-07
362 8.10019769037e-07
363 7.73765154616e-07
364 7.39145570527e-07
365 7.06082810886e-07
366 6.74506567488e-07
367 6.44348969292e-07
368 6.15546201121e-07
369 5.88037026183e-07
370 5.61762882878e-07
371 5.36667973616e-07
372 5.12699024569e-07
373 4.89805219495e-07
374 4.67938042981e-07
375 4.47051188512e-07
376 4.27100455003e-07
377 4.08043656197e-07
378 3.8984051498e-07
379 3.72452588326e-07
380 3.55843176703e-07
381 3.3997724147e-07
382 3.24821337827e-07
383 3.10343532206e-07
384 2.96513336995e-07
385 2.8330164703e-07
386 2.70680670322e-07
387 2.58623876093e-07
388 2.4710592772e-07
389 2.36102636997e-07
390 2.25590906844e-07
391 2.15548682903e-07
392 2.05954904686e-07
393 1.96789463391e-07
394 1.88033157489e-07
395 1.79667650091e-07
396 1.71675428096e-07
397 1.64039772876e-07
398 1.56744712321e-07
399 1.49774999514e-07
400 1.43116065221e-07
401 1.36754006341e-07
402 1.30675538834e-07
403 1.24867972406e-07
404 1.19319193193e-07
405 1.14017632669e-07
406 1.08952234346e-07
407 1.04112446664e-07
408 9.94881848015e-08
409 9.50698200164e-08
410 9.08481565531e-08
411 8.68144107713e-08
412 8.29601880525e-08
413 7.92774765834e-08
414 7.57586207101e-08
415 7.23963085036e-08
416 6.91835557731e-08
417 6.61136887459e-08
418 6.31803351858e-08
419 6.03774088503e-08
420 5.76990926149e-08
421 5.51398331439e-08
422 5.26943217949e-08
423 5.03574901778e-08
424 4.8124496832e-08
425 4.5990714348e-08
426 4.39517249262e-08
427 4.20033057225e-08
428 4.01414244067e-08
429 3.83622271727e-08
430 3.66620338532e-08
431 3.5037328594e-08
432 3.34847505279e-08
433 3.20010924426e-08
434 3.05832847936e-08
435 2.92284010328e-08
436 2.79336407338e-08
437 2.66963313678e-08
438 2.55139172012e-08
439 2.43839579639e-08
440 2.33041208553e-08
441 2.2272179212e-08
442 2.12860049587e-08
443 2.03435628343e-08
444 1.94429095046e-08
445 1.85821886767e-08
446 1.77596271023e-08
447 1.6973530137e-08
448 1.62222768552e-08
449 1.55043213823e-08
450 1.4818183125e-08
451 1.4162452544e-08
452 1.35357778319e-08
453 1.29368675772e-08
454 1.2364492985e-08
455 1.18174754427e-08
456 1.12946878517e-08
457 1.07950559602e-08
458 1.03175543664e-08
459 9.8611994126e-09
460 9.42505362644e-09
461 9.00822039185e-09
462 8.60984350481e-09
463 8.22910495302e-09
464 7.86522136309e-09
465 7.51744755334e-09
466 7.18506631969e-09
467 6.86739864975e-09
468 6.56378906783e-09
469 6.2736176254e-09
470 5.99628657838e-09
471 5.73122882486e-09
472 5.47789769101e-09
473 5.23577670108e-09
474 5.00436803108e-09
475 4.78319739372e-09
476 4.57180959756e-09
477 4.36977209972e-09
478 4.17667234132e-09
479 3.99211375068e-09
480 3.81571707564e-09
481 3.64712260392e-09
482 3.48598216959e-09
483 3.3319684789e-09
484 3.18476534034e-09
485 3.04407032914e-09
486 2.90959656368e-09
487 2.78106782048e-09
488 2.6582216428e-09
489 2.54080489981e-09
490 2.42858044786e-09
491 2.3213155842e-09
492 2.21879137285e-09
493 2.12080042417e-09
494 2.02713890118e-09
495 1.93761762191e-09
496 1.85205184522e-09
497 1.77026793224e-09
498 1.69209757317e-09
499 1.61738178406e-09
500 1.54596735413e-09
501 1.47770773395e-09
502 1.41246481178e-09
503 1.35010358449e-09
504 1.29049793074e-09
505 1.23352528192e-09
506 1.17906973074e-09
507 1.12701847854e-09
508 1.07726760845e-09
509 1.02971409177e-09
510 9.84260672965e-10
511 9.40815869654e-10
512 8.99288643552e-10
513 8.59595505887e-10
514 8.21655632421e-10
515 7.85390419367e-10
516 7.5072792427e-10
517 7.1759620468e-10
518 6.8592598268e-10
519 6.55655085779e-10
520 6.26721785579e-10
521 5.99063021411e-10
522 5.72628611195e-10
523 5.47359935155e-10
524 5.2320636712e-10
525 5.00119945457e-10
526 4.78052264441e-10
527 4.56958471062e-10
528 4.36796820935e-10
529 4.17524237406e-10
530 3.99102084714e-10
531 3.81495279811e-10
532 3.6466296649e-10
533 3.48575390774e-10
534 3.33197469615e-10
535 3.18497228591e-10
536 3.0444669008e-10
537 2.91015656018e-10
538 2.7817748105e-10
539 2.65906852093e-10
540 2.54177567882e-10
541 2.42965203512e-10
542 2.32247554521e-10
543 2.22003748718e-10
544 2.12210693462e-10
545 2.02850625186e-10
546 1.93903559875e-10
547 1.85350401694e-10
548 1.77175163429e-10
549 1.69361857871e-10
550 1.61891833272e-10
551 1.54750878778e-10
552 1.47926115801e-10
553 1.41402001219e-10
554 1.35165212356e-10
555 1.29204646981e-10
556 1.23506982419e-10
557 1.1806022826e-10
558 1.12854170453e-10
559 1.07876818589e-10
560 1.03119734973e-10
561 9.85718173752e-11
562 9.42259603676e-11
563 9.0070617631e-11
564 8.60991278273e-11
565 8.23026091723e-11
566 7.86730680602e-11
567 7.52038431528e-11
568 7.18882731121e-11
569 6.87174761538e-11
570 6.56887877426e-11
571 6.27915497375e-11
572 6.00230976033e-11
573 5.73767700018e-11
574 5.48476819517e-11
575 5.24282839365e-11
576 5.01176877776e-11
577 4.79078998694e-11
578 4.57958115874e-11
579 4.3776093861e-11
580 4.18465262442e-11
581 4.00013355772e-11
582 3.82383014141e-11
583 3.65516505951e-11
584 3.4940939031e-11
585 3.33999494728e-11
586 3.1927349653e-11
587 3.05204750362e-11
588 2.91753288195e-11
589 2.78883582894e-11
590 2.66591193565e-11
591 2.54840593072e-11
592 2.43605136063e-11
593 2.32871499861e-11
594 2.22604157329e-11
595 2.12789785792e-11
596 2.03415062572e-11
597 1.94444460533e-11
598 1.85877979675e-11
599 1.77684533753e-11
600 1.69855240983e-11
601 1.62363456013e-11
602 1.5520473795e-11
603 1.48361323227e-11
604 1.41824330058e-11
605 1.35567113091e-11
606 1.29607435895e-11
607 1.23892007764e-11
608 1.18425269591e-11
609 1.13202780483e-11
610 1.08220099548e-11
611 1.03450581435e-11
612 9.88897852494e-12
613 9.45377109929e-12
614 9.03677133124e-12
615 8.63886739921e-12
616 8.25739476795e-12
617 7.89368570508e-12
618 7.54596385377e-12
619 7.21289694638e-12
620 6.89537316134e-12
621 6.59117205259e-12
622 6.30029362014e-12
623 6.02362604241e-12
624 5.75806069492e-12
625 5.50359757767e-12
626 5.2615689583e-12
627 5.03019847997e-12
628 4.80859796426e-12
629 4.59632332195e-12
630 4.39381864226e-12
631 4.20019574676e-12
632 4.01589872467e-12
633 3.83870712994e-12
634 3.66862096257e-12
635 3.50786066861e-12
636 3.35287353437e-12
637 3.2054359167e-12
638 3.06377145876e-12
639 2.92965651738e-12
640 2.80087064652e-12
641 2.67652566777e-12
642 2.55839793795e-12
643 2.44559927864e-12
644 2.33857377907e-12
645 2.23510099318e-12
646 2.13651318859e-12
647 2.04281036531e-12
648 1.95266025571e-12
649 1.866506949e-12
650 1.78435044518e-12
651 1.70619074424e-12
652 1.63069557857e-12
653 1.55875312657e-12
654 1.49036338826e-12
655 1.42508227441e-12
656 1.3615775174e-12
657 1.30206956328e-12
658 1.24478205521e-12
659 1.18927090398e-12
660 1.13731246643e-12
661 1.08757447492e-12
662 1.03961284026e-12
663 9.93871651644e-13
664 9.49906819869e-13
665 9.08606523353e-13
666 8.69082583677e-13
667 8.3000273321e-13
668 7.93143328792e-13
669 7.58060281214e-13
670 7.25641768895e-13
671 6.93667345786e-13
672 6.63025190306e-13
673 6.32827124036e-13
674 6.06181771445e-13
675 5.79092329644e-13
676 5.53779244683e-13
677 5.29798427351e-13
678 5.07149877649e-13
679 4.84057238737e-13
680 4.62740956664e-13
681 4.41868763801e-13
682 4.22328838567e-13
683 4.04121180964e-13
684 3.8635761257e-13
685 3.70814490225e-13
686 3.5393910025e-13
687 3.37951888696e-13
688 3.23296944771e-13
689 3.09086090056e-13
690 2.9487523534e-13
691 2.82440737465e-13
692 2.70006239589e-13
693 2.58015830923e-13
694 2.46913600677e-13
695 2.3581137043e-13
696 2.26485497024e-13
697 2.15383266777e-13
698 2.0605739337e-13
699 1.97175609173e-13
700 1.88737914186e-13
701 1.79856129989e-13
702 1.72306613422e-13
703 1.64757096854e-13
704 1.57651669497e-13
705 1.50102152929e-13
706 1.43884903991e-13
707 1.38111744263e-13
708 1.31894495325e-13
709 1.26121335597e-13
710 1.20348175869e-13
711 1.15019105351e-13
712 1.09690034833e-13
713 1.05693231944e-13
714 1.00808250636e-13
715 9.63673585375e-14
716 9.23705556488e-14
717 8.83737527602e-14
718 8.43769498715e-14
719 8.03801469829e-14
720 7.68274333041e-14
721 7.4162898045e-14
722 7.1054273576e-14
723 6.75015598972e-14
724 6.48370246381e-14
725 6.12843109593e-14
726 5.90638649101e-14
727 5.6399329651e-14
728 5.41788836017e-14
729 5.24025267623e-14
730 4.92939022934e-14
731 4.7517545454e-14
732 4.52970994047e-14
733 4.35207425653e-14
734 4.21884749358e-14
735 3.95239396767e-14
736 3.81916720471e-14
737 3.5527136788e-14
738 3.46389583683e-14
739 3.33066907388e-14
740 3.28626015289e-14
741 3.15303338994e-14
742 3.01980662698e-14
743 2.88657986403e-14
744 2.79776202206e-14
745 2.70894418009e-14
746 2.62012633812e-14
747 2.44249065418e-14
748 2.35367281221e-14
749 2.30926389122e-14
750 2.0872192863e-14
751 2.0872192863e-14
752 2.04281036531e-14
753 1.90958360236e-14
754 1.7763568394e-14
755 1.7763568394e-14
756 1.59872115546e-14
757 1.55431223448e-14
758 1.50990331349e-14
759 1.46549439251e-14
760 1.33226762955e-14
761 1.33226762955e-14
762 1.28785870857e-14
763 1.28785870857e-14
764 1.15463194561e-14
765 1.15463194561e-14
766 1.11022302463e-14
767 1.06581410364e-14
768 9.7699626167e-15
769 9.7699626167e-15
770 9.32587340685e-15
771 8.881784197e-15
772 8.43769498715e-15
773 8.43769498715e-15
774 7.9936057773e-15
775 7.9936057773e-15
776 7.1054273576e-15
777 6.66133814775e-15
778 7.54951656745e-15
779 6.66133814775e-15
780 6.66133814775e-15
781 6.66133814775e-15
782 6.66133814775e-15
783 5.3290705182e-15
784 5.77315972805e-15
785 5.77315972805e-15
786 4.88498130835e-15
787 4.4408920985e-15
788 5.3290705182e-15
789 4.88498130835e-15
790 4.88498130835e-15
791 3.99680288865e-15
792 3.99680288865e-15
793 3.99680288865e-15
794 3.10862446895e-15
795 4.4408920985e-15
796 3.99680288865e-15
797 4.88498130835e-15
798 3.5527136788e-15
799 3.10862446895e-15
800 3.99680288865e-15
801 3.5527136788e-15
802 3.10862446895e-15
803 3.99680288865e-15
804 3.10862446895e-15
805 3.10862446895e-15
806 3.10862446895e-15
807 2.6645352591e-15
808 3.10862446895e-15
809 3.10862446895e-15
810 2.6645352591e-15
811 2.6645352591e-15
812 2.6645352591e-15
813 2.6645352591e-15
814 2.22044604925e-15
815 2.6645352591e-15
816 2.22044604925e-15
817 2.6645352591e-15
818 2.22044604925e-15
819 2.22044604925e-15
820 2.6645352591e-15
821 2.22044604925e-15
822 1.33226762955e-15
823 2.6645352591e-15
824 2.22044604925e-15
825 2.22044604925e-15
826 1.7763568394e-15
827 1.33226762955e-15
828 2.22044604925e-15
829 1.7763568394e-15
830 1.7763568394e-15
831 1.7763568394e-15
832 2.6645352591e-15
833 1.33226762955e-15
834 1.7763568394e-15
835 1.7763568394e-15
836 1.7763568394e-15
837 1.7763568394e-15
838 1.7763568394e-15
839 1.7763568394e-15
840 1.33226762955e-15
841 8.881784197e-16
842 1.33226762955e-15
843 2.22044604925e-15
844 2.22044604925e-15
845 1.7763568394e-15
846 1.7763568394e-15
847 1.7763568394e-15
848 1.7763568394e-15
849 1.33226762955e-15
850 8.881784197e-16
851 8.881784197e-16
852 1.33226762955e-15
853 1.7763568394e-15
854 8.881784197e-16
855 2.22044604925e-15
856 1.33226762955e-15
857 1.33226762955e-15
858 2.22044604925e-15
859 4.4408920985e-16
860 8.881784197e-16
861 1.33226762955e-15
862 1.33226762955e-15
863 1.33226762955e-15
864 1.33226762955e-15
865 1.33226762955e-15
866 8.881784197e-16
867 1.7763568394e-15
868 1.33226762955e-15
869 1.33226762955e-15
870 1.33226762955e-15
871 1.33226762955e-15
872 1.33226762955e-15
873 4.4408920985e-16
874 8.881784197e-16
875 4.4408920985e-16
876 1.33226762955e-15
877 8.881784197e-16
878 1.33226762955e-15
879 8.881784197e-16
880 2.22044604925e-15
881 1.33226762955e-15
882 8.881784197e-16
883 8.881784197e-16
884 8.881784197e-16
885 8.881784197e-16
886 1.33226762955e-15
887 1.33226762955e-15
888 1.33226762955e-15
889 8.881784197e-16
890 4.4408920985e-16
891 1.33226762955e-15
892 8.881784197e-16
893 1.33226762955e-15
894 8.881784197e-16
895 4.4408920985e-16
896 1.33226762955e-15
897 1.33226762955e-15
898 1.33226762955e-15
899 1.7763568394e-15
900 1.7763568394e-15
901 8.881784197e-16
902 8.881784197e-16
903 8.881784197e-16
904 4.4408920985e-16
905 1.33226762955e-15
906 8.881784197e-16
907 1.33226762955e-15
908 8.881784197e-16
909 4.4408920985e-16
910 2.22044604925e-15
911 1.33226762955e-15
912 1.33226762955e-15
913 1.33226762955e-15
914 1.33226762955e-15
915 1.33226762955e-15
916 8.881784197e-16
917 8.881784197e-16
918 1.33226762955e-15
919 4.4408920985e-16
920 1.33226762955e-15
921 1.33226762955e-15
922 1.33226762955e-15
923 1.33226762955e-15
924 8.881784197e-16
925 8.881784197e-16
926 4.4408920985e-16
927 1.33226762955e-15
928 1.33226762955e-15
929 1.33226762955e-15
930 4.4408920985e-16
931 1.33226762955e-15
932 4.4408920985e-16
933 8.881784197e-16
934 4.4408920985e-16
935 4.4408920985e-16
936 4.4408920985e-16
937 1.7763568394e-15
938 1.33226762955e-15
939 8.881784197e-16
940 8.881784197e-16
941 1.33226762955e-15
942 1.33226762955e-15
943 1.33226762955e-15
944 0.0
945 1.7763568394e-15
946 1.7763568394e-15
947 8.881784197e-16
948 8.881784197e-16
949 1.33226762955e-15
950 1.33226762955e-15
951 1.33226762955e-15
952 1.7763568394e-15
953 8.881784197e-16
954 8.881784197e-16
955 8.881784197e-16
956 8.881784197e-16
957 4.4408920985e-16
958 1.33226762955e-15
959 1.33226762955e-15
960 1.33226762955e-15
961 1.33226762955e-15
962 1.33226762955e-15
963 4.4408920985e-16
964 1.7763568394e-15
965 1.33226762955e-15
966 8.881784197e-16
967 8.881784197e-16
968 8.881784197e-16
969 1.33226762955e-15
970 1.33226762955e-15
971 8.881784197e-16
972 8.881784197e-16
973 1.33226762955e-15
974 1.33226762955e-15
975 8.881784197e-16
976 2.22044604925e-15
977 1.33226762955e-15
978 8.881784197e-16
979 8.881784197e-16
980 8.881784197e-16
981 8.881784197e-16
982 8.881784197e-16
983 1.33226762955e-15
984 8.881784197e-16
985 1.33226762955e-15
986 1.33226762955e-15
987 1.33226762955e-15
988 1.33226762955e-15
989 2.22044604925e-15
990 1.33226762955e-15
991 8.881784197e-16
992 8.881784197e-16
993 8.881784197e-16
994 8.881784197e-16
995 8.881784197e-16
996 4.4408920985e-16
997 8.881784197e-16
998 8.881784197e-16
999 8.881784197e-16
1000 1.33226762955e-15


==> data/lasso_80_130_PG.dat <==
0 15122.657953
1 5456.44126217
2 2664.2130332
3 1496.22103414
4 928.341851502
5 623.576884699
6 446.288718984
7 335.481908254
8 261.737331559
9 209.993319715
10 172.096014017
11 143.39164359
12 121.068991592
13 103.354896025
14 89.0581404948
15 77.3616173866
16 67.6841966701
17 59.6036917976
18 52.7926334285
19 47.0050998112
20 42.0548171557
21 37.7927354998
22 34.0998703905
23 30.8804618181
24 28.0588710157
25 25.5736857739
26 23.3747014407
27 21.4206095277
28 19.6772115699
29 18.1160277462
30 16.7132052913
31 15.4486566057
32 14.3053747235
33 13.268886651
34 12.3268145362
35 11.468521639
36 10.6848253344
37 9.96776335439
38 9.31040251159
39 8.70668146405
40 8.15128087914
41 7.63951574018
42 7.16724562238
43 6.73079961121
44 6.32691320022
45 5.95267502993
46 5.60548174315
47 5.28299956182
48 4.98313145227
49 4.70398895539
50 4.44386792643
51 4.20122756425
52 3.97467221903
53 3.76293555592
54 3.56486672385
55 3.37969726446
56 3.20633178171
57 3.04372861207
58 2.89109369674
59 2.74770108129
60 2.61288582616
61 2.48603807906
62 2.36659788238
63 2.25405055809
64 2.14792258213
65 2.04777788433
66 1.95321452243
67 1.86386168666
68 1.77937699739
69 1.6994440637
70 1.62377027431
71 1.55208479634
72 1.48413676012
73 1.41969361068
74 1.35853960922
75 1.3004821439
76 1.24535156484
77 1.19295180949
78 1.14311878683
79 1.0957019131
80 1.05056141453
81 1.00756716999
82 0.966597871258
83 0.927540312068
84 0.890288757587
85 0.854744375292
86 0.820814717178
87 0.788413246636
88 0.757458905005
89 0.727875713773
90 0.699592409026
91 0.672542105185
92 0.646661985419
93 0.621893016395
94 0.59817968528
95 0.575469757086
96 0.553714050655
97 0.532866231723
98 0.512882621653
99 0.493722020538
100 0.475345543518
101 0.457716469221
102 0.440800099366
103 0.424563628627
104 0.408976023938
105 0.394007912507
106 0.379631477835
107 0.365820363124
108 0.352549581505
109 0.339795432546
110 0.327535424568
111 0.315748202317
112 0.304413479596
113 0.29351197647
114 0.283025360712
115 0.272936193162
116 0.263227876719
117 0.253884608694
118 0.244891336273
119 0.236233714876
120 0.227898069185
121 0.219871356662
122 0.21214113338
123 0.204695521985
124 0.197523181666
125 0.190613279964
126 0.183955466315
127 0.177539847192
128 0.171356962744
129 0.165397764822
130 0.159653596311
131 0.154116171661
132 0.148777558565
133 0.143630160669
134 0.138666701288
135 0.133880208027
136 0.129263998277
137 0.1248116655
138 0.120517066286
139 0.116374308102
140 0.112377737711
141 0.108521930205
142 0.104801678631
143 0.101211984148
144 0.0977480467128
145 0.0944052562345
146 0.091179184192
147 0.0880655756725
148 0.0850603418124
149 0.0821595526166
150 0.0793594301328
151 0.0766563419614
152 0.074046795082
153 0.0715274299778
154 0.0690950150417
155 0.0667464412493
156 0.0644787170822
157 0.0622889636895
158 0.0601744102742
159 0.0581323896922
160 0.0561603342528
161 0.0542557717096
162 0.0524163214332
163 0.0506396907543
164 0.0489236714699
165 0.047266136504
166 0.0456677063673
167 0.0441268890256
168 0.0426396287187
169 0.0412037225871
170 0.0398171912673
171 0.0384781874766
172 0.0371849651062
173 0.035935863288
174 0.0347292964078
175 0.0335637470495
176 0.0324377606093
177 0.0313499409641
178 0.0302989385664
179 0.0292834281525
180 0.0283022355658
181 0.0273545138144
182 0.026438801652
183 0.0255539360182
184 0.0246988251747
185 0.0238724283082
186 0.0230737480275
187 0.0223018262337
188 0.0215557413015
189 0.020834605908
190 0.0201375652388
191 0.0194637954382
192 0.018812502228
193 0.0181829196523
194 0.0175743089177
195 0.0169859573132
196 0.016417177193
197 0.015867305017
198 0.0153357004387
199 0.0148217454378
200 0.0143248434926
201 0.0138444187889
202 0.0133799154626
203 0.0129307968742
204 0.0124965449135
205 0.0120766593314
206 0.0116706570991
207 0.0112780717921
208 0.0108984529982
209 0.0105313657478
210 0.0101763899672
211 0.00983311995091
212 0.00950116385526
213 0.00918014321019
214 0.00886969244939
215 0.00856945845786
216 0.00827910013616
217 0.00799828798057
218 0.00772670367866
219 0.00746403971958
220 0.00720999901849
221 0.00696429455458
222 0.00672664902213
223 0.00649679449419
224 0.00627447209819
225 0.00605943170333
226 0.00585143161901
227 0.00565023830402
228 0.0054556260861
229 0.00526737689145
230 0.00508527998374
231 0.00490913171245
232 0.00473873527001
233 0.00457390045751
234 0.00441444345864
235 0.00426018662159
236 0.00411095824857
237 0.00396659239268
238 0.00382692866192
239 0.00369181202998
240 0.00356109265369
241 0.00343462569678
242 0.00331227115976
243 0.00319389371573
244 0.00307936255187
245 0.00296855121644
246 0.00286133747105
247 0.00275760314801
248 0.00265723401269
249 0.00256011963055
250 0.00246615323878
251 0.00237697252145
252 0.00229196136155
253 0.00221031820918
254 0.00213183015716
255 0.0020563314061
256 0.00198367841702
257 0.00191374181788
258 0.00184640268104
259 0.00178155041854
260 0.00171908143097
261 0.00165889816415
262 0.00160090840952
263 0.0015450247612
264 0.00149116417969
265 0.00143924763144
266 0.00138919978452
267 0.00134094874693
268 0.0012944258384
269 0.00124956538883
270 0.00120630455844
271 0.00116458317586
272 0.00112434359127
273 0.00108553054238
274 0.00104809103136
275 0.00101197366757
276 0.000977116851313
277 0.000943457812219
278 0.000910942408249
279 0.000879522146209
280 0.000849152715928
281 0.000819793100705
282 0.000791404984127
283 0.000763952331417
284 0.000737401081512
285 0.000711718912963
286 0.000686875060924
287 0.000662840170595
288 0.000639586177329
289 0.000617086206669
290 0.000595314489623
291 0.000574246289738
292 0.000553857839524
293 0.000534126284357
294 0.000515029632481
295 0.000496546710024
296 0.000478657120211
297 0.000461341206116
298 0.000444580016435
299 0.000428355273863
300 0.000412649345739
301 0.000397445216682
302 0.000382726462977
303 0.000368506667589
304 0.000355061456125
305 0.000342184970368
306 0.00032982194018
307 0.000317937939704
308 0.000306506445672
309 0.000295505133717
310 0.000284914310532
311 0.000274716123248
312 0.000264894110156
313 0.000255432921473
314 0.000246318133502
315 0.00023753611814
316 0.000229073947205
317 0.000220919319691
318 0.000213060504707
319 0.000205486295425
320 0.000198185971004
321 0.000191149264405
322 0.000184366334639
323 0.000177827742462
324 0.000171524428734
325 0.000165447694961
326 0.000159589185578
327 0.000153940871694
328 0.000148495036067
329 0.000143244259136
330 0.000138181405952
331 0.000133299613934
332 0.000128592281321
333 0.000124053056272
334 0.000119675826553
335 0.000115454709748
336 0.00011138404395
337 0.000107458378925
338 0.000103672467665
339 0.000100021258358
340 9.64998867055e-05
341 9.31036685841e-05
342 8.98280930395e-05
343 8.66688155701e-05
344 8.36216517137e-05
345 8.0682570891e-05
346 7.78476905174e-05
347 7.51132703525e-05
348 7.24757070878e-05
349 6.9931529155e-05
350 6.74773917448e-05
351 6.51100720224e-05
352 6.2826464541e-05
353 6.06235768359e-05
354 5.84985251924e-05
355 5.64485305854e-05
356 5.44709147685e-05
357 5.25630965318e-05
358 5.07225880901e-05
359 4.89469916225e-05
360 4.72339959359e-05
361 4.55813732732e-05
362 4.39869762259e-05
363 4.24487347743e-05
364 4.09646534427e-05
365 3.95328085609e-05
366 3.81513456267e-05
367 3.68184767696e-05
368 3.55324783192e-05
369 3.42916884493e-05
370 3.30945049267e-05
371 3.19393829304e-05
372 3.08248329706e-05
373 2.97494188621e-05
374 2.87117557933e-05
375 2.77105084612e-05
376 2.67443892712e-05
377 2.58121566077e-05
378 2.49126131706e-05
379 2.4044604368e-05
380 2.32070167754e-05
381 2.23987766459e-05
382 2.16188484785e-05
383 2.08662336383e-05
384 2.01399690276e-05
385 1.94391258019e-05
386 1.87628081432e-05
387 1.81101520691e-05
388 1.74803242854e-05
389 1.68725210887e-05
390 1.62859672996e-05
391 1.5719915242e-05
392 1.51736437544e-05
393 1.46464572452e-05
394 1.4137684766e-05
395 1.36466791436e-05
396 1.31728161143e-05
397 1.27154935163e-05
398 1.2274130496e-05
399 1.18481667459e-05
400 1.14370617705e-05
401 1.10402941798e-05
402 1.06573610097e-05
403 1.0287777064e-05
404 9.93107428027e-06
405 9.5868011174e-06
406 9.25452197542e-06
407 8.93381661804e-06
408 8.62427963177e-06
409 8.32551989882e-06
410 8.03716008857e-06
411 7.75883616511e-06
412 7.49019691604e-06
413 7.23090350219e-06
414 6.98062901083e-06
415 6.73905803827e-06
416 6.50588627638e-06
417 6.2808201271e-06
418 6.06357631305e-06
419 5.8538815213e-06
420 5.65147204368e-06
421 5.45609344016e-06
422 5.26750020846e-06
423 5.08545547317e-06
424 4.90973067224e-06
425 4.74010526963e-06
426 4.57636646889e-06
427 4.41830894271e-06
428 4.26573456247e-06
429 4.11845215353e-06
430 3.9762772408e-06
431 3.83903181556e-06
432 3.7065441103e-06
433 3.57864837452e-06
434 3.4551846646e-06
435 3.33599863733e-06
436 3.2209413563e-06
437 3.10986909691e-06
438 3.00264316433e-06
439 2.89912971896e-06
440 2.799199601e-06
441 2.70272817016e-06
442 2.60959514264e-06
443 2.51968444198e-06
444 2.43288404755e-06
445 2.34908585295e-06
446 2.26818552962e-06
447 2.19008239277e-06
448 2.11467927436e-06
449 2.04188240049e-06
450 1.97160126536e-06
451 1.90374852949e-06
452 1.83823989675e-06
453 1.7749940131e-06
454 1.71393235915e-06
455 1.65497915772e-06
456 1.59806127176e-06
457 1.54310811684e-06
458 1.49005156214e-06
459 1.43882585624e-06
460 1.38936753835e-06
461 1.34161535481e-06
462 1.29551018713e-06
463 1.25099497783e-06
464 1.20801464965e-06
465 1.16652935978e-06
466 1.12648729544e-06
467 1.08783181707e-06
468 1.05051334964e-06
469 1.01448461676e-06
470 9.79700255588e-07
471 9.46116637923e-07
472 9.13691764026e-07
473 8.82385168932e-07
474 8.52157852727e-07
475 8.22972218373e-07
476 7.94792008207e-07
477 7.67582263084e-07
478 7.41309257535e-07
479 7.1594046247e-07
480 6.91444496326e-07
481 6.67791085984e-07
482 6.44951021478e-07
483 6.22896122238e-07
484 6.01599193129e-07
485 5.81033998692e-07
486 5.61175214742e-07
487 5.41998410597e-07
488 5.23480005121e-07
489 5.05597245404e-07
490 4.88328168569e-07
491 4.71651582235e-07
492 4.55547029876e-07
493 4.39994769064e-07
494 4.24975746149e-07
495 4.10471568291e-07
496 3.96464485686e-07
497 3.82937364041e-07
498 3.69873661921e-07
499 3.57257417871e-07
500 3.4507322022e-07
501 3.33306193312e-07
502 3.2194198063e-07
503 3.10966718597e-07
504 3.00367027695e-07
505 2.90129989367e-07
506 2.80243135364e-07
507 2.7069442865e-07
508 2.61472246521e-07
509 2.52565369063e-07
510 2.43962965829e-07
511 2.35654579406e-07
512 2.2763011609e-07
513 2.19879827679e-07
514 2.1239430481e-07
515 2.05164463196e-07
516 1.98181528521e-07
517 1.91437035557e-07
518 1.84922807289e-07
519 1.78630946035e-07
520 1.72553833e-07
521 1.66684106073e-07
522 1.6101466116e-07
523 1.55538635305e-07
524 1.5024940403e-07
525 1.45140572005e-07
526 1.40205960175e-07
527 1.35439606641e-07
528 1.30835750678e-07
529 1.26388832289e-07
530 1.22093482435e-07
531 1.17944515932e-07
532 1.13936925228e-07
533 1.10065875969e-07
534 1.06326700777e-07
535 1.02714890815e-07
536 9.92260908994e-08
537 9.58561012787e-08
538 9.26008572044e-08
539 8.9456443586e-08
540 8.64190696781e-08
541 8.34850846232e-08
542 8.06509539153e-08
543 7.79132700579e-08
544 7.52687405736e-08
545 7.27141844514e-08
546 7.02465330349e-08
547 6.7862819364e-08
548 6.55601812838e-08
549 6.33358503421e-08
550 6.11871571188e-08
551 5.91115223436e-08
552 5.71064546762e-08
553 5.51695467088e-08
554 5.32984771873e-08
555 5.14909999083e-08
556 4.97449472725e-08
557 4.80582289519e-08
558 4.64288190116e-08
559 4.48547696763e-08
560 4.33341913464e-08
561 4.18652637002e-08
562 4.04462294767e-08
563 3.90753882584e-08
564 3.77510978034e-08
565 3.64717758217e-08
566 3.52358893174e-08
567 3.40419630263e-08
568 3.28885652046e-08
569 3.17743187317e-08
570 3.069789134e-08
571 2.96579965031e-08
572 2.86533907712e-08
573 2.7682873327e-08
574 2.67452873182e-08
575 2.58395100872e-08
576 2.4964461609e-08
577 2.41190960537e-08
578 2.33024048946e-08
579 2.25134137999e-08
580 2.17511804124e-08
581 2.10147961255e-08
582 2.03033820867e-08
583 1.96160891974e-08
584 1.89520994454e-08
585 1.8310618799e-08
586 1.76908847571e-08
587 1.70921583553e-08
588 1.65137254982e-08
589 1.59548974032e-08
590 1.54150070486e-08
591 1.48934127253e-08
592 1.43894935967e-08
593 1.39026474777e-08
594 1.34322983847e-08
595 1.29778827684e-08
596 1.25388615047e-08
597 1.21147127885e-08
598 1.17049308024e-08
599 1.13090274922e-08
600 1.09265334558e-08
601 1.05569935016e-08
602 1.0199966205e-08
603 9.85503056938e-09
604 9.5217740359e-09
605 9.19980047698e-09
606 8.88872797589e-09
607 8.58818705041e-09
608 8.29782065281e-09
609 8.01728150535e-09
610 7.74624098199e-09
611 7.48437267717e-09
612 7.23136706071e-09
613 6.9869243724e-09
614 6.75075506607e-09
615 6.52257625688e-09
616 6.30211971497e-09
617 6.08912165134e-09
618 5.88333159968e-09
619 5.68450397864e-09
620 5.49240208869e-09
621 5.30679900024e-09
622 5.12747444503e-09
623 4.95421703661e-09
624 4.78681938532e-09
625 4.62508298327e-09
626 4.46881687211e-09
627 4.31783675481e-09
628 4.1719605548e-09
629 4.03101907409e-09
630 3.89484400287e-09
631 3.76327280449e-09
632 3.63615004773e-09
633 3.5133265186e-09
634 3.3946547795e-09
635 3.27999538641e-09
636 3.16921200394e-09
637 3.06217406987e-09
638 2.95875501877e-09
639 2.85883183793e-09
640 2.76228551144e-09
641 2.66900146428e-09
642 2.57887178279e-09
643 2.49178810918e-09
644 2.40764741477e-09
645 2.32634977948e-09
646 2.24780016822e-09
647 2.17190532226e-09
648 2.09857375921e-09
649 2.02772110214e-09
650 1.9592620859e-09
651 1.89311544219e-09
652 1.82920478764e-09
653 1.76745329483e-09
654 1.70778724495e-09
655 1.65013736009e-09
656 1.59443480641e-09
657 1.54061385871e-09
658 1.48861145632e-09
659 1.43836498268e-09
660 1.38981670617e-09
661 1.34290711884e-09
662 1.29758204181e-09
663 1.2537877403e-09
664 1.21147314402e-09
665 1.17058762683e-09
666 1.13108278299e-09
667 1.09291109496e-09
668 1.05602904199e-09
669 1.02039310335e-09
670 9.85959314193e-10
671 9.52689038769e-10
672 9.20541420868e-10
673 8.89480045174e-10
674 8.59467164105e-10
675 8.30467250523e-10
676 8.02446997739e-10
677 7.75372210882e-10
678 7.49211359619e-10
679 7.23933801794e-10
680 6.9951022752e-10
681 6.7591043873e-10
682 6.53107345983e-10
683 6.31074303925e-10
684 6.09784223116e-10
685 5.89214010915e-10
686 5.69336577882e-10
687 5.50131495913e-10
688 5.31573896012e-10
689 5.13642461897e-10
690 4.96316321374e-10
691 4.79575046342e-10
692 4.63398208694e-10
693 4.47768933043e-10
694 4.32665903105e-10
695 4.18072243491e-10
696 4.039715229e-10
697 3.90346421852e-10
698 3.77180509048e-10
699 3.64459573632e-10
700 3.52168072482e-10
701 3.40290906564e-10
702 3.28815197292e-10
703 3.17725401544e-10
704 3.07011305267e-10
705 2.9665692125e-10
706 2.86653367709e-10
707 2.76986877878e-10
708 2.67646349528e-10
709 2.58620236337e-10
710 2.49899212434e-10
711 2.41473063767e-10
712 2.33331132193e-10
713 2.25462759573e-10
714 2.1786039639e-10
715 2.1051427268e-10
716 2.03416838929e-10
717 1.96557881083e-10
718 1.89930293715e-10
719 1.83526083219e-10
720 1.77339032348e-10
721 1.71359371137e-10
722 1.65581770517e-10
723 1.60000013238e-10
724 1.54604773428e-10
725 1.49392942461e-10
726 1.44356082643e-10
727 1.39489308992e-10
728 1.34786848349e-10
729 1.30242927554e-10
730 1.25851329358e-10
731 1.21609833315e-10
732 1.17510445818e-10
733 1.13548281888e-10
734 1.09720232899e-10
735 1.06022746138e-10
736 1.02447827999e-10
737 9.89945903029e-11
738 9.56577039801e-11
739 9.24331722274e-11
740 8.93169982419e-11
741 8.63069615775e-11
742 8.33972890746e-11
743 8.05870925547e-11
744 7.78701547688e-11
745 7.52451434494e-11
746 7.27098381503e-11
747 7.02580216227e-11
748 6.78901379558e-11
749 6.56021903467e-11
750 6.33906260816e-11
751 6.1254112893e-11
752 5.91899862457e-11
753 5.7195137515e-11
754 5.52673462551e-11
755 5.34043920197e-11
756 5.16049425414e-11
757 4.98654451064e-11
758 4.81850115364e-11
759 4.65605332067e-11
760 4.49911219391e-11
761 4.34745572875e-11
762 4.20103951626e-11
763 4.05950828508e-11
764 3.92268439953e-11
765 3.79039022391e-11
766 3.66271457608e-11
767 3.53934659358e-11
768 3.4200198229e-11
769 3.30477867294e-11
770 3.19340109911e-11
771 3.08584269249e-11
772 2.98179259062e-11
773 2.88138402027e-11
774 2.78421730115e-11
775 2.69038125111e-11
776 2.59974264338e-11
777 2.5121682512e-11
778 2.4275248478e-11
779 2.34572361535e-11
780 2.26672014492e-11
781 2.1902923919e-11
782 2.11652917415e-11
783 2.04525285596e-11
784 1.97628580167e-11
785 1.90971682912e-11
786 1.84536830261e-11
787 1.78310699539e-11
788 1.72315495206e-11
789 1.66506808341e-11
790 1.60889079837e-11
791 1.55471191476e-11
792 1.50235379692e-11
793 1.45168321808e-11
794 1.40274458715e-11
795 1.35558231307e-11
796 1.30992994229e-11
797 1.26574306591e-11
798 1.22315491069e-11
799 1.18181020525e-11
800 1.14206422097e-11
801 1.10356168648e-11
802 1.06643582853e-11
803 1.03046460254e-11
804 9.95736826326e-12
805 9.62208090982e-12
806 9.29878396505e-12
807 8.98570107211e-12
808 8.68238814178e-12
809 8.38973335249e-12
810 8.10684852581e-12
811 7.83417775096e-12
812 7.57038876031e-12
813 7.31459337544e-12
814 7.06901204239e-12
815 6.83142431512e-12
816 6.600497926e-12
817 6.37889741029e-12
818 6.1630700543e-12
819 5.95612448251e-12
820 5.75495207045e-12
821 5.56044099653e-12
822 5.37436761761e-12
823 5.19273513078e-12
824 5.01731989289e-12
825 4.84901008235e-12
826 4.68514116392e-12
827 4.52793358363e-12
828 4.37561098465e-12
829 4.22772927777e-12
830 4.08517664141e-12
831 3.94750898636e-12
832 3.81561449103e-12
833 3.68638453097e-12
834 3.56203955221e-12
835 3.44302364397e-12
836 3.3271163602e-12
837 3.21431770089e-12
838 3.10551584448e-12
839 3.00159896938e-12
840 2.90034662953e-12
841 2.80309109257e-12
842 2.70850009088e-12
843 2.61701771365e-12
844 2.52953213931e-12
845 2.44515518943e-12
846 2.36166641798e-12
847 2.28173036021e-12
848 2.20579110533e-12
849 2.13162820728e-12
850 2.05968575528e-12
851 1.99040783855e-12
852 1.92379445707e-12
853 1.85851334322e-12
854 1.79589676463e-12
855 1.73505654288e-12
856 1.6773249456e-12
857 1.62048152674e-12
858 1.56585855393e-12
859 1.51212375954e-12
860 1.46238576804e-12
861 1.41309186574e-12
862 1.36646249871e-12
863 1.31983313167e-12
864 1.27498012148e-12
865 1.23234755733e-12
866 1.19104726082e-12
867 1.15063514272e-12
868 1.11244347067e-12
869 1.07425179863e-12
870 1.03783648342e-12
871 1.00364161426e-12
872 9.69890834313e-13
873 9.37028232784e-13
874 9.05053809674e-13
875 8.75743921824e-13
876 8.45101766345e-13
877 8.16680056914e-13
878 7.89590615113e-13
879 7.62945262522e-13
880 7.37632177561e-13
881 7.1187500339e-13
882 6.89226453687e-13
883 6.66577903985e-13
884 6.43485265073e-13
885 6.2172489379e-13
886 6.00408611717e-13
887 5.80424597274e-13
888 5.6177285046e-13
889 5.42677014437e-13
890 5.24025267623e-13
891 5.06261699229e-13
892 4.88942220045e-13
893 4.7295500849e-13
894 4.56967796936e-13
895 4.40980585381e-13
896 4.27213819876e-13
897 4.13002965161e-13
898 3.98348021236e-13
899 3.8546943415e-13
900 3.72590847064e-13
901 3.59268170769e-13
902 3.47277762103e-13
903 3.36175531856e-13
904 3.2551739082e-13
905 3.13971071364e-13
906 3.04201108747e-13
907 2.93098878501e-13
908 2.82884826674e-13
909 2.73558953268e-13
910 2.64677169071e-13
911 2.55795384874e-13
912 2.46913600677e-13
913 2.39364084109e-13
914 2.30926389122e-13
915 2.23376872555e-13
916 2.15827355987e-13
917 2.0872192863e-13
918 2.01616501272e-13
919 1.94955163124e-13
920 1.88737914186e-13
921 1.81632486829e-13
922 1.75415237891e-13
923 1.70086167373e-13
924 1.64313007645e-13
925 1.58539847916e-13
926 1.53210777398e-13
927 1.4832579609e-13
928 1.42996725572e-13
929 1.38555833473e-13
930 1.34559030585e-13
931 1.29674049276e-13
932 1.25677246388e-13
933 1.20792265079e-13
934 1.16795462191e-13
935 1.13242748512e-13
936 1.09245945623e-13
937 1.05693231944e-13
938 1.02584607475e-13
939 9.90318937966e-14
940 9.54791801178e-14
941 9.23705556488e-14
942 8.881784197e-14
943 8.61533067109e-14
944 8.26005930321e-14
945 8.08242361927e-14
946 7.81597009336e-14
947 7.63833440942e-14
948 7.23865412056e-14
949 7.1054273576e-14
950 6.83897383169e-14
951 6.48370246381e-14
952 6.39488462184e-14
953 6.2172489379e-14
954 5.95079541199e-14
955 5.77315972805e-14
956 5.59552404411e-14
957 5.37347943919e-14
958 5.28466159722e-14
959 5.15143483426e-14
960 4.88498130835e-14
961 4.7517545454e-14
962 4.52970994047e-14
963 4.39648317752e-14
964 4.30766533555e-14
965 4.08562073062e-14
966 3.99680288865e-14
967 3.90798504668e-14
968 3.81916720471e-14
969 3.64153152077e-14
970 3.41948691585e-14
971 3.33066907388e-14
972 3.33066907388e-14
973 3.15303338994e-14
974 3.01980662698e-14
975 3.01980662698e-14
976 2.79776202206e-14
977 2.75335310107e-14
978 2.75335310107e-14
979 2.62012633812e-14
980 2.53130849615e-14
981 2.48689957516e-14
982 2.35367281221e-14
983 2.35367281221e-14
984 2.22044604925e-14
985 2.0872192863e-14
986 2.04281036531e-14
987 2.04281036531e-14
988 1.99840144433e-14
989 1.90958360236e-14
990 1.7763568394e-14
991 1.7763568394e-14
992 1.73194791842e-14
993 1.68753899743e-14
994 1.55431223448e-14
995 1.55431223448e-14
996 1.46549439251e-14
997 1.46549439251e-14
998 1.46549439251e-14
999 1.33226762955e-14
1000 1.37667655054e-14


==> data/lasso_80_80_AI.dat <==
0 5228.4473094
1 1884.93672698
2 995.43801877
3 623.482882096
4 431.980451682
5 321.068378016
6 251.575920062
7 192.659677675
8 164.086590778
9 134.026692166
10 119.887823739
11 102.705927504
12 94.4984747065
13 83.4723250893
14 78.0930924169
15 70.3289452656
16 66.4693193185
17 60.6036780388
18 57.6491144501
19 52.9834227947
20 50.6144630824
21 46.7662423552
22 44.8054404398
23 41.5532538165
24 39.8934004021
25 37.0944818061
26 35.6667922797
27 33.2287578264
28 31.9872244024
29 29.8464509037
30 28.7595629068
31 26.869251254
32 25.9112402222
33 24.2334529687
34 23.3852709612
35 21.891004874
36 21.1386627212
37 19.8085952192
38 19.1394742846
39 17.9519540732
40 17.3585264922
41 16.2987491484
42 15.7703202769
43 14.8231937157
44 14.3496922035
45 13.4986437344
46 13.0738199172
47 12.3075239703
48 11.9255595263
49 11.2346729428
50 10.8907990795
51 10.2672366676
52 9.95729209759
53 9.39394010744
54 9.11427330301
55 8.60484741018
56 8.35300864051
57 7.89349556793
58 7.66592711251
59 7.24980670349
60 7.04474250273
61 6.66991238353
62 6.48514174756
63 6.1460890991
64 5.9786157388
65 5.67275238113
66 5.52259458463
67 5.24620535263
68 5.10987019782
69 4.85851844445
70 4.73459657207
71 4.50648048438
72 4.39431205919
73 4.1869571126
74 4.08483366456
75 3.89577738532
76 3.80269775434
77 3.63015972704
78 3.54524124144
79 3.38763485812
80 3.3100884053
81 3.16608335868
82 3.09529243485
83 2.96361862524
84 2.89887054271
85 2.77828021754
86 2.71898580963
87 2.60842640754
88 2.55406962509
89 2.45260464147
90 2.40272242572
91 2.30950877248
92 2.26368419962
93 2.17796139236
94 2.13581865064
95 2.05690013563
96 2.01810022768
97 1.94536583335
98 1.90960279402
99 1.84249204275
100 1.80958010762
101 1.74798285501
102 1.71771560898
103 1.6620808059
104 1.63497926309
105 1.58399162544
106 1.55890772189
107 1.5116466074
108 1.48838359259
109 1.44450619081
110 1.42290044258
111 1.38210713609
112 1.36201252941
113 1.32433024164
114 1.30595068593
115 1.27121286183
116 1.25410023242
117 1.22170431207
118 1.20573270322
119 1.17546449053
120 1.16053405466
121 1.13221088629
122 1.11823311217
123 1.0916915725
124 1.07858675834
125 1.05367926804
126 1.04137530834
127 1.01796814744
128 1.00639966873
129 0.984371467209
130 0.973479120846
131 0.952719592599
132 0.942449446683
133 0.92285828907
134 0.913161294232
135 0.894647215842
136 0.885478730902
137 0.867958585221
138 0.859277953439
139 0.842675963033
140 0.834446132177
141 0.81869319181
142 0.810880372678
143 0.795913422057
144 0.788486781095
145 0.774248239507
146 0.767179621763
147 0.753616877981
148 0.746880557208
149 0.733945508908
150 0.727787253066
151 0.716097896539
152 0.71030145327
153 0.699161417812
154 0.693623576039
155 0.682968536597
156 0.677667818696
157 0.667460762722
158 0.662380200763
159 0.652589980448
160 0.647714654457
161 0.638313518346
162 0.633629976053
163 0.624592778604
164 0.620088772135
165 0.611392561592
166 0.607056884477
167 0.598680628122
168 0.594502996273
169 0.586427371314
170 0.582398327773
171 0.574605549971
172 0.57071638459
173 0.563190061792
174 0.559432741493
175 0.5521577454
176 0.548524852549
177 0.541487204886
178 0.5379718823
179 0.531158652904
180 0.527754554473
181 0.52115376961
182 0.51785501578
183 0.511455575376
184 0.508256712928
185 0.502048315699
186 0.498944281335
187 0.492917356952
188 0.48990344429
189 0.484049091851
190 0.481120921478
191 0.475430853647
192 0.472584345929
193 0.467050838188
194 0.464282188559
195 0.458898033067
196 0.456203689562
197 0.450962153177
198 0.44833879599
199 0.443233582063
200 0.440678104937
201 0.435703318511
202 0.433212811785
203 0.428362927885
204 0.425934663045
205 0.421204497758
206 0.418835913344
207 0.414220597442
208 0.411909286196
209 0.40740424105
210 0.405147938173
211 0.400748853757
212 0.398545426187
213 0.394248240978
214 0.392133410473
215 0.388044349304
216 0.386009791771
217 0.382053302443
218 0.380078549801
219 0.376229990965
220 0.374304103449
221 0.370545744484
222 0.368663055334
223 0.36498667498
224 0.363144237108
225 0.359544998055
226 0.357740809797
227 0.354215201589
228 0.35244768629
229 0.348992833754
230 0.347260638882
231 0.343874021686
232 0.342175931692
233 0.338855258342
234 0.337190153234
235 0.333933298984
236 0.332300132644
237 0.329105105651
238 0.327502893196
239 0.324367813944
240 0.322795623527
241 0.319718710948
242 0.3181756579
243 0.31515521915
244 0.31364046149
245 0.310674883919
246 0.309187618708
247 0.30627536326
248 0.304814823548
249 0.30195441916
250 0.300519871358
251 0.297709910113
252 0.296300651692
253 0.29353978455
254 0.292155142006
255 0.28944207501
256 0.288081402038
257 0.285414892908
258 0.284077568758
259 0.281456423812
260 0.280141851796
261 0.277564923149
262 0.276272529283
263 0.273738712286
264 0.272467944037
265 0.269976174934
266 0.268726500077
267 0.266275753833
268 0.26504665939
269 0.2626359477
270 0.261426938956
271 0.259055308386
272 0.257865907983
273 0.255532438249
274 0.254362185334
275 0.252067712337
276 0.250920145929
277 0.248670750042
278 0.247544082929
279 0.245334469812
280 0.244227390909
281 0.242055654319
282 0.24096742368
283 0.238832279254
284 0.237762328543
285 0.235662740354
286 0.234610585339
287 0.23254564858
288 0.231510853899
289 0.22947974383
290 0.228461906161
291 0.226463852648
292 0.225462591799
293 0.223496865366
294 0.222511819146
295 0.220577722751
296 0.219608543831
297 0.217705407699
298 0.216751761568
299 0.214878939757
300 0.213940503315
301 0.212097371306
302 0.211173831846
303 0.209359784765
304 0.208450839195
305 0.206665290429
306 0.205770644656
307 0.204013024742
308 0.203132393159
309 0.201402148845
310 0.2005352539
311 0.198831847343
312 0.197978419148
313 0.196301327198
314 0.195461103195
315 0.193809816754
316 0.192982541399
317 0.191356564838
318 0.190541989318
319 0.188940839939
320 0.188138721907
321 0.186561929438
322 0.185772032767
323 0.184219138899
324 0.183441233452
325 0.181911791395
326 0.181145652806
327 0.179639226881
328 0.178884636348
329 0.17740080159
330 0.176657545686
331 0.175195865745
332 0.174463682216
333 0.173023586995
334 0.17230218835
335 0.170883150716
336 0.170172287701
337 0.168773833609
338 0.168073274374
339 0.16669495844
340 0.166004483155
341 0.164645881577
342 0.163965280252
343 0.162625987427
344 0.16195505863
345 0.160634684993
346 0.159973234954
347 0.1586714054
348 0.158019247317
349 0.156735599956
350 0.156092553434
351 0.154826738558
352 0.154192629137
353 0.152944308352
354 0.152318967102
355 0.151087812578
356 0.150471075748
357 0.149256769562
358 0.148648478269
359 0.147450711826
360 0.146850711783
361 0.145669185303
362 0.145077326571
363 0.143911748622
364 0.143327885391
365 0.14217797248
366 0.141601962868
367 0.140467439056
368 0.139899144928
369 0.138779741492
370 0.138219028292
371 0.137114483406
372 0.136561220006
373 0.135471278453
374 0.134925337011
375 0.133849749912
376 0.133311005742
377 0.132249530312
378 0.131717861763
379 0.130670261075
380 0.130145549417
381 0.129111592188
382 0.128593721506
383 0.127573181897
384 0.12706203899
385 0.126054696411
386 0.125550170703
387 0.124555809637
388 0.124057793083
389 0.123076202914
390 0.12258458992
391 0.121615564777
392 0.121130252119
393 0.120173590717
394 0.119694477467
395 0.118749982969
396 0.118276970421
397 0.117344450297
398 0.116877441901
399 0.115956707797
400 0.115495609092
401 0.114586476702
402 0.114131195255
403 0.113233484205
404 0.11278392955
405 0.11189746328
406 0.111453546862
407 0.110578152516
408 0.110139787633
409 0.109275295954
410 0.108842397709
411 0.107988642937
412 0.10756112818
413 0.106717947953
414 0.106295735241
415 0.1054629705
416 0.105045980044
417 0.104223474943
418 0.103811628565
419 0.102999230386
420 0.10259245147
421 0.101790010535
422 0.101388223994
423 0.100595593585
424 0.100198725814
425 0.0994157620924
426 0.0990237409294
427 0.0982503028643
428 0.0978630575542
429 0.0970990068447
430 0.0967164680015
431 0.0959616690077
432 0.0955837685794
433 0.0948380882535
434 0.0944647594874
435 0.0937280673069
436 0.0933592447167
437 0.0926314126205
438 0.0922670319539
439 0.0915479342799
440 0.0911879324874
441 0.0904774459124
442 0.0901217611174
443 0.0894197645986
444 0.0890683360681
445 0.0883747107867
446 0.0880274789029
447 0.087342108209
448 0.0869990144419
449 0.0863217838021
450 0.085982770683
451 0.085313567628
452 0.0849785787238
453 0.0843172927994
454 0.0839862726873
455 0.0833327954054
456 0.0830056896489
457 0.0823599144409
458 0.0820366695664
459 0.0813984917375
460 0.0810790552111
461 0.080448371896
462 0.0801326921019
463 0.0795094022222
464 0.0791974284407
465 0.0785814326632
466 0.0782731150501
467 0.0776643157463
468 0.0773596053126
469 0.0767579065194
470 0.0764567551119
471 0.0758620624937
472 0.0755644227755
473 0.0749766435872
474 0.0746824690193
475 0.0741015120701
476 0.0738107568936
477 0.0732365325124
478 0.0729491517309
479 0.0723815717322
480 0.0720975210944
481 0.0715364987454
482 0.0712557347293
483 0.0707011847177
484 0.0704236645141
485 0.0698755029173
486 0.0696011844141
487 0.0690593286686
488 0.0687881704359
489 0.068252539308
490 0.0679845005833
491 0.0674550141405
492 0.0671900548142
493 0.0666666343972
494 0.0664047149988
495 0.0658872831947
496 0.065628364879
497 0.0651168454948
498 0.0648608900291
499 0.064355208066
500 0.0641021778169
501 0.0636022594453
502 0.0633521173664
503 0.0628578899021
504 0.0626105995216
505 0.0621219914017
506 0.0618775168108
507 0.0613944575709
508 0.0611527634122
509 0.0606751836638
510 0.06043623512
511 0.0599640665293
512 0.0597278293124
513 0.0592610045783
514 0.0590274449188
515 0.0585658977529
516 0.0583349823896
517 0.0578786474955
518 0.0576503436654
519 0.0571991567195
520 0.0569734321478
521 0.0565273297802
522 0.0563041526708
523 0.0558630724463
524 0.0556424114726
525 0.055206291873
526 0.0549881161685
527 0.0545568965746
528 0.0543411757245
529 0.053914796399
530 0.0537015004309
531 0.0532799025017
532 0.0530690018778
533 0.0526521273214
534 0.0524435929299
535 0.0520313845554
536 0.0518251877027
537 0.0514175891366
538 0.0512137015393
539 0.0508106572097
540 0.0506090509871
541 0.0502105061095
542 0.0500111537761
543 0.0496170543385
544 0.0494199287967
545 0.0490302215456
546 0.0488352960788
547 0.0484499285054
548 0.0482571767709
549 0.0478760970979
550 0.0476854931201
551 0.0473086502882
552 0.0471201684524
553 0.0467475121076
554 0.046561127153
555 0.0461926076343
556 0.0460082946482
557 0.045643862975
558 0.0454615973864
559 0.0451012052471
560 0.0449209628208
561 0.0445645625605
562 0.0443863193913
563 0.0440338640009
564 0.0438575965077
565 0.0435090396126
566 0.0433347245331
567 0.0429900203822
568 0.0428176347672
569 0.0424767382226
570 0.0423062594308
571 0.041969125957
572 0.0418005316496
573 0.0414671173038
574 0.0413003854395
575 0.0409706468613
576 0.0408057556916
577 0.0404796500935
578 0.0403165781574
579 0.0399940633151
580 0.0398327894345
581 0.0395138236779
582 0.0393543269529
583 0.0390388691568
584 0.0388811289615
585 0.0385691385367
586 0.038413134514
587 0.0381045713989
588 0.0379502834568
589 0.0376451081086
590 0.0374925164157
591 0.037190689802
592 0.0370397747832
593 0.0367412583743
594 0.0365920007068
595 0.0362967564672
596 0.0361491370766
597 0.0358571274576
598 0.0357111275139
599 0.0354223154457
600 0.0352779163593
601 0.0349922652435
602 0.0348494486618
603 0.0345669223644
604 0.0344256701677
605 0.0341462330114
606 0.0340065273096
607 0.0337301440672
608 0.0335919671962
609 0.0333186030836
610 0.0331819376016
611 0.0329115582709
612 0.0327763869554
613 0.0325089584883
614 0.0323752643326
615 0.0321107532341
616 0.0319785194438
617 0.0317168926357
618 0.0315861026259
619 0.0313273274405
620 0.0311979648324
621 0.0309420090067
622 0.0308140576246
623 0.0305608892938
624 0.0304343331622
625 0.0301839208543
626 0.0300587441947
627 0.0298110568245
628 0.0296872440528
629 0.0294422509162
630 0.0293197866397
631 0.0290774574082
632 0.0289563264228
633 0.0287166311383
634 0.0285968184257
635 0.0283597274947
636 0.02824121822
637 0.0280067024088
638 0.0278894819174
639 0.0276575123467
640 0.0275415661622
641 0.0273121143022
642 0.0271974281236
643 0.0269704657887
644 0.0268570254879
645 0.0266325248323
646 0.0265203164518
647 0.0262982499647
648 0.026187259715
649 0.0259676002153
650 0.0258578144729
651 0.0256405351053
652 0.0255319404098
653 0.02531701464
654 0.0252095976924
655 0.0249969993026
656 0.0248907469626
657 0.0246804500472
658 0.0245753493316
659 0.0243673282929
660 0.0242633663728
661 0.0240575959167
662 0.0239547601158
663 0.0237512152478
664 0.0236494930401
665 0.0234481490612
666 0.0233475280692
667 0.0231483605718
668 0.0230488285641
669 0.0228518134283
670 0.0227533583179
671 0.0225584717074
672 0.0224610815497
673 0.0222682999081
674 0.0221719628992
675 0.0219812629461
676 0.0218859674205
677 0.0216973261481
678 0.0216030605772
679 0.0214164552466
680 0.0213232082366
681 0.021138616374
682 0.0210463766645
683 0.0208637760582
684 0.02077253252
685 0.0205919012165
686 0.0205016428502
687 0.0203229591509
688 0.0202336750852
689 0.0200569175434
690 0.019968597033
691 0.0197937444502
692 0.0197063768748
693 0.0195334082978
694 0.01944698316
695 0.0192758778775
696 0.0191903848014
697 0.0190211223411
698 0.0189365510706
699 0.0187691111959
700 0.0186854515934
701 0.0185198143006
702 0.0184370563452
703 0.0182732018604
704 0.0181913356466
705 0.0180292444228
706 0.0179482601589
707 0.017787912873
708 0.0177078008799
709 0.0175491784301
710 0.0174699291395
711 0.0173130126424
712 0.0172346165956
713 0.0170793873833
714 0.0170018352299
715 0.0168482748475
716 0.0167715573439
717 0.0166196475468
718 0.0165437555548
719 0.016393478306
720 0.0163184027918
721 0.0161697402591
722 0.0160954722916
723 0.0159484068456
724 0.0158750472984
725 0.0157317433088
726 0.0156605594334
727 0.0155200407951
728 0.0154501146772
729 0.0153119843174
730 0.0152432060673
731 0.015107299148
732 0.0150396044823
733 0.0149058101859
734 0.0148391525625
735 0.014707387735
736 0.0146417306483
737 0.0145119284443
738 0.0144472416043
739 0.0143193455441
740 0.0142556027546
741 0.0141295633298
742 0.0140667412312
743 0.0139425138567
744 0.0138805911481
745 0.0137581348733
746 0.0136970918114
747 0.01357636848
748 0.0135161865462
749 0.0133971602297
750 0.0133378219007
751 0.0132204585035
752 0.0131619470891
753 0.0130462140657
754 0.0129885135897
755 0.0128743797349
756 0.0128174748463
757 0.0127049101365
758 0.0126487860404
759 0.0125377615089
760 0.0124824039118
761 0.0123728915505
762 0.0123182866165
763 0.0122102592946
764 0.012156393609
765 0.0120498250065
766 0.0119966855455
767 0.0118915500962
768 0.0118391242009
769 0.0117353970446
770 0.0116836723988
771 0.0115813293392
772 0.0115302939496
773 0.0114293114177
774 0.0113789535972
775 0.0112793086185
776 0.0112296169708
777 0.0111315839146
778 0.0110830093755
779 0.0109871374912
780 0.0109394711023
781 0.0108453179484
782 0.0107984754135
783 0.0107059199009
784 0.0106598563579
785 0.0105688208154
786 0.0105235031445
787 0.0104339274876
788 0.0103893287365
789 0.0103011628817
790 0.01025725994
791 0.0101704603018
792 0.0101272326931
793 0.0100417602724
794 0.0099991894529
795 0.00991500869249
796 0.00987307761278
797 0.0097901556635
798 0.00974884847731
799 0.00966715470066
800 0.00962645656171
801 0.00954596217594
802 0.00950585908957
803 0.0094265369073
804 0.00938701561803
805 0.00930883984475
806 0.00926988774839
807 0.00919283382311
808 0.00915443889614
809 0.00907848336228
810 0.00904063410399
811 0.00896575450265
812 0.00892843988676
813 0.00885461466702
814 0.00881782410067
815 0.00874503254312
816 0.00870875583173
817 0.00863697798254
818 0.00860120529922
819 0.00853042191271
820 0.00849514377155
821 0.00842533625978
822 0.00839054349226
823 0.00832169388035
824 0.00828737761438
825 0.00821946850078
826 0.00818562014198
827 0.00811863466285
828 0.00808524587771
829 0.0080191676749
830 0.00798623037562
831 0.00792104356767
832 0.00788854989836
833 0.00782423905419
834 0.0077921813784
835 0.00772873149336
836 0.00769710238261
837 0.00763449885658
838 0.00760329107989
839 0.00754151969715
840 0.00751072621145
841 0.00744977312226
842 0.0074193870635
843 0.00735923876703
844 0.00732925344204
845 0.00726989677063
846 0.0072403056495
847 0.00718172775407
848 0.00715252446317
849 0.00709471279971
850 0.00706589111512
851 0.00700883343202
852 0.00698038727349
853 0.00692407159985
854 0.00689599502507
855 0.00684040965969
856 0.00681269685902
857 0.00675783036011
858 0.00673047565159
859 0.00667631682717
860 0.00664931465183
861 0.00659585255067
862 0.00656919746815
863 0.00651642137124
864 0.00649010805569
865 0.00643800746824
866 0.00641203070437
867 0.00636059534826
868 0.00633495002768
869 0.00628416983427
870 0.00625885095201
871 0.00620871605543
872 0.00618371870665
873 0.00613421943734
874 0.00610953881419
875 0.00606066569285
876 0.00603629708152
877 0.00598804081334
878 0.00596397959121
879 0.00591633106037
880 0.00589257269336
881 0.00584552295781
882 0.0058220629978
883 0.00577560328426
884 0.00575243736666
885 0.00570655906589
886 0.00568368290732
887 0.00563837756956
888 0.00561578696562
889 0.00557104629628
890 0.00554873711939
891 0.00550455297487
892 0.0054825211723
893 0.00543888555602
894 0.00541712714787
895 0.00537403220646
896 0.00535254328384
897 0.00530998130349
898 0.00528875802668
899 0.00524672142963
900 0.00522576002637
901 0.0051842413675
902 0.00516353813135
903 0.00512253009498
904 0.0051020813837
905 0.00506157678045
906 0.00504137901445
907 0.00500137077821
908 0.00498142043912
909 0.00494190162418
910 0.00492219525336
911 0.00488315903161
912 0.0048636932288
913 0.00482513288703
914 0.00480590430903
915 0.00476781324631
916 0.00474881860569
917 0.00471119033086
918 0.0046924263947
919 0.00465525452396
920 0.00463671811267
921 0.00459999636721
922 0.00458168435335
923 0.00454540655707
924 0.00452731586425
925 0.00449147594155
926 0.00447360354333
927 0.004438195517
928 0.00442053843581
929 0.00438555642494
930 0.0043681117311
931 0.00433354994908
932 0.00431631475979
933 0.00428216751235
934 0.0042651389907
935 0.00423140067406
936 0.00421457602814
937 0.00418124112714
938 0.00416461760911
939 0.00413168069541
940 0.00411525560062
941 0.00408271133105
942 0.00406648199719
943 0.00403432511198
944 0.00401828891823
945 0.00398651423943
946 0.00397066860566
947 0.00393927103553
948 0.00392361342153
949 0.00389258794099
950 0.00387711584568
951 0.0038464575128
952 0.00383116847349
953 0.00380087242204
954 0.00378576401369
955 0.00375582545171
956 0.00374089528626
957 0.00371130949463
958 0.00369655522026
959 0.0036673175514
960 0.00365273685191
961 0.00362384272841
962 0.00360943332251
963 0.00358087823588
964 0.00356663787658
965 0.00353841738597
966 0.00352434385996
967 0.00349645359092
968 0.00348254471795
969 0.00345498036126
970 0.00344123399355
971 0.00341399130404
972 0.00340040532568
973 0.00337348012108
974 0.00336011513824
975 0.00333372761791
976 0.0033206045243
977 0.00329463557688
978 0.00328170983234
979 0.00325612423649
980 0.00324338590587
981 0.00321816765774
982 0.00320561031842
983 0.00318074794177
984 0.00316836650319
985 0.00314385052124
986 0.00313164059236
987 0.00310746266791
988 0.00309542030068
989 0.00307157285719
990 0.00305969441942
991 0.00303617044147
992 0.00302445254393
993 0.00300124545726
994 0.00298968490704
995 0.0029667884992
996 0.00295538226742
997 0.00293279063151
998 0.00292153582971
999 0.00289924332249
1000 0.00288813718464
1001 0.00286613839423
1002 0.00285517826268
1003 0.00283346798299
1004 0.00282265129713
1005 0.00280122450724
1006 0.00279054879428
1007 0.00276940064145
1008 0.0027588635088
1009 0.00273798929426
1010 0.00272758842305
1011 0.00270698359008
1012 0.0026967167297
1013 0.00267637685338
1014 0.00266624181678
1015 0.00264616259511
1016 0.00263615725466
1017 0.00261633450086
1018 0.00260645678482
1019 0.00258688642053
1020 0.0025771343098
1021 0.00255781235908
1022 0.00254818388441
1023 0.0025291064683
1024 0.00251959970773
1025 0.00250076303945
1026 0.00249137611604
1027 0.00247277649658
1028 0.00246350757632
1029 0.00244514139047
1030 0.00243598868034
1031 0.00241785239305
1032 0.00240881413934
1033 0.00239090429235
1034 0.00238197877903
1035 0.00236429198782
1036 0.00235547753506
1037 0.00233801048595
1038 0.00232930544875
1039 0.00231205489631
1040 0.00230345766321
1041 0.00228642042774
1042 0.00227792941967
1043 0.00226110238492
1044 0.00225271605403
1045 0.00223609616504
1046 0.00222781299369
1047 0.00221139725476
1048 0.00220321575453
1049 0.00218700122733
1050 0.0021789199381
1051 0.00216290373983
1052 0.0021549212289
1053 0.00213910053063
1054 0.00213121539189
1055 0.00211558741695
1056 0.00210779827012
1057 0.00209236029257
1058 0.00208466578241
1059 0.00206941512558
1060 0.00206181392124
1061 0.0020467479564
1062 0.00203923875072
1063 0.0020243548957
1064 0.00201693640457
1065 0.00200223212259
1066 0.00199490308433
1067 0.00198037588275
1068 0.00197313505756
1069 0.00195878248676
1070 0.00195162865615
1071 0.00193744830845
1072 0.00193038027468
1073 0.00191636978329
1074 0.00190938636888
1075 0.00189554340689
1076 0.00188864345413
1077 0.00187496573357
1078 0.00186814810404
1079 0.00185463337494
1080 0.00184789694906
1081 0.00183454299857
1082 0.00182788667518
1083 0.00181469132671
1084 0.00180811402263
1085 0.00179507513505
1086 0.00178857578466
1087 0.00177569125148
1088 0.00176926880639
1089 0.00175653655499
1090 0.0017501899836
1091 0.00173760797455
1092 0.00173133626173
1093 0.00171890248802
1094 0.00171270463471
1095 0.00170041712108
1096 0.00169429214402
1097 0.00168214894629
1098 0.00167609587764
1099 0.00166409508208
1100 0.00165811296912
1101 0.00164625269182
1102 0.00164034059663
1103 0.00162861898288
1104 0.00162277598207
1105 0.0016111912058
1106 0.00160541639018
1107 0.00159396665339
1108 0.00158825912771
1109 0.00157694265989
1110 0.0015713015426
1111 0.00156011660022
1112 0.00155454102314
1113 0.00154348588913
1114 0.00153797499725
1115 0.00152704798048
1116 0.00152160093168
1117 0.00151080036648
1118 0.00150541633129
1119 0.00149474057699
1120 0.00148941873837
1121 0.00147886617878
1122 0.00147360573188
1123 0.0014631747749
1124 0.00145797492681
1125 0.00144766400396
1126 0.00144252397355
1127 0.00143233153954
1128 0.00142725055719
1129 0.0014171750895
1130 0.00141215239693
1131 0.00140219239542
1132 0.00139722724548
1133 0.00138738123197
1134 0.00138247288841
1135 0.00137273940631
1136 0.00136788714365
1137 0.00135826475756
1138 0.00135346786085
1139 0.00134395515623
1140 0.00133921292087
1141 0.00132980850363
1142 0.00132512023525
1143 0.00131582273142
1144 0.00131118774562
1145 0.00130199580102
1146 0.00129741342326
1147 0.00128832570315
1148 0.00128379526854
1149 0.00127481045729
1150 0.00127033131048
1151 0.00126144811123
1152 0.0012570196062
1153 0.00124823674058
1154 0.00124385824053
1155 0.00123517444834
1156 0.00123084532547
1157 0.00122225936436
1158 0.0012179789998
1159 0.001209489645
1160 0.00120525742861
1161 0.00119686347263
1162 0.00119267880286
1163 0.00118437905522
1164 0.00118024133899
1165 0.00117203462592
1166 0.00116794327848
1167 0.00115982844266
1168 0.00115578288745
1169 0.00114775878775
1170 0.00114375845626
1171 0.00113582396747
1172 0.00113186829911
1173 0.0011240223117
1174 0.00112011075371
1175 0.00111235217355
1176 0.00110848418082
1177 0.00110081192898
1178 0.00109698696396
1179 0.00108939997644
1180 0.00108561750902
1181 0.0010781147365
1182 0.00107437424389
1183 0.00106695465154
1184 0.00106325561815
1185 0.00105591818536
1186 0.00105226010269
1187 0.00104500382288
1188 0.00104138618942
1189 0.0010342100698
1190 0.0010306323909
1191 0.00102353545229
1192 0.00101999724006
1193 0.00101297851663
1194 0.00100947928985
1195 0.00100253782895
1196 0.000999077112962
1197 0.000992211974902
1198 0.000988789301494
1199 0.000981999559353
1200 0.000978614466677
1201 0.000971899206109
1202 0.000968551238574
1203 0.000961909557607
1204 0.00095859826579
1205 0.000952029274647
1206 0.000948754215196
1207 0.000942257036101
1208 0.000939017771643
1209 0.000932591538649
1210 0.000929387637696
1211 0.0009230314965
1212 0.00091986253337
1213 0.000913575641137
1214 0.000910441195854
1215 0.000904222721046
1216 0.000901122379267
1217 0.000894971501478
1218 0.000891904854396
1219 0.000885820764177
1220 0.000882787408448
1221 0.000876769307145
1222 0.000873768844802
1223 0.000867815944405
1224 0.000864847982776
1225 0.000858959505749
1226 0.000856023657387
1227 0.000850198836511
1228 0.000847294719106
1229 0.000841532797343
1230 0.000838660033651
1231 0.000832960263971
1232 0.000830118481741
1233 0.000824480126995
1234 0.00082166895889
1235 0.000816091291649
1236 0.00081331037518
1237 0.0008077926776
1238 0.000805041655046
1239 0.000799583218729
1240 0.000796861737078
1241 0.000791461862925
1242 0.000788769573798
1243 0.000783427571884
1244 0.000780764131467
1245 0.000775479320898
1246 0.000772844389883
1247 0.00076761609867
1248 0.000765009342178
1249 0.000759836907103
1250 0.000757257994629
1251 0.000752140761126
1252 0.000749589366471
1253 0.000744526688488
1254 0.000742002489701
1255 0.000736993729592
1256 0.000734496408898
1257 0.000729540937289
1258 0.000727070181044
1259 0.000722167376718
1260 0.000719722875341
1261 0.000714872125125
1262 0.000712453573033
1263 0.000707654271677
1264 0.000705261367243
1265 0.000700512917309
1266 0.000698145362791
1267 0.000693447174537
1268 0.000691104676038
1269 0.000686456167314
1270 0.000684138434707
1271 0.000679539030843
1272 0.000677245777733
1273 0.000672694911434
1274 0.000670425855102
1275 0.000665922966342
1276 0.000663677827683
1277 0.000659222363605
1278 0.000657000867092
1279 0.000652592281897
1280 0.00065039415552
1281 0.00064603191038
1282 0.000643856885595
1283 0.000639540448543
1284 0.00063738826023
1285 0.000633117106072
1286 0.000630987492486
1287 0.000626761102697
1288 0.000624653805411
1289 0.00062047166805
1290 0.000618386431922
1291 0.000614248041532
1292 0.000612184614646
1293 0.000608089472168
1294 0.000606047605795
1295 0.000601995218475
1296 0.000599974667035
1297 0.000595964548339
1298 0.00059396506934
1299 0.000589996738861
1300 0.000588018092873
1301 0.000584091076253
1302 0.000582133026855
1303 0.000578246855698
1304 0.000576309169439
1305 0.000572463381224
1306 0.000570545827581
1307 0.000566739965584
1308 0.000564842316927
1309 0.000561075930142
1310 0.000559197961682
1311 0.000555470604738
1312 0.000553612094498
1313 0.000549923327585
1314 0.000548084056358
1315 0.000544433445144
1316 0.000542613196451
1317 0.000539000312017
1318 0.000537198872078
1319 0.00053362329083
1320 0.000531840448516
1321 0.000528301752119
1322 0.000526537298927
1323 0.000523035074237
1324 0.00052128880424
1325 0.000517822643222
1326 0.000516094353047
1327 0.000512663852716
1328 0.000510953341505
1329 0.000507558103846
1330 0.000505865173213
1331 0.000502504805124
1332 0.000500829259137
1333 0.000497503372349
1334 0.000495845017483
1335 0.000492553228509
1336 0.000490911873617
1337 0.000487653803676
1338 0.000486029259958
1339 0.000482804534916
1340 0.00048119661589
1341 0.000478004866193
1342 0.000476413387655
1343 0.000473254248272
1344 0.000471679028275
1345 0.000468552138629
1346 0.000466992997447
1347 0.000463898001366
1348 0.000462354761459
1349 0.000459291307103
1350 0.000457763793104
1351 0.000454731532917
1352 0.000453219571582
1353 0.000450218162233
1354 0.000448721582425
1355 0.000445750684748
1356 0.000444269317406
1357 0.000441328596342
1358 0.000439862274455
1359 0.000436951399
1360 0.000435499957575
1361 0.000432618600731
1362 0.000431181876769
1363 0.000428329715479
1364 0.000426907547948
1365 0.000424084263051
1366 0.000422676492859
1367 0.000419881769037
1368 0.000418488239007
1369 0.000415721764732
1370 0.000414342319575
1371 0.000411603787057
1372 0.000410238273351
1373 0.000407527378495
1374 0.000406175644654
1375 0.000403492087003
1376 0.000402153983255
1377 0.000399497465947
1378 0.000398172844313
1379 0.000395543074031
1380 0.000394231788299
1381 0.000391628475225
1382 0.000390330380924
1383 0.000387753238694
1384 0.000386468193073
1385 0.000383916938728
1386 0.000382644800736
1387 0.000380119154678
1388 0.000378859784941
1389 0.000376359470893
1390 0.000375112731686
1391 0.000372637476641
1392 0.000371403231874
1393 0.00036895276606
1394 0.000367730881251
1395 0.000365304938081
1396 0.000364095280341
1397 0.000361693596379
1398 0.00036049603438
1399 0.000358118349295
1400 0.000356932753263
1401 0.000354578809788
1402 0.000353405051474
1403 0.000351074595365
1404 0.000349912548028
1405 0.000347605328034
1406 0.000346457118252
1407 0.000344186496933
1408 0.000343056726558
1409 0.000340816364413
1410 0.000339701024006
1411 0.000337488845011
1412 0.000336387350849
1413 0.000334202437009
1414 0.000333114410762
1415 0.00033095607179
1416 0.000329881199733
1417 0.000327748842646
1418 0.000326686845893
1419 0.00032457993585
1420 0.000323530558905
1421 0.00032144860218
1422 0.000320411607113
1423 0.000318354141766
1424 0.000317329304701
1425 0.000315295894674
1426 0.00031428300343
1427 0.000312273234467
1428 0.000311272086861
1429 0.000309285563501
1430 0.000308295966067
1431 0.00030633230933
1432 0.000305354076302
1433 0.000303412921856
1434 0.000302445874361
1435 0.00030052687103
1436 0.000299570836422
1437 0.000297673644951
1438 0.000296728456243
1439 0.000294852719865
1440 0.000293918147022
1441 0.000292063344505
1442 0.000291139135229
1443 0.000289304818876
1444 0.00028839077457
1445 0.000286576570386
1446 0.000285672515051
1447 0.000283878084279
1448 0.000282983854994
1449 0.000281208881035
1450 0.000280324323943
1451 0.000278568506255
1452 0.000277693474438
1453 0.000275956525147
1454 0.000275090877358
1455 0.000273372519119
1456 0.000272516118928
1457 0.000270816083449
1458 0.000269968798637
1459 0.000268286825629
1460 0.00026744852774
1461 0.000265784364101
1462 0.000264954928091
1463 0.000263308327289
1464 0.00026248763126
1465 0.000260858352823
1466 0.000260046277783
1467 0.000258434086882
1468 0.000257630516574
1469 0.00025603518368
1470 0.000255240004409
1471 0.000253661305002
1472 0.000252874405514
1473 0.000251312119813
1474 0.000250533391162
1475 0.000248987303916
1476 0.000248216639373
1477 0.000246686539655
1478 0.000245923834602
1479 0.00024440951563
1480 0.000243654667484
1481 0.000242155926465
1482 0.000241408834601
1483 0.000239925472576
1484 0.000239186038256
1485 0.000237717859978
1486 0.00023698598628
1487 0.000235532800078
1488 0.00023480839185
1489 0.000233370009519
1490 0.000232652973311
1491 0.000231229210004
1492 0.000230519454023
1493 0.000229110128147
1494 0.000228407562204
1495 0.000227012495329
1496 0.000226317030798
1497 0.000224936047562
1498 0.000224247597326
1499 0.000222880525357
1500 0.000222199003782
1501 0.000220845673613
1502 0.000220170996495
1503 0.000218831241484
1504 0.00021816332602
1505 0.000216836982284
1506 0.000216175747029
1507 0.00021486265337
1508 0.000214208018211
1509 0.00021290801605
1510 0.000212259902169
1511 0.000210972835477
1512 0.000210331165315
1513 0.000209056880566
1514 0.000208421577801
1515 0.000207159923892
1516 0.00020653091341
1517 0.000205281741619
1518 0.000204658949477
1519 0.000203422113406
1520 0.000202805466812
1521 0.000201580822329
1522 0.000200970249618
1523 0.000199757654812
1524 0.000199153085413
1525 0.000197952400541
1526 0.000197353764963
1527 0.000196164852401
1528 0.0001955720822
1529 0.000194394806405
1530 0.000193807834165
1531 0.000192642061621
1532 0.000192060820935
1533 0.000190906420118
1534 0.000190330845563
1535 0.000189187686889
1536 0.000188617714009
1537 0.000187485669805
1538 0.000186921235088
1539 0.000185800179548
1540 0.000185241220405
1541 0.00018413102955
1542 0.000183577484302
1543 0.000182478035946
1544 0.000181929843801
1545 0.000180841017511
1546 0.000180298118551
1547 0.000179219795617
1548 0.000178682130774
1549 0.000177614194177
1550 0.00017708170522
1551 0.000176024039593
1552 0.000175496669113
1553 0.00017444916071
1554 0.000173926852108
1555 0.000172889388772
1556 0.000172372086233
1557 0.000171344557374
1558 0.000170832205857
1559 0.000169814502415
1560 0.000169307047641
1561 0.000168299062059
1562 0.000167796450496
1563 0.000166798076689
1564 0.00016630025554
1565 0.000165311388873
1566 0.000164818306053
1567 0.000163838843312
1568 0.000163350447445
1569 0.000162380286816
1570 0.000161896527217
1571 0.000160935568249
1572 0.000160456394919
1573 0.000159504538508
1574 0.000159029902113
1575 0.00015808705048
1576 0.000157616902337
1577 0.000156682958999
1578 0.000156217251079
1579 0.000155292120828
1580 0.000154830805729
1581 0.000153914394612
1582 0.000153457425556
1583 0.00015254964085
1584 0.000152096971672
1585 0.000151197721864
1586 0.000150749306999
1587 0.000149858501764
1588 0.000149414296239
1589 0.000148531846422
1590 0.000148091805842
1591 0.00014721762344
1592 0.000146781703983
1593 0.00014591570212
1594 0.000145483860525
1595 0.000144625953434
1596 0.000144198146994
1597 0.000143348250004
1598 0.000142924436552
1599 0.000142082466064
1600 0.000141662603966
1601 0.000140828477437
1602 0.00014041252559
1603 0.000139586161519
1604 0.000139174079329
1605 0.000138355397237
1606 0.000137947144622
1607 0.000137136065032
1608 0.000136731602411
1609 0.000135928046839
1610 0.000135527335123
1611 0.000134731226054
1612 0.000134334226634
1613 0.000133545487518
1614 0.000133152162265
1615 0.000132370717491
1616 0.000131981028742
1617 0.00013120680363
1618 0.000130820714185
1619 0.000130053634961
1620 0.000129671108076
1621 0.000128911101873
1622 0.000128532101249
1623 0.000127779096079
1624 0.000127403585857
1625 0.00012665751061
1626 0.000126285455364
1627 0.000125546239782
1628 0.000125177604514
1629 0.000124445179187
1630 0.000124079929319
1631 0.00012335422567
1632 0.000122992327035
1633 0.000122273277301
1634 0.000121914696145
1635 0.000121202233376
1636 0.000120846936342
1637 0.000120140994378
1638 0.000119788948505
1639 0.000119089461974
1640 0.00011874063469
1641 0.000118047538986
1642 0.000117701898106
1643 0.000117015129384
1644 0.000116672643097
1645 0.000115992138263
1646 0.000115652775132
1647 0.000114978471824
1648 0.00011464220078
1649 0.000113974037371
1650 0.000113640827701
1651 0.000112978743275
1652 0.000112648564629
1653 0.000111992498975
1654 0.000111665321352
1655 0.000111015214954
1656 0.000110691008698
1657 0.000110046802727
1658 0.000109725538525
1659 0.000109087174827
1660 0.000108768823698
1661 0.000108136244789
1662 0.000107820778084
1663 0.00010719392713
1664 0.000106881316533
1665 0.000106260137348
1666 0.00010595035486
1667 0.0001053347919
1668 0.000105027809838
1669 0.000104417808182
1670 0.000104113599183
1671 0.000103509104536
1672 0.000103207641536
1673 0.000102608600211
1674 0.000102309856456
1675 0.000101716215373
1676 0.000101420164409
1677 0.000100831871078
1678 0.000100538486747
1679 9.99554892651e-05
1680 9.96647456981e-05
1681 9.90869927433e-05
1682 9.87988643635e-05
1683 9.82263051803e-05
1684 9.79407666915e-05
1685 9.73733510943e-05
1686 9.70903774817e-05
1687 9.65280558303e-05
1688 9.62476223547e-05
1689 9.56903455647e-05
1690 9.54124277603e-05
1691 9.48601472821e-05
1692 9.45847209533e-05
1693 9.4037388771e-05
1694 9.37644299839e-05
1695 9.32219986112e-05
1696 9.29514836949e-05
1697 9.24139061604e-05
1698 9.21458117045e-05
1699 9.16130415467e-05
1700 9.13473443953e-05
1701 9.08193356617e-05
1702 9.05560129079e-05
1703 9.00327201432e-05
1704 8.97717491286e-05
1705 8.92531273697e-05
1706 8.89944856821e-05
1707 8.84804904491e-05
1708 8.82241559177e-05
1709 8.77147432128e-05
1710 8.74606939023e-05
1711 8.69558201995e-05
1712 8.67040344152e-05
1713 8.6203656652e-05
1714 8.59541129286e-05
1715 8.54581885052e-05
1716 8.52108656071e-05
1717 8.47193523796e-05
1718 8.44742292978e-05
1719 8.39870855689e-05
1720 8.37441415174e-05
1721 8.32613260346e-05
1722 8.30205404485e-05
1723 8.2542012394e-05
1724 8.2303364926e-05
1725 8.18290839169e-05
1726 8.15925544337e-05
1727 8.11224805126e-05
1728 8.08880490961e-05
1729 8.0422142724e-05
1730 8.01897896627e-05
1731 7.97280117206e-05
1732 7.94977175111e-05
1733 7.90400292834e-05
1734 7.88117746264e-05
1735 7.8358137813e-05
1736 7.81319036109e-05
1737 7.76822803017e-05
1738 7.74580476577e-05
1739 7.7012400344e-05
1740 7.67901505574e-05
1741 7.6348442116e-05
1742 7.6128156679e-05
1743 7.56903503785e-05
1744 7.54720109768e-05
1745 7.50380704613e-05
1746 7.48216589708e-05
1747 7.43915482593e-05
1748 7.41770467423e-05
1749 7.37507302304e-05
1750 7.35381209331e-05
1751 7.31155633806e-05
1752 7.29048287349e-05
1753 7.2485995263e-05
1754 7.22771178774e-05
1755 7.1861973967e-05
1756 7.16549366313e-05
1757 7.12434481169e-05
1758 7.10382337941e-05
1759 7.06303668565e-05
1760 7.04269586889e-05
1761 7.00226798571e-05
1762 6.98210611532e-05
1763 6.94203372973e-05
1764 6.92204915387e-05
1765 6.88232898627e-05
1766 6.86252006998e-05
1767 6.82314887435e-05
1768 6.80351399875e-05
1769 6.76448856209e-05
1770 6.74502612519e-05
1771 6.70634326649e-05
1772 6.68705168261e-05
1773 6.6487082532e-05
1774 6.62958595194e-05
1775 6.59157883502e-05
1776 6.57262426245e-05
1777 6.53495037257e-05
1778 6.51616199008e-05
1779 6.47881827263e-05
1780 6.46019455726e-05
1781 6.42317798834e-05
1782 6.40471743196e-05
1783 6.36802501797e-05
1784 6.34972612827e-05
1785 6.31335490535e-05
1786 6.29521620432e-05
1787 6.25916323864e-05
1788 6.241183263e-05
1789 6.20544564924e-05
1790 6.18762295064e-05
1791 6.15219781306e-05
1792 6.13453095726e-05
1793 6.09941544827e-05
1794 6.08190301543e-05
1795 6.04709431569e-05
1796 6.0297349e-05
1797 5.99523021831e-05
1798 5.97802242783e-05
1799 5.94381900019e-05
1800 5.92676145663e-05
1801 5.89285654664e-05
1802 5.87594788568e-05
1803 5.8423387836e-05
1804 5.82557765378e-05
1805 5.79226167714e-05
1806 5.77564674051e-05
1807 5.74262123259e-05
1808 5.72615116461e-05
1809 5.69341349479e-05
1810 5.67708698362e-05
1811 5.64463454715e-05
1812 5.62845029393e-05
1813 5.59628051153e-05
1814 5.5802372299e-05
1815 5.54834754771e-05
1816 5.53244396384e-05
1817 5.50083185269e-05
1818 5.48506670537e-05
1819 5.45372966023e-05
1820 5.43810170077e-05
1821 5.40703724168e-05
1822 5.3915452332e-05
1823 5.36075090389e-05
1824 5.34539362125e-05
1825 5.31486698963e-05
1826 5.29964321991e-05
1827 5.26938187697e-05
1828 5.25429041893e-05
1829 5.2242919792e-05
1830 5.20933164312e-05
1831 5.17959374422e-05
1832 5.16476335184e-05
1833 5.13528365405e-05
1834 5.12058203883e-05
1835 5.0913582248e-05
1836 5.07678423123e-05
1837 5.04781400608e-05
1838 5.03336648938e-05
1839 5.00464758044e-05
1840 4.99032540704e-05
1841 4.96185556322e-05
1842 4.94765761063e-05
1843 4.91943460235e-05
1844 4.90535975883e-05
1845 4.87738137789e-05
1846 4.86342854193e-05
1847 4.83569260155e-05
1848 4.82186068256e-05
1849 4.79436501619e-05
1850 4.7806529337e-05
1851 4.75339539605e-05
1852 4.73980208024e-05
1853 4.71278054608e-05
1854 4.69930493683e-05
1855 4.67251730116e-05
1856 4.659158349e-05
1857 4.63260252683e-05
1858 4.61935919178e-05
1859 4.59303311793e-05
1860 4.57990437006e-05
1861 4.5538059994e-05
1862 4.54079081811e-05
1863 4.51491812408e-05
1864 4.50201549924e-05
1865 4.47636647465e-05
1866 4.4635754052e-05
1867 4.43814806195e-05
1868 4.42546755623e-05
1869 4.40025992505e-05
1870 4.38768900093e-05
1871 4.36269913076e-05
1872 4.35023681531e-05
1873 4.32546277374e-05
1874 4.31310810312e-05
1875 4.28854797576e-05
1876 4.27629999527e-05
1877 4.25195188578e-05
1878 4.23980964932e-05
1879 4.2156716793e-05
1880 4.20363425029e-05
1881 4.17970455864e-05
1882 4.16777100867e-05
1883 4.1440477518e-05
1884 4.13221716169e-05
1885 4.10869851324e-05
1886 4.09696997172e-05
1887 4.07365412247e-05
1888 4.06202672725e-05
1889 4.03891188503e-05
1890 4.02738474223e-05
1891 4.00446913105e-05
1892 3.99304135508e-05
1893 3.9703232158e-05
1894 3.95899392931e-05
1895 3.93647151915e-05
1896 3.9252398528e-05
1897 3.90291144523e-05
1898 3.89177653775e-05
1899 3.86964042223e-05
1900 3.85860142051e-05
1901 3.83665590231e-05
1902 3.82571196109e-05
1903 3.80395536119e-05
1904 3.79310564309e-05
1905 3.77153629776e-05
1906 3.76077997331e-05
1907 3.73939623461e-05
1908 3.72873248136e-05
1909 3.70753271648e-05
1910 3.69696072031e-05
1911 3.67594331134e-05
1912 3.66546226527e-05
1913 3.6446256094e-05
1914 3.63423471379e-05
1915 3.61357722296e-05
1916 3.60327568592e-05
1917 3.58279578645e-05
1918 3.57258282317e-05
1919 3.55227895605e-05
1920 3.54215378895e-05
1921 3.52202440945e-05
1922 3.51198626785e-05
1923 3.49202984573e-05
1924 3.48207796623e-05
1925 3.46229298449e-05
1926 3.45242661117e-05
1927 3.43281156745e-05
1928 3.42302995042e-05
1929 3.40358335604e-05
1930 3.39388575279e-05
1931 3.3746061324e-05
1932 3.36499180698e-05
1933 3.34587769881e-05
1934 3.33634592256e-05
1935 3.31739587827e-05
1936 3.3079459282e-05
1937 3.28915851266e-05
1938 3.27978967336e-05
1939 3.26116346425e-05
1940 3.25187502632e-05
1941 3.23340861499e-05
1942 3.22419987544e-05
1943 3.20589186504e-05
1944 3.19676212763e-05
1945 3.17861113492e-05
1946 3.16955970927e-05
1947 3.15156436326e-05
1948 3.14259056582e-05
1949 3.12474950759e-05
1950 3.1158526606e-05
1951 3.0981645442e-05
1952 3.0893439761e-05
1953 3.07180746741e-05
1954 3.06306251305e-05
1955 3.04567629001e-05
1956 3.03700629001e-05
1957 3.01976904273e-05
1958 3.01117334356e-05
1959 2.99408377415e-05
1960 2.98556172806e-05
1961 2.96861854991e-05
1962 2.96016951564e-05
1963 2.94337145395e-05
1964 2.93499479556e-05
1965 2.91834058732e-05
1966 2.91003567474e-05
1967 2.8935240679e-05
1968 2.88529027674e-05
1969 2.8689200307e-05
1970 2.86075674207e-05
1971 2.84452662758e-05
1972 2.83643322856e-05
1973 2.82034202721e-05
1974 2.81231790984e-05
1975 2.79636441434e-05
1976 2.78840897661e-05
1977 2.77259199057e-05
1978 2.76470463545e-05
1979 2.74902297281e-05
1980 2.74120310904e-05
1981 2.72565559509e-05
1982 2.71790263646e-05
1983 2.70248810645e-05
1984 2.69480147219e-05
1985 2.67951877193e-05
1986 2.67189788641e-05
1987 2.65674587228e-05
1988 2.64919016475e-05
1989 2.63416770334e-05
1990 2.62667660849e-05
1991 2.61178257634e-05
1992 2.60435553407e-05
1993 2.58958881778e-05
1994 2.58222527263e-05
1995 2.56758476898e-05
1996 2.56028417054e-05
1997 2.54576878573e-05
1998 2.53853058894e-05
1999 2.52413923949e-05
2000 2.51696290343e-05
2001 2.50269451509e-05
2002 2.4955795042e-05
2003 2.48143301285e-05
2004 2.47437879581e-05
2005 2.46035314637e-05
2006 2.45335919731e-05
2007 2.43945334386e-05
2008 2.43251914123e-05
2009 2.41873204772e-05
2010 2.41185707441e-05
2011 2.39818771384e-05
2012 2.39137145792e-05
2013 2.37781881216e-05
2014 2.37106076559e-05
2015 2.35762382603e-05
2016 2.35092348566e-05
2017 2.33760125221e-05
2018 2.33095811932e-05
2019 2.31774960096e-05
2020 2.3111631811e-05
2021 2.29806739585e-05
2022 2.29153719946e-05
2023 2.27855317325e-05
2024 2.2720787145e-05
2025 2.25920548278e-05
2026 2.25278628045e-05
2027 2.24002288691e-05
2028 2.23365846397e-05
2029 2.22100396057e-05
2030 2.21469384414e-05
2031 2.20214729163e-05
2032 2.19589101329e-05
2033 2.18345148042e-05
2034 2.17724857539e-05
2035 2.16491513925e-05
2036 2.15876514726e-05
2037 2.14653689321e-05
2038 2.14043935838e-05
2039 2.12831537931e-05
2040 2.12226984893e-05
2041 2.11024924646e-05
2042 2.10425527261e-05
2043 2.09233715598e-05
2044 2.08639429413e-05
2045 2.07457778032e-05
2046 2.06868559021e-05
2047 2.05696980435e-05
2048 2.05112784943e-05
2049 2.03951192397e-05
2050 2.0337197717e-05
2051 2.02220284686e-05
2052 2.01646006825e-05
2053 2.00504129202e-05
2054 1.99934746217e-05
2055 1.9880259897e-05
2056 1.98238068698e-05
2057 1.97115568126e-05
2058 1.96555848833e-05
2059 1.95442911926e-05
2060 1.94887962222e-05
2061 1.93784506735e-05
2062 1.93234285577e-05
2063 1.92140229958e-05
2064 1.91594696695e-05
2065 1.90509960127e-05
2066 1.89969074444e-05
2067 1.88893576833e-05
2068 1.88357298745e-05
2069 1.87290960687e-05
2070 1.86759250616e-05
2071 1.85701993392e-05
2072 1.85174812062e-05
2073 1.84126557654e-05
2074 1.83603866164e-05
2075 1.82564537239e-05
2076 1.82046296997e-05
2077 1.81015816887e-05
2078 1.80501989684e-05
2079 1.79480282396e-05
2080 1.78970830316e-05
2081 1.7795782056e-05
2082 1.77452706023e-05
2083 1.7644831912e-05
2084 1.75947504895e-05
2085 1.74951666834e-05
2086 1.74455116007e-05
2087 1.73467753433e-05
2088 1.72975429411e-05
2089 1.719964696e-05
2090 1.7150833612e-05
2091 1.70537706987e-05
2092 1.70053728095e-05
2093 1.69091358178e-05
2094 1.68611498212e-05
2095 1.67657316696e-05
2096 1.67181540363e-05
2097 1.66235477028e-05
2098 1.6576374926e-05
2099 1.64825734528e-05
2100 1.64358020642e-05
2101 1.634279855e-05
2102 1.62964251071e-05
2103 1.62042127121e-05
2104 1.61582338052e-05
2105 1.60668057516e-05
2106 1.60212179967e-05
2107 1.59305675629e-05
2108 1.58853676115e-05
2109 1.5795488137e-05
2110 1.57506726648e-05
2111 1.56615575442e-05
2112 1.56171232559e-05
2113 1.55287659442e-05
2114 1.54847095768e-05
2115 1.5397103585e-05
2116 1.53534218992e-05
2117 1.52665607951e-05
2118 1.52232505846e-05
2119 1.51371279893e-05
2120 1.50941860735e-05
2121 1.5008795665e-05
2122 1.496621889e-05
2123 1.48815544057e-05
2124 1.48393396451e-05
2125 1.47553948695e-05
2126 1.47135390254e-05
2127 1.46303078026e-05
2128 1.45888078054e-05
2129 1.45062840291e-05
2130 1.44651368315e-05
2131 1.43833144515e-05
2132 1.43425170362e-05
2133 1.42613900538e-05
2134 1.42209394287e-05
2135 1.41405018939e-05
2136 1.41003950933e-05
2137 1.4020641113e-05
2138 1.39808751962e-05
2139 1.39017989271e-05
2140 1.38623709773e-05
2141 1.37839666259e-05
2142 1.37448737538e-05
2143 1.36671355762e-05
2144 1.36283749193e-05
2145 1.35512972195e-05
2146 1.35128659382e-05
2147 1.34364430737e-05
2148 1.33983383499e-05
2149 1.33225647261e-05
2150 1.32847837726e-05
2151 1.32096538419e-05
2152 1.31721938885e-05
2153 1.30977021513e-05
2154 1.30605604571e-05
2155 1.29867014635e-05
2156 1.29498753108e-05
2157 1.28766436536e-05
2158 1.28401303465e-05
2159 1.27675206709e-05
2160 1.27313175344e-05
2161 1.265932453e-05
2162 1.26234289173e-05
2163 1.25520473189e-05
2164 1.25164566018e-05
2165 1.24456811887e-05
2166 1.24103927677e-05
2167 1.23402183645e-05
2168 1.23052296566e-05
2169 1.2235651135e-05
2170 1.22009595795e-05
2171 1.21319718547e-05
2172 1.20975749169e-05
2173 1.20291729448e-05
2174 1.19950681121e-05
2175 1.1927246895e-05
2176 1.18934316724e-05
2177 1.18261862561e-05
2178 1.17926581726e-05
2179 1.17259836454e-05
2180 1.16927402507e-05
2181 1.16266317427e-05
2182 1.15936706075e-05
2183 1.15281232898e-05
2184 1.14954420081e-05
2185 1.14304510941e-05
2186 1.13980472776e-05
2187 1.13336080245e-05
2188 1.13014793053e-05
2189 1.12375870076e-05
2190 1.12057310409e-05
2191 1.11423810356e-05
2192 1.11107954961e-05
2193 1.10479831594e-05
2194 1.10166657388e-05
2195 1.09543864868e-05
2196 1.09233349024e-05
2197 1.08615841921e-05
2198 1.08307961755e-05
2199 1.07695695011e-05
2200 1.07390428052e-05
2201 1.06783357019e-05
2202 1.06480680984e-05
2203 1.05878761385e-05
2204 1.05578654201e-05
2205 1.04981842144e-05
2206 1.04684281927e-05
2207 1.04092533864e-05
2208 1.03797498898e-05
2209 1.03210771716e-05
2210 1.0291824049e-05
2211 1.02336491388e-05
2212 1.02046442585e-05
2213 1.01469629179e-05
2214 1.01182041607e-05
2215 1.00610121869e-05
2216 1.00324974586e-05
2217 9.97579068152e-06
2218 9.94751790362e-06
2219 9.89129219153e-06
2220 9.86325930175e-06
2221 9.80751055835e-06
2222 9.77971551652e-06
2223 9.72443968106e-06
2224 9.69688045949e-06
2225 9.64207350229e-06
2226 9.61474809369e-06
2227 9.56040602684e-06
2228 9.53331243814e-06
2229 9.47943130303e-06
2230 9.45256756157e-06
2231 9.39914343423e-06
2232 9.37250758248e-06
2233 9.31953657446e-06
2234 9.29312667264e-06
2235 9.2406049248e-06
2236 9.21441905088e-06
2237 9.16234274051e-06
2238 9.13637898758e-06
2239 9.08474432304e-06
2240 9.05900079839e-06
2241 9.00780402624e-06
2242 8.98227885493e-06
2243 8.93151624393e-06
2244 8.90620757144e-06
2245 8.85587542943e-06
2246 8.83078141012e-06
2247 8.78087607425e-06
2248 8.75599488559e-06
2249 8.70651272589e-06
2250 8.68184255065e-06
2251 8.63277996821e-06
2252 8.60831901495e-06
2253 8.55967244018e-06
2254 8.53541892809e-06
2255 8.48718482072e-06
2256 8.46313698766e-06
2257 8.41531184204e-06
2258 8.39146793474e-06
2259 8.34404827099e-06
2260 8.32040655663e-06
2261 8.27338892861e-06
2262 8.24994768767e-06
2263 8.20332867413e-06
2264 8.1800862004e-06
2265 8.1338624156e-06
2266 8.11081701979e-06
2267 8.06498509842e-06
2268 8.0421351063e-06
2269 7.99669171947e-06
2270 7.97403546571e-06
2271 7.92897731294e-06
2272 7.90651315175e-06
2273 7.86183695389e-06
2274 7.8395632519e-06
2275 7.79526576533e-06
2276 7.77318090339e-06
2277 7.7292589058e-06
2278 7.70736128075e-06
2279 7.66381158357e-06
2280 7.64209959936e-06
2281 7.59891903801e-06
2282 7.57739111901e-06
2283 7.53457655556e-06
2284 7.51323113857e-06
2285 7.47077946084e-06
2286 7.44961499333e-06
2287 7.40752312023e-06
2288 7.38653806387e-06
2289 7.34480293918e-06
2290 7.32399576719e-06
2291 7.28261435867e-06
2292 7.26198356293e-06
2293 7.22095286321e-06
2294 7.20049694269e-06
2295 7.15981397548e-06
2296 7.13953144427e-06
2297 7.09919325281e-06
2298 7.07908264097e-06
2299 7.03908629696e-06
2300 7.01914614076e-06
2301 6.97948873896e-06
2302 6.95971758979e-06
2303 6.92039625427e-06
2304 6.90079267773e-06
2305 6.86180455212e-06
2306 6.84236712356e-06
2307 6.80370937811e-06
2308 6.78443668711e-06
2309 6.74610651519e-06
2310 6.72699716198e-06
2311 6.68899178358e-06
2312 6.67004437904e-06
2313 6.63236103371e-06
2314 6.61357420562e-06
2315 6.57621015954e-06
2316 6.55758254187e-06
2317 6.52053508521e-06
2318 6.50206532526e-06
2319 6.46533176685e-06
2320 6.44701852703e-06
2321 6.4105962041e-06
2322 6.39243814948e-06
2323 6.35632441792e-06
2324 6.33832023667e-06
2325 6.30251247902e-06
2326 6.28466086017e-06
2327 6.24915647585e-06
2328 6.23145612888e-06
2329 6.19625254394e-06
2330 6.17870217923e-06
2331 6.14379684016e-06
2332 6.12639518671e-06
2333 6.09178556132e-06
2334 6.07453135615e-06
2335 6.04021493444e-06
2336 6.02310692521e-06
2337 5.9890812194e-06
2338 5.97211816711e-06
2339 5.93838070895e-06
2340 5.92156138168e-06
2341 5.88810972424e-06
2342 5.87143290076e-06
2343 5.83826461931e-06
2344 5.8217290908e-06
2345 5.78884178015e-06
2346 5.77244634759e-06
2347 5.73983762386e-06
2348 5.72358109885e-06
2349 5.69124859595e-06
2350 5.6751297981e-06
2351 5.64307117568e-06
2352 5.62708893703e-06
2353 5.59530186717e-06
2354 5.57945502955e-06
2355 5.54793720831e-06
2356 5.53222462152e-06
2357 5.50097376628e-06
2358 5.48539429168e-06
2359 5.4544081376e-06
2360 5.43896064453e-06
2361 5.40823694628e-06
2362 5.39292031299e-06
2363 5.36245684302e-06
2364 5.34726996282e-06
2365 5.31706451223e-06
2366 5.30200628202e-06
2367 5.27205666412e-06
2368 5.25712599408e-06
2369 5.22743003462e-06
2370 5.21262584208e-06
2371 5.18318139253e-06
2372 5.16850260368e-06
2373 5.13930753332e-06
2374 5.12475308145e-06
2375 5.09580527108e-06
2376 5.08137410549e-06
2377 5.05267145812e-06
2378 5.03836253163e-06
2379 5.00990296803e-06
2380 4.99571524504e-06
2381 4.96749670376e-06
2382 4.95342915396e-06
2383 4.9254495913e-06
2384 4.91150119597e-06
2385 4.88375858421e-06
2386 4.8699283326e-06
2387 4.84242066268e-06
2388 4.82870755203e-06
2389 4.80143283266e-06
2390 4.78783587088e-06
2391 4.76079212497e-06
2392 4.74731032618e-06
2393 4.7204955953e-06
2394 4.70712798339e-06
2395 4.68054032599e-06
2396 4.66728593107e-06
2397 4.64092342245e-06
2398 4.62778128441e-06
2399 4.6016420141e-06
2400 4.58861118258e-06
2401 4.56269325877e-06
2402 4.54977278874e-06
2403 4.52407433382e-06
2404 4.51126328915e-06
2405 4.4857824415e-06
2406 4.47307989582e-06
2407 4.44781481157e-06
2408 4.43521984295e-06
2409 4.41016869512e-06
2410 4.3976803914e-06
2411 4.37284136368e-06
2412 4.36045882068e-06
2413 4.33583011539e-06
2414 4.32355243696e-06
2415 4.29913227062e-06
2416 4.28695856769e-06
2417 4.26274517373e-06
2418 4.25067456344e-06
2419 4.22666618771e-06
2420 4.2146977961e-06
2421 4.19089270043e-06
2422 4.1790256633e-06
2423 4.15542212551e-06
2424 4.14365558044e-06
2425 4.12025189167e-06
2426 4.10858498867e-06
2427 4.08537945606e-06
2428 4.07381135137e-06
2429 4.05080229182e-06
2430 4.03933214432e-06
2431 4.01651789694e-06
2432 4.00514487975e-06
2433 3.98252378986e-06
2434 3.97124707874e-06
2435 3.94881751031e-06
2436 3.93763628814e-06
2437 3.91539661937e-06
2438 3.90431007613e-06
2439 3.88225869674e-06
2440 3.87126603041e-06
2441 3.84940134435e-06
2442 3.83850176e-06
2443 3.81682218364e-06
2444 3.80601489258e-06
2445 3.78451886007e-06
2446 3.77380307803e-06
2447 3.75248903239e-06
2448 3.74186398577e-06
2449 3.72073038601e-06
2450 3.71019530299e-06
2451 3.68924061966e-06
2452 3.67879473995e-06
2453 3.65801745517e-06
2454 3.64766002292e-06
2455 3.62705863477e-06
2456 3.61678889949e-06
2457 3.59636191849e-06
2458 3.58617913676e-06
2459 3.56592508322e-06
2460 3.55582852052e-06
2461 3.53574592804e-06
2462 3.52573485252e-06
2463 3.5058222716e-06
2464 3.49589595583e-06
2465 3.47615194674e-06
2466 3.46630967307e-06
2467 3.44673280495e-06
2468 3.43697386551e-06
2469 3.41756272171e-06
2470 3.40788640507e-06
2471 3.38863958227e-06
2472 3.37904519299e-06
2473 3.35996129852e-06
2474 3.35044814026e-06
2475 3.33152579657e-06
2476 3.32209317921e-06
2477 3.30333101584e-06
2478 3.29397825816e-06
2479 3.27537491795e-06
2480 3.26610134493e-06
2481 3.24765547965e-06
2482 3.23846041983e-06
2483 3.22017070076e-06
2484 3.21105348711e-06
2485 3.19291858641e-06
2486 3.18387856169e-06
2487 3.1658971702e-06
2488 3.1569336798e-06
2489 3.13910449812e-06
2490 3.1302168928e-06
2491 3.1125386295e-06
2492 3.10372626622e-06
2493 3.08619764322e-06
2494 3.07745988515e-06
2495 3.0600796368e-06
2496 3.05141585155e-06
2497 3.03418271841e-06
2498 3.02559227983e-06
2499 3.00850501755e-06
2500 2.99998730391e-06
2501 2.98304467616e-06
2502 2.97459907017e-06
2503 2.95779985393e-06
2504 2.94942574453e-06
2505 2.93276872299e-06
2506 2.92446550709e-06
2507 2.90794947588e-06
2508 2.89971655043e-06
2509 2.88334031584e-06
2510 2.87517708752e-06
2511 2.85893946472e-06
2512 2.85084534202e-06
2513 2.83474515861e-06
2514 2.82671955443e-06
2515 2.81075564512e-06
2516 2.80279798215e-06
2517 2.78696919409e-06
2518 2.77907889323e-06
2519 2.76338408067e-06
2520 2.75556057527e-06
2521 2.73999860312e-06
2522 2.73224132652e-06
2523 2.71681106945e-06
2524 2.70911946032e-06
2525 2.69381980456e-06
2526 2.68619330512e-06
2527 2.671023144e-06
2528 2.66346120359e-06
2529 2.6484194402e-06
2530 2.64092151259e-06
2531 2.62600705891e-06
2532 2.61857260142e-06
2533 2.60378438188e-06
2534 2.59641285805e-06
2535 2.58174979972e-06
2536 2.57444067486e-06
2537 2.5599017226e-06
2538 2.55265446736e-06
2539 2.53823856866e-06
2540 2.5310526599e-06
2541 2.51675877028e-06
2542 2.50963368931e-06
2543 2.49546077846e-06
2544 2.48839601014e-06
2545 2.47434305134e-06
2546 2.46733808407e-06
2547 2.45340406213e-06
2548 2.44645839054e-06
2549 2.43264229915e-06
2550 2.42575541964e-06
2551 2.41205625962e-06
2552 2.40522767658e-06
2553 2.3916444567e-06
2554 2.38487367454e-06
2555 2.37140541426e-06
2556 2.36469194448e-06
2557 2.35133767212e-06
2558 2.344681028e-06
2559 2.33143977635e-06
2560 2.3248394756e-06
2561 2.31171028808e-06
2562 2.30516585642e-06
2563 2.29214778358e-06
2564 2.28565874671e-06
2565 2.27275084974e-06
2566 2.26631673783e-06
2567 2.25351808236e-06
2568 2.24713843178e-06
2569 2.23444809055e-06
2570 2.22812244122e-06
2571 2.21553950119e-06
2572 2.20926739125e-06
2573 2.19679094116e-06
2574 2.19057192119e-06
2575 2.17820105863e-06
2576 2.17203467834e-06
2577 2.15976851337e-06
2578 2.1536543251e-06
2579 2.14149196687e-06
2580 2.13542953009e-06
2581 2.12337010197e-06
2582 2.11735897881e-06
2583 2.10540160683e-06
2584 2.09944136387e-06
2585 2.08758518649e-06
2586 2.08167539029e-06
2587 2.06991955132e-06
2588 2.06405977554e-06
2589 2.05240342321e-06
2590 2.04659324599e-06
2591 2.03503553831e-06
2592 2.02927453774e-06
2593 2.01781464071e-06
2594 2.01210240114e-06
2595 2.00073948697e-06
2596 1.99507559451e-06
2597 1.98380884342e-06
2598 1.97819288861e-06
2599 1.96702148436e-06
2600 1.96145306308e-06
2601 1.95037619743e-06
2602 1.94485490823e-06
2603 1.93387178271e-06
2604 1.92839722235e-06
2605 1.91750704293e-06
2606 1.91207881883e-06
2607 1.90128079858e-06
2608 1.89589851818e-06
2609 1.88519187727e-06
2610 1.87985515065e-06
2611 1.86923911549e-06
2612 1.86394755719e-06
2613 1.85342136128e-06
2614 1.84817458848e-06
2615 1.83773747064e-06
2616 1.83253510588e-06
2617 1.82218631117e-06
2618 1.81702797697e-06
2619 1.80676675932e-06
2620 1.8016520853e-06
2621 1.79147769863e-06
2622 1.78640631354e-06
2623 1.77631802867e-06
2624 1.7712895648e-06
2625 1.76128665252e-06
2626 1.75630074573e-06
2627 1.74638248218e-06
2628 1.74143877452e-06
2629 1.73160444294e-06
2630 1.72670257736e-06
2631 1.71695146545e-06
2632 1.71209108579e-06
2633 1.70242249276e-06
2634 1.69760324908e-06
2635 1.68801647416e-06
2636 1.68323801741e-06
2637 1.67373236781e-06
2638 1.66899435428e-06
2639 1.65956914433e-06
2640 1.65487123116e-06
2641 1.64552577875e-06
2642 1.64086762489e-06
2643 1.63160125854e-06
2644 1.62698252648e-06
2645 1.61779457297e-06
2646 1.61321493142e-06
2647 1.60410472816e-06
2648 1.59956384671e-06
2649 1.59053073556e-06
2650 1.58602828471e-06
2651 1.57707161197e-06
2652 1.57260726663e-06
2653 1.56372638838e-06
2654 1.55929982615e-06
2655 1.55049409933e-06
2656 1.5461049987e-06
2657 1.5373737865e-06
2658 1.53302183215e-06
2659 1.52436450396e-06
2660 1.52004938236e-06
2661 1.5114653138e-06
2662 1.50718671055e-06
2663 1.49867527988e-06
2664 1.49443288944e-06
2665 1.48599348293e-06
2666 1.48178699622e-06
2667 1.47341900369e-06
2668 1.46924811606e-06
2669 1.46095093356e-06
2670 1.45681534658e-06
2671 1.4485883737e-06
2672 1.44448778627e-06
2673 1.43633043237e-06
2674 1.43226454608e-06
2675 1.42417621962e-06
2676 1.42014474402e-06
2677 1.41212485971e-06
2678 1.40812750438e-06
2679 1.40017548489e-06
2680 1.3962119576e-06
2681 1.38832722651e-06
2682 1.38439724306e-06
2683 1.37657923371e-06
2684 1.37268251077e-06
2685 1.36493065472e-06
2686 1.36106690984e-06
2687 1.35338064933e-06
2688 1.34954960274e-06
2689 1.34192838264e-06
2690 1.338129759e-06
2691 1.33057302776e-06
2692 1.32680655085e-06
2693 1.3193137649e-06
2694 1.31557916472e-06
2695 1.3081497805e-06
2696 1.30444678526e-06
2697 1.29708026808e-06
2698 1.29340861044e-06
2699 1.2861044274e-06
2700 1.28246384268e-06
2701 1.2752214662e-06
2702 1.27161169328e-06
2703 1.26443059933e-06
2704 1.26085137442e-06
2705 1.25373104609e-06
2706 1.25018211161e-06
2707 1.24312203376e-06
2708 1.23960313392e-06
2709 1.23260279672e-06
2710 1.22911367573e-06
2711 1.22217257292e-06
2712 1.21871298209e-06
2713 1.21183061363e-06
2714 1.20840029894e-06
2715 1.20157616834e-06
2716 1.19817488464e-06
2717 1.1914084963e-06
2718 1.18803599669e-06
2719 1.18132686389e-06
2720 1.177982905e-06
2721 1.17133054456e-06
2722 1.16801488392e-06
2723 1.16141881357e-06
2724 1.15813121315e-06
2725 1.15159095504e-06
2726 1.1483311777e-06
2727 1.14184626288e-06
2728 1.13861407058e-06
2729 1.13218402831e-06
2730 1.12897919013e-06
2731 1.12260355678e-06
2732 1.1194258418e-06
2733 1.1131041564e-06
2734 1.10995333191e-06
2735 1.10368513884e-06
2736 1.10056098013e-06
2737 1.09434582463e-06
2738 1.09124810432e-06
2739 1.08508554053e-06
2740 1.08201403393e-06
2741 1.07590361775e-06
2742 1.07285810458e-06
2743 1.06679938927e-06
2744 1.06377965015e-06
2745 1.05777220227e-06
2746 1.05477801871e-06
2747 1.04882140306e-06
2748 1.04585255745e-06
2749 1.03994634504e-06
2750 1.03700262333e-06
2751 1.03114638694e-06
2752 1.02822757686e-06
2753 1.02242089373e-06
2754 1.01952678566e-06
2755 1.01376923478e-06
2756 1.01089961735e-06
2757 1.00519078572e-06
2758 1.00234545286e-06
2759 9.96684927479e-07
2760 9.93863674914e-07
2761 9.88251043665e-07
2762 9.85453667113e-07
2763 9.79888527652e-07
2764 9.77114821943e-07
2765 9.71596773702e-07
2766 9.6884654166e-07
2767 9.63375184071e-07
2768 9.60648226744e-07
2769 9.55223163679e-07
2770 9.52519283004e-07
2771 9.47140126328e-07
2772 9.44459126906e-07
2773 9.3912548671e-07
2774 9.36467174917e-07
2775 9.31178664842e-07
2776 9.28542848833e-07
2777 9.23299086963e-07
2778 9.20685579331e-07
2779 9.15486186415e-07
2780 9.12894794425e-07
2781 9.07739397427e-07
2782 9.0516993545e-07
2783 9.00058161335e-07
2784 8.97510441966e-07
2785 8.92441921252e-07
2786 8.89915762414e-07
2787 8.84890128283e-07
2788 8.823853479e-07
2789 8.77402237975e-07
2790 8.7491865397e-07
2791 8.69977709428e-07
2792 8.67515143277e-07
2793 8.62616005293e-07
2794 8.60174277584e-07
2795 8.55316594439e-07
2796 8.52895531089e-07
2797 8.48078951066e-07
2798 8.45678374439e-07
2799 8.40902548482e-07
2800 8.38522289826e-07
2801 8.33786875098e-07
2802 8.31426755887e-07
2803 8.26731410442e-07
2804 8.24391263698e-07
2805 8.1973564825e-07
2806 8.17415304333e-07
2807 8.12799082262e-07
2808 8.10498376858e-07
2809 8.0592121332e-07
2810 8.03639975899e-07
2811 7.9910154227e-07
2812 7.96839610295e-07
2813 7.92339577949e-07
2814 7.90096788883e-07
2815 7.85634831857e-07
2816 7.83411022276e-07
2817 7.78986820826e-07
2818 7.76781829082e-07
2819 7.72395062576e-07
2820 7.7020873146e-07
2821 7.65859082819e-07
2822 7.63691252459e-07
2823 7.59378409043e-07
2824 7.57228923121e-07
2825 7.52952574068e-07
2826 7.50821277151e-07
2827 7.46581112487e-07
2828 7.44467852698e-07
2829 7.40263563337e-07
2830 7.38168187908e-07
2831 7.33999472757e-07
2832 7.31921828923e-07
2833 7.27788386889e-07
2834 7.25728325435e-07
2835 7.2162985898e-07
2836 7.19587228915e-07
2837 7.15523440498e-07
2838 7.13498097937e-07
2839 7.0946869446e-07
2840 7.07460491967e-07
2841 7.03465182994e-07
2842 7.0147397313e-07
2843 6.97512471781e-07
2844 6.9553811155e-07
2845 6.91610129167e-07
2846 6.89652478236e-07
2847 6.85757731489e-07
2848 6.83816646863e-07
2849 6.79954855975e-07
2850 6.78030197321e-07
2851 6.7420108163e-07
2852 6.72292711279e-07
2853 6.68495996337e-07
2854 6.6660377307e-07
2855 6.62839183541e-07
2856 6.60962973242e-07
2857 6.57230239121e-07
2858 6.55369906788e-07
2859 6.51668754514e-07
2860 6.49824165144e-07
2861 6.4615433093e-07
2862 6.44325350407e-07
2863 6.40686567799e-07
2864 6.38873065562e-07
2865 6.3526507077e-07
2866 6.33466915367e-07
2867 6.29889450821e-07
2868 6.28106510803e-07
2869 6.24559317153e-07
2870 6.2279146551e-07
2871 6.19274285185e-07
2872 6.1752139402e-07
2873 6.14033973889e-07
2874 6.1229591708e-07
2875 6.08838004013e-07
2876 6.07114656326e-07
2877 6.03686003409e-07
2878 6.01977236947e-07
2879 5.9857759549e-07
2880 5.96883289461e-07
2881 5.93512413438e-07
2882 5.91832446162e-07
2883 5.88490092213e-07
2884 5.8682434112e-07
2885 5.83510270324e-07
2886 5.81858613735e-07
2887 5.78572582732e-07
2888 5.76934904295e-07
2889 5.73676678606e-07
2890 5.72052858416e-07
2891 5.68822200897e-07
2892 5.67212123492e-07
2893 5.6400880144e-07
2894 5.62412349581e-07
2895 5.59236131181e-07
2896 5.57653188515e-07
2897 5.54503847283e-07
2898 5.52934299236e-07
2899 5.49811605133e-07
2900 5.48255338906e-07
2901 5.4515906811e-07
2902 5.43615970905e-07
2903 5.40545898708e-07
2904 5.3901586039e-07
2905 5.35971765636e-07
2906 5.34454675183e-07
2907 5.31436337603e-07
2908 5.29932085769e-07
2909 5.26939285095e-07
2910 5.25447763522e-07
2911 5.22480288367e-07
2912 5.21001386922e-07
2913 5.18059020571e-07
2914 5.16592635336e-07
2915 5.13675165514e-07
2916 5.12221187243e-07
2917 5.09328403453e-07
2918 5.07886731782e-07
2919 5.05018423524e-07
2920 5.03588951872e-07
2921 5.00744913978e-07
2922 4.99327538428e-07
2923 4.96507565728e-07
2924 4.95102185027e-07
2925 4.92306073241e-07
2926 4.90912585249e-07
2927 4.88140130983e-07
2928 4.86758435336e-07
2929 4.84009440527e-07
2930 4.82639435972e-07
2931 4.79913703444e-07
2932 4.78555291394e-07
2933 4.75852622195e-07
2934 4.74505707615e-07
2935 4.71825906345e-07
2936 4.70490387983e-07
2937 4.67833261908e-07
2938 4.66509046504e-07
2939 4.63874403778e-07
2940 4.62561392744e-07
2941 4.59949043297e-07
2942 4.58647144264e-07
2943 4.56056897136e-07
2944 4.54766016844e-07
2945 4.52197686407e-07
2946 4.50917729822e-07
2947 4.48371132222e-07
2948 4.47102006085e-07
2949 4.4457695747e-07
2950 4.43318571186e-07
2951 4.40814887703e-07
2952 4.3956714979e-07
2953 4.37084650251e-07
2954 4.35847471003e-07
2955 4.33385977772e-07
2956 4.32159268371e-07
2957 4.29718602035e-07
2958 4.28502274552e-07
2959 4.26082259253e-07
2960 4.24876224869e-07
2961 4.22476684747e-07
2962 4.21280858198e-07
2963 4.18901622723e-07
2964 4.17715914303e-07
2965 4.15356811168e-07
2966 4.14181135611e-07
2967 4.11841994286e-07
2968 4.10676268103e-07
2969 4.08356918946e-07
2970 4.07201056873e-07
2971 4.04901334683e-07
2972 4.03755253231e-07
2973 4.01474987477e-07
2974 4.00338605822e-07
2975 3.98077636632e-07
2976 3.96950871284e-07
2977 3.94709031681e-07
2978 3.93591802705e-07
2979 3.91368931929e-07
2980 3.90261155836e-07
2981 3.88057094902e-07
2982 3.86958692644e-07
2983 3.84773281681e-07
2984 3.83684175986e-07
2985 3.8151725601e-07
2986 3.80437365166e-07
2987 3.78288779856e-07
2988 3.77218031034e-07
2989 3.7508762496e-07
2990 3.74025935557e-07
2991 3.7191355684e-07
2992 3.70860851362e-07
2993 3.68766347236e-07
2994 3.67722550187e-07
2995 3.65645767886e-07
2996 3.64610803771e-07
2997 3.62551594968e-07
2998 3.61525390069e-07
2999 3.59483603773e-07
3000 3.58466081707e-07
3001 3.56441573146e-07
3002 3.55432661969e-07
3003 3.53425283706e-07
3004 3.524249097e-07
3005 3.50434518737e-07
3006 3.49442609959e-07
3007 3.47469058859e-07
3008 3.46485545144e-07
3009 3.44528691798e-07
3010 3.43553501203e-07
3011 3.41613208832e-07
3012 3.40646268526e-07
3013 3.38722393245e-07
3014 3.37763637503e-07
3015 3.35856040756e-07
3016 3.34905397636e-07
3017 3.33013941756e-07
3018 3.32071343756e-07
3019 3.3019589285e-07
3020 3.29261271581e-07
3021 3.27401688871e-07
3022 3.26474976831e-07
3023 3.24631128201e-07
3024 3.23712260553e-07
3025 3.21884014554e-07
3026 3.20972920242e-07
3027 3.19160143647e-07
3028 3.18256759613e-07
3029 3.16459322747e-07
3030 3.15563583264e-07
3031 3.13781357342e-07
3032 3.12893197574e-07
3033 3.11126049368e-07
3034 3.10245406254e-07
3035 3.08493210532e-07
3036 3.07620020124e-07
3037 3.0588265254e-07
3038 3.05016850888e-07
3039 3.03294184434e-07
3040 3.02435709365e-07
3041 3.00727617919e-07
3042 2.9987640815e-07
3043 2.98182769143e-07
3044 2.97338764277e-07
3045 2.95659456029e-07
3046 2.94822591229e-07
3047 2.93157493836e-07
3048 2.92327712259e-07
3049 2.90676702264e-07
3050 2.89853943514e-07
3051 2.88216904565e-07
3052 2.87401106469e-07
3053 2.85777920439e-07
3054 2.84969026154e-07
3055 2.83359574915e-07
3056 2.8255752671e-07
3057 2.8096169391e-07
3058 2.80166432276e-07
3059 2.78584101565e-07
3060 2.77795570547e-07
3061 2.76226630014e-07
3062 2.75444770992e-07
3063 2.73889105173e-07
3064 2.73113863081e-07
3065 2.71571361843e-07
3066 2.70802678948e-07
3067 2.6927323038e-07
3068 2.68511053392e-07
3069 2.66994544695e-07
3070 2.66238817659e-07
3071 2.64735142252e-07
3072 2.63985810989e-07
3073 2.62494858738e-07
3074 2.6175186818e-07
3075 2.60273530728e-07
3076 2.59536828473e-07
3077 2.58071001014e-07
3078 2.57340530219e-07
3079 2.55887107059e-07
3080 2.5516282065e-07
3081 2.53721694321e-07
3082 2.53003537232e-07
3083 2.51574603816e-07
3084 2.50862524531e-07
3085 2.49445683664e-07
3086 2.48739629782e-07
3087 2.47334777548e-07
3088 2.46634698442e-07
3089 2.45241733587e-07
3090 2.4454757952e-07
3091 2.43166400793e-07
3092 2.42478120249e-07
3093 2.4110862995e-07
3094 2.40426174081e-07
3095 2.39068271846e-07
3096 2.38391590024e-07
3097 2.37045178153e-07
3098 2.36374224194e-07
3099 2.350392041e-07
3100 2.34373927377e-07
3101 2.33050203136e-07
3102 2.32390557464e-07
3103 2.31078034929e-07
3104 2.30423971459e-07
3105 2.29122555595e-07
3106 2.28474026365e-07
3107 2.27183622137e-07
3108 2.26540582737e-07
3109 2.25261096887e-07
3110 2.24623498468e-07
3111 2.23354838624e-07
3112 2.22722636778e-07
3113 2.2146471057e-07
3114 2.20837859111e-07
3115 2.19590579498e-07
3116 2.18969030463e-07
3117 2.17732305963e-07
3118 2.17116017609e-07
3119 2.15889754962e-07
3120 2.15278683768e-07
3121 2.14062798598e-07
3122 2.13456896603e-07
3123 2.12251300091e-07
3124 2.11650527326e-07
3125 2.10455131544e-07
3126 2.09859441824e-07
3127 2.08674162394e-07
3128 2.08083511311e-07
3129 2.06908262079e-07
3130 2.06322612328e-07
3131 2.05157306254e-07
3132 2.04576610763e-07
3133 2.03421165246e-07
3134 2.02845385822e-07
3135 2.01699716484e-07
3136 2.01128810495e-07
3137 1.99992836514e-07
3138 1.99426760439e-07
3139 1.98300398324e-07
3140 1.97739111307e-07
3141 1.966222829e-07
3142 1.96065746749e-07
3143 1.94958365896e-07
3144 1.94406539755e-07
3145 1.93308530072e-07
3146 1.92761373086e-07
3147 1.91672654637e-07
3148 1.91130127725e-07
3149 1.90050622351e-07
3150 1.89512686433e-07
3151 1.88442314197e-07
3152 1.87908933746e-07
3153 1.86847618266e-07
3154 1.86318748874e-07
3155 1.85266415542e-07
3156 1.84742021681e-07
3157 1.83698594114e-07
3158 1.83178637592e-07
3159 1.8214403763e-07
3160 1.8162848292e-07
3161 1.80602637734e-07
3162 1.8009144398e-07
3163 1.79074280737e-07
3164 1.78567414189e-07
3165 1.77558855619e-07
3166 1.77056278083e-07
3167 1.76056254908e-07
3168 1.75557929971e-07
3169 1.7456636936e-07
3170 1.7407226327e-07
3171 1.73089091504e-07
3172 1.72599166959e-07
3173 1.7162431476e-07
3174 1.71138535343e-07
3175 1.70171933433e-07
3176 1.69690263618e-07
3177 1.68731840056e-07
3178 1.68254248756e-07
3179 1.67303934262e-07
3180 1.66830384174e-07
3181 1.65888111248e-07
3182 1.65418569509e-07
3183 1.64484270648e-07
3184 1.64018701732e-07
3185 1.63092307659e-07
3186 1.62630678702e-07
3187 1.6171212458e-07
3188 1.61254400055e-07
3189 1.60343621047e-07
3190 1.59889770757e-07
3191 1.58986696697e-07
3192 1.58536687778e-07
3193 1.57641255605e-07
3194 1.57195055195e-07
3195 1.56307199184e-07
3196 1.5586477442e-07
3197 1.54984431511e-07
3198 1.54545751307e-07
3199 1.53672858438e-07
3200 1.53237890821e-07
3201 1.52372384932e-07
3202 1.51941096149e-07
3203 1.51082913291e-07
3204 1.50655276698e-07
3205 1.49804355587e-07
3206 1.49380336545e-07
3207 1.48536616784e-07
3208 1.48116186871e-07
3209 1.47279604512e-07
3210 1.4686273353e-07
3211 1.46033230841e-07
3212 1.45619887704e-07
3213 1.44797403401e-07
3214 1.4438755791e-07
3215 1.43572034261e-07
3216 1.43165657107e-07
3217 1.42357034605e-07
3218 1.41954095589e-07
3219 1.41152315614e-07
3220 1.40752788091e-07
3221 1.39957792022e-07
3222 1.39561644907e-07
3223 1.38773375902e-07
3224 1.38380580772e-07
3225 1.37598982874e-07
3226 1.37209512197e-07
3227 1.36434526787e-07
3228 1.36048353028e-07
3229 1.35279926816e-07
3230 1.34897019777e-07
3231 1.34135095031e-07
3232 1.33755428955e-07
3233 1.32999953273e-07
3234 1.32623499738e-07
3235 1.31874415388e-07
3236 1.31501147749e-07
3237 1.30758403216e-07
3238 1.3038829394e-07
3239 1.29651834158e-07
3240 1.29284857486e-07
3241 1.28554629164e-07
3242 1.28190757565e-07
3243 1.27466710076e-07
3244 1.27105918679e-07
3245 1.26387996069e-07
3246 1.26030257341e-07
3247 1.2531841076e-07
3248 1.24963699832e-07
3249 1.24257876877e-07
3250 1.23906167104e-07
3251 1.23206315372e-07
3252 1.22857583662e-07
3253 1.22163655192e-07
3254 1.2181787401e-07
3255 1.21129818176e-07
3256 1.20786962654e-07
3257 1.20104727941e-07
3258 1.19764774098e-07
3259 1.19088313433e-07
3260 1.187512364e-07
3261 1.18080499156e-07
3262 1.17746275841e-07
3263 1.17081214057e-07
3264 1.16749818702e-07
3265 1.16090384417e-07
3266 1.15761793928e-07
3267 1.15107940957e-07
3268 1.14782131355e-07
3269 1.14133809959e-07
3270 1.13810759039e-07
3271 1.13167922144e-07
3272 1.1284760415e-07
3273 1.12210208236e-07
3274 1.11892600962e-07
3275 1.11260600733e-07
3276 1.1094567931e-07
3277 1.10319025914e-07
3278 1.10006771692e-07
3279 1.09385420721e-07
3280 1.0907580883e-07
3281 1.08459716763e-07
3282 1.08152723222e-07
3283 1.07541844763e-07
3284 1.07237449143e-07
3285 1.06631739882e-07
3286 1.06329921756e-07
3287 1.05729337285e-07
3288 1.0543007356e-07
3289 1.04834573023e-07
3290 1.04537840606e-07
3291 1.03947377816e-07
3292 1.03653158057e-07
3293 1.03067691271e-07
3294 1.02775961075e-07
3295 1.0219544766e-07
3296 1.01906187489e-07
3297 1.01330588365e-07
3298 1.01043774237e-07
3299 1.00473044995e-07
3300 1.00188658259e-07
3301 9.96227598193e-08
3302 9.93407809347e-08
3303 9.87796697771e-08
3304 9.85000756515e-08
3305 9.79437144721e-08
3306 9.7666487342e-08
3307 9.71148326201e-08
3308 9.68399511692e-08
3309 9.6292964713e-08
3310 9.60204102896e-08
3311 9.54780539075e-08
3312 9.52078043071e-08
3313 9.46700362547e-08
3314 9.44020754901e-08
3315 9.3868858464e-08
3316 9.36031652188e-08
3317 9.30744601391e-08
3318 9.28110139853e-08
3319 9.22867835484e-08
3320 9.2025569387e-08
3321 9.15057718487e-08
3322 9.12467692515e-08
3323 9.07313717491e-08
3324 9.04745585117e-08
3325 8.99635228535e-08
3326 8.97088847651e-08
3327 8.92021736476e-08
3328 8.89496902801e-08
3329 8.84472663998e-08
3330 8.81969199895e-08
3331 8.76987469312e-08
3332 8.74505188264e-08
3333 8.69565637274e-08
3334 8.67104343882e-08
3335 8.62206581687e-08
3336 8.59766133843e-08
3337 8.54909831816e-08
3338 8.5249003412e-08
3339 8.47674810345e-08
3340 8.45275485162e-08
3341 8.40501028776e-08
3342 8.38122007352e-08
3343 8.33387936439e-08
3344 8.31029058901e-08
3345 8.26335053716e-08
3346 8.23996142429e-08
3347 8.19341847702e-08
3348 8.17022716149e-08
3349 8.12407821016e-08
3350 8.10108327087e-08
3351 8.05532476278e-08
3352 8.03252442338e-08
3353 7.98715316108e-08
3354 7.96454573404e-08
3355 7.91955852009e-08
3356 7.89714231786e-08
3357 7.85253559954e-08
3358 7.83030937868e-08
3359 7.786080225e-08
3360 7.76404194269e-08
3361 7.72018688977e-08
3362 7.69833521375e-08
3363 7.6548514194e-08
3364 7.63318457331e-08
3365 7.5900688401e-08
3366 7.56858522521e-08
3367 7.52583444452e-08
3368 7.50453272857e-08
3369 7.46214361413e-08
3370 7.44102228722e-08
3371 7.39899173041e-08
3372 7.378049105e-08
3373 7.33637426364e-08
3374 7.31560891865e-08
3375 7.27428677294e-08
3376 7.25369710963e-08
3377 7.21272463977e-08
3378 7.19230932589e-08
3379 7.15168351206e-08
3380 7.13144094888e-08
3381 7.09115894892e-08
3382 7.07108762654e-08
3383 7.03114650946e-08
3384 7.01124527325e-08
3385 6.97164210806e-08
3386 6.95190900402e-08
3387 6.91264112618e-08
3388 6.8930750885e-08
3389 6.85413938939e-08
3390 6.83473890817e-08
3391 6.79613281207e-08
3392 6.77689655504e-08
3393 6.73861704215e-08
3394 6.71954367704e-08
3395 6.68158808281e-08
3396 6.66267592209e-08
3397 6.62504175963e-08
3398 6.60628973748e-08
3399 6.56897380935e-08
3400 6.55038068231e-08
3401 6.5133804128e-08
3402 6.49494449334e-08
3403 6.45825766199e-08
3404 6.43997770666e-08
3405 6.40360120485e-08
3406 6.38547588139e-08
3407 6.34940722222e-08
3408 6.33143528717e-08
3409 6.29567189492e-08
3410 6.27785228247e-08
3411 6.24239140379e-08
3412 6.2247224264e-08
3413 6.18956166321e-08
3414 6.17204252151e-08
3415 6.13717912046e-08
3416 6.11980803811e-08
3417 6.08523977874e-08
3418 6.06801586756e-08
3419 6.03374017416e-08
3420 6.01666183542e-08
3421 5.98267613228e-08
3422 5.96574256662e-08
3423 5.93204454447e-08
3424 5.91525406435e-08
3425 5.88184114747e-08
3426 5.8651927759e-08
3427 5.83206265503e-08
3428 5.81555523738e-08
3429 5.78270542562e-08
3430 5.76633780724e-08
3431 5.73376590651e-08
3432 5.71753684397e-08
3433 5.68524072264e-08
3434 5.66914888367e-08
3435 5.6371258772e-08
3436 5.6211702848e-08
3437 5.5894184392e-08
3438 5.57359784992e-08
3439 5.54211467829e-08
3440 5.52642784868e-08
3441 5.4952112194e-08
3442 5.47965717246e-08
3443 5.44870459862e-08
3444 5.43328217972e-08
3445 5.40259161852e-08
3446 5.38729985067e-08
3447 5.35686890402e-08
3448 5.34170654376e-08
3449 5.31153308003e-08
3450 5.29649888392e-08
3451 5.26658103794e-08
3452 5.25167402898e-08
3453 5.22200922504e-08
3454 5.20722860387e-08
3455 5.17781471032e-08
3456 5.16315905585e-08
3457 5.13399411872e-08
3458 5.1194626316e-08
3459 5.09054443043e-08
3460 5.07613577838e-08
3461 5.047462448e-08
3462 5.03317574285e-08
3463 5.00474524046e-08
3464 4.99057932757e-08
3465 4.96238916625e-08
3466 4.94834333509e-08
3467 4.92039156086e-08
3468 4.9064647456e-08
3469 4.87874967092e-08
3470 4.86494053931e-08
3471 4.83746012137e-08
3472 4.82376778521e-08
3473 4.79651989238e-08
3474 4.78294346351e-08
3475 4.7559261418e-08
3476 4.7424645544e-08
3477 4.71567593863e-08
3478 4.7023282157e-08
3479 4.67576626306e-08
3480 4.66253160525e-08
3481 4.63619445057e-08
3482 4.62307188087e-08
3483 4.59695748134e-08
3484 4.58394602276e-08
3485 4.55805269084e-08
3486 4.54515118875e-08
3487 4.51947688163e-08
3488 4.5066847143e-08
3489 4.48122774444e-08
3490 4.46854384606e-08
3491 4.44330225946e-08
3492 4.43072556422e-08
3493 4.40569758453e-08
3494 4.39322738188e-08
3495 4.36841123275e-08
3496 4.35604681215e-08
3497 4.33144045076e-08
3498 4.31918056876e-08
3499 4.29478266284e-08
3500 4.28262634244e-08
3501 4.25843502683e-08
3502 4.24638164631e-08
3503 4.22239487818e-08
3504 4.21044354937e-08
3505 4.18665990765e-08
3506 4.17480965353e-08
3507 4.15122718422e-08
3508 4.13947738309e-08
3509 4.11609439865e-08
3510 4.10444398469e-08
3511 4.08125906404e-08
3512 4.06970706024e-08
3513 4.04671824938e-08
3514 4.03526412285e-08
3515 4.01246991188e-08
3516 4.00111268561e-08
3517 3.978511387e-08
3518 3.96725026164e-08
3519 3.94484036548e-08
3520 3.93367445284e-08
3521 3.91145409395e-08
3522 3.90038277231e-08
3523 3.87835035198e-08
3524 3.8673729108e-08
3525 3.84552700794e-08
3526 3.83464238141e-08
3527 3.81298130847e-08
3528 3.80218869722e-08
3529 3.78071094431e-08
3530 3.77000972662e-08
3531 3.7487136062e-08
3532 3.73810316034e-08
3533 3.71698734014e-08
3534 3.70646651149e-08
3535 3.6855294816e-08
3536 3.67509782606e-08
3537 3.65433772131e-08
3538 3.64399417307e-08
3539 3.62341010529e-08
3540 3.61315404263e-08
3541 3.59274414663e-08
3542 3.58257503663e-08
3543 3.56233753607e-08
3544 3.55225449056e-08
3545 3.53218858606e-08
3546 3.52219080568e-08
3547 3.50229445445e-08
3548 3.49238140629e-08
3549 3.4726535425e-08
3550 3.46282433838e-08
3551 3.44326354096e-08
3552 3.43351729271e-08
3553 3.41412196292e-08
3554 3.40445840408e-08
3555 3.38522720966e-08
3556 3.37564554087e-08
3557 3.35657697192e-08
3558 3.34707621619e-08
3559 3.3281692069e-08
3560 3.31874892012e-08
3561 3.30000178295e-08
3562 3.2906612546e-08
3563 3.27207265727e-08
3564 3.26281126561e-08
3565 3.24438014232e-08
3566 3.23519691037e-08
3567 3.2169217512e-08
3568 3.20781632368e-08
3569 3.1896958852e-08
3570 3.18066746274e-08
3571 3.16270041267e-08
3572 3.15374837356e-08
3573 3.13593346846e-08
3574 3.12705719097e-08
3575 3.10939274328e-08
3576 3.10059178332e-08
3577 3.08307690489e-08
3578 3.07435037428e-08
3579 3.05698373282e-08
3580 3.04833109865e-08
3581 3.03111136191e-08
3582 3.02253173601e-08
3583 3.00545792697e-08
3584 2.99695104289e-08
3585 2.98002165167e-08
3586 2.97158679885e-08
3587 2.95480058199e-08
3588 2.94643713872e-08
3589 2.9297930304e-08
3590 2.92150028613e-08
3591 2.9049969541e-08
3592 2.89677455356e-08
3593 2.88041093199e-08
3594 2.87225807583e-08
3595 2.85603283245e-08
3596 2.84794898775e-08
3597 2.83186105676e-08
3598 2.8238456018e-08
3599 2.8078940062e-08
3600 2.79994623043e-08
3601 2.78412972676e-08
3602 2.77624927492e-08
3603 2.76056644211e-08
3604 2.75275269246e-08
3605 2.73720273114e-08
3606 2.72945497315e-08
3607 2.71403646224e-08
3608 2.7063546959e-08
3609 2.69106648076e-08
3610 2.68344964027e-08
3611 2.66829083273e-08
3612 2.66073838517e-08
3613 2.64570800823e-08
3614 2.6382194207e-08
3615 2.62331623091e-08
3616 2.61589105932e-08
3617 2.60111390205e-08
3618 2.59375161349e-08
3619 2.57909960055e-08
3620 2.57179975094e-08
3621 2.55727163889e-08
3622 2.55003325123e-08
3623 2.53562832953e-08
3624 2.52845122617e-08
3625 2.51416816255e-08
3626 2.50705189941e-08
3627 2.49288971688e-08
3628 2.48583358342e-08
3629 2.47179121615e-08
3630 2.4647948571e-08
3631 2.45087132811e-08
3632 2.44393412174e-08
3633 2.43012845402e-08
3634 2.42325004507e-08
3635 2.40956099518e-08
3636 2.40274085073e-08
3637 2.38916779693e-08
3638 2.38240538408e-08
3639 2.36894717176e-08
3640 2.3622419576e-08
3641 2.34889778739e-08
3642 2.34224923901e-08
3643 2.32901786745e-08
3644 2.32242562959e-08
3645 2.30930625733e-08
3646 2.30276979707e-08
3647 2.28976144712e-08
3648 2.28328032037e-08
3649 2.27038219336e-08
3650 2.26395586722e-08
3651 2.25116680852e-08
3652 2.24479501654e-08
3653 2.23211404915e-08
3654 2.22579608078e-08
3655 2.21322249416e-08
3656 2.20695817177e-08
3657 2.19449090011e-08
3658 2.18827942433e-08
3659 2.1759178459e-08
3660 2.16975903911e-08
3661 2.15750199928e-08
3662 2.15139523974e-08
3663 2.13924193915e-08
3664 2.13318687159e-08
3665 2.12113642206e-08
3666 2.11513251358e-08
3667 2.10318420457e-08
3668 2.0972310999e-08
3669 2.08538368796e-08
3670 2.07948120945e-08
3671 2.06773407285e-08
3672 2.06188142116e-08
3673 2.05023367172e-08
3674 2.04443058038e-08
3675 2.03288150757e-08
3676 2.02712744368e-08
3677 2.0156760705e-08
3678 2.00997085642e-08
3679 1.9986163835e-08
3680 1.99295939751e-08
3681 1.9817010255e-08
3682 1.97609191233e-08
3683 1.96492875304e-08
3684 1.95936724623e-08
3685 1.94829858913e-08
3686 1.94278388932e-08
3687 1.93180893504e-08
3688 1.92634104224e-08
3689 1.91545899142e-08
3690 1.91003746153e-08
3691 1.899247426e-08
3692 1.89387172611e-08
3693 1.88317299532e-08
3694 1.87784277017e-08
3695 1.86723463358e-08
3696 1.86194943907e-08
3697 1.85143118614e-08
3698 1.84619084465e-08
3699 1.83576149837e-08
3700 1.83056547698e-08
3701 1.820224238e-08
3702 1.81507218144e-08
3703 1.80481878331e-08
3704 1.7997102475e-08
3705 1.78954344676e-08
3706 1.78447816523e-08
3707 1.77439751781e-08
3708 1.76937504648e-08
3709 1.75937966418e-08
3710 1.75439982542e-08
3711 1.74448908652e-08
3712 1.73955125859e-08
3713 1.72972436374e-08
3714 1.72482845784e-08
3715 1.71508469649e-08
3716 1.7102301797e-08
3717 1.70056893012e-08
3718 1.69575544717e-08
3719 1.68617591001e-08
3720 1.68140328327e-08
3721 1.67190474798e-08
3722 1.66717253336e-08
3723 1.65775437821e-08
3724 1.65306222044e-08
3725 1.6437237349e-08
3726 1.63907136752e-08
3727 1.62981201868e-08
3728 1.62519881997e-08
3729 1.61601789728e-08
3730 1.61144377842e-08
3731 1.6023403937e-08
3732 1.59780499942e-08
3733 1.58877888623e-08
3734 1.58428186126e-08
3735 1.57533213141e-08
3736 1.57087312047e-08
3737 1.56199879697e-08
3738 1.55757780007e-08
3739 1.5487787941e-08
3740 1.54439501188e-08
3741 1.53567034644e-08
3742 1.53132377889e-08
3743 1.52267292108e-08
3744 1.51836330176e-08
3745 1.50978571867e-08
3746 1.5055122482e-08
3747 1.49700731811e-08
3748 1.49277017414e-08
3749 1.4843371865e-08
3750 1.48013592494e-08
3751 1.47177425802e-08
3752 1.46760843478e-08
3753 1.45931773332e-08
3754 1.45518717076e-08
3755 1.44696645776e-08
3756 1.44287097825e-08
3757 1.43471980962e-08
3758 1.43065888025e-08
3759 1.42257690072e-08
3760 1.41855034386e-08
3761 1.41053657643e-08
3762 1.40654421443e-08
3763 1.39859821502e-08
3764 1.3946396038e-08
3765 1.38676092831e-08
3766 1.3828357126e-08
3767 1.37502382813e-08
3768 1.37113191911e-08
3769 1.3633860263e-08
3770 1.35952697988e-08
3771 1.35184681227e-08
3772 1.348020362e-08
3773 1.34040512023e-08
3774 1.33661117729e-08
3775 1.32906041728e-08
3776 1.3252986264e-08
3777 1.31781154877e-08
3778 1.31408146586e-08
3779 1.30665798181e-08
3780 1.30295951806e-08
3781 1.29559882822e-08
3782 1.29193171716e-08
3783 1.284633111e-08
3784 1.280997175e-08
3785 1.27376047487e-08
3786 1.27015509221e-08
3787 1.2629796764e-08
3788 1.25940475826e-08
3789 1.25229009384e-08
3790 1.24874564023e-08
3791 1.24169119431e-08
3792 1.23817658348e-08
3793 1.23118173434e-08
3794 1.22769696631e-08
3795 1.22076135867e-08
3796 1.21730598934e-08
3797 1.21042917911e-08
3798 1.20700311967e-08
3799 1.20018448513e-08
3800 1.19678729149e-08
3801 1.19002629972e-08
3802 1.1866580607e-08
3803 1.17995426763e-08
3804 1.1766143615e-08
3805 1.16996741184e-08
3806 1.16665592742e-08
3807 1.16006511064e-08
3808 1.15678160384e-08
3809 1.15024647585e-08
3810 1.14699076903e-08
3811 1.14051106337e-08
3812 1.1372829789e-08
3813 1.13085816267e-08
3814 1.12765725646e-08
3815 1.12128679675e-08
3816 1.1181130688e-08
3817 1.1117964327e-08
3818 1.10864970537e-08
3819 1.10238653761e-08
3820 1.09926618919e-08
3821 1.09305613449e-08
3822 1.08996225379e-08
3823 1.08380460162e-08
3824 1.08073709981e-08
3825 1.07463167254e-08
3826 1.07158983909e-08
3827 1.06553619261e-08
3828 1.06252020515e-08
3829 1.05651762894e-08
3830 1.05352730984e-08
3831 1.04757553743e-08
3832 1.04461044259e-08
3833 1.03870911872e-08
3834 1.03576907051e-08
3835 1.02991766227e-08
3836 1.02700248306e-08
3837 1.02120063517e-08
3838 1.0183100585e-08
3839 1.01255750451e-08
3840 1.00969126393e-08
3841 1.00398738212e-08
3842 1.00114547763e-08
3843 9.95489735089e-09
3844 9.92672077871e-09
3845 9.87064119329e-09
3846 9.84270176474e-09
3847 9.78709735477e-09
3848 9.75939506986e-09
3849 9.70426050628e-09
3850 9.67679358865e-09
3851 9.62212531874e-09
3852 9.59489110386e-09
3853 9.5406855749e-09
3854 9.51368228641e-09
3855 9.45993416934e-09
3856 9.43315825452e-09
3857 9.37986754934e-09
3858 9.35331723184e-09
3859 9.3004777213e-09
3860 9.27415388929e-09
3861 9.22176024432e-09
3862 9.19565756874e-09
3863 9.14370978933e-09
3864 9.11782649382e-09
3865 9.06631747455e-09
3866 9.04065444729e-09
3867 8.98958152362e-09
3868 8.96413610008e-09
3869 8.91349483112e-09
3870 8.88826523493e-09
3871 8.83805295615e-09
3872 8.81303652278e-09
3873 8.76324790511e-09
3874 8.73844374638e-09
3875 8.68907790164e-09
3876 8.66448424119e-09
3877 8.61553495213e-09
3878 8.59114823726e-09
3879 8.54261461569e-09
3880 8.51843395822e-09
3881 8.4703097869e-09
3882 8.44633518682e-09
3883 8.39861780122e-09
3884 8.37484570582e-09
3885 8.3275324414e-09
3886 8.30396285068e-09
3887 8.25705015473e-09
3888 8.23367862779e-09
3889 8.18716205941e-09
3890 8.16398859627e-09
3891 8.11786815547e-09
3892 8.09489009157e-09
3893 8.04915867292e-09
3894 8.02637689645e-09
3895 7.98103183541e-09
3896 7.95844190549e-09
3897 7.91348053752e-09
3898 7.89108245414e-09
3899 7.84650211472e-09
3900 7.82429321333e-09
3901 7.78009034974e-09
3902 7.75806974218e-09
3903 7.71423991353e-09
3904 7.69240582343e-09
3905 7.64894814154e-09
3906 7.6272970162e-09
3907 7.58420704017e-09
3908 7.56273976776e-09
3909 7.52001483306e-09
3910 7.49872874906e-09
3911 7.45636530297e-09
3912 7.43526129554e-09
3913 7.39325667354e-09
3914 7.37232941361e-09
3915 7.33068006298e-09
3916 7.30992955056e-09
3917 7.26863369493e-09
3918 7.24805993002e-09
3919 7.20711224034e-09
3920 7.18671344657e-09
3921 7.14611125829e-09
3922 7.12588388296e-09
3923 7.08562719609e-09
3924 7.0655712392e-09
3925 7.02565561284e-09
3926 7.0057701862e-09
3927 6.9661894031e-09
3928 6.94647273036e-09
3929 6.90722856689e-09
3930 6.88767887169e-09
3931 6.84876688695e-09
3932 6.82938150476e-09
3933 6.79079814603e-09
3934 6.77157707685e-09
3935 6.73332234413e-09
3936 6.71426292342e-09
3937 6.67633148765e-09
3938 6.65743371542e-09
3939 6.61982291206e-09
3940 6.60108501194e-09
3941 6.56379306463e-09
3942 6.54521503662e-09
3943 6.5082366163e-09
3944 6.48981579587e-09
3945 6.45315267889e-09
3946 6.43488551333e-09
3947 6.39853148243e-09
3948 6.38042152445e-09
3949 6.34437480329e-09
3950 6.32641850018e-09
3951 6.29067642421e-09
3952 6.27287111143e-09
3953 6.23743101613e-09
3954 6.2197758055e-09
3955 6.18463769086e-09
3956 6.16713258239e-09
3957 6.13229111934e-09
3958 6.11493522484e-09
3959 6.08038774885e-09
3960 6.06317751561e-09
3961 6.0289231385e-09
3962 6.01185856652e-09
3963 5.97789551193e-09
3964 5.96097482486e-09
3965 5.92729776372e-09
3966 5.91052096155e-09
3967 5.87712989386e-09
3968 5.86049342388e-09
3969 5.82738568511e-09
3970 5.81088954732e-09
3971 5.77806158475e-09
3972 5.76170666733e-09
3973 5.72915581643e-09
3974 5.71293945484e-09
3975 5.68066393924e-09
3976 5.66458524531e-09
3977 5.63258328867e-09
3978 5.61664048604e-09
3979 5.58490942382e-09
3980 5.5691016243e-09
3981 5.53763790379e-09
3982 5.52196333103e-09
3983 5.49076695222e-09
3984 5.47522560623e-09
3985 5.44429301641e-09
3986 5.42888312083e-09
3987 5.39821165546e-09
3988 5.38293232211e-09
3989 5.35252109302e-09
3990 5.33737143371e-09
3991 5.30721777636e-09
3992 5.29219601475e-09
3993 5.26229726461e-09
3994 5.24740251251e-09
3995 5.21775689322e-09
3996 5.20298737428e-09
3997 5.17359310948e-09
3998 5.15894882369e-09
3999 5.12980324885e-09
4000 5.11528330804e-09
4001 5.08638553498e-09
4002 5.07198638644e-09
4003 5.04333286244e-09
4004 5.02905805888e-09
4005 5.00064611941e-09
4006 4.98649210812e-09
4007 4.958320865e-09
4008 4.94428586961e-09
4009 4.91635177013e-09
4010 4.90243667883e-09
4011 4.87474061117e-09
4012 4.86094275942e-09
4013 4.83348028268e-09
4014 4.81979878231e-09
4015 4.79256900832e-09
4016 4.77900474749e-09
4017 4.75200412353e-09
4018 4.73855354954e-09
4019 4.7117829638e-09
4020 4.69844518847e-09
4021 4.67190197639e-09
4022 4.65867877608e-09
4023 4.63235849679e-09
4024 4.61924631878e-09
4025 4.59314986045e-09
4026 4.58014959293e-09
4027 4.55427251467e-09
4028 4.54138149308e-09
4029 4.51572557125e-09
4030 4.50294290744e-09
4031 4.47750458932e-09
4032 4.46483028327e-09
4033 4.43960601615e-09
4034 4.42704006787e-09
4035 4.40202896357e-09
4036 4.38956782034e-09
4037 4.36476899068e-09
4038 4.35241442887e-09
4039 4.32782520932e-09
4040 4.31557456437e-09
4041 4.29119406675e-09
4042 4.27904733868e-09
4043 4.2548711221e-09
4044 4.24282831091e-09
4045 4.21885815172e-09
4046 4.20691748104e-09
4047 4.18314982653e-09
4048 4.17130952002e-09
4049 4.14774259383e-09
4050 4.13600265148e-09
4051 4.11263556543e-09
4052 4.10099509907e-09
4053 4.07782518863e-09
4054 4.06628419825e-09
4055 4.04331057524e-09
4056 4.03186550813e-09
4057 4.00908728437e-09
4058 3.99773991688e-09
4059 3.97515353967e-09
4060 3.96390209545e-09
4061 3.94150756478e-09
4062 3.93035204382e-09
4063 3.90814580697e-09
4064 3.89708354476e-09
4065 3.87506648991e-09
4066 3.86409837461e-09
4067 3.84226872541e-09
4068 3.83139209248e-09
4069 3.80974540803e-09
4070 3.79896203384e-09
4071 3.77749920233e-09
4072 3.76680819869e-09
4073 3.74552655558e-09
4074 3.73492525796e-09
4075 3.71382302689e-09
4076 3.70331143529e-09
4077 3.68238861626e-09
4078 3.67196673068e-09
4079 3.65121977097e-09
4080 3.64088581506e-09
4081 3.62031649104e-09
4082 3.61006957661e-09
4083 3.58967344738e-09
4084 3.57951268626e-09
4085 3.55928975182e-09
4086 3.54921514401e-09
4087 3.52916273982e-09
4088 3.51917339714e-09
4089 3.49929152321e-09
4090 3.4893856693e-09
4091 3.46967343745e-09
4092 3.45985196049e-09
4093 3.44030492982e-09
4094 3.43056605345e-09
4095 3.41118511216e-09
4096 3.40152972456e-09
4097 3.38231220809e-09
4098 3.37273764472e-09
4099 3.35368444127e-09
4100 3.34419159032e-09
4101 3.32529825897e-09
4102 3.31588623226e-09
4103 3.29715099667e-09
4104 3.28781890602e-09
4105 3.26924354255e-09
4106 3.25999049977e-09
4107 3.24157234388e-09
4108 3.23239746081e-09
4109 3.21413473614e-09
4110 3.20503801277e-09
4111 3.18692894297e-09
4112 3.17790949111e-09
4113 3.159953188e-09
4114 3.1510101195e-09
4115 3.13320747125e-09
4116 3.12433900973e-09
4117 3.10668824e-09
4118 3.09789438546e-09
4119 3.08039194152e-09
4120 3.07167358216e-09
4121 3.05431857583e-09
4122 3.04567393528e-09
4123 3.02846636657e-09
4124 3.01989366847e-09
4125 3.0028326492e-09
4126 2.9943336699e-09
4127 2.97741564736e-09
4128 2.96898861052e-09
4129 2.95221358471e-09
4130 2.94385849031e-09
4131 2.92722646122e-09
4132 2.91894064475e-09
4133 2.90244983603e-09
4134 2.89423507382e-09
4135 2.87788370912e-09
4136 2.86973644847e-09
4137 2.85352275142e-09
4138 2.84544565687e-09
4139 2.82936962748e-09
4140 2.82136092267e-09
4141 2.80542167275e-09
4142 2.7974804695e-09
4143 2.7816762227e-09
4144 2.77380163283e-09
4145 2.75813061279e-09
4146 2.75032441266e-09
4147 2.73478573121e-09
4148 2.7270443681e-09
4149 2.71163713705e-09
4150 2.70396327551e-09
4151 2.68868483033e-09
4152 2.68107402945e-09
4153 2.66592703468e-09
4154 2.65838107083e-09
4155 2.64336286193e-09
4156 2.63587995875e-09
4157 2.62098787118e-09
4158 2.61356980502e-09
4159 2.59880383879e-09
4160 2.59144705694e-09
4161 2.57680632387e-09
4162 2.56951260269e-09
4163 2.55499532642e-09
4164 2.54776288955e-09
4165 2.53336907008e-09
4166 2.52619791752e-09
4167 2.51192577849e-09
4168 2.50481502206e-09
4169 2.49066456348e-09
4170 2.48361509136e-09
4171 2.46958187233e-09
4172 2.46259279635e-09
4173 2.4486794814e-09
4174 2.44174902519e-09
4175 2.4279529498e-09
4176 2.42108022519e-09
4177 2.40740138935e-09
4178 2.40058728451e-09
4179 2.38702480004e-09
4180 2.38026931498e-09
4181 2.36682051735e-09
4182 2.36012098753e-09
4183 2.3467876531e-09
4184 2.34014319034e-09
4185 2.32692265456e-09
4186 2.32033681158e-09
4187 2.30722640993e-09
4188 2.30069652218e-09
4189 2.28769803101e-09
4190 2.28122232215e-09
4191 2.26833396511e-09
4192 2.26191421149e-09
4193 2.24913421221e-09
4194 2.24276686112e-09
4195 2.23009788414e-09
4196 2.22378382375e-09
4197 2.21121965183e-09
4198 2.20496154668e-09
4199 2.19250395617e-09
4200 2.18629825355e-09
4201 2.17394457991e-09
4202 2.167792168e-09
4203 2.15554507577e-09
4204 2.14944329002e-09
4205 2.13729922649e-09
4206 2.13125073145e-09
4207 2.11920969662e-09
4208 2.11320827503e-09
4209 2.10127026889e-09
4210 2.0953230262e-09
4211 2.08348360786e-09
4212 2.07758699133e-09
4213 2.06584971352e-09
4214 2.0600019468e-09
4215 2.04836325679e-09
4216 2.04256522807e-09
4217 2.03102512586e-09
4218 2.02527594695e-09
4219 2.01383354437e-09
4220 2.00813499163e-09
4221 1.99678762414e-09
4222 1.99113703303e-09
4223 1.97988558881e-09
4224 1.97428207116e-09
4225 1.96312743839e-09
4226 1.95757099419e-09
4227 1.94651228469e-09
4228 1.94100202577e-09
4229 1.93003568683e-09
4230 1.92457250137e-09
4231 1.9136976448e-09
4232 1.90828242097e-09
4233 1.89749993496e-09
4234 1.89212823187e-09
4235 1.88143811641e-09
4236 1.87611348679e-09
4237 1.86551307735e-09
4238 1.86023374482e-09
4239 1.8497230414e-09
4240 1.84448722962e-09
4241 1.8340671204e-09
4242 1.82887482936e-09
4243 1.8185426498e-09
4244 1.81339476768e-09
4245 1.80315051779e-09
4246 1.79804615641e-09
4247 1.78788628347e-09
4248 1.78282544283e-09
4249 1.77275349955e-09
4250 1.76773529148e-09
4251 1.75774772515e-09
4252 1.75277214964e-09
4253 1.74286984844e-09
4254 1.73793601732e-09
4255 1.72811809307e-09
4256 1.72322600633e-09
4257 1.7134897945e-09
4258 1.70863945215e-09
4259 1.69898672908e-09
4260 1.69417813112e-09
4261 1.68460445593e-09
4262 1.67983671417e-09
4263 1.67034563958e-09
4264 1.66561786585e-09
4265 1.65620583914e-09
4266 1.6515198098e-09
4267 1.64218860732e-09
4268 1.63754076965e-09
4269 1.62828861505e-09
4270 1.62367985723e-09
4271 1.61450586234e-09
4272 1.60993618437e-09
4273 1.60084034917e-09
4274 1.59630886287e-09
4275 1.58728941102e-09
4276 1.58279700457e-09
4277 1.57385393607e-09
4278 1.56939972129e-09
4279 1.56053214795e-09
4280 1.55611523667e-09
4281 1.54732315849e-09
4282 1.54294443888e-09
4283 1.53422607951e-09
4284 1.52988377522e-09
4285 1.52123913466e-09
4286 1.51693413386e-09
4287 1.50836321211e-09
4288 1.50409373845e-09
4289 1.49559653551e-09
4290 1.4913617008e-09
4291 1.48293555213e-09
4292 1.47873979728e-09
4293 1.47038470288e-09
4294 1.46622269881e-09
4295 1.45793777051e-09
4296 1.45381129357e-09
4297 1.44559741955e-09
4298 1.44150558157e-09
4299 1.43336098546e-09
4300 1.42930378644e-09
4301 1.42122846825e-09
4302 1.41720590818e-09
4303 1.40919897973e-09
4304 1.40520928227e-09
4305 1.39726985537e-09
4306 1.39331568505e-09
4307 1.38544287154e-09
4308 1.38152156381e-09
4309 1.37371625186e-09
4310 1.36982691856e-09
4311 1.36208821999e-09
4312 1.35823263747e-09
4313 1.35055877593e-09
4314 1.34673516783e-09
4315 1.33912791966e-09
4316 1.33533717417e-09
4317 1.32779209849e-09
4318 1.3240342156e-09
4319 1.31655308877e-09
4320 1.31282629212e-09
4321 1.30540911414e-09
4322 1.30171429191e-09
4323 1.29435928642e-09
4324 1.29069466226e-09
4325 1.28340271743e-09
4326 1.27977184405e-09
4327 1.27253940718e-09
4328 1.26893784369e-09
4329 1.26176757931e-09
4330 1.25819710206e-09
4331 1.25108812199e-09
4332 1.24754606645e-09
4333 1.24049837069e-09
4334 1.2369874014e-09
4335 1.22999743724e-09
4336 1.22651577783e-09
4337 1.2195862098e-09
4338 1.21613474846e-09
4339 1.20926291203e-09
4340 1.20583898422e-09
4341 1.19902754392e-09
4342 1.19563381418e-09
4343 1.18887744094e-09
4344 1.18551390926e-09
4345 1.17881437944e-09
4346 1.1754783813e-09
4347 1.1688356949e-09
4348 1.16552900664e-09
4349 1.15894316366e-09
4350 1.15566312076e-09
4351 1.14913323301e-09
4352 1.14588072364e-09
4353 1.13940590296e-09
4354 1.13618270348e-09
4355 1.12976206168e-09
4356 1.12656373119e-09
4357 1.12019904464e-09
4358 1.11702824768e-09
4359 1.11071596365e-09
4360 1.10757270022e-09
4361 1.10131637143e-09
4362 1.098197977e-09
4363 1.09199316256e-09
4364 1.08890230166e-09
4365 1.08274988975e-09
4366 1.07968478602e-09
4367 1.07358388846e-09
4368 1.07054720644e-09
4369 1.06449782322e-09
4370 1.06148423384e-09
4371 1.05548636498e-09
4372 1.05250030913e-09
4373 1.04655217825e-09
4374 1.0435909914e-09
4375 1.03769437487e-09
4376 1.03475716884e-09
4377 1.02890940212e-09
4378 1.02599795326e-09
4379 1.02020081272e-09
4380 1.01731334468e-09
4381 1.01156505394e-09
4382 1.00870156672e-09
4383 1.00300301398e-09
4384 1.00016528393e-09
4385 9.94512916463e-10
4386 9.91697390873e-10
4387 9.86093873223e-10
4388 9.83303216628e-10
4389 9.77748548792e-10
4390 9.74980984836e-10
4391 9.69472502277e-10
4392 9.66727142782e-10
4393 9.61265733679e-10
4394 9.58545243179e-10
4395 9.53130019354e-10
4396 9.50430845137e-10
4397 9.45060918411e-10
4398 9.4238661319e-10
4399 9.37061983564e-10
4400 9.34408106446e-10
4401 9.29129662097e-10
4402 9.2649798944e-10
4403 9.21264842191e-10
4404 9.18657150351e-10
4405 9.13465747487e-10
4406 9.10882036464e-10
4407 9.05735042522e-10
4408 9.03170871425e-10
4409 8.98066510047e-10
4410 8.95526319766e-10
4411 8.90465479131e-10
4412 8.87945716954e-10
4413 8.82928397061e-10
4414 8.80429062988e-10
4415 8.75455263838e-10
4416 8.72978134225e-10
4417 8.68045191282e-10
4418 8.65586713417e-10
4419 8.60696403038e-10
4420 8.58261017811e-10
4421 8.53410675461e-10
4422 8.50995718338e-10
4423 8.46187120374e-10
4424 8.43792591354e-10
4425 8.39024849597e-10
4426 8.36650748681e-10
4427 8.31922974953e-10
4428 8.29568413963e-10
4429 8.24880608263e-10
4430 8.22545587198e-10
4431 8.17897749528e-10
4432 8.15583156566e-10
4433 8.10975286925e-10
4434 8.08681122066e-10
4435 8.04110555919e-10
4436 8.01835042807e-10
4437 7.97304444689e-10
4438 7.95047583324e-10
4439 7.90556065056e-10
4440 7.88317855438e-10
4441 7.83863640663e-10
4442 7.81643194614e-10
4443 7.7722805969e-10
4444 7.75028929922e-10
4445 7.70648433956e-10
4446 7.68467067758e-10
4447 7.64126539821e-10
4448 7.61963825369e-10
4449 7.5765793639e-10
4450 7.55513873685e-10
4451 7.51244400021e-10
4452 7.49118100885e-10
4453 7.44885930715e-10
4454 7.42777395146e-10
4455 7.38580752113e-10
4456 7.36490868292e-10
4457 7.32327976039e-10
4458 7.30254967607e-10
4459 7.26129378847e-10
4460 7.24074133984e-10
4461 7.19983184183e-10
4462 7.1794481471e-10
4463 7.13887615689e-10
4464 7.11867897962e-10
4465 7.07845337899e-10
4466 7.05842495563e-10
4467 7.01854574459e-10
4468 6.99868607512e-10
4469 6.95912660831e-10
4470 6.93944457453e-10
4471 6.90022261551e-10
4472 6.88070045385e-10
4473 6.84182488442e-10
4474 6.82245371308e-10
4475 6.78389788789e-10
4476 6.76470435224e-10
4477 6.72647715305e-10
4478 6.70743460773e-10
4479 6.66953603456e-10
4480 6.65067112493e-10
4481 6.61308341421e-10
4482 6.59436949491e-10
4483 6.5571104102e-10
4484 6.53855636301e-10
4485 6.50159925897e-10
4486 6.48318732033e-10
4487 6.44657660587e-10
4488 6.42832453934e-10
4489 6.39199804198e-10
4490 6.37391472935e-10
4491 6.33789021265e-10
4492 6.31995789035e-10
4493 6.2842442361e-10
4494 6.26645402235e-10
4495 6.23105123054e-10
4496 6.21342088891e-10
4497 6.17831119598e-10
4498 6.1608229629e-10
4499 6.12601525063e-10
4500 6.10867800788e-10
4501 6.0741545127e-10
4502 6.05696826028e-10
4503 6.02273786399e-10
4504 6.00569372011e-10
4505 5.97176530448e-10
4506 5.95486326915e-10
4507 5.92121907061e-10
4508 5.90445026205e-10
4509 5.87108139882e-10
4510 5.85446358059e-10
4511 5.82138781624e-10
4512 5.80490322477e-10
4513 5.77211167752e-10
4514 5.75578695816e-10
4515 5.72326186443e-10
4516 5.70706149006e-10
4517 5.67481173164e-10
4518 5.65874458403e-10
4519 5.62678792448e-10
4520 5.61083624007e-10
4521 5.57915491584e-10
4522 5.56336310353e-10
4523 5.53192158748e-10
4524 5.51625412015e-10
4525 5.48509682119e-10
4526 5.46957146241e-10
4527 5.43866285341e-10
4528 5.42327072139e-10
4529 5.39261968413e-10
4530 5.37736077888e-10
4531 5.34698507693e-10
4532 5.33184163487e-10
4533 5.30171462287e-10
4534 5.28670440758e-10
4535 5.25683496733e-10
4536 5.24196686058e-10
4537 5.2123372285e-10
4538 5.19759346673e-10
4539 5.16821252461e-10
4540 5.15359310782e-10
4541 5.12446085565e-10
4542 5.10997466563e-10
4543 5.0810999852e-10
4544 5.06671149481e-10
4545 5.03808550434e-10
4546 5.02382135892e-10
4547 4.99544405841e-10
4548 4.98130425797e-10
4549 4.95315788385e-10
4550 4.9391335466e-10
4551 4.91123586244e-10
4552 4.8973181066e-10
4553 4.86966023061e-10
4554 4.85587570154e-10
4555 4.82843987015e-10
4556 4.81477080427e-10
4557 4.78756589928e-10
4558 4.77401229659e-10
4559 4.7470294362e-10
4560 4.7336001785e-10
4561 4.7068482445e-10
4562 4.69354333177e-10
4563 4.66701344237e-10
4564 4.65381511106e-10
4565 4.62750726626e-10
4566 4.61440663457e-10
4567 4.58833859796e-10
4568 4.57535342946e-10
4569 4.54949855566e-10
4570 4.53661996858e-10
4571 4.51098713938e-10
4572 4.49821513371e-10
4573 4.47280434912e-10
4574 4.46014780664e-10
4575 4.43494130309e-10
4576 4.42237357845e-10
4577 4.39740688307e-10
4578 4.38494573984e-10
4579 4.3601833255e-10
4580 4.34782876368e-10
4581 4.3232617486e-10
4582 4.31103153176e-10
4583 4.2866687977e-10
4584 4.27453628049e-10
4585 4.25038670926e-10
4586 4.23835189167e-10
4587 4.21441548326e-10
4588 4.2024783653e-10
4589 4.17873735614e-10
4590 4.16690681959e-10
4591 4.14336120969e-10
4592 4.13163725455e-10
4593 4.10829592568e-10
4594 4.09666967016e-10
4595 4.07352374054e-10
4596 4.06197742109e-10
4597 4.03903577251e-10
4598 4.02758715268e-10
4599 4.00484090335e-10
4600 3.99350774671e-10
4601 3.97093913307e-10
4602 3.95970367606e-10
4603 3.93733046167e-10
4604 3.92617494072e-10
4605 3.90399712558e-10
4606 3.89295706782e-10
4607 3.87095688836e-10
4608 3.85998788488e-10
4609 3.83818310468e-10
4610 3.82732956439e-10
4611 3.80570241987e-10
4612 3.79491105207e-10
4613 3.77347042502e-10
4614 3.76279452041e-10
4615 3.74153152904e-10
4616 3.73096220585e-10
4617 3.70987685017e-10
4618 3.69936969946e-10
4619 3.67847086125e-10
4620 3.66805252838e-10
4621 3.64731356228e-10
4622 3.63700181083e-10
4623 3.6164493622e-10
4624 3.6062175468e-10
4625 3.58583385207e-10
4626 3.57569085452e-10
4627 3.55548479547e-10
4628 3.54542173397e-10
4629 3.52539331061e-10
4630 3.51541018517e-10
4631 3.49555051571e-10
4632 3.48564732633e-10
4633 3.46595641076e-10
4634 3.45615092101e-10
4635 3.43661987756e-10
4636 3.42690320565e-10
4637 3.40753203432e-10
4638 3.39788641668e-10
4639 3.37868399924e-10
4640 3.36912719945e-10
4641 3.35008465413e-10
4642 3.34059890861e-10
4643 3.3217162354e-10
4644 3.31231930772e-10
4645 3.29362315199e-10
4646 3.28427951501e-10
4647 3.26572546783e-10
4648 3.25647953048e-10
4649 3.23807647362e-10
4650 3.2289282359e-10
4651 3.21066728759e-10
4652 3.20158122236e-10
4653 3.18349790973e-10
4654 3.17448289877e-10
4655 3.15655057648e-10
4656 3.14760661979e-10
4657 3.12982528783e-10
4658 3.1209612672e-10
4659 3.10333980735e-10
4660 3.09455572278e-10
4661 3.0770674897e-10
4662 3.0683544594e-10
4663 3.05101721665e-10
4664 3.04237524063e-10
4665 3.02519786999e-10
4666 3.01662694824e-10
4667 2.99959168615e-10
4668 2.99109181867e-10
4669 2.97418090156e-10
4670 2.96577873371e-10
4671 2.94901880693e-10
4672 2.94066992979e-10
4673 2.92405211155e-10
4674 2.91577428868e-10
4675 2.899298579e-10
4676 2.89110069218e-10
4677 2.87475820926e-10
4678 2.86662249493e-10
4679 2.85042212056e-10
4680 2.84236634229e-10
4681 2.82629919468e-10
4682 2.81828782533e-10
4683 2.80238054984e-10
4684 2.79444911655e-10
4685 2.77865730425e-10
4686 2.77077916166e-10
4687 2.75513833969e-10
4688 2.7473223696e-10
4689 2.73181477439e-10
4690 2.72406985857e-10
4691 2.70867772656e-10
4692 2.7010127468e-10
4693 2.68576272333e-10
4694 2.67815103427e-10
4695 2.66300759222e-10
4696 2.655484721e-10
4697 2.64047450571e-10
4698 2.63299604342e-10
4699 2.61811905489e-10
4700 2.61070276508e-10
4701 2.5959678851e-10
4702 2.588604886e-10
4703 2.57398546921e-10
4704 2.56672016974e-10
4705 2.55219845258e-10
4706 2.54497756202e-10
4707 2.53058907163e-10
4708 2.52343923535e-10
4709 2.50917508993e-10
4710 2.50206966257e-10
4711 2.48792098034e-10
4712 2.48088660726e-10
4713 2.4668711518e-10
4714 2.45989006942e-10
4715 2.44599007715e-10
4716 2.43906228548e-10
4717 2.4252777564e-10
4718 2.41841213722e-10
4719 2.40475195312e-10
4720 2.39795738821e-10
4721 2.38439490374e-10
4722 2.37765362954e-10
4723 2.36421549005e-10
4724 2.35752750655e-10
4725 2.34421371204e-10
4726 2.33757901924e-10
4727 2.32436292436e-10
4728 2.31778152227e-10
4729 2.30468089057e-10
4730 2.29814389741e-10
4731 2.28517649248e-10
4732 2.27871055358e-10
4733 2.2658319665e-10
4734 2.25942820009e-10
4735 2.24665619442e-10
4736 2.24028795515e-10
4737 2.22763141267e-10
4738 2.2213164641e-10
4739 2.2087842666e-10
4740 2.20251372696e-10
4741 2.19007922908e-10
4742 2.18387086193e-10
4743 2.17153406368e-10
4744 2.1653967508e-10
4745 2.15315765217e-10
4746 2.14706474821e-10
4747 2.134932231e-10
4748 2.12889261775e-10
4749 2.11685780016e-10
4750 2.11086259583e-10
4751 2.09893435965e-10
4752 2.09300132781e-10
4753 2.08117079126e-10
4754 2.07528216833e-10
4755 2.06355821319e-10
4756 2.05772288098e-10
4757 2.04608774368e-10
4758 2.04030570217e-10
4759 2.02876826449e-10
4760 2.0230306319e-10
4761 2.01159089386e-10
4762 2.00589767019e-10
4763 1.99457339534e-10
4764 1.9889156988e-10
4765 1.97768024179e-10
4766 1.97208471775e-10
4767 1.96094696037e-10
4768 1.95539584524e-10
4769 1.94433802392e-10
4770 1.9388401995e-10
4771 1.9278800778e-10
4772 1.92243554409e-10
4773 1.91156424023e-10
4774 1.90614635187e-10
4775 1.89538162942e-10
4776 1.89001703177e-10
4777 1.87935000895e-10
4778 1.87402093843e-10
4779 1.86342496988e-10
4780 1.85814919007e-10
4781 1.84765092115e-10
4782 1.84242843204e-10
4783 1.83201009918e-10
4784 1.82682313721e-10
4785 1.81650250397e-10
4786 1.8113688327e-10
4787 1.80112813553e-10
4788 1.79603887318e-10
4789 1.78588699384e-10
4790 1.78083325864e-10
4791 1.77076131536e-10
4792 1.76576087085e-10
4793 1.75576886363e-10
4794 1.75080394627e-10
4795 1.74090963867e-10
4796 1.73598913022e-10
4797 1.7261658769e-10
4798 1.72129865916e-10
4799 1.71156422368e-10
4800 1.7067236513e-10
4801 1.69708691544e-10
4802 1.69227298841e-10
4803 1.68270730683e-10
4804 1.6779466705e-10
4805 1.66846980676e-10
4806 1.66374469757e-10
4807 1.6543388881e-10
4808 1.64966706961e-10
4809 1.64034119621e-10
4810 1.63569602307e-10
4811 1.62645008572e-10
4812 1.62184932151e-10
4813 1.612692202e-10
4814 1.60811808314e-10
4815 1.59903201791e-10
4816 1.59451118975e-10
4817 1.58549617879e-10
4818 1.58101087777e-10
4819 1.57207580287e-10
4820 1.56762602899e-10
4821 1.55877089014e-10
4822 1.5543566434e-10
4823 1.54557255883e-10
4824 1.541202721e-10
4825 1.53250745427e-10
4826 1.5281642618e-10
4827 1.51952228578e-10
4828 1.51521462044e-10
4829 1.50666146226e-10
4830 1.50238932406e-10
4831 1.49390722015e-10
4832 1.48967060909e-10
4833 1.48125955945e-10
4834 1.47705847553e-10
4835 1.46871848017e-10
4836 1.46457068695e-10
4837 1.45628398229e-10
4838 1.45216283443e-10
4839 1.44395606583e-10
4840 1.4398704451e-10
4841 1.43174361256e-10
4842 1.42768463718e-10
4843 1.41961997713e-10
4844 1.41559652889e-10
4845 1.40760292311e-10
4846 1.403615002e-10
4847 1.39567468693e-10
4848 1.39174005653e-10
4849 1.38387079573e-10
4850 1.3799539289e-10
4851 1.37214684059e-10
4852 1.3682655009e-10
4853 1.36052946687e-10
4854 1.35667477252e-10
4855 1.34902755633e-10
4856 1.34519950734e-10
4857 1.33760558185e-10
4858 1.33381306e-10
4859 1.326281307e-10
4860 1.32252431229e-10
4861 1.31505473178e-10
4862 1.3113332642e-10
4863 1.30392585618e-10
4864 1.30022215217e-10
4865 1.29287691664e-10
4866 1.28922650333e-10
4867 1.28193455851e-10
4868 1.27831079055e-10
4869 1.2710899e-10
4870 1.26747501383e-10
4871 1.26031629577e-10
4872 1.25674581852e-10
4873 1.24965815473e-10
4874 1.24612320462e-10
4875 1.23907106797e-10
4876 1.235571645e-10
4877 1.22859056262e-10
4878 1.225117785e-10
4879 1.21818999332e-10
4880 1.21474386106e-10
4881 1.20787824187e-10
4882 1.20445875496e-10
4883 1.19764642648e-10
4884 1.1942624667e-10
4885 1.18751231071e-10
4886 1.18415499628e-10
4887 1.177458131e-10
4888 1.17412746192e-10
4889 1.16749276913e-10
4890 1.16417986362e-10
4891 1.1576162251e-10
4892 1.15433884673e-10
4893 1.14780185356e-10
4894 1.14456000233e-10
4895 1.13809406344e-10
4896 1.13486997577e-10
4897 1.12846620937e-10
4898 1.12526876705e-10
4899 1.11891829135e-10
4900 1.11575637618e-10
4901 1.10944142762e-10
4902 1.10631503958e-10
4903 1.10004449994e-10
4904 1.09692699368e-10
4905 1.0907363901e-10
4906 1.0876455292e-10
4907 1.08149933453e-10
4908 1.07844400077e-10
4909 1.07235109681e-10
4910 1.06929576305e-10
4911 1.06327391336e-10
4912 1.06026298852e-10
4913 1.05426778418e-10
4914 1.05128350469e-10
4915 1.04534159107e-10
4916 1.04239283871e-10
4917 1.03649533401e-10
4918 1.03356434522e-10
4919 1.027729013e-10
4920 1.024806906e-10
4921 1.01902486449e-10
4922 1.01614716641e-10
4923 1.01039177025e-10
4924 1.00753183574e-10
4925 1.00184749385e-10
4926 9.9900532291e-11
4927 9.93374271729e-11
4928 9.90540982571e-11
4929 9.84945458526e-11
4930 9.82165460073e-11
4931 9.7661434495e-11
4932 9.73852110064e-11
4933 9.68354285646e-11
4934 9.6560981433e-11
4935 9.60147517048e-11
4936 9.57429691084e-11
4937 9.52020684508e-11
4938 9.49338385681e-11
4939 9.43964906241e-11
4940 9.41291489198e-11
4941 9.35971300464e-11
4942 9.33324528773e-11
4943 9.2804874896e-11
4944 9.25419740838e-11
4945 9.2019725173e-11
4946 9.17586007176e-11
4947 9.1240792699e-11
4948 9.09814446004e-11
4949 9.04680774738e-11
4950 9.02113939105e-11
4951 8.9702467676e-11
4952 8.94475604696e-11
4953 8.89430751272e-11
4954 8.86917206344e-11
4955 8.81898998273e-11
4956 8.79412098698e-11
4957 8.74438299547e-11
4958 8.71960281756e-11
4959 8.67022009743e-11
4960 8.64579519089e-11
4961 8.5969453778e-11
4962 8.57252047126e-11
4963 8.52411474739e-11
4964 8.50004511221e-11
4965 8.45190584187e-11
4966 8.42801384238e-11
4967 8.38049629692e-11
4968 8.35678193312e-11
4969 8.30953084119e-11
4970 8.28599411307e-11
4971 8.23909829251e-11
4972 8.21582801791e-11
4973 8.1694651044e-11
4974 8.14628364765e-11
4975 8.10018718767e-11
4976 8.07727218444e-11
4977 8.03170863151e-11
4978 8.00897126396e-11
4979 7.9637629824e-11
4980 7.9411144327e-11
4981 7.89635024034e-11
4982 7.87387932633e-11
4983 7.8293815875e-11
4984 7.80726594485e-11
4985 7.76312347739e-11
4986 7.74118547042e-11
4987 7.69757591002e-11
4988 7.67572672089e-11
4989 7.63229479617e-11
4990 7.61071206057e-11
4991 7.56763540721e-11
4992 7.54631912514e-11
4993 7.50359774315e-11
4994 7.48245909676e-11
4995 7.44018180399e-11
4996 7.4190431576e-11
4997 7.37712113619e-11
4998 7.35624894332e-11
4999 7.31459337544e-11
5000 7.29407645395e-11
5001 7.25268733959e-11
5002 7.23225923593e-11
5003 7.19140302863e-11
5004 7.17097492497e-11
5005 7.13056280688e-11
5006 7.11022352107e-11
5007 7.0700778565e-11
5008 7.05009384205e-11
5009 7.01021463101e-11
5010 6.99049707009e-11
5011 6.95097313042e-11
5012 6.9312555695e-11
5013 6.89208690119e-11
5014 6.87272461164e-11
5015 6.83373357901e-11
5016 6.81446010731e-11
5017 6.77600198173e-11
5018 6.75672851003e-11
5019 6.71853683798e-11
5020 6.69961863764e-11
5021 6.66169341912e-11
5022 6.64277521878e-11
5023 6.60529408947e-11
5024 6.58655352481e-11
5025 6.54925003118e-11
5026 6.5308647379e-11
5027 6.4938276978e-11
5028 6.47562004019e-11
5029 6.43884945362e-11
5030 6.42064179601e-11
5031 6.38440411649e-11
5032 6.36637409457e-11
5033 6.33040286857e-11
5034 6.31263930018e-11
5035 6.27684570986e-11
5036 6.25908214147e-11
5037 6.22373264036e-11
5038 6.20605788981e-11
5039 6.17106366008e-11
5040 6.15356654521e-11
5041 6.118838769e-11
5042 6.10151928981e-11
5043 6.06696914929e-11
5044 6.04982730579e-11
5045 6.01563243663e-11
5046 5.99875704665e-11
5047 5.96465099534e-11
5048 5.94777560536e-11
5049 5.9142024611e-11
5050 5.89750470681e-11
5051 5.86402038039e-11
5052 5.84758907962e-11
5053 5.81454884241e-11
5054 5.79811754164e-11
5055 5.76534375796e-11
5056 5.74891245719e-11
5057 5.71658276272e-11
5058 5.70032909764e-11
5059 5.66799940316e-11
5060 5.6520121916e-11
5061 5.62012658634e-11
5062 5.60422819262e-11
5063 5.57260904088e-11
5064 5.55679946501e-11
5065 5.52535794895e-11
5066 5.50972600877e-11
5067 5.47863976408e-11
5068 5.46309664173e-11
5069 5.43218803273e-11
5070 5.41682254607e-11
5071 5.38626920843e-11
5072 5.37099253961e-11
5073 5.34052801981e-11
5074 5.32551780452e-11
5075 5.29540855609e-11
5076 5.28048715864e-11
5077 5.25064436374e-11
5078 5.23581178413e-11
5079 5.20605780707e-11
5080 5.19149168099e-11
5081 5.16200415746e-11
5082 5.14734921353e-11
5083 5.11839459705e-11
5084 5.10391728881e-11
5085 5.07505149017e-11
5086 5.06075181761e-11
5087 5.03215247249e-11
5088 5.01785279994e-11
5089 4.98943109051e-11
5090 4.97522023579e-11
5091 4.94724261557e-11
5092 4.93329821438e-11
5093 4.90532059416e-11
5094 4.89146501081e-11
5095 4.86384266196e-11
5096 4.85007589646e-11
5097 4.82272000113e-11
5098 4.80895323562e-11
5099 4.78177497598e-11
5100 4.76836348184e-11
5101 4.74136285789e-11
5102 4.72804018159e-11
5103 4.70121719331e-11
5104 4.68789451702e-11
5105 4.66142680011e-11
5106 4.6482817595e-11
5107 4.62199167828e-11
5108 4.60893545551e-11
5109 4.58282300997e-11
5110 4.56985560504e-11
5111 4.54409843087e-11
5112 4.53113102594e-11
5113 4.50555148745e-11
5114 4.49276171821e-11
5115 4.46744863325e-11
5116 4.45483649969e-11
5117 4.42961223257e-11
5118 4.41708891685e-11
5119 4.3922199211e-11
5120 4.37969660538e-11
5121 4.35491642747e-11
5122 4.34265956528e-11
5123 4.3181458409e-11
5124 4.30588897871e-11
5125 4.28155289001e-11
5126 4.26938484566e-11
5127 4.24522639264e-11
5128 4.23323598397e-11
5129 4.20943280233e-11
5130 4.19735357582e-11
5131 4.17363921201e-11
5132 4.16191525687e-11
5133 4.13846734659e-11
5134 4.12674339145e-11
5135 4.10338429901e-11
5136 4.09174916172e-11
5137 4.0686565228e-11
5138 4.05711020335e-11
5139 4.03419520012e-11
5140 4.02264888066e-11
5141 4.00000033096e-11
5142 3.98863164719e-11
5143 3.96624955101e-11
5144 3.95505850292e-11
5145 3.93258758891e-11
5146 3.92148535866e-11
5147 3.89928089817e-11
5148 3.88835630361e-11
5149 3.8663294788e-11
5150 3.85531606639e-11
5151 3.83364451295e-11
5152 3.82263110055e-11
5153 3.80113718279e-11
5154 3.79030140607e-11
5155 3.768985124e-11
5156 3.75823816512e-11
5157 3.73709951873e-11
5158 3.72635255985e-11
5159 3.70539154915e-11
5160 3.69491104379e-11
5161 3.67403885093e-11
5162 3.66355834558e-11
5163 3.64295260624e-11
5164 3.63264973657e-11
5165 3.61213281508e-11
5166 3.60191876325e-11
5167 3.58140184176e-11
5168 3.57145424346e-11
5169 3.55120377549e-11
5170 3.54116735934e-11
5171 3.5211833449e-11
5172 3.5112357466e-11
5173 3.49125173216e-11
5174 3.48157058738e-11
5175 3.46176420862e-11
5176 3.45208306385e-11
5177 3.43245432077e-11
5178 3.42268435816e-11
5179 3.40341088645e-11
5180 3.39381855952e-11
5181 3.37454508781e-11
5182 3.36504157872e-11
5183 3.34603456054e-11
5184 3.33653105145e-11
5185 3.31770166895e-11
5186 3.30837579554e-11
5187 3.28963523089e-11
5188 3.28039817532e-11
5189 3.26174642851e-11
5190 3.25259819078e-11
5191 3.23430171534e-11
5192 3.22497584193e-11
5193 3.20685700217e-11
5194 3.19770876445e-11
5195 3.17967874253e-11
5196 3.17061932265e-11
5197 3.15276693641e-11
5198 3.14388515221e-11
5199 3.12612158382e-11
5200 3.11706216394e-11
5201 3.09956504907e-11
5202 3.09086090056e-11
5203 3.07327496785e-11
5204 3.06465963718e-11
5205 3.04734015799e-11
5206 3.03872482732e-11
5207 3.02149416598e-11
5208 3.01305647099e-11
5209 2.99600344533e-11
5210 2.9874769325e-11
5211 2.97069036037e-11
5212 2.96225266538e-11
5213 2.94546609325e-11
5214 2.93711721611e-11
5215 2.92041946182e-11
5216 2.9123370382e-11
5217 2.89572810175e-11
5218 2.88755686029e-11
5219 2.87139201305e-11
5220 2.86322077159e-11
5221 2.84696710651e-11
5222 2.83897350073e-11
5223 2.82289747133e-11
5224 2.81490386556e-11
5225 2.798916654e-11
5226 2.79101186607e-11
5227 2.77529110804e-11
5228 2.7673863201e-11
5229 2.75184319776e-11
5230 2.74393840982e-11
5231 2.72848410532e-11
5232 2.72075695307e-11
5233 2.70548028425e-11
5234 2.697753132e-11
5235 2.68247646318e-11
5236 2.67492694661e-11
5237 2.65991673132e-11
5238 2.65227839691e-11
5239 2.63735699946e-11
5240 2.62989630073e-11
5241 2.61506372112e-11
5242 2.6076030224e-11
5243 2.59285926063e-11
5244 2.58548737975e-11
5245 2.57083243582e-11
5246 2.56354937278e-11
5247 2.54916088238e-11
5248 2.54196663718e-11
5249 2.52748932894e-11
5250 2.52038390158e-11
5251 2.50617304687e-11
5252 2.49915643735e-11
5253 2.48494558264e-11
5254 2.47792897312e-11
5255 2.46398457193e-11
5256 2.45696796242e-11
5257 2.44302356123e-11
5258 2.4361845874e-11
5259 2.42241782189e-11
5260 2.41557884806e-11
5261 2.4019009004e-11
5262 2.39506192656e-11
5263 2.38147279674e-11
5264 2.37472264075e-11
5265 2.36139996446e-11
5266 2.35464980847e-11
5267 2.34141595001e-11
5268 2.33466579402e-11
5269 2.32160957125e-11
5270 2.31494823311e-11
5271 2.30189201034e-11
5272 2.29540830787e-11
5273 2.28244090295e-11
5274 2.27604601832e-11
5275 2.26298979555e-11
5276 2.25668372877e-11
5277 2.24398277737e-11
5278 2.23749907491e-11
5279 2.22497575919e-11
5280 2.21866969241e-11
5281 2.20605755885e-11
5282 2.19984030991e-11
5283 2.18749462988e-11
5284 2.1811885631e-11
5285 2.16902051875e-11
5286 2.16271445197e-11
5287 2.15063522546e-11
5288 2.14450679437e-11
5289 2.13242756786e-11
5290 2.1263879546e-11
5291 2.1143087281e-11
5292 2.10835793268e-11
5293 2.09636752402e-11
5294 2.09041672861e-11
5295 2.07869277347e-11
5296 2.07274197805e-11
5297 2.06101802291e-11
5298 2.05524486319e-11
5299 2.0434320902e-11
5300 2.03783656616e-11
5301 2.0262902467e-11
5302 2.02060590482e-11
5303 2.0091484032e-11
5304 2.00355287916e-11
5305 1.99209537755e-11
5306 1.98658867134e-11
5307 1.97530880541e-11
5308 1.96971328137e-11
5309 1.95852223328e-11
5310 1.95301552708e-11
5311 1.94209093252e-11
5312 1.93649540847e-11
5313 1.92557081391e-11
5314 1.92006410771e-11
5315 1.90931714883e-11
5316 1.90381044263e-11
5317 1.89315230159e-11
5318 1.88764559539e-11
5319 1.87698745435e-11
5320 1.87165838383e-11
5321 1.86126669632e-11
5322 1.85593762581e-11
5323 1.84545712045e-11
5324 1.84021686778e-11
5325 1.82991399811e-11
5326 1.82458492759e-11
5327 1.81428205792e-11
5328 1.80930825877e-11
5329 1.7990053891e-11
5330 1.79394277211e-11
5331 1.78372872028e-11
5332 1.77866610329e-11
5333 1.76854086931e-11
5334 1.763655888e-11
5335 1.75361947186e-11
5336 1.74864567271e-11
5337 1.73887571009e-11
5338 1.73390191094e-11
5339 1.72413194832e-11
5340 1.71915814917e-11
5341 1.70956582224e-11
5342 1.70476965877e-11
5343 1.695088514e-11
5344 1.69011471485e-11
5345 1.68061120576e-11
5346 1.67590386013e-11
5347 1.66648916888e-11
5348 1.66178182326e-11
5349 1.65236713201e-11
5350 1.64774860423e-11
5351 1.63833391298e-11
5352 1.63380420304e-11
5353 1.62447832963e-11
5354 1.61985980185e-11
5355 1.61071156413e-11
5356 1.60618185419e-11
5357 1.5971224343e-11
5358 1.59268154221e-11
5359 1.58362212233e-11
5360 1.57909241238e-11
5361 1.57021062819e-11
5362 1.56568091825e-11
5363 1.55697676973e-11
5364 1.55253587764e-11
5365 1.54365409344e-11
5366 1.53930201918e-11
5367 1.53059787067e-11
5368 1.52633461425e-11
5369 1.51771928358e-11
5370 1.51336720933e-11
5371 1.5048406965e-11
5372 1.50048862224e-11
5373 1.49205092725e-11
5374 1.48787648868e-11
5375 1.47952761154e-11
5376 1.47526435512e-11
5377 1.46691547798e-11
5378 1.4627410394e-11
5379 1.45456979794e-11
5380 1.45048417721e-11
5381 1.44213530007e-11
5382 1.43813849718e-11
5383 1.4301448914e-11
5384 1.42605927067e-11
5385 1.41788802921e-11
5386 1.41389122632e-11
5387 1.40589762054e-11
5388 1.40190081765e-11
5389 1.39399602972e-11
5390 1.38999922683e-11
5391 1.38227207458e-11
5392 1.37827527169e-11
5393 1.3704593016e-11
5394 1.36672895223e-11
5395 1.35891298214e-11
5396 1.35509381494e-11
5397 1.34745548053e-11
5398 1.34363631332e-11
5399 1.33599797891e-11
5400 1.33217881171e-11
5401 1.32462929514e-11
5402 1.32089894578e-11
5403 1.31352706489e-11
5404 1.30970789769e-11
5405 1.30233601681e-11
5406 1.29869448529e-11
5407 1.29141142224e-11
5408 1.28776989072e-11
5409 1.28048682768e-11
5410 1.27684529616e-11
5411 1.26947341528e-11
5412 1.26600951944e-11
5413 1.2587264564e-11
5414 1.25517374272e-11
5415 1.2481571332e-11
5416 1.24451560168e-11
5417 1.23758781001e-11
5418 1.23403509633e-11
5419 1.22710730466e-11
5420 1.22355459098e-11
5421 1.21671561715e-11
5422 1.21334053915e-11
5423 1.20650156532e-11
5424 1.20303766948e-11
5425 1.19619869565e-11
5426 1.19282361766e-11
5427 1.18616227951e-11
5428 1.18278720151e-11
5429 1.17603704552e-11
5430 1.17266196753e-11
5431 1.16617826507e-11
5432 1.16280318707e-11
5433 1.15623066677e-11
5434 1.15303322445e-11
5435 1.14628306846e-11
5436 1.143174444e-11
5437 1.13669074153e-11
5438 1.13358211706e-11
5439 1.1270984146e-11
5440 1.12390097229e-11
5441 1.11750608767e-11
5442 1.11448628104e-11
5443 1.10800257858e-11
5444 1.10498277195e-11
5445 1.09885434085e-11
5446 1.0955680807e-11
5447 1.08952846745e-11
5448 1.08641984298e-11
5449 1.08020259404e-11
5450 1.07718278741e-11
5451 1.07114317416e-11
5452 1.06821218537e-11
5453 1.06199493644e-11
5454 1.05897512981e-11
5455 1.05311315224e-11
5456 1.05000452777e-11
5457 1.0441425502e-11
5458 1.04112274357e-11
5459 1.03517194816e-11
5460 1.03224095938e-11
5461 1.02655661749e-11
5462 1.02353681086e-11
5463 1.01776365113e-11
5464 1.01492148019e-11
5465 1.00923713831e-11
5466 1.00630614952e-11
5467 1.00071062548e-11
5468 9.97779636691e-12
5469 9.92184112647e-12
5470 9.89430759546e-12
5471 9.83835235502e-12
5472 9.81081882401e-12
5473 9.75308722673e-12
5474 9.72733005256e-12
5475 9.67315116895e-12
5476 9.64472945952e-12
5477 9.5896623975e-12
5478 9.56301704491e-12
5479 9.50883816131e-12
5480 9.48219280872e-12
5481 9.42890210354e-12
5482 9.40048039411e-12
5483 9.34985422418e-12
5484 9.32320887159e-12
5485 9.26902998799e-12
5486 9.24416099224e-12
5487 9.19087028706e-12
5488 9.16511311289e-12
5489 9.11448694296e-12
5490 9.08872976879e-12
5491 9.03632724203e-12
5492 9.0123464247e-12
5493 8.95994389793e-12
5494 8.93507490218e-12
5495 8.88356055384e-12
5496 8.85869155809e-12
5497 8.80717720975e-12
5498 8.78408457083e-12
5499 8.73434657933e-12
5500 8.70858940516e-12
5501 8.65973959208e-12
5502 8.63575877474e-12
5503 8.58602078324e-12
5504 8.56381632275e-12
5505 8.51407833125e-12
5506 8.48920933549e-12
5507 8.44213587925e-12
5508 8.41815506192e-12
5509 8.37108160567e-12
5510 8.34710078834e-12
5511 8.3000273321e-12
5512 8.27604651477e-12
5513 8.22986123694e-12
5514 8.20588041961e-12
5515 8.15969514179e-12
5516 8.13749068129e-12
5517 8.09130540347e-12
5518 8.06821276456e-12
5519 8.02291566515e-12
5520 7.99982302624e-12
5521 7.95452592683e-12
5522 7.93143328792e-12
5523 7.88791254536e-12
5524 7.86481990644e-12
5525 7.82129916388e-12
5526 7.79820652497e-12
5527 7.75379760398e-12
5528 7.73248132191e-12
5529 7.68807240092e-12
5530 7.66675611885e-12
5531 7.62323537629e-12
5532 7.60280727263e-12
5533 7.55928653007e-12
5534 7.53708206958e-12
5535 7.49444950543e-12
5536 7.4749095802e-12
5537 7.43138883763e-12
5538 7.41096073398e-12
5539 7.37010452667e-12
5540 7.34701188776e-12
5541 7.30704385887e-12
5542 7.28661575522e-12
5543 7.24487136949e-12
5544 7.22444326584e-12
5545 7.18269888011e-12
5546 7.16315895488e-12
5547 7.12230274758e-12
5548 7.10276282234e-12
5549 7.06190661504e-12
5550 7.04059033296e-12
5551 7.0015104825e-12
5552 6.98285873568e-12
5553 6.9428907068e-12
5554 6.92423895998e-12
5555 6.8842709311e-12
5556 6.86473100586e-12
5557 6.8256511554e-12
5558 6.80611123016e-12
5559 6.7670313797e-12
5560 6.7492678113e-12
5561 6.71107613925e-12
5562 6.69242439244e-12
5563 6.65334454197e-12
5564 6.63558097358e-12
5565 6.59650112311e-12
5566 6.57962573314e-12
5567 6.54143406109e-12
5568 6.5236704927e-12
5569 6.48636699907e-12
5570 6.46860343068e-12
5571 6.43218811547e-12
5572 6.41353636865e-12
5573 6.37712105345e-12
5574 6.35935748505e-12
5575 6.32383034826e-12
5576 6.30695495829e-12
5577 6.26876328624e-12
5578 6.25277607469e-12
5579 6.21636075948e-12
5580 6.19948536951e-12
5581 6.16395823272e-12
5582 6.14708284274e-12
5583 6.11155570596e-12
5584 6.0955684944e-12
5585 6.06004135761e-12
5586 6.04405414606e-12
5587 6.00852700927e-12
5588 5.99253979772e-12
5589 5.95878901777e-12
5590 5.94102544937e-12
5591 5.90816284785e-12
5592 5.89128745787e-12
5593 5.85753667792e-12
5594 5.84066128795e-12
5595 5.80868686484e-12
5596 5.79092329644e-12
5597 5.75894887334e-12
5598 5.7438498402e-12
5599 5.71009906025e-12
5600 5.6941118487e-12
5601 5.66213742559e-12
5602 5.64615021403e-12
5603 5.6132876125e-12
5604 5.59818857937e-12
5605 5.56532597784e-12
5606 5.55022694471e-12
5607 5.5182525216e-12
5608 5.50404166688e-12
5609 5.47384360061e-12
5610 5.45785638906e-12
5611 5.42499378753e-12
5612 5.41167111123e-12
5613 5.37969668812e-12
5614 5.36548583341e-12
5615 5.33439958872e-12
5616 5.320188734e-12
5617 5.28910248931e-12
5618 5.2748916346e-12
5619 5.24558174675e-12
5620 5.23137089203e-12
5621 5.20028464734e-12
5622 5.18518561421e-12
5623 5.1576520832e-12
5624 5.14166487164e-12
5625 5.11324316221e-12
5626 5.09992048592e-12
5627 5.06883424123e-12
5628 5.05462338651e-12
5629 5.0270898555e-12
5630 5.01287900079e-12
5631 4.98445729136e-12
5632 4.97024643664e-12
5633 4.94182472721e-12
5634 4.92850205092e-12
5635 4.90008034149e-12
5636 4.88675766519e-12
5637 4.85922413418e-12
5638 4.84501327946e-12
5639 4.81747974845e-12
5640 4.80326889374e-12
5641 4.77662354115e-12
5642 4.76330086485e-12
5643 4.73665551226e-12
5644 4.72333283597e-12
5645 4.69579930495e-12
5646 4.68247662866e-12
5647 4.65671945449e-12
5648 4.64428495661e-12
5649 4.61763960402e-12
5650 4.60431692773e-12
5651 4.57855975355e-12
5652 4.56523707726e-12
5653 4.53947990309e-12
5654 4.52615722679e-12
5655 4.50040005262e-12
5656 4.48796555474e-12
5657 4.46309655899e-12
5658 4.4497738827e-12
5659 4.42579306537e-12
5660 4.41247038907e-12
5661 4.3867132149e-12
5662 4.37516689544e-12
5663 4.35118607811e-12
5664 4.33875158024e-12
5665 4.31388258448e-12
5666 4.30233626503e-12
5667 4.27746726928e-12
5668 4.2650327714e-12
5669 4.24105195407e-12
5670 4.22950563461e-12
5671 4.20463663886e-12
5672 4.19220214098e-12
5673 4.16910950207e-12
5674 4.15845136104e-12
5675 4.1344705437e-12
5676 4.12203604583e-12
5677 4.09983158534e-12
5678 4.08739708746e-12
5679 4.06430444855e-12
5680 4.05275812909e-12
5681 4.03144184702e-12
5682 4.01811917072e-12
5683 3.99591471023e-12
5684 3.98436839077e-12
5685 3.96127575186e-12
5686 3.95150578925e-12
5687 3.92930132875e-12
5688 3.91864318772e-12
5689 3.89466237039e-12
5690 3.88311605093e-12
5691 3.86179976886e-12
5692 3.85202980624e-12
5693 3.83071352417e-12
5694 3.81827902629e-12
5695 3.79696274422e-12
5696 3.78630460318e-12
5697 3.76498832111e-12
5698 3.75433018007e-12
5699 3.733013898e-12
5700 3.72235575696e-12
5701 3.70192765331e-12
5702 3.69215769069e-12
5703 3.6699532302e-12
5704 3.66018326758e-12
5705 3.64064334235e-12
5706 3.62820884448e-12
5707 3.60866891924e-12
5708 3.59889895662e-12
5709 3.57935903139e-12
5710 3.56781271194e-12
5711 3.54738460828e-12
5712 3.53850282409e-12
5713 3.51807472043e-12
5714 3.5074165794e-12
5715 3.48787665416e-12
5716 3.47810669155e-12
5717 3.45945494473e-12
5718 3.44968498212e-12
5719 3.42836870004e-12
5720 3.42037509427e-12
5721 3.40083516903e-12
5722 3.39195338483e-12
5723 3.37063710276e-12
5724 3.36175531856e-12
5725 3.34310357175e-12
5726 3.33422178755e-12
5727 3.31468186232e-12
5728 3.30580007812e-12
5729 3.28626015289e-12
5730 3.27737836869e-12
5731 3.25872662188e-12
5732 3.24895665926e-12
5733 3.23119309087e-12
5734 3.22142312825e-12
5735 3.20454773828e-12
5736 3.19566595408e-12
5737 3.17701420727e-12
5738 3.16724424465e-12
5739 3.15036885468e-12
5740 3.13971071364e-12
5741 3.12283532367e-12
5742 3.11484171789e-12
5743 3.09707814949e-12
5744 3.08730818688e-12
5745 3.0704327969e-12
5746 3.06155101271e-12
5747 3.04467562273e-12
5748 3.03490566012e-12
5749 3.01891844856e-12
5750 3.01092484278e-12
5751 2.99316127439e-12
5752 2.98605584703e-12
5753 2.96740410022e-12
5754 2.96118685128e-12
5755 2.94164692605e-12
5756 2.93542967711e-12
5757 2.91766610871e-12
5758 2.90878432452e-12
5759 2.89279711296e-12
5760 2.88569168561e-12
5761 2.86881629563e-12
5762 2.86082268985e-12
5763 2.8448354783e-12
5764 2.8359536941e-12
5765 2.82085466097e-12
5766 2.81197287677e-12
5767 2.79598566522e-12
5768 2.78976841628e-12
5769 2.7728930263e-12
5770 2.76578759895e-12
5771 2.74980038739e-12
5772 2.74091860319e-12
5773 2.72581957006e-12
5774 2.71782596428e-12
5775 2.70361510957e-12
5776 2.69562150379e-12
5777 2.67963429224e-12
5778 2.6734170433e-12
5779 2.65742983174e-12
5780 2.64943622597e-12
5781 2.63522537125e-12
5782 2.62723176547e-12
5783 2.61302091076e-12
5784 2.60502730498e-12
5785 2.59081645027e-12
5786 2.58371102291e-12
5787 2.56950016819e-12
5788 2.56150656242e-12
5789 2.54640752928e-12
5790 2.53930210192e-12
5791 2.52509124721e-12
5792 2.51798581985e-12
5793 2.50466314355e-12
5794 2.4975577162e-12
5795 2.48245868306e-12
5796 2.4753532557e-12
5797 2.46203057941e-12
5798 2.45492515205e-12
5799 2.44160247576e-12
5800 2.43360886998e-12
5801 2.42028619368e-12
5802 2.41318076633e-12
5803 2.39896991161e-12
5804 2.39275266267e-12
5805 2.37942998638e-12
5806 2.37321273744e-12
5807 2.35989006114e-12
5808 2.35278463379e-12
5809 2.33857377907e-12
5810 2.33324470855e-12
5811 2.31992203226e-12
5812 2.3128166049e-12
5813 2.30127028544e-12
5814 2.29238850125e-12
5815 2.28084218179e-12
5816 2.27462493285e-12
5817 2.26130225656e-12
5818 2.25508500762e-12
5819 2.24265050974e-12
5820 2.23554508239e-12
5821 2.22488694135e-12
5822 2.21689333557e-12
5823 2.2044588377e-12
5824 2.19912976718e-12
5825 2.18580709088e-12
5826 2.18047802036e-12
5827 2.16626716565e-12
5828 2.16182627355e-12
5829 2.15027995409e-12
5830 2.14317452674e-12
5831 2.13074002886e-12
5832 2.12541095834e-12
5833 2.11297646047e-12
5834 2.10675921153e-12
5835 2.09432471365e-12
5836 2.08899564313e-12
5837 2.07744932368e-12
5838 2.07034389632e-12
5839 2.05968575528e-12
5840 2.05346850635e-12
5841 2.04192218689e-12
5842 2.03659311637e-12
5843 2.02504679692e-12
5844 2.01882954798e-12
5845 2.00817140694e-12
5846 2.00284233642e-12
5847 1.99129601697e-12
5848 1.98596694645e-12
5849 1.97264427015e-12
5850 1.96820337806e-12
5851 1.9566570586e-12
5852 1.9522161665e-12
5853 1.94066984704e-12
5854 1.93534077653e-12
5855 1.92379445707e-12
5856 1.92024174339e-12
5857 1.90869542394e-12
5858 1.902478175e-12
5859 1.89182003396e-12
5860 1.88737914186e-12
5861 1.87494464399e-12
5862 1.87050375189e-12
5863 1.85984561085e-12
5864 1.85540471875e-12
5865 1.8438583993e-12
5866 1.8394175072e-12
5867 1.82964754458e-12
5868 1.82343029564e-12
5869 1.81366033303e-12
5870 1.80744308409e-12
5871 1.79856129989e-12
5872 1.79234405095e-12
5873 1.78346226676e-12
5874 1.77813319624e-12
5875 1.7674750552e-12
5876 1.76214598469e-12
5877 1.75237602207e-12
5878 1.74704695155e-12
5879 1.73816516735e-12
5880 1.73372427525e-12
5881 1.72306613422e-12
5882 1.71862524212e-12
5883 1.7088552795e-12
5884 1.70352620898e-12
5885 1.69464442479e-12
5886 1.69020353269e-12
5887 1.68043357007e-12
5888 1.67510449955e-12
5889 1.66533453694e-12
5890 1.66178182326e-12
5891 1.6502355038e-12
5892 1.64668279012e-12
5893 1.63868918435e-12
5894 1.63336011383e-12
5895 1.62447832963e-12
5896 1.61914925911e-12
5897 1.60849111808e-12
5898 1.6049384044e-12
5899 1.59694479862e-12
5900 1.59339208494e-12
5901 1.58273394391e-12
5902 1.57740487339e-12
5903 1.56941126761e-12
5904 1.56497037551e-12
5905 1.55608859131e-12
5906 1.55164769922e-12
5907 1.54276591502e-12
5908 1.53832502292e-12
5909 1.52944323872e-12
5910 1.52589052504e-12
5911 1.51612056243e-12
5912 1.51345602717e-12
5913 1.50457424297e-12
5914 1.49924517245e-12
5915 1.4921397451e-12
5916 1.487698853e-12
5917 1.4788170688e-12
5918 1.4743761767e-12
5919 1.46638257092e-12
5920 1.46282985725e-12
5921 1.45394807305e-12
5922 1.44950718095e-12
5923 1.44240175359e-12
5924 1.43796086149e-12
5925 1.42996725572e-12
5926 1.42552636362e-12
5927 1.41753275784e-12
5928 1.41309186574e-12
5929 1.40598643839e-12
5930 1.40154554629e-12
5931 1.39355194051e-12
5932 1.38911104841e-12
5933 1.38111744263e-12
5934 1.37845290737e-12
5935 1.36868294476e-12
5936 1.3660184095e-12
5937 1.35891298214e-12
5938 1.35536026846e-12
5939 1.34736666269e-12
5940 1.34203759217e-12
5941 1.33582034323e-12
5942 1.33226762955e-12
5943 1.32338584535e-12
5944 1.32160948851e-12
5945 1.31272770432e-12
5946 1.30917499064e-12
5947 1.30206956328e-12
5948 1.2985168496e-12
5949 1.29141142224e-12
5950 1.28785870857e-12
5951 1.28075328121e-12
5952 1.27631238911e-12
5953 1.26831878333e-12
5954 1.26476606965e-12
5955 1.2576606423e-12
5956 1.25499610704e-12
5957 1.24789067968e-12
5958 1.24522614442e-12
5959 1.23723253864e-12
5960 1.23279164654e-12
5961 1.22657439761e-12
5962 1.22302168393e-12
5963 1.21680443499e-12
5964 1.21325172131e-12
5965 1.20614629395e-12
5966 1.20348175869e-12
5967 1.19637633134e-12
5968 1.19282361766e-12
5969 1.18660636872e-12
5970 1.18305365504e-12
5971 1.17594822768e-12
5972 1.17328369242e-12
5973 1.16617826507e-12
5974 1.16262555139e-12
5975 1.15640830245e-12
5976 1.15196741035e-12
5977 1.14575016141e-12
5978 1.14397380457e-12
5979 1.13775655564e-12
5980 1.13242748512e-12
5981 1.1270984146e-12
5982 1.12354570092e-12
5983 1.1182166304e-12
5984 1.11555209514e-12
5985 1.10755848937e-12
5986 1.10578213253e-12
5987 1.09867670517e-12
5988 1.09601216991e-12
5989 1.08890674255e-12
5990 1.08624220729e-12
5991 1.08002495836e-12
5992 1.0773604231e-12
5993 1.07114317416e-12
5994 1.06759046048e-12
5995 1.06137321154e-12
5996 1.0595968547e-12
5997 1.05249142734e-12
5998 1.04982689209e-12
5999 1.04449782157e-12
6000 1.04183328631e-12
6001 1.03561603737e-12
6002 1.03117514527e-12
6003 1.02584607475e-12
6004 1.02318153949e-12
6005 1.01785246898e-12
6006 1.01607611214e-12
6007 1.00897068478e-12
6008 1.00630614952e-12
6009 1.000977079e-12
6010 9.97424365323e-13
6011 9.92095294805e-13
6012 9.89430759546e-13
6013 9.84101689028e-13
6014 9.80548975349e-13
6015 9.75219904831e-13
6016 9.72555369572e-13
6017 9.67226299053e-13
6018 9.64561763794e-13
6019 9.60120871696e-13
6020 9.56568158017e-13
6021 9.52127265919e-13
6022 9.4768637382e-13
6023 9.42357303302e-13
6024 9.40580946462e-13
6025 9.35251875944e-13
6026 9.31699162265e-13
6027 9.26370091747e-13
6028 9.25481913328e-13
6029 9.1837648597e-13
6030 9.16600129131e-13
6031 9.11271058612e-13
6032 9.09494701773e-13
6033 9.05053809674e-13
6034 9.01501095996e-13
6035 8.96172025477e-13
6036 8.94395668638e-13
6037 8.8729024128e-13
6038 8.86402062861e-13
6039 8.80184813923e-13
6040 8.78408457083e-13
6041 8.73967564985e-13
6042 8.71303029726e-13
6043 8.66862137627e-13
6044 8.63309423949e-13
6045 8.5886853185e-13
6046 8.56203996591e-13
6047 8.51763104492e-13
6048 8.49986747653e-13
6049 8.44657677135e-13
6050 8.41993141876e-13
6051 8.37552249777e-13
6052 8.34887714518e-13
6053 8.3044682242e-13
6054 8.27782287161e-13
6055 8.24229573482e-13
6056 8.20676859803e-13
6057 8.16235967704e-13
6058 8.13571432445e-13
6059 8.09130540347e-13
6060 8.07354183507e-13
6061 8.03801469829e-13
6062 8.0024875615e-13
6063 7.94919685632e-13
6064 7.93143328792e-13
6065 7.89590615113e-13
6066 7.87814258274e-13
6067 7.81597009336e-13
6068 7.78932474077e-13
6069 7.76267938818e-13
6070 7.73603403559e-13
6071 7.7005068988e-13
6072 7.67386154621e-13
6073 7.62945262522e-13
6074 7.61168905683e-13
6075 7.56728013585e-13
6076 7.54951656745e-13
6077 7.51398943066e-13
6078 7.46958050968e-13
6079 7.43405337289e-13
6080 7.4162898045e-13
6081 7.38076266771e-13
6082 7.35411731512e-13
6083 7.30970839413e-13
6084 7.28306304154e-13
6085 7.23865412056e-13
6086 7.22977233636e-13
6087 7.19424519957e-13
6088 7.15871806278e-13
6089 7.1143091418e-13
6090 7.1054273576e-13
6091 7.06990022081e-13
6092 7.03437308402e-13
6093 7.01660951563e-13
6094 6.97220059465e-13
6095 6.94555524205e-13
6096 6.92779167366e-13
6097 6.89226453687e-13
6098 6.86561918428e-13
6099 6.83897383169e-13
6100 6.8123284791e-13
6101 6.76791955811e-13
6102 6.75903777392e-13
6103 6.71462885293e-13
6104 6.70574706874e-13
6105 6.66133814775e-13
6106 6.64357457936e-13
6107 6.59916565837e-13
6108 6.58140208998e-13
6109 6.54587495319e-13
6110 6.5281113848e-13
6111 6.49258424801e-13
6112 6.48370246381e-13
6113 6.44817532702e-13
6114 6.42152997443e-13
6115 6.38600283764e-13
6116 6.35935748505e-13
6117 6.33271213246e-13
6118 6.31494856407e-13
6119 6.27942142728e-13
6120 6.25277607469e-13
6121 6.2083671537e-13
6122 6.2083671537e-13
6123 6.18172180111e-13
6124 6.15507644852e-13
6125 6.11954931173e-13
6126 6.10178574334e-13
6127 6.07514039075e-13
6128 6.03961325396e-13
6129 6.01296790137e-13
6130 6.00408611717e-13
6131 5.96855898038e-13
6132 5.95079541199e-13
6133 5.9152682752e-13
6134 5.88862292261e-13
6135 5.86197757002e-13
6136 5.85309578582e-13
6137 5.80868686484e-13
6138 5.79092329644e-13
6139 5.76427794385e-13
6140 5.74651437546e-13
6141 5.71986902287e-13
6142 5.69322367028e-13
6143 5.66657831769e-13
6144 5.65769653349e-13
6145 5.6221693967e-13
6146 5.6132876125e-13
6147 5.57776047572e-13
6148 5.55999690732e-13
6149 5.52446977053e-13
6150 5.51558798634e-13
6151 5.48006084955e-13
6152 5.47117906535e-13
6153 5.42677014437e-13
6154 5.41788836017e-13
6155 5.39124300758e-13
6156 5.38236122338e-13
6157 5.3379523024e-13
6158 5.3379523024e-13
6159 5.30242516561e-13
6160 5.28466159722e-13
6161 5.25801624462e-13
6162 5.23137089203e-13
6163 5.21360732364e-13
6164 5.19584375525e-13
6165 5.16919840265e-13
6166 5.15143483426e-13
6167 5.11590769747e-13
6168 5.10702591328e-13
6169 5.07149877649e-13
6170 5.0448534239e-13
6171 5.0359716397e-13
6172 5.01820807131e-13
6173 4.99156271871e-13
6174 4.98268093452e-13
6175 4.95603558193e-13
6176 4.93827201353e-13
6177 4.91162666094e-13
6178 4.89386309255e-13
6179 4.85833595576e-13
6180 4.85833595576e-13
6181 4.82280881897e-13
6182 4.81392703477e-13
6183 4.78728168218e-13
6184 4.76951811379e-13
6185 4.733990977e-13
6186 4.733990977e-13
6187 4.69846384021e-13
6188 4.68958205602e-13
6189 4.66293670343e-13
6190 4.64517313503e-13
6191 4.62740956664e-13
6192 4.61852778244e-13
6193 4.58300064565e-13
6194 4.57411886146e-13
6195 4.54747350886e-13
6196 4.52970994047e-13
6197 4.51194637208e-13
6198 4.50306458788e-13
6199 4.47641923529e-13
6200 4.46753745109e-13
6201 4.4408920985e-13
6202 4.42312853011e-13
6203 4.40536496171e-13
6204 4.38760139332e-13
6205 4.36095604073e-13
6206 4.35207425653e-13
6207 4.30766533555e-13
6208 4.31654711974e-13
6209 4.28990176715e-13
6210 4.27213819876e-13
6211 4.24549284617e-13
6212 4.24549284617e-13
6213 4.21884749358e-13
6214 4.20996570938e-13
6215 4.17443857259e-13
6216 4.17443857259e-13
6217 4.1389114358e-13
6218 4.13002965161e-13
6219 4.12114786741e-13
6220 4.09450251482e-13
6221 4.06785716223e-13
6222 4.05897537803e-13
6223 4.04121180964e-13
6224 4.02344824124e-13
6225 4.02344824124e-13
6226 3.99680288865e-13
6227 3.98792110445e-13
6228 3.96127575186e-13
6229 3.95239396767e-13
6230 3.92574861507e-13
6231 3.89910326248e-13
6232 3.89022147829e-13
6233 3.87245790989e-13
6234 3.8635761257e-13
6235 3.8458125573e-13
6236 3.81916720471e-13
6237 3.81028542051e-13
6238 3.79252185212e-13
6239 3.76587649953e-13
6240 3.75699471533e-13
6241 3.74811293113e-13
6242 3.73034936274e-13
6243 3.71258579435e-13
6244 3.71258579435e-13
6245 3.68594044176e-13
6246 3.65929508916e-13
6247 3.65929508916e-13
6248 3.64153152077e-13
6249 3.62376795238e-13
6250 3.61488616818e-13
6251 3.59712259979e-13
6252 3.57935903139e-13
6253 3.561595463e-13
6254 3.53495011041e-13
6255 3.5438318946e-13
6256 3.52606832621e-13
6257 3.49942297362e-13
6258 3.49054118942e-13
6259 3.46389583683e-13
6260 3.46389583683e-13
6261 3.44613226844e-13
6262 3.41948691585e-13
6263 3.41060513165e-13
6264 3.39284156325e-13
6265 3.38395977906e-13
6266 3.36619621066e-13
6267 3.34843264227e-13
6268 3.33955085807e-13
6269 3.31290550548e-13
6270 3.31290550548e-13
6271 3.29514193709e-13
6272 3.28626015289e-13
6273 3.2684965845e-13
6274 3.24185123191e-13
6275 3.2507330161e-13
6276 3.24185123191e-13
6277 3.22408766351e-13
6278 3.21520587931e-13
6279 3.18856052672e-13
6280 3.17967874253e-13
6281 3.16191517413e-13
6282 3.14415160574e-13
6283 3.13526982154e-13
6284 3.11750625315e-13
6285 3.09974268475e-13
6286 3.09086090056e-13
6287 3.08197911636e-13
6288 3.07309733216e-13
6289 3.04645197957e-13
6290 3.05533376377e-13
6291 3.03757019537e-13
6292 3.02868841118e-13
6293 3.00204305859e-13
6294 2.99316127439e-13
6295 2.98427949019e-13
6296 2.9665159218e-13
6297 2.9487523534e-13
6298 2.93987056921e-13
6299 2.92210700081e-13
6300 2.91322521662e-13
6301 2.90434343242e-13
6302 2.89546164822e-13
6303 2.87769807983e-13
6304 2.86881629563e-13
6305 2.85105272724e-13
6306 2.85993451143e-13
6307 2.82440737465e-13
6308 2.82440737465e-13
6309 2.80664380625e-13
6310 2.80664380625e-13
6311 2.77999845366e-13
6312 2.77999845366e-13
6313 2.75335310107e-13
6314 2.75335310107e-13
6315 2.73558953268e-13
6316 2.73558953268e-13
6317 2.71782596428e-13
6318 2.70894418009e-13
6319 2.68229882749e-13
6320 2.68229882749e-13
6321 2.6645352591e-13
6322 2.6556534749e-13
6323 2.63788990651e-13
6324 2.64677169071e-13
6325 2.62900812231e-13
6326 2.62012633812e-13
6327 2.59348098552e-13
6328 2.59348098552e-13
6329 2.57571741713e-13
6330 2.57571741713e-13
6331 2.54907206454e-13
6332 2.55795384874e-13
6333 2.54019028034e-13
6334 2.53130849615e-13
6335 2.51354492775e-13
6336 2.51354492775e-13
6337 2.48689957516e-13
6338 2.48689957516e-13
6339 2.47801779096e-13
6340 2.46025422257e-13
6341 2.45137243837e-13
6342 2.44249065418e-13
6343 2.42472708578e-13
6344 2.41584530158e-13
6345 2.40696351739e-13
6346 2.39808173319e-13
6347 2.39808173319e-13
6348 2.3714363806e-13
6349 2.3714363806e-13
6350 2.3714363806e-13
6351 2.35367281221e-13
6352 2.34479102801e-13
6353 2.32702745961e-13
6354 2.31814567542e-13
6355 2.30926389122e-13
6356 2.30926389122e-13
6357 2.29150032283e-13
6358 2.28261853863e-13
6359 2.28261853863e-13
6360 2.26485497024e-13
6361 2.25597318604e-13
6362 2.24709140184e-13
6363 2.24709140184e-13
6364 2.22044604925e-13
6365 2.22044604925e-13
6366 2.22044604925e-13
6367 2.19380069666e-13
6368 2.19380069666e-13
6369 2.18491891246e-13
6370 2.17603712827e-13
6371 2.16715534407e-13
6372 2.15827355987e-13
6373 2.14050999148e-13
6374 2.14050999148e-13
6375 2.13162820728e-13
6376 2.11386463889e-13
6377 2.11386463889e-13
6378 2.09610107049e-13
6379 2.09610107049e-13
6380 2.0872192863e-13
6381 2.0694557179e-13
6382 2.0605739337e-13
6383 2.0605739337e-13
6384 2.05169214951e-13
6385 2.03392858111e-13
6386 2.02504679692e-13
6387 2.02504679692e-13
6388 2.00728322852e-13
6389 2.01616501272e-13
6390 1.99840144433e-13
6391 1.98951966013e-13
6392 1.98951966013e-13
6393 1.97175609173e-13
6394 1.95399252334e-13
6395 1.95399252334e-13
6396 1.95399252334e-13
6397 1.92734717075e-13
6398 1.92734717075e-13
6399 1.92734717075e-13
6400 1.91846538655e-13
6401 1.90958360236e-13
6402 1.89182003396e-13
6403 1.89182003396e-13
6404 1.89182003396e-13
6405 1.87405646557e-13
6406 1.87405646557e-13
6407 1.84741111298e-13
6408 1.85629289717e-13
6409 1.84741111298e-13
6410 1.82964754458e-13
6411 1.82076576039e-13
6412 1.82964754458e-13
6413 1.82076576039e-13
6414 1.81188397619e-13
6415 1.80300219199e-13
6416 1.7852386236e-13
6417 1.7852386236e-13
6418 1.7852386236e-13
6419 1.75859327101e-13
6420 1.75859327101e-13
6421 1.75859327101e-13
6422 1.74971148681e-13
6423 1.73194791842e-13
6424 1.73194791842e-13
6425 1.72306613422e-13
6426 1.72306613422e-13
6427 1.70530256582e-13
6428 1.70530256582e-13
6429 1.68753899743e-13
6430 1.68753899743e-13
6431 1.68753899743e-13
6432 1.66977542904e-13
6433 1.66977542904e-13
6434 1.65201186064e-13
6435 1.65201186064e-13
6436 1.65201186064e-13
6437 1.63424829225e-13
6438 1.63424829225e-13
6439 1.61648472385e-13
6440 1.62536650805e-13
6441 1.62536650805e-13
6442 1.60760293966e-13
6443 1.59872115546e-13
6444 1.58983937126e-13
6445 1.57207580287e-13
6446 1.57207580287e-13
6447 1.57207580287e-13
6448 1.55431223448e-13
6449 1.55431223448e-13
6450 1.54543045028e-13
6451 1.55431223448e-13
6452 1.51878509769e-13
6453 1.51878509769e-13
6454 1.52766688188e-13
6455 1.51878509769e-13
6456 1.51878509769e-13
6457 1.50990331349e-13
6458 1.50102152929e-13
6459 1.4832579609e-13
6460 1.4832579609e-13
6461 1.4743761767e-13
6462 1.4743761767e-13
6463 1.46549439251e-13
6464 1.4743761767e-13
6465 1.46549439251e-13
6466 1.44773082411e-13
6467 1.44773082411e-13
6468 1.43884903991e-13
6469 1.42996725572e-13
6470 1.42108547152e-13
6471 1.41220368732e-13
6472 1.41220368732e-13
6473 1.40332190313e-13
6474 1.39444011893e-13
6475 1.40332190313e-13
6476 1.39444011893e-13
6477 1.39444011893e-13
6478 1.38555833473e-13
6479 1.36779476634e-13
6480 1.37667655054e-13
6481 1.35891298214e-13
6482 1.36779476634e-13
6483 1.35891298214e-13
6484 1.34114941375e-13
6485 1.34114941375e-13
6486 1.33226762955e-13
6487 1.32338584535e-13
6488 1.32338584535e-13
6489 1.32338584535e-13
6490 1.31450406116e-13
6491 1.30562227696e-13
6492 1.29674049276e-13
6493 1.29674049276e-13
6494 1.28785870857e-13
6495 1.27897692437e-13
6496 1.27897692437e-13
6497 1.26121335597e-13
6498 1.27009514017e-13
6499 1.25233157178e-13
6500 1.26121335597e-13
6501 1.25233157178e-13
6502 1.24344978758e-13
6503 1.23456800338e-13
6504 1.23456800338e-13
6505 1.23456800338e-13
6506 1.22568621919e-13
6507 1.21680443499e-13
6508 1.22568621919e-13
6509 1.22568621919e-13
6510 1.20792265079e-13
6511 1.1901590824e-13
6512 1.1990408666e-13
6513 1.1901590824e-13
6514 1.1990408666e-13
6515 1.1901590824e-13
6516 1.1812772982e-13
6517 1.1812772982e-13
6518 1.16351372981e-13
6519 1.15463194561e-13
6520 1.16351372981e-13
6521 1.14575016141e-13
6522 1.14575016141e-13
6523 1.14575016141e-13
6524 1.13686837722e-13
6525 1.13686837722e-13
6526 1.13686837722e-13
6527 1.12798659302e-13
6528 1.11910480882e-13
6529 1.11910480882e-13
6530 1.10134124043e-13
6531 1.11022302463e-13
6532 1.10134124043e-13
6533 1.10134124043e-13
6534 1.10134124043e-13
6535 1.07469588784e-13
6536 1.07469588784e-13
6537 1.07469588784e-13
6538 1.08357767203e-13
6539 1.06581410364e-13
6540 1.05693231944e-13
6541 1.04805053525e-13
6542 1.06581410364e-13
6543 1.04805053525e-13
6544 1.04805053525e-13
6545 1.03916875105e-13
6546 1.03028696685e-13
6547 1.03028696685e-13
6548 1.03028696685e-13
6549 1.03028696685e-13
6550 1.01252339846e-13
6551 1.01252339846e-13
6552 1.01252339846e-13
6553 1.00364161426e-13
6554 1.00364161426e-13
6555 9.94759830064e-14
6556 9.94759830064e-14
6557 9.85878045867e-14
6558 9.94759830064e-14
6559 9.85878045867e-14
6560 9.85878045867e-14
6561 9.68114477473e-14
6562 9.68114477473e-14
6563 9.59232693276e-14
6564 9.59232693276e-14
6565 9.59232693276e-14
6566 9.41469124882e-14
6567 9.41469124882e-14
6568 9.41469124882e-14
6569 9.41469124882e-14
6570 9.41469124882e-14
6571 9.32587340685e-14
6572 9.32587340685e-14
6573 9.14823772291e-14
6574 9.14823772291e-14
6575 9.05941988094e-14
6576 9.14823772291e-14
6577 9.14823772291e-14
6578 9.14823772291e-14
6579 8.97060203897e-14
6580 8.97060203897e-14
6581 8.881784197e-14
6582 8.881784197e-14
6583 8.79296635503e-14
6584 8.97060203897e-14
6585 8.70414851306e-14
6586 8.881784197e-14
6587 8.79296635503e-14
6588 8.70414851306e-14
6589 8.70414851306e-14
6590 8.52651282912e-14
6591 8.61533067109e-14
6592 8.61533067109e-14
6593 8.52651282912e-14
6594 8.43769498715e-14
6595 8.52651282912e-14
6596 8.34887714518e-14
6597 8.26005930321e-14
6598 8.43769498715e-14
6599 8.34887714518e-14
6600 8.26005930321e-14
6601 8.26005930321e-14
6602 8.17124146124e-14
6603 8.17124146124e-14
6604 8.17124146124e-14
6605 8.08242361927e-14
6606 8.17124146124e-14
6607 8.08242361927e-14
6608 8.08242361927e-14
6609 7.9936057773e-14
6610 7.9936057773e-14
6611 7.81597009336e-14
6612 7.81597009336e-14
6613 7.81597009336e-14
6614 7.72715225139e-14
6615 7.81597009336e-14
6616 7.72715225139e-14
6617 7.63833440942e-14
6618 7.72715225139e-14
6619 7.63833440942e-14
6620 7.72715225139e-14
6621 7.54951656745e-14
6622 7.54951656745e-14
6623 7.54951656745e-14
6624 7.46069872548e-14
6625 7.37188088351e-14
6626 7.46069872548e-14
6627 7.37188088351e-14
6628 7.37188088351e-14
6629 7.28306304154e-14
6630 7.37188088351e-14
6631 7.28306304154e-14
6632 7.19424519957e-14
6633 7.28306304154e-14
6634 7.1054273576e-14
6635 7.19424519957e-14
6636 7.19424519957e-14
6637 7.1054273576e-14
6638 7.1054273576e-14
6639 6.92779167366e-14
6640 6.92779167366e-14
6641 7.1054273576e-14
6642 7.01660951563e-14
6643 6.92779167366e-14
6644 6.83897383169e-14
6645 6.83897383169e-14
6646 6.83897383169e-14
6647 6.75015598972e-14
6648 6.92779167366e-14
6649 6.83897383169e-14
6650 6.83897383169e-14
6651 6.57252030578e-14
6652 6.66133814775e-14
6653 6.57252030578e-14
6654 6.66133814775e-14
6655 6.57252030578e-14
6656 6.57252030578e-14
6657 6.48370246381e-14
6658 6.48370246381e-14
6659 6.48370246381e-14
6660 6.48370246381e-14
6661 6.39488462184e-14
6662 6.39488462184e-14
6663 6.39488462184e-14
6664 6.39488462184e-14
6665 6.2172489379e-14
6666 6.30606677987e-14
6667 6.2172489379e-14
6668 6.2172489379e-14
6669 6.2172489379e-14
6670 6.12843109593e-14
6671 6.2172489379e-14
6672 6.03961325396e-14
6673 6.03961325396e-14
6674 6.03961325396e-14
6675 6.12843109593e-14
6676 5.95079541199e-14
6677 6.03961325396e-14
6678 6.03961325396e-14
6679 6.03961325396e-14
6680 6.03961325396e-14
6681 5.77315972805e-14
6682 5.95079541199e-14
6683 5.86197757002e-14
6684 5.86197757002e-14
6685 5.77315972805e-14
6686 5.77315972805e-14
6687 5.68434188608e-14
6688 5.77315972805e-14
6689 5.77315972805e-14
6690 5.68434188608e-14
6691 5.68434188608e-14
6692 5.59552404411e-14
6693 5.68434188608e-14
6694 5.68434188608e-14
6695 5.59552404411e-14
6696 5.59552404411e-14
6697 5.50670620214e-14
6698 5.3290705182e-14
6699 5.50670620214e-14
6700 5.41788836017e-14
6701 5.41788836017e-14
6702 5.59552404411e-14
6703 5.3290705182e-14
6704 5.50670620214e-14
6705 5.3290705182e-14
6706 5.3290705182e-14
6707 5.3290705182e-14
6708 5.3290705182e-14
6709 5.24025267623e-14
6710 5.15143483426e-14
6711 5.15143483426e-14
6712 5.24025267623e-14
6713 5.24025267623e-14
6714 5.24025267623e-14
6715 5.15143483426e-14
6716 5.06261699229e-14
6717 5.15143483426e-14
6718 5.06261699229e-14
6719 5.06261699229e-14
6720 5.06261699229e-14
6721 5.06261699229e-14
6722 5.06261699229e-14
6723 4.97379915032e-14
6724 4.97379915032e-14
6725 4.88498130835e-14
6726 4.88498130835e-14
6727 4.88498130835e-14
6728 4.88498130835e-14
6729 4.79616346638e-14
6730 4.79616346638e-14
6731 4.79616346638e-14
6732 4.79616346638e-14
6733 4.70734562441e-14
6734 4.79616346638e-14
6735 4.79616346638e-14
6736 4.70734562441e-14
6737 4.61852778244e-14
6738 4.70734562441e-14
6739 4.70734562441e-14
6740 4.61852778244e-14
6741 4.61852778244e-14
6742 4.52970994047e-14
6743 4.61852778244e-14
6744 4.61852778244e-14
6745 4.61852778244e-14
6746 4.52970994047e-14
6747 4.4408920985e-14
6748 4.52970994047e-14
6749 4.52970994047e-14
6750 4.52970994047e-14
6751 4.4408920985e-14
6752 4.4408920985e-14
6753 4.35207425653e-14
6754 4.35207425653e-14
6755 4.35207425653e-14
6756 4.4408920985e-14
6757 4.26325641456e-14
6758 4.26325641456e-14
6759 4.17443857259e-14
6760 4.17443857259e-14
6761 4.26325641456e-14
6762 4.17443857259e-14
6763 4.26325641456e-14
6764 4.08562073062e-14
6765 4.26325641456e-14
6766 4.26325641456e-14
6767 4.17443857259e-14
6768 4.26325641456e-14
6769 4.08562073062e-14
6770 4.08562073062e-14
6771 4.17443857259e-14
6772 3.99680288865e-14
6773 3.99680288865e-14
6774 3.99680288865e-14
6775 3.99680288865e-14
6776 3.99680288865e-14
6777 3.99680288865e-14
6778 3.90798504668e-14
6779 3.90798504668e-14
6780 3.90798504668e-14
6781 3.90798504668e-14
6782 3.81916720471e-14
6783 3.81916720471e-14
6784 3.81916720471e-14
6785 3.90798504668e-14
6786 3.90798504668e-14
6787 3.81916720471e-14
6788 3.90798504668e-14
6789 3.90798504668e-14
6790 3.73034936274e-14
6791 3.73034936274e-14
6792 3.73034936274e-14
6793 3.64153152077e-14
6794 3.81916720471e-14
6795 3.73034936274e-14
6796 3.73034936274e-14
6797 3.64153152077e-14
6798 3.64153152077e-14
6799 3.64153152077e-14
6800 3.64153152077e-14
6801 3.5527136788e-14
6802 3.46389583683e-14
6803 3.5527136788e-14
6804 3.64153152077e-14
6805 3.64153152077e-14
6806 3.64153152077e-14
6807 3.5527136788e-14
6808 3.5527136788e-14
6809 3.46389583683e-14
6810 3.46389583683e-14
6811 3.46389583683e-14
6812 3.5527136788e-14
6813 3.46389583683e-14
6814 3.46389583683e-14
6815 3.37507799486e-14
6816 3.46389583683e-14
6817 3.37507799486e-14
6818 3.37507799486e-14
6819 3.28626015289e-14
6820 3.37507799486e-14
6821 3.28626015289e-14
6822 3.46389583683e-14
6823 3.19744231092e-14
6824 3.28626015289e-14
6825 3.19744231092e-14
6826 3.37507799486e-14
6827 3.19744231092e-14
6828 3.19744231092e-14
6829 3.28626015289e-14
6830 3.19744231092e-14
6831 3.19744231092e-14
6832 3.28626015289e-14
6833 3.19744231092e-14
6834 3.10862446895e-14
6835 3.19744231092e-14
6836 3.19744231092e-14
6837 3.10862446895e-14
6838 3.10862446895e-14
6839 2.93098878501e-14
6840 3.10862446895e-14
6841 3.10862446895e-14
6842 3.01980662698e-14
6843 3.01980662698e-14
6844 3.01980662698e-14
6845 2.93098878501e-14
6846 3.10862446895e-14
6847 3.01980662698e-14
6848 2.93098878501e-14
6849 2.93098878501e-14
6850 3.01980662698e-14
6851 2.93098878501e-14
6852 2.93098878501e-14
6853 3.01980662698e-14
6854 2.84217094304e-14
6855 3.01980662698e-14
6856 2.84217094304e-14
6857 3.01980662698e-14
6858 3.01980662698e-14
6859 2.93098878501e-14
6860 2.84217094304e-14
6861 2.84217094304e-14
6862 2.84217094304e-14
6863 2.84217094304e-14
6864 2.84217094304e-14
6865 2.75335310107e-14
6866 2.75335310107e-14
6867 2.84217094304e-14
6868 2.84217094304e-14
6869 2.75335310107e-14
6870 2.57571741713e-14
6871 2.75335310107e-14
6872 2.57571741713e-14
6873 2.75335310107e-14
6874 2.6645352591e-14
6875 2.6645352591e-14
6876 2.75335310107e-14
6877 2.6645352591e-14
6878 2.6645352591e-14
6879 2.6645352591e-14
6880 2.6645352591e-14
6881 2.6645352591e-14
6882 2.6645352591e-14
6883 2.57571741713e-14
6884 2.6645352591e-14
6885 2.48689957516e-14
6886 2.6645352591e-14
6887 2.6645352591e-14
6888 2.57571741713e-14
6889 2.57571741713e-14
6890 2.48689957516e-14
6891 2.48689957516e-14
6892 2.48689957516e-14
6893 2.48689957516e-14
6894 2.48689957516e-14
6895 2.48689957516e-14
6896 2.48689957516e-14
6897 2.48689957516e-14
6898 2.39808173319e-14
6899 2.48689957516e-14
6900 2.39808173319e-14
6901 2.39808173319e-14
6902 2.30926389122e-14
6903 2.30926389122e-14
6904 2.30926389122e-14
6905 2.39808173319e-14
6906 2.30926389122e-14
6907 2.48689957516e-14
6908 2.30926389122e-14
6909 2.30926389122e-14
6910 2.22044604925e-14
6911 2.22044604925e-14
6912 2.22044604925e-14
6913 2.30926389122e-14
6914 2.30926389122e-14
6915 2.30926389122e-14
6916 2.30926389122e-14
6917 2.30926389122e-14
6918 2.39808173319e-14
6919 2.30926389122e-14
6920 2.22044604925e-14
6921 2.22044604925e-14
6922 2.22044604925e-14
6923 2.30926389122e-14
6924 2.13162820728e-14
6925 2.22044604925e-14
6926 2.13162820728e-14
6927 2.13162820728e-14
6928 2.13162820728e-14
6929 2.13162820728e-14
6930 2.13162820728e-14
6931 2.22044604925e-14
6932 2.22044604925e-14
6933 2.22044604925e-14
6934 2.04281036531e-14
6935 2.04281036531e-14
6936 2.13162820728e-14
6937 2.13162820728e-14
6938 2.04281036531e-14
6939 2.04281036531e-14
6940 2.04281036531e-14
6941 2.13162820728e-14
6942 2.13162820728e-14
6943 2.22044604925e-14
6944 2.13162820728e-14
6945 1.95399252334e-14
6946 1.95399252334e-14
6947 1.95399252334e-14
6948 2.04281036531e-14
6949 2.04281036531e-14
6950 1.86517468137e-14
6951 2.04281036531e-14
6952 2.04281036531e-14
6953 1.86517468137e-14
6954 1.95399252334e-14
6955 1.95399252334e-14
6956 1.95399252334e-14
6957 1.86517468137e-14
6958 1.95399252334e-14
6959 1.95399252334e-14
6960 2.04281036531e-14
6961 2.04281036531e-14
6962 1.95399252334e-14
6963 2.04281036531e-14
6964 1.86517468137e-14
6965 1.86517468137e-14
6966 1.95399252334e-14
6967 1.86517468137e-14
6968 1.86517468137e-14
6969 2.04281036531e-14
6970 1.86517468137e-14
6971 1.7763568394e-14
6972 1.86517468137e-14
6973 1.68753899743e-14
6974 1.86517468137e-14
6975 1.95399252334e-14
6976 1.7763568394e-14
6977 1.86517468137e-14
6978 1.7763568394e-14
6979 1.7763568394e-14
6980 1.68753899743e-14
6981 1.7763568394e-14
6982 1.7763568394e-14
6983 1.7763568394e-14
6984 1.68753899743e-14
6985 1.7763568394e-14
6986 1.68753899743e-14
6987 1.68753899743e-14
6988 1.7763568394e-14
6989 1.7763568394e-14
6990 1.68753899743e-14
6991 1.68753899743e-14
6992 1.68753899743e-14
6993 1.59872115546e-14
6994 1.7763568394e-14
6995 1.68753899743e-14
6996 1.59872115546e-14
6997 1.68753899743e-14
6998 1.68753899743e-14
6999 1.68753899743e-14
7000 1.68753899743e-14
7001 1.59872115546e-14
7002 1.59872115546e-14
7003 1.68753899743e-14
7004 1.59872115546e-14
7005 1.59872115546e-14
7006 1.59872115546e-14
7007 1.59872115546e-14
7008 1.59872115546e-14
7009 1.59872115546e-14
7010 1.59872115546e-14
7011 1.59872115546e-14
7012 1.50990331349e-14
7013 1.59872115546e-14
7014 1.59872115546e-14
7015 1.59872115546e-14
7016 1.59872115546e-14
7017 1.50990331349e-14
7018 1.50990331349e-14
7019 1.59872115546e-14
7020 1.42108547152e-14
7021 1.42108547152e-14
7022 1.50990331349e-14
7023 1.59872115546e-14
7024 1.50990331349e-14
7025 1.42108547152e-14
7026 1.59872115546e-14
7027 1.50990331349e-14
7028 1.50990331349e-14
7029 1.50990331349e-14
7030 1.42108547152e-14
7031 1.50990331349e-14
7032 1.42108547152e-14
7033 1.42108547152e-14
7034 1.50990331349e-14
7035 1.42108547152e-14
7036 1.42108547152e-14
7037 1.50990331349e-14
7038 1.50990331349e-14
7039 1.42108547152e-14
7040 1.33226762955e-14
7041 1.42108547152e-14
7042 1.42108547152e-14
7043 1.42108547152e-14
7044 1.42108547152e-14
7045 1.33226762955e-14
7046 1.42108547152e-14
7047 1.33226762955e-14
7048 1.33226762955e-14
7049 1.50990331349e-14
7050 1.33226762955e-14
7051 1.33226762955e-14
7052 1.24344978758e-14
7053 1.33226762955e-14
7054 1.42108547152e-14
7055 1.33226762955e-14
7056 1.33226762955e-14
7057 1.42108547152e-14
7058 1.33226762955e-14
7059 1.33226762955e-14
7060 1.24344978758e-14
7061 1.24344978758e-14
7062 1.42108547152e-14
7063 1.24344978758e-14
7064 1.33226762955e-14
7065 1.24344978758e-14
7066 1.24344978758e-14
7067 1.15463194561e-14
7068 1.33226762955e-14
7069 1.24344978758e-14
7070 1.15463194561e-14
7071 1.33226762955e-14
7072 1.24344978758e-14
7073 1.24344978758e-14
7074 1.33226762955e-14
7075 1.15463194561e-14
7076 1.15463194561e-14
7077 1.33226762955e-14
7078 1.06581410364e-14
7079 1.15463194561e-14
7080 1.24344978758e-14
7081 1.24344978758e-14
7082 1.24344978758e-14
7083 1.15463194561e-14
7084 1.33226762955e-14
7085 1.33226762955e-14
7086 1.15463194561e-14
7087 1.24344978758e-14
7088 1.15463194561e-14
7089 1.24344978758e-14
7090 1.24344978758e-14
7091 1.15463194561e-14
7092 1.24344978758e-14
7093 1.24344978758e-14
7094 1.24344978758e-14
7095 1.06581410364e-14
7096 1.15463194561e-14
7097 1.15463194561e-14
7098 1.24344978758e-14
7099 1.15463194561e-14
7100 1.15463194561e-14
7101 1.06581410364e-14
7102 1.15463194561e-14
7103 1.15463194561e-14
7104 1.15463194561e-14
7105 1.24344978758e-14
7106 1.15463194561e-14
7107 1.15463194561e-14
7108 1.15463194561e-14
7109 1.15463194561e-14
7110 9.7699626167e-15
7111 1.06581410364e-14
7112 1.06581410364e-14
7113 1.15463194561e-14
7114 1.15463194561e-14
7115 1.06581410364e-14
7116 1.06581410364e-14
7117 1.15463194561e-14
7118 1.15463194561e-14
7119 1.06581410364e-14
7120 1.24344978758e-14
7121 9.7699626167e-15
7122 1.06581410364e-14
7123 1.06581410364e-14
7124 9.7699626167e-15
7125 9.7699626167e-15
7126 9.7699626167e-15
7127 1.06581410364e-14
7128 9.7699626167e-15
7129 9.7699626167e-15
7130 1.06581410364e-14
7131 1.06581410364e-14
7132 1.06581410364e-14
7133 9.7699626167e-15
7134 9.7699626167e-15
7135 9.7699626167e-15
7136 9.7699626167e-15
7137 1.06581410364e-14
7138 9.7699626167e-15
7139 9.7699626167e-15
7140 1.06581410364e-14
7141 8.881784197e-15
7142 1.06581410364e-14
7143 1.06581410364e-14
7144 9.7699626167e-15
7145 9.7699626167e-15
7146 9.7699626167e-15
7147 9.7699626167e-15
7148 8.881784197e-15
7149 9.7699626167e-15
7150 8.881784197e-15
7151 8.881784197e-15
7152 8.881784197e-15
7153 8.881784197e-15
7154 8.881784197e-15
7155 8.881784197e-15
7156 1.06581410364e-14
7157 8.881784197e-15
7158 1.06581410364e-14
7159 9.7699626167e-15
7160 8.881784197e-15
7161 8.881784197e-15
7162 1.06581410364e-14
7163 9.7699626167e-15
7164 9.7699626167e-15
7165 9.7699626167e-15
7166 7.9936057773e-15
7167 8.881784197e-15
7168 8.881784197e-15
7169 8.881784197e-15
7170 8.881784197e-15
7171 8.881784197e-15
7172 8.881784197e-15
7173 9.7699626167e-15
7174 7.9936057773e-15
7175 7.9936057773e-15
7176 8.881784197e-15
7177 7.9936057773e-15
7178 7.9936057773e-15
7179 7.9936057773e-15
7180 8.881784197e-15
7181 7.9936057773e-15
7182 8.881784197e-15
7183 8.881784197e-15
7184 8.881784197e-15
7185 8.881784197e-15
7186 7.9936057773e-15
7187 8.881784197e-15
7188 7.9936057773e-15
7189 7.9936057773e-15
7190 7.9936057773e-15
7191 8.881784197e-15
7192 7.9936057773e-15
7193 7.9936057773e-15
7194 7.9936057773e-15
7195 7.9936057773e-15
7196 7.9936057773e-15
7197 8.881784197e-15
7198 7.9936057773e-15
7199 7.9936057773e-15
7200 7.9936057773e-15
7201 7.9936057773e-15
7202 7.1054273576e-15
7203 7.9936057773e-15
7204 7.1054273576e-15
7205 7.9936057773e-15
7206 7.1054273576e-15
7207 8.881784197e-15
7208 7.1054273576e-15
7209 8.881784197e-15
7210 7.9936057773e-15
7211 7.9936057773e-15
7212 7.9936057773e-15
7213 7.9936057773e-15
7214 7.1054273576e-15
7215 7.9936057773e-15
7216 7.1054273576e-15
7217 6.2172489379e-15
7218 7.1054273576e-15
7219 7.1054273576e-15
7220 7.1054273576e-15
7221 7.1054273576e-15
7222 7.9936057773e-15
7223 7.9936057773e-15
7224 7.1054273576e-15
7225 7.9936057773e-15
7226 8.881784197e-15
7227 7.1054273576e-15
7228 6.2172489379e-15
7229 7.1054273576e-15
7230 7.1054273576e-15
7231 7.1054273576e-15
7232 7.1054273576e-15
7233 7.9936057773e-15
7234 7.1054273576e-15
7235 7.1054273576e-15
7236 6.2172489379e-15
7237 7.9936057773e-15
7238 6.2172489379e-15
7239 7.1054273576e-15
7240 7.1054273576e-15
7241 6.2172489379e-15
7242 7.1054273576e-15
7243 7.9936057773e-15
7244 7.1054273576e-15
7245 7.9936057773e-15
7246 7.1054273576e-15
7247 7.9936057773e-15
7248 7.1054273576e-15
7249 7.1054273576e-15
7250 6.2172489379e-15
7251 7.1054273576e-15
7252 7.1054273576e-15
7253 6.2172489379e-15
7254 6.2172489379e-15
7255 7.9936057773e-15
7256 5.3290705182e-15
7257 6.2172489379e-15
7258 6.2172489379e-15
7259 7.1054273576e-15
7260 7.1054273576e-15
7261 7.1054273576e-15
7262 7.1054273576e-15
7263 6.2172489379e-15
7264 7.1054273576e-15
7265 7.1054273576e-15
7266 7.1054273576e-15
7267 7.1054273576e-15
7268 5.3290705182e-15
7269 7.1054273576e-15
7270 7.1054273576e-15
7271 7.1054273576e-15
7272 7.1054273576e-15
7273 6.2172489379e-15
7274 7.1054273576e-15
7275 6.2172489379e-15
7276 5.3290705182e-15
7277 5.3290705182e-15
7278 5.3290705182e-15
7279 6.2172489379e-15
7280 6.2172489379e-15
7281 6.2172489379e-15
7282 6.2172489379e-15
7283 5.3290705182e-15
7284 6.2172489379e-15
7285 5.3290705182e-15
7286 6.2172489379e-15
7287 6.2172489379e-15
7288 6.2172489379e-15
7289 6.2172489379e-15
7290 6.2172489379e-15
7291 6.2172489379e-15
7292 6.2172489379e-15
7293 5.3290705182e-15
7294 5.3290705182e-15
7295 6.2172489379e-15
7296 5.3290705182e-15
7297 6.2172489379e-15
7298 6.2172489379e-15
7299 7.1054273576e-15
7300 6.2172489379e-15
7301 4.4408920985e-15
7302 5.3290705182e-15
7303 5.3290705182e-15
7304 6.2172489379e-15
7305 6.2172489379e-15
7306 6.2172489379e-15
7307 5.3290705182e-15
7308 6.2172489379e-15
7309 5.3290705182e-15
7310 6.2172489379e-15
7311 6.2172489379e-15
7312 5.3290705182e-15
7313 5.3290705182e-15
7314 5.3290705182e-15
7315 5.3290705182e-15
7316 6.2172489379e-15
7317 5.3290705182e-15
7318 4.4408920985e-15
7319 6.2172489379e-15
7320 5.3290705182e-15
7321 5.3290705182e-15
7322 5.3290705182e-15
7323 6.2172489379e-15
7324 5.3290705182e-15
7325 5.3290705182e-15
7326 6.2172489379e-15
7327 5.3290705182e-15
7328 5.3290705182e-15
7329 5.3290705182e-15
7330 6.2172489379e-15
7331 5.3290705182e-15
7332 5.3290705182e-15
7333 5.3290705182e-15
7334 5.3290705182e-15
7335 5.3290705182e-15
7336 5.3290705182e-15
7337 5.3290705182e-15
7338 6.2172489379e-15
7339 5.3290705182e-15
7340 4.4408920985e-15
7341 5.3290705182e-15
7342 5.3290705182e-15
7343 5.3290705182e-15
7344 5.3290705182e-15
7345 6.2172489379e-15
7346 5.3290705182e-15
7347 5.3290705182e-15
7348 5.3290705182e-15
7349 5.3290705182e-15
7350 5.3290705182e-15
7351 6.2172489379e-15
7352 4.4408920985e-15
7353 4.4408920985e-15
7354 6.2172489379e-15
7355 6.2172489379e-15
7356 4.4408920985e-15
7357 6.2172489379e-15
7358 6.2172489379e-15
7359 4.4408920985e-15
7360 5.3290705182e-15
7361 5.3290705182e-15
7362 6.2172489379e-15
7363 5.3290705182e-15
7364 5.3290705182e-15
7365 5.3290705182e-15
7366 5.3290705182e-15
7367 4.4408920985e-15
7368 4.4408920985e-15
7369 5.3290705182e-15
7370 4.4408920985e-15
7371 4.4408920985e-15
7372 5.3290705182e-15
7373 3.5527136788e-15
7374 5.3290705182e-15
7375 5.3290705182e-15
7376 5.3290705182e-15
7377 3.5527136788e-15
7378 5.3290705182e-15
7379 4.4408920985e-15
7380 4.4408920985e-15
7381 4.4408920985e-15
7382 2.6645352591e-15
7383 4.4408920985e-15
7384 4.4408920985e-15
7385 5.3290705182e-15
7386 4.4408920985e-15
7387 4.4408920985e-15
7388 5.3290705182e-15
7389 4.4408920985e-15
7390 4.4408920985e-15
7391 5.3290705182e-15
7392 4.4408920985e-15
7393 4.4408920985e-15
7394 3.5527136788e-15
7395 3.5527136788e-15
7396 4.4408920985e-15
7397 3.5527136788e-15
7398 5.3290705182e-15
7399 3.5527136788e-15
7400 3.5527136788e-15
7401 3.5527136788e-15
7402 2.6645352591e-15
7403 4.4408920985e-15
7404 4.4408920985e-15
7405 4.4408920985e-15
7406 4.4408920985e-15
7407 4.4408920985e-15
7408 4.4408920985e-15
7409 3.5527136788e-15
7410 4.4408920985e-15
7411 4.4408920985e-15
7412 3.5527136788e-15
7413 3.5527136788e-15
7414 3.5527136788e-15
7415 4.4408920985e-15
7416 4.4408920985e-15
7417 4.4408920985e-15
7418 5.3290705182e-15
7419 3.5527136788e-15
7420 4.4408920985e-15
7421 3.5527136788e-15
7422 4.4408920985e-15
7423 3.5527136788e-15
7424 4.4408920985e-15
7425 4.4408920985e-15
7426 3.5527136788e-15
7427 3.5527136788e-15
7428 4.4408920985e-15
7429 3.5527136788e-15
7430 4.4408920985e-15
7431 1.7763568394e-15
7432 3.5527136788e-15
7433 4.4408920985e-15
7434 4.4408920985e-15
7435 4.4408920985e-15
7436 3.5527136788e-15
7437 2.6645352591e-15
7438 4.4408920985e-15
7439 4.4408920985e-15
7440 3.5527136788e-15
7441 3.5527136788e-15
7442 4.4408920985e-15
7443 3.5527136788e-15
7444 4.4408920985e-15
7445 3.5527136788e-15
7446 4.4408920985e-15
7447 3.5527136788e-15
7448 4.4408920985e-15
7449 3.5527136788e-15
7450 3.5527136788e-15
7451 3.5527136788e-15
7452 3.5527136788e-15
7453 4.4408920985e-15
7454 3.5527136788e-15
7455 4.4408920985e-15
7456 3.5527136788e-15
7457 4.4408920985e-15
7458 4.4408920985e-15
7459 4.4408920985e-15
7460 4.4408920985e-15
7461 3.5527136788e-15
7462 5.3290705182e-15
7463 4.4408920985e-15
7464 4.4408920985e-15
7465 3.5527136788e-15
7466 3.5527136788e-15
7467 4.4408920985e-15
7468 4.4408920985e-15
7469 4.4408920985e-15
7470 4.4408920985e-15
7471 3.5527136788e-15
7472 5.3290705182e-15
7473 3.5527136788e-15
7474 2.6645352591e-15
7475 3.5527136788e-15
7476 3.5527136788e-15
7477 4.4408920985e-15
7478 3.5527136788e-15
7479 4.4408920985e-15
7480 3.5527136788e-15
7481 2.6645352591e-15
7482 2.6645352591e-15
7483 3.5527136788e-15
7484 3.5527136788e-15
7485 2.6645352591e-15
7486 3.5527136788e-15
7487 3.5527136788e-15
7488 3.5527136788e-15
7489 3.5527136788e-15
7490 3.5527136788e-15
7491 3.5527136788e-15
7492 3.5527136788e-15
7493 2.6645352591e-15
7494 3.5527136788e-15
7495 3.5527136788e-15
7496 3.5527136788e-15
7497 2.6645352591e-15
7498 4.4408920985e-15
7499 3.5527136788e-15
7500 4.4408920985e-15
7501 3.5527136788e-15
7502 2.6645352591e-15
7503 3.5527136788e-15
7504 3.5527136788e-15
7505 3.5527136788e-15
7506 3.5527136788e-15
7507 4.4408920985e-15
7508 3.5527136788e-15
7509 3.5527136788e-15
7510 3.5527136788e-15
7511 3.5527136788e-15
7512 3.5527136788e-15
7513 2.6645352591e-15
7514 3.5527136788e-15
7515 4.4408920985e-15
7516 2.6645352591e-15
7517 3.5527136788e-15
7518 2.6645352591e-15
7519 3.5527136788e-15
7520 3.5527136788e-15
7521 3.5527136788e-15
7522 2.6645352591e-15
7523 3.5527136788e-15
7524 3.5527136788e-15
7525 3.5527136788e-15
7526 3.5527136788e-15
7527 3.5527136788e-15
7528 3.5527136788e-15
7529 3.5527136788e-15
7530 3.5527136788e-15
7531 3.5527136788e-15
7532 1.7763568394e-15
7533 2.6645352591e-15
7534 1.7763568394e-15
7535 3.5527136788e-15
7536 2.6645352591e-15
7537 2.6645352591e-15
7538 3.5527136788e-15
7539 3.5527136788e-15
7540 3.5527136788e-15
7541 3.5527136788e-15
7542 3.5527136788e-15
7543 2.6645352591e-15
7544 3.5527136788e-15
7545 3.5527136788e-15
7546 4.4408920985e-15
7547 3.5527136788e-15
7548 3.5527136788e-15
7549 3.5527136788e-15
7550 2.6645352591e-15
7551 3.5527136788e-15
7552 3.5527136788e-15
7553 4.4408920985e-15
7554 2.6645352591e-15
7555 3.5527136788e-15
7556 2.6645352591e-15
7557 3.5527136788e-15
7558 3.5527136788e-15
7559 3.5527136788e-15
7560 2.6645352591e-15
7561 2.6645352591e-15
7562 2.6645352591e-15
7563 3.5527136788e-15
7564 3.5527136788e-15
7565 3.5527136788e-15
7566 3.5527136788e-15
7567 3.5527136788e-15
7568 2.6645352591e-15
7569 3.5527136788e-15
7570 2.6645352591e-15
7571 2.6645352591e-15
7572 2.6645352591e-15
7573 3.5527136788e-15
7574 2.6645352591e-15
7575 3.5527136788e-15
7576 2.6645352591e-15
7577 3.5527136788e-15
7578 3.5527136788e-15
7579 1.7763568394e-15
7580 3.5527136788e-15
7581 1.7763568394e-15
7582 2.6645352591e-15
7583 2.6645352591e-15
7584 3.5527136788e-15
7585 2.6645352591e-15
7586 2.6645352591e-15
7587 2.6645352591e-15
7588 2.6645352591e-15
7589 2.6645352591e-15
7590 2.6645352591e-15
7591 2.6645352591e-15
7592 3.5527136788e-15
7593 2.6645352591e-15
7594 2.6645352591e-15
7595 2.6645352591e-15
7596 2.6645352591e-15
7597 2.6645352591e-15
7598 3.5527136788e-15
7599 3.5527136788e-15
7600 2.6645352591e-15
7601 1.7763568394e-15
7602 2.6645352591e-15
7603 2.6645352591e-15
7604 1.7763568394e-15
7605 2.6645352591e-15
7606 2.6645352591e-15
7607 3.5527136788e-15
7608 2.6645352591e-15
7609 1.7763568394e-15
7610 2.6645352591e-15
7611 1.7763568394e-15
7612 2.6645352591e-15
7613 4.4408920985e-15
7614 2.6645352591e-15
7615 1.7763568394e-15
7616 2.6645352591e-15
7617 3.5527136788e-15
7618 2.6645352591e-15
7619 3.5527136788e-15
7620 1.7763568394e-15
7621 2.6645352591e-15
7622 2.6645352591e-15
7623 3.5527136788e-15
7624 3.5527136788e-15
7625 1.7763568394e-15
7626 3.5527136788e-15
7627 3.5527136788e-15
7628 2.6645352591e-15
7629 1.7763568394e-15
7630 2.6645352591e-15
7631 2.6645352591e-15
7632 2.6645352591e-15
7633 2.6645352591e-15
7634 2.6645352591e-15
7635 8.881784197e-16
7636 2.6645352591e-15
7637 1.7763568394e-15
7638 2.6645352591e-15
7639 2.6645352591e-15
7640 3.5527136788e-15
7641 1.7763568394e-15
7642 2.6645352591e-15
7643 3.5527136788e-15
7644 1.7763568394e-15
7645 3.5527136788e-15
7646 2.6645352591e-15
7647 2.6645352591e-15
7648 3.5527136788e-15
7649 2.6645352591e-15
7650 2.6645352591e-15
7651 3.5527136788e-15
7652 2.6645352591e-15
7653 3.5527136788e-15
7654 2.6645352591e-15
7655 2.6645352591e-15
7656 2.6645352591e-15
7657 2.6645352591e-15
7658 2.6645352591e-15
7659 2.6645352591e-15
7660 2.6645352591e-15
7661 1.7763568394e-15
7662 2.6645352591e-15
7663 2.6645352591e-15
7664 2.6645352591e-15
7665 2.6645352591e-15
7666 2.6645352591e-15
7667 2.6645352591e-15
7668 3.5527136788e-15
7669 3.5527136788e-15
7670 2.6645352591e-15
7671 2.6645352591e-15
7672 3.5527136788e-15
7673 2.6645352591e-15
7674 1.7763568394e-15
7675 2.6645352591e-15
7676 3.5527136788e-15
7677 2.6645352591e-15
7678 3.5527136788e-15
7679 2.6645352591e-15
7680 1.7763568394e-15
7681 2.6645352591e-15
7682 2.6645352591e-15
7683 2.6645352591e-15
7684 2.6645352591e-15
7685 2.6645352591e-15
7686 2.6645352591e-15
7687 3.5527136788e-15
7688 1.7763568394e-15
7689 2.6645352591e-15
7690 1.7763568394e-15
7691 2.6645352591e-15
7692 1.7763568394e-15
7693 2.6645352591e-15
7694 2.6645352591e-15
7695 3.5527136788e-15
7696 3.5527136788e-15
7697 2.6645352591e-15
7698 2.6645352591e-15
7699 1.7763568394e-15
7700 2.6645352591e-15
7701 2.6645352591e-15
7702 3.5527136788e-15
7703 1.7763568394e-15
7704 3.5527136788e-15
7705 2.6645352591e-15
7706 2.6645352591e-15
7707 2.6645352591e-15
7708 2.6645352591e-15
7709 2.6645352591e-15
7710 2.6645352591e-15
7711 2.6645352591e-15
7712 1.7763568394e-15
7713 1.7763568394e-15
7714 2.6645352591e-15
7715 1.7763568394e-15
7716 3.5527136788e-15
7717 2.6645352591e-15
7718 1.7763568394e-15
7719 2.6645352591e-15
7720 2.6645352591e-15
7721 2.6645352591e-15
7722 2.6645352591e-15
7723 2.6645352591e-15
7724 2.6645352591e-15
7725 2.6645352591e-15
7726 2.6645352591e-15
7727 1.7763568394e-15
7728 3.5527136788e-15
7729 1.7763568394e-15
7730 2.6645352591e-15
7731 2.6645352591e-15
7732 2.6645352591e-15
7733 1.7763568394e-15
7734 2.6645352591e-15
7735 1.7763568394e-15
7736 2.6645352591e-15
7737 1.7763568394e-15
7738 2.6645352591e-15
7739 1.7763568394e-15
7740 2.6645352591e-15
7741 2.6645352591e-15
7742 2.6645352591e-15
7743 1.7763568394e-15
7744 2.6645352591e-15
7745 2.6645352591e-15
7746 1.7763568394e-15
7747 2.6645352591e-15
7748 2.6645352591e-15
7749 1.7763568394e-15
7750 1.7763568394e-15
7751 2.6645352591e-15
7752 2.6645352591e-15
7753 2.6645352591e-15
7754 2.6645352591e-15
7755 2.6645352591e-15
7756 3.5527136788e-15
7757 2.6645352591e-15
7758 1.7763568394e-15
7759 1.7763568394e-15
7760 2.6645352591e-15
7761 2.6645352591e-15
7762 2.6645352591e-15
7763 1.7763568394e-15
7764 1.7763568394e-15
7765 1.7763568394e-15
7766 1.7763568394e-15
7767 1.7763568394e-15
7768 2.6645352591e-15
7769 1.7763568394e-15
7770 1.7763568394e-15
7771 1.7763568394e-15
7772 1.7763568394e-15
7773 2.6645352591e-15
7774 2.6645352591e-15
7775 1.7763568394e-15
7776 1.7763568394e-15
7777 1.7763568394e-15
7778 2.6645352591e-15
7779 2.6645352591e-15
7780 2.6645352591e-15
7781 2.6645352591e-15
7782 2.6645352591e-15
7783 2.6645352591e-15
7784 1.7763568394e-15
7785 8.881784197e-16
7786 1.7763568394e-15
7787 2.6645352591e-15
7788 1.7763568394e-15
7789 1.7763568394e-15
7790 2.6645352591e-15
7791 1.7763568394e-15
7792 1.7763568394e-15
7793 3.5527136788e-15
7794 1.7763568394e-15
7795 2.6645352591e-15
7796 1.7763568394e-15
7797 2.6645352591e-15
7798 2.6645352591e-15
7799 2.6645352591e-15
7800 2.6645352591e-15
7801 1.7763568394e-15
7802 1.7763568394e-15
7803 1.7763568394e-15
7804 2.6645352591e-15
7805 1.7763568394e-15
7806 1.7763568394e-15
7807 8.881784197e-16
7808 2.6645352591e-15
7809 1.7763568394e-15
7810 2.6645352591e-15
7811 1.7763568394e-15
7812 2.6645352591e-15
7813 2.6645352591e-15
7814 2.6645352591e-15
7815 1.7763568394e-15
7816 2.6645352591e-15
7817 1.7763568394e-15
7818 1.7763568394e-15
7819 2.6645352591e-15
7820 2.6645352591e-15
7821 1.7763568394e-15
7822 8.881784197e-16
7823 1.7763568394e-15
7824 1.7763568394e-15
7825 1.7763568394e-15
7826 1.7763568394e-15
7827 2.6645352591e-15
7828 1.7763568394e-15
7829 1.7763568394e-15
7830 1.7763568394e-15
7831 2.6645352591e-15
7832 2.6645352591e-15
7833 2.6645352591e-15
7834 2.6645352591e-15
7835 1.7763568394e-15
7836 1.7763568394e-15
7837 1.7763568394e-15
7838 8.881784197e-16
7839 2.6645352591e-15
7840 1.7763568394e-15
7841 2.6645352591e-15
7842 1.7763568394e-15
7843 1.7763568394e-15
7844 2.6645352591e-15
7845 1.7763568394e-15
7846 1.7763568394e-15
7847 2.6645352591e-15
7848 2.6645352591e-15
7849 2.6645352591e-15
7850 2.6645352591e-15
7851 1.7763568394e-15
7852 2.6645352591e-15
7853 2.6645352591e-15
7854 1.7763568394e-15
7855 1.7763568394e-15
7856 2.6645352591e-15
7857 1.7763568394e-15
7858 2.6645352591e-15
7859 2.6645352591e-15
7860 1.7763568394e-15
7861 2.6645352591e-15
7862 8.881784197e-16
7863 1.7763568394e-15
7864 1.7763568394e-15
7865 1.7763568394e-15
7866 2.6645352591e-15
7867 1.7763568394e-15
7868 1.7763568394e-15
7869 1.7763568394e-15
7870 1.7763568394e-15
7871 1.7763568394e-15
7872 2.6645352591e-15
7873 1.7763568394e-15
7874 1.7763568394e-15
7875 1.7763568394e-15
7876 2.6645352591e-15
7877 2.6645352591e-15
7878 1.7763568394e-15
7879 2.6645352591e-15
7880 2.6645352591e-15
7881 2.6645352591e-15
7882 2.6645352591e-15
7883 1.7763568394e-15
7884 2.6645352591e-15
7885 1.7763568394e-15
7886 1.7763568394e-15
7887 8.881784197e-16
7888 1.7763568394e-15
7889 1.7763568394e-15
7890 1.7763568394e-15
7891 1.7763568394e-15
7892 2.6645352591e-15
7893 8.881784197e-16
7894 1.7763568394e-15
7895 8.881784197e-16
7896 2.6645352591e-15
7897 8.881784197e-16
7898 2.6645352591e-15
7899 1.7763568394e-15
7900 1.7763568394e-15
7901 2.6645352591e-15
7902 1.7763568394e-15
7903 1.7763568394e-15
7904 1.7763568394e-15
7905 1.7763568394e-15
7906 8.881784197e-16
7907 8.881784197e-16
7908 2.6645352591e-15
7909 1.7763568394e-15
7910 1.7763568394e-15
7911 1.7763568394e-15
7912 2.6645352591e-15
7913 1.7763568394e-15
7914 1.7763568394e-15
7915 1.7763568394e-15
7916 1.7763568394e-15
7917 2.6645352591e-15
7918 1.7763568394e-15
7919 8.881784197e-16
7920 1.7763568394e-15
7921 2.6645352591e-15
7922 2.6645352591e-15
7923 2.6645352591e-15
7924 2.6645352591e-15
7925 1.7763568394e-15
7926 8.881784197e-16
7927 2.6645352591e-15
7928 1.7763568394e-15
7929 1.7763568394e-15
7930 2.6645352591e-15
7931 1.7763568394e-15
7932 8.881784197e-16
7933 2.6645352591e-15
7934 1.7763568394e-15
7935 1.7763568394e-15
7936 2.6645352591e-15
7937 2.6645352591e-15
7938 2.6645352591e-15
7939 2.6645352591e-15
7940 2.6645352591e-15
7941 2.6645352591e-15
7942 1.7763568394e-15
7943 1.7763568394e-15
7944 2.6645352591e-15
7945 1.7763568394e-15
7946 1.7763568394e-15
7947 8.881784197e-16
7948 2.6645352591e-15
7949 1.7763568394e-15
7950 1.7763568394e-15
7951 2.6645352591e-15
7952 2.6645352591e-15
7953 2.6645352591e-15
7954 2.6645352591e-15
7955 1.7763568394e-15
7956 1.7763568394e-15
7957 2.6645352591e-15
7958 2.6645352591e-15
7959 1.7763568394e-15
7960 2.6645352591e-15
7961 2.6645352591e-15
7962 1.7763568394e-15
7963 1.7763568394e-15
7964 1.7763568394e-15
7965 2.6645352591e-15
7966 1.7763568394e-15
7967 2.6645352591e-15
7968 2.6645352591e-15
7969 2.6645352591e-15
7970 2.6645352591e-15
7971 1.7763568394e-15
7972 8.881784197e-16
7973 1.7763568394e-15
7974 1.7763568394e-15
7975 1.7763568394e-15
7976 2.6645352591e-15
7977 1.7763568394e-15
7978 1.7763568394e-15
7979 1.7763568394e-15
7980 8.881784197e-16
7981 2.6645352591e-15
7982 2.6645352591e-15
7983 1.7763568394e-15
7984 1.7763568394e-15
7985 8.881784197e-16
7986 1.7763568394e-15
7987 1.7763568394e-15
7988 2.6645352591e-15
7989 1.7763568394e-15
7990 1.7763568394e-15
7991 1.7763568394e-15
7992 1.7763568394e-15
7993 1.7763568394e-15
7994 3.5527136788e-15
7995 1.7763568394e-15
7996 2.6645352591e-15
7997 1.7763568394e-15
7998 8.881784197e-16
7999 2.6645352591e-15
8000 1.7763568394e-15
8001 3.5527136788e-15
8002 3.5527136788e-15
8003 1.7763568394e-15
8004 1.7763568394e-15
8005 1.7763568394e-15
8006 1.7763568394e-15
8007 2.6645352591e-15
8008 1.7763568394e-15
8009 2.6645352591e-15
8010 1.7763568394e-15
8011 1.7763568394e-15
8012 8.881784197e-16
8013 1.7763568394e-15
8014 1.7763568394e-15
8015 8.881784197e-16
8016 1.7763568394e-15
8017 1.7763568394e-15
8018 1.7763568394e-15
8019 8.881784197e-16
8020 8.881784197e-16
8021 1.7763568394e-15
8022 1.7763568394e-15
8023 2.6645352591e-15
8024 1.7763568394e-15
8025 8.881784197e-16
8026 1.7763568394e-15
8027 1.7763568394e-15
8028 1.7763568394e-15
8029 2.6645352591e-15
8030 1.7763568394e-15
8031 1.7763568394e-15
8032 3.5527136788e-15
8033 2.6645352591e-15
8034 1.7763568394e-15
8035 2.6645352591e-15
8036 2.6645352591e-15
8037 1.7763568394e-15
8038 1.7763568394e-15
8039 1.7763568394e-15
8040 1.7763568394e-15
8041 2.6645352591e-15
8042 2.6645352591e-15
8043 2.6645352591e-15
8044 2.6645352591e-15
8045 1.7763568394e-15
8046 1.7763568394e-15
8047 2.6645352591e-15
8048 1.7763568394e-15
8049 1.7763568394e-15
8050 1.7763568394e-15
8051 8.881784197e-16
8052 1.7763568394e-15
8053 2.6645352591e-15
8054 2.6645352591e-15
8055 1.7763568394e-15
8056 1.7763568394e-15
8057 1.7763568394e-15
8058 8.881784197e-16
8059 2.6645352591e-15
8060 1.7763568394e-15
8061 2.6645352591e-15
8062 1.7763568394e-15
8063 2.6645352591e-15
8064 2.6645352591e-15
8065 2.6645352591e-15
8066 1.7763568394e-15
8067 8.881784197e-16
8068 2.6645352591e-15
8069 2.6645352591e-15
8070 1.7763568394e-15
8071 8.881784197e-16
8072 8.881784197e-16
8073 2.6645352591e-15
8074 1.7763568394e-15
8075 1.7763568394e-15
8076 8.881784197e-16
8077 1.7763568394e-15
8078 8.881784197e-16
8079 1.7763568394e-15
8080 1.7763568394e-15
8081 2.6645352591e-15
8082 1.7763568394e-15
8083 1.7763568394e-15
8084 8.881784197e-16
8085 1.7763568394e-15
8086 1.7763568394e-15
8087 2.6645352591e-15
8088 2.6645352591e-15
8089 8.881784197e-16
8090 1.7763568394e-15
8091 1.7763568394e-15
8092 1.7763568394e-15
8093 1.7763568394e-15
8094 8.881784197e-16
8095 1.7763568394e-15
8096 2.6645352591e-15
8097 8.881784197e-16
8098 1.7763568394e-15
8099 1.7763568394e-15
8100 1.7763568394e-15
8101 1.7763568394e-15
8102 1.7763568394e-15
8103 8.881784197e-16
8104 1.7763568394e-15
8105 1.7763568394e-15
8106 1.7763568394e-15
8107 1.7763568394e-15
8108 2.6645352591e-15
8109 1.7763568394e-15
8110 8.881784197e-16
8111 1.7763568394e-15
8112 8.881784197e-16
8113 2.6645352591e-15
8114 2.6645352591e-15
8115 8.881784197e-16
8116 1.7763568394e-15
8117 1.7763568394e-15
8118 1.7763568394e-15
8119 1.7763568394e-15
8120 2.6645352591e-15
8121 1.7763568394e-15
8122 1.7763568394e-15
8123 1.7763568394e-15
8124 1.7763568394e-15
8125 1.7763568394e-15
8126 1.7763568394e-15
8127 2.6645352591e-15
8128 1.7763568394e-15
8129 2.6645352591e-15
8130 8.881784197e-16
8131 2.6645352591e-15
8132 1.7763568394e-15
8133 1.7763568394e-15
8134 1.7763568394e-15
8135 2.6645352591e-15
8136 1.7763568394e-15
8137 1.7763568394e-15
8138 1.7763568394e-15
8139 1.7763568394e-15
8140 1.7763568394e-15
8141 1.7763568394e-15
8142 1.7763568394e-15
8143 1.7763568394e-15
8144 1.7763568394e-15
8145 2.6645352591e-15
8146 1.7763568394e-15
8147 1.7763568394e-15
8148 8.881784197e-16
8149 1.7763568394e-15
8150 1.7763568394e-15
8151 1.7763568394e-15
8152 8.881784197e-16
8153 8.881784197e-16
8154 1.7763568394e-15
8155 2.6645352591e-15
8156 2.6645352591e-15
8157 1.7763568394e-15
8158 1.7763568394e-15
8159 8.881784197e-16
8160 1.7763568394e-15
8161 1.7763568394e-15
8162 1.7763568394e-15
8163 1.7763568394e-15
8164 1.7763568394e-15
8165 2.6645352591e-15
8166 1.7763568394e-15
8167 1.7763568394e-15
8168 1.7763568394e-15
8169 1.7763568394e-15
8170 8.881784197e-16
8171 1.7763568394e-15
8172 2.6645352591e-15
8173 2.6645352591e-15
8174 1.7763568394e-15
8175 2.6645352591e-15
8176 1.7763568394e-15
8177 1.7763568394e-15
8178 1.7763568394e-15
8179 8.881784197e-16
8180 1.7763568394e-15
8181 8.881784197e-16
8182 1.7763568394e-15
8183 1.7763568394e-15
8184 1.7763568394e-15
8185 1.7763568394e-15
8186 1.7763568394e-15
8187 1.7763568394e-15
8188 8.881784197e-16
8189 1.7763568394e-15
8190 2.6645352591e-15
8191 8.881784197e-16
8192 1.7763568394e-15
8193 8.881784197e-16
8194 1.7763568394e-15
8195 8.881784197e-16
8196 2.6645352591e-15
8197 2.6645352591e-15
8198 1.7763568394e-15
8199 2.6645352591e-15
8200 2.6645352591e-15
8201 1.7763568394e-15
8202 2.6645352591e-15
8203 2.6645352591e-15
8204 2.6645352591e-15
8205 2.6645352591e-15
8206 2.6645352591e-15
8207 8.881784197e-16
8208 2.6645352591e-15
8209 1.7763568394e-15
8210 2.6645352591e-15
8211 1.7763568394e-15
8212 8.881784197e-16
8213 1.7763568394e-15
8214 8.881784197e-16
8215 1.7763568394e-15
8216 1.7763568394e-15
8217 1.7763568394e-15
8218 1.7763568394e-15
8219 2.6645352591e-15
8220 1.7763568394e-15
8221 2.6645352591e-15
8222 1.7763568394e-15
8223 8.881784197e-16
8224 8.881784197e-16
8225 2.6645352591e-15
8226 2.6645352591e-15
8227 8.881784197e-16
8228 8.881784197e-16
8229 8.881784197e-16
8230 8.881784197e-16
8231 2.6645352591e-15
8232 1.7763568394e-15
8233 1.7763568394e-15
8234 8.881784197e-16
8235 2.6645352591e-15
8236 1.7763568394e-15
8237 8.881784197e-16
8238 8.881784197e-16
8239 1.7763568394e-15
8240 1.7763568394e-15
8241 2.6645352591e-15
8242 1.7763568394e-15
8243 8.881784197e-16
8244 1.7763568394e-15
8245 2.6645352591e-15
8246 1.7763568394e-15
8247 1.7763568394e-15
8248 1.7763568394e-15
8249 8.881784197e-16
8250 1.7763568394e-15
8251 8.881784197e-16
8252 2.6645352591e-15
8253 1.7763568394e-15
8254 8.881784197e-16
8255 1.7763568394e-15
8256 1.7763568394e-15
8257 2.6645352591e-15
8258 8.881784197e-16
8259 2.6645352591e-15
8260 2.6645352591e-15
8261 1.7763568394e-15
8262 8.881784197e-16
8263 1.7763568394e-15
8264 8.881784197e-16
8265 8.881784197e-16
8266 1.7763568394e-15
8267 1.7763568394e-15
8268 1.7763568394e-15
8269 1.7763568394e-15
8270 1.7763568394e-15
8271 2.6645352591e-15
8272 8.881784197e-16
8273 8.881784197e-16
8274 1.7763568394e-15
8275 3.5527136788e-15
8276 1.7763568394e-15
8277 1.7763568394e-15
8278 1.7763568394e-15
8279 1.7763568394e-15
8280 1.7763568394e-15
8281 2.6645352591e-15
8282 1.7763568394e-15
8283 2.6645352591e-15
8284 8.881784197e-16
8285 1.7763568394e-15
8286 1.7763568394e-15
8287 1.7763568394e-15
8288 3.5527136788e-15
8289 2.6645352591e-15
8290 1.7763568394e-15
8291 2.6645352591e-15
8292 8.881784197e-16
8293 1.7763568394e-15
8294 1.7763568394e-15
8295 2.6645352591e-15
8296 1.7763568394e-15
8297 1.7763568394e-15
8298 1.7763568394e-15
8299 1.7763568394e-15
8300 1.7763568394e-15
8301 2.6645352591e-15
8302 8.881784197e-16
8303 1.7763568394e-15
8304 1.7763568394e-15
8305 1.7763568394e-15
8306 2.6645352591e-15
8307 8.881784197e-16
8308 2.6645352591e-15
8309 1.7763568394e-15
8310 1.7763568394e-15
8311 1.7763568394e-15
8312 2.6645352591e-15
8313 8.881784197e-16
8314 8.881784197e-16
8315 1.7763568394e-15
8316 2.6645352591e-15
8317 1.7763568394e-15
8318 1.7763568394e-15
8319 1.7763568394e-15
8320 8.881784197e-16
8321 2.6645352591e-15
8322 1.7763568394e-15
8323 8.881784197e-16
8324 1.7763568394e-15
8325 1.7763568394e-15
8326 1.7763568394e-15
8327 1.7763568394e-15
8328 2.6645352591e-15
8329 1.7763568394e-15
8330 1.7763568394e-15
8331 2.6645352591e-15
8332 1.7763568394e-15
8333 1.7763568394e-15
8334 1.7763568394e-15
8335 1.7763568394e-15
8336 8.881784197e-16
8337 1.7763568394e-15
8338 1.7763568394e-15
8339 8.881784197e-16
8340 1.7763568394e-15
8341 2.6645352591e-15
8342 8.881784197e-16
8343 8.881784197e-16
8344 1.7763568394e-15
8345 1.7763568394e-15
8346 1.7763568394e-15
8347 1.7763568394e-15
8348 1.7763568394e-15
8349 8.881784197e-16
8350 1.7763568394e-15
8351 1.7763568394e-15
8352 1.7763568394e-15
8353 1.7763568394e-15
8354 8.881784197e-16
8355 8.881784197e-16
8356 1.7763568394e-15
8357 1.7763568394e-15
8358 1.7763568394e-15
8359 1.7763568394e-15
8360 2.6645352591e-15
8361 1.7763568394e-15
8362 1.7763568394e-15
8363 1.7763568394e-15
8364 8.881784197e-16
8365 8.881784197e-16
8366 1.7763568394e-15
8367 1.7763568394e-15
8368 1.7763568394e-15
8369 2.6645352591e-15
8370 1.7763568394e-15
8371 1.7763568394e-15
8372 1.7763568394e-15
8373 8.881784197e-16
8374 1.7763568394e-15
8375 1.7763568394e-15
8376 8.881784197e-16
8377 1.7763568394e-15
8378 2.6645352591e-15
8379 1.7763568394e-15
8380 8.881784197e-16
8381 1.7763568394e-15
8382 8.881784197e-16
8383 1.7763568394e-15
8384 1.7763568394e-15
8385 1.7763568394e-15
8386 1.7763568394e-15
8387 1.7763568394e-15
8388 1.7763568394e-15
8389 1.7763568394e-15
8390 1.7763568394e-15
8391 8.881784197e-16
8392 8.881784197e-16
8393 1.7763568394e-15
8394 1.7763568394e-15
8395 2.6645352591e-15
8396 1.7763568394e-15
8397 1.7763568394e-15
8398 1.7763568394e-15
8399 1.7763568394e-15
8400 1.7763568394e-15
8401 1.7763568394e-15
8402 1.7763568394e-15
8403 8.881784197e-16
8404 8.881784197e-16
8405 8.881784197e-16
8406 1.7763568394e-15
8407 8.881784197e-16
8408 1.7763568394e-15
8409 1.7763568394e-15
8410 2.6645352591e-15
8411 1.7763568394e-15
8412 1.7763568394e-15
8413 8.881784197e-16
8414 1.7763568394e-15
8415 8.881784197e-16
8416 8.881784197e-16
8417 1.7763568394e-15
8418 1.7763568394e-15
8419 1.7763568394e-15
8420 1.7763568394e-15
8421 8.881784197e-16
8422 2.6645352591e-15
8423 1.7763568394e-15
8424 8.881784197e-16
8425 2.6645352591e-15
8426 2.6645352591e-15
8427 1.7763568394e-15
8428 1.7763568394e-15
8429 8.881784197e-16
8430 1.7763568394e-15
8431 1.7763568394e-15
8432 1.7763568394e-15
8433 2.6645352591e-15
8434 2.6645352591e-15
8435 1.7763568394e-15
8436 8.881784197e-16
8437 1.7763568394e-15
8438 8.881784197e-16
8439 1.7763568394e-15
8440 1.7763568394e-15
8441 1.7763568394e-15
8442 1.7763568394e-15
8443 8.881784197e-16
8444 1.7763568394e-15
8445 1.7763568394e-15
8446 2.6645352591e-15
8447 1.7763568394e-15
8448 2.6645352591e-15
8449 2.6645352591e-15
8450 1.7763568394e-15
8451 1.7763568394e-15
8452 1.7763568394e-15
8453 2.6645352591e-15
8454 1.7763568394e-15
8455 1.7763568394e-15
8456 1.7763568394e-15
8457 1.7763568394e-15
8458 1.7763568394e-15
8459 2.6645352591e-15
8460 1.7763568394e-15
8461 1.7763568394e-15
8462 1.7763568394e-15
8463 1.7763568394e-15
8464 1.7763568394e-15
8465 1.7763568394e-15
8466 1.7763568394e-15
8467 1.7763568394e-15
8468 8.881784197e-16
8469 1.7763568394e-15
8470 2.6645352591e-15
8471 8.881784197e-16
8472 1.7763568394e-15
8473 8.881784197e-16
8474 2.6645352591e-15
8475 1.7763568394e-15
8476 1.7763568394e-15
8477 1.7763568394e-15
8478 1.7763568394e-15
8479 1.7763568394e-15
8480 8.881784197e-16
8481 1.7763568394e-15
8482 1.7763568394e-15
8483 2.6645352591e-15
8484 1.7763568394e-15
8485 1.7763568394e-15
8486 2.6645352591e-15
8487 2.6645352591e-15
8488 8.881784197e-16
8489 2.6645352591e-15
8490 1.7763568394e-15
8491 1.7763568394e-15
8492 2.6645352591e-15
8493 2.6645352591e-15
8494 1.7763568394e-15
8495 1.7763568394e-15
8496 1.7763568394e-15
8497 1.7763568394e-15
8498 1.7763568394e-15
8499 1.7763568394e-15
8500 8.881784197e-16
8501 2.6645352591e-15
8502 1.7763568394e-15
8503 1.7763568394e-15
8504 1.7763568394e-15
8505 1.7763568394e-15
8506 2.6645352591e-15
8507 1.7763568394e-15
8508 8.881784197e-16
8509 1.7763568394e-15
8510 1.7763568394e-15
8511 1.7763568394e-15
8512 1.7763568394e-15
8513 1.7763568394e-15
8514 1.7763568394e-15
8515 1.7763568394e-15
8516 1.7763568394e-15
8517 2.6645352591e-15
8518 1.7763568394e-15
8519 1.7763568394e-15
8520 1.7763568394e-15
8521 8.881784197e-16
8522 2.6645352591e-15
8523 1.7763568394e-15
8524 1.7763568394e-15
8525 8.881784197e-16
8526 2.6645352591e-15
8527 1.7763568394e-15
8528 8.881784197e-16
8529 1.7763568394e-15
8530 1.7763568394e-15
8531 1.7763568394e-15
8532 1.7763568394e-15
8533 1.7763568394e-15
8534 2.6645352591e-15
8535 2.6645352591e-15
8536 8.881784197e-16
8537 1.7763568394e-15
8538 2.6645352591e-15
8539 2.6645352591e-15
8540 1.7763568394e-15
8541 2.6645352591e-15
8542 2.6645352591e-15
8543 1.7763568394e-15
8544 1.7763568394e-15
8545 8.881784197e-16
8546 8.881784197e-16
8547 2.6645352591e-15
8548 1.7763568394e-15
8549 1.7763568394e-15
8550 1.7763568394e-15
8551 2.6645352591e-15
8552 2.6645352591e-15
8553 8.881784197e-16
8554 2.6645352591e-15
8555 2.6645352591e-15
8556 8.881784197e-16
8557 1.7763568394e-15
8558 8.881784197e-16
8559 1.7763568394e-15
8560 8.881784197e-16
8561 1.7763568394e-15
8562 8.881784197e-16
8563 8.881784197e-16
8564 2.6645352591e-15
8565 1.7763568394e-15
8566 8.881784197e-16
8567 1.7763568394e-15
8568 1.7763568394e-15
8569 2.6645352591e-15
8570 2.6645352591e-15
8571 1.7763568394e-15
8572 1.7763568394e-15
8573 8.881784197e-16
8574 3.5527136788e-15
8575 3.5527136788e-15
8576 1.7763568394e-15
8577 1.7763568394e-15
8578 1.7763568394e-15
8579 2.6645352591e-15
8580 1.7763568394e-15
8581 1.7763568394e-15
8582 2.6645352591e-15
8583 8.881784197e-16
8584 2.6645352591e-15
8585 8.881784197e-16
8586 2.6645352591e-15
8587 1.7763568394e-15
8588 8.881784197e-16
8589 8.881784197e-16
8590 1.7763568394e-15
8591 2.6645352591e-15
8592 2.6645352591e-15
8593 1.7763568394e-15
8594 1.7763568394e-15
8595 2.6645352591e-15
8596 1.7763568394e-15
8597 8.881784197e-16
8598 1.7763568394e-15
8599 2.6645352591e-15
8600 8.881784197e-16
8601 8.881784197e-16
8602 2.6645352591e-15
8603 1.7763568394e-15
8604 2.6645352591e-15
8605 1.7763568394e-15
8606 1.7763568394e-15
8607 1.7763568394e-15
8608 1.7763568394e-15
8609 8.881784197e-16
8610 8.881784197e-16
8611 8.881784197e-16
8612 1.7763568394e-15
8613 2.6645352591e-15
8614 8.881784197e-16
8615 2.6645352591e-15
8616 1.7763568394e-15
8617 1.7763568394e-15
8618 2.6645352591e-15
8619 1.7763568394e-15
8620 8.881784197e-16
8621 8.881784197e-16
8622 2.6645352591e-15
8623 1.7763568394e-15
8624 8.881784197e-16
8625 1.7763568394e-15
8626 8.881784197e-16
8627 1.7763568394e-15
8628 8.881784197e-16
8629 1.7763568394e-15
8630 1.7763568394e-15
8631 8.881784197e-16
8632 2.6645352591e-15
8633 1.7763568394e-15
8634 8.881784197e-16
8635 1.7763568394e-15
8636 1.7763568394e-15
8637 2.6645352591e-15
8638 1.7763568394e-15
8639 8.881784197e-16
8640 1.7763568394e-15
8641 1.7763568394e-15
8642 1.7763568394e-15
8643 8.881784197e-16
8644 1.7763568394e-15
8645 8.881784197e-16
8646 8.881784197e-16
8647 1.7763568394e-15
8648 8.881784197e-16
8649 1.7763568394e-15
8650 2.6645352591e-15
8651 1.7763568394e-15
8652 8.881784197e-16
8653 8.881784197e-16
8654 8.881784197e-16
8655 8.881784197e-16
8656 2.6645352591e-15
8657 1.7763568394e-15
8658 8.881784197e-16
8659 8.881784197e-16
8660 8.881784197e-16
8661 2.6645352591e-15
8662 1.7763568394e-15
8663 1.7763568394e-15
8664 8.881784197e-16
8665 1.7763568394e-15
8666 8.881784197e-16
8667 8.881784197e-16
8668 1.7763568394e-15
8669 8.881784197e-16
8670 1.7763568394e-15
8671 2.6645352591e-15
8672 8.881784197e-16
8673 2.6645352591e-15
8674 8.881784197e-16
8675 1.7763568394e-15
8676 1.7763568394e-15
8677 1.7763568394e-15
8678 1.7763568394e-15
8679 1.7763568394e-15
8680 2.6645352591e-15
8681 1.7763568394e-15
8682 8.881784197e-16
8683 1.7763568394e-15
8684 2.6645352591e-15
8685 8.881784197e-16
8686 8.881784197e-16
8687 8.881784197e-16
8688 1.7763568394e-15
8689 1.7763568394e-15
8690 2.6645352591e-15
8691 8.881784197e-16
8692 8.881784197e-16
8693 1.7763568394e-15
8694 8.881784197e-16
8695 1.7763568394e-15
8696 1.7763568394e-15
8697 8.881784197e-16
8698 1.7763568394e-15
8699 1.7763568394e-15
8700 8.881784197e-16
8701 1.7763568394e-15
8702 1.7763568394e-15
8703 2.6645352591e-15
8704 1.7763568394e-15
8705 1.7763568394e-15
8706 8.881784197e-16
8707 1.7763568394e-15
8708 8.881784197e-16
8709 1.7763568394e-15
8710 1.7763568394e-15
8711 1.7763568394e-15
8712 8.881784197e-16
8713 2.6645352591e-15
8714 1.7763568394e-15
8715 8.881784197e-16
8716 2.6645352591e-15
8717 8.881784197e-16
8718 1.7763568394e-15
8719 2.6645352591e-15
8720 8.881784197e-16
8721 8.881784197e-16
8722 1.7763568394e-15
8723 1.7763568394e-15
8724 1.7763568394e-15
8725 2.6645352591e-15
8726 1.7763568394e-15
8727 1.7763568394e-15
8728 1.7763568394e-15
8729 2.6645352591e-15
8730 1.7763568394e-15
8731 1.7763568394e-15
8732 8.881784197e-16
8733 2.6645352591e-15
8734 8.881784197e-16
8735 8.881784197e-16
8736 1.7763568394e-15
8737 1.7763568394e-15
8738 1.7763568394e-15
8739 1.7763568394e-15
8740 1.7763568394e-15
8741 1.7763568394e-15
8742 8.881784197e-16
8743 1.7763568394e-15
8744 2.6645352591e-15
8745 1.7763568394e-15
8746 1.7763568394e-15
8747 1.7763568394e-15
8748 0.0
8749 1.7763568394e-15
8750 1.7763568394e-15
8751 1.7763568394e-15
8752 1.7763568394e-15
8753 1.7763568394e-15
8754 1.7763568394e-15
8755 8.881784197e-16
8756 1.7763568394e-15
8757 1.7763568394e-15
8758 1.7763568394e-15
8759 1.7763568394e-15
8760 1.7763568394e-15
8761 1.7763568394e-15
8762 1.7763568394e-15
8763 1.7763568394e-15
8764 1.7763568394e-15
8765 3.5527136788e-15
8766 1.7763568394e-15
8767 1.7763568394e-15
8768 1.7763568394e-15
8769 1.7763568394e-15
8770 2.6645352591e-15
8771 1.7763568394e-15
8772 1.7763568394e-15
8773 8.881784197e-16
8774 1.7763568394e-15
8775 1.7763568394e-15
8776 2.6645352591e-15
8777 1.7763568394e-15
8778 1.7763568394e-15
8779 8.881784197e-16
8780 1.7763568394e-15
8781 2.6645352591e-15
8782 1.7763568394e-15
8783 1.7763568394e-15
8784 1.7763568394e-15
8785 2.6645352591e-15
8786 1.7763568394e-15
8787 1.7763568394e-15
8788 1.7763568394e-15
8789 2.6645352591e-15
8790 1.7763568394e-15
8791 8.881784197e-16
8792 8.881784197e-16
8793 8.881784197e-16
8794 1.7763568394e-15
8795 1.7763568394e-15
8796 8.881784197e-16
8797 2.6645352591e-15
8798 8.881784197e-16
8799 1.7763568394e-15
8800 1.7763568394e-15
8801 1.7763568394e-15
8802 1.7763568394e-15
8803 1.7763568394e-15
8804 1.7763568394e-15
8805 1.7763568394e-15
8806 2.6645352591e-15
8807 1.7763568394e-15
8808 1.7763568394e-15
8809 1.7763568394e-15
8810 2.6645352591e-15
8811 8.881784197e-16
8812 2.6645352591e-15
8813 1.7763568394e-15
8814 0.0
8815 2.6645352591e-15
8816 2.6645352591e-15
8817 8.881784197e-16
8818 2.6645352591e-15
8819 1.7763568394e-15
8820 1.7763568394e-15
8821 1.7763568394e-15
8822 8.881784197e-16
8823 2.6645352591e-15
8824 2.6645352591e-15
8825 1.7763568394e-15
8826 1.7763568394e-15
8827 1.7763568394e-15
8828 1.7763568394e-15
8829 2.6645352591e-15
8830 1.7763568394e-15
8831 1.7763568394e-15
8832 8.881784197e-16
8833 8.881784197e-16
8834 1.7763568394e-15
8835 1.7763568394e-15
8836 8.881784197e-16
8837 1.7763568394e-15
8838 8.881784197e-16
8839 8.881784197e-16
8840 1.7763568394e-15
8841 8.881784197e-16
8842 1.7763568394e-15
8843 1.7763568394e-15
8844 1.7763568394e-15
8845 1.7763568394e-15
8846 8.881784197e-16
8847 1.7763568394e-15
8848 1.7763568394e-15
8849 1.7763568394e-15
8850 2.6645352591e-15
8851 8.881784197e-16
8852 1.7763568394e-15
8853 1.7763568394e-15
8854 8.881784197e-16
8855 1.7763568394e-15
8856 1.7763568394e-15
8857 2.6645352591e-15
8858 1.7763568394e-15
8859 8.881784197e-16
8860 1.7763568394e-15
8861 1.7763568394e-15
8862 8.881784197e-16
8863 1.7763568394e-15
8864 8.881784197e-16
8865 2.6645352591e-15
8866 2.6645352591e-15
8867 1.7763568394e-15
8868 8.881784197e-16
8869 1.7763568394e-15
8870 1.7763568394e-15
8871 1.7763568394e-15
8872 1.7763568394e-15
8873 1.7763568394e-15
8874 1.7763568394e-15
8875 1.7763568394e-15
8876 1.7763568394e-15
8877 1.7763568394e-15
8878 8.881784197e-16
8879 8.881784197e-16
8880 1.7763568394e-15
8881 1.7763568394e-15
8882 2.6645352591e-15
8883 1.7763568394e-15
8884 1.7763568394e-15
8885 1.7763568394e-15
8886 2.6645352591e-15
8887 1.7763568394e-15
8888 8.881784197e-16
8889 1.7763568394e-15
8890 2.6645352591e-15
8891 1.7763568394e-15
8892 2.6645352591e-15
8893 1.7763568394e-15
8894 8.881784197e-16
8895 1.7763568394e-15
8896 1.7763568394e-15
8897 1.7763568394e-15
8898 8.881784197e-16
8899 1.7763568394e-15
8900 1.7763568394e-15
8901 1.7763568394e-15
8902 1.7763568394e-15
8903 8.881784197e-16
8904 2.6645352591e-15
8905 2.6645352591e-15
8906 1.7763568394e-15
8907 1.7763568394e-15
8908 1.7763568394e-15
8909 1.7763568394e-15
8910 1.7763568394e-15
8911 8.881784197e-16
8912 2.6645352591e-15
8913 1.7763568394e-15
8914 3.5527136788e-15
8915 2.6645352591e-15
8916 1.7763568394e-15
8917 8.881784197e-16
8918 2.6645352591e-15
8919 2.6645352591e-15
8920 8.881784197e-16
8921 1.7763568394e-15
8922 2.6645352591e-15
8923 8.881784197e-16
8924 1.7763568394e-15
8925 1.7763568394e-15
8926 1.7763568394e-15
8927 1.7763568394e-15
8928 1.7763568394e-15
8929 1.7763568394e-15
8930 8.881784197e-16
8931 1.7763568394e-15
8932 8.881784197e-16
8933 2.6645352591e-15
8934 1.7763568394e-15
8935 1.7763568394e-15
8936 1.7763568394e-15
8937 1.7763568394e-15
8938 1.7763568394e-15
8939 1.7763568394e-15
8940 1.7763568394e-15
8941 1.7763568394e-15
8942 1.7763568394e-15
8943 8.881784197e-16
8944 8.881784197e-16
8945 1.7763568394e-15
8946 1.7763568394e-15
8947 8.881784197e-16
8948 2.6645352591e-15
8949 2.6645352591e-15
8950 1.7763568394e-15
8951 8.881784197e-16
8952 1.7763568394e-15
8953 2.6645352591e-15
8954 1.7763568394e-15
8955 2.6645352591e-15
8956 2.6645352591e-15
8957 8.881784197e-16
8958 1.7763568394e-15
8959 2.6645352591e-15
8960 1.7763568394e-15
8961 8.881784197e-16
8962 2.6645352591e-15
8963 1.7763568394e-15
8964 8.881784197e-16
8965 1.7763568394e-15
8966 8.881784197e-16
8967 1.7763568394e-15
8968 8.881784197e-16
8969 1.7763568394e-15
8970 1.7763568394e-15
8971 1.7763568394e-15
8972 8.881784197e-16
8973 2.6645352591e-15
8974 1.7763568394e-15
8975 1.7763568394e-15
8976 1.7763568394e-15
8977 8.881784197e-16
8978 8.881784197e-16
8979 8.881784197e-16
8980 1.7763568394e-15
8981 8.881784197e-16
8982 2.6645352591e-15
8983 1.7763568394e-15
8984 1.7763568394e-15
8985 1.7763568394e-15
8986 1.7763568394e-15
8987 1.7763568394e-15
8988 8.881784197e-16
8989 8.881784197e-16
8990 1.7763568394e-15
8991 2.6645352591e-15
8992 1.7763568394e-15
8993 8.881784197e-16
8994 1.7763568394e-15
8995 0.0
8996 1.7763568394e-15
8997 1.7763568394e-15
8998 2.6645352591e-15
8999 8.881784197e-16
9000 1.7763568394e-15
9001 2.6645352591e-15
9002 1.7763568394e-15
9003 1.7763568394e-15
9004 1.7763568394e-15
9005 2.6645352591e-15
9006 8.881784197e-16
9007 1.7763568394e-15
9008 1.7763568394e-15
9009 1.7763568394e-15
9010 2.6645352591e-15
9011 1.7763568394e-15
9012 2.6645352591e-15
9013 1.7763568394e-15
9014 2.6645352591e-15
9015 1.7763568394e-15
9016 8.881784197e-16
9017 2.6645352591e-15
9018 1.7763568394e-15
9019 2.6645352591e-15
9020 8.881784197e-16
9021 8.881784197e-16
9022 1.7763568394e-15
9023 2.6645352591e-15
9024 1.7763568394e-15
9025 2.6645352591e-15
9026 1.7763568394e-15
9027 2.6645352591e-15
9028 1.7763568394e-15
9029 1.7763568394e-15
9030 8.881784197e-16
9031 1.7763568394e-15
9032 1.7763568394e-15
9033 2.6645352591e-15
9034 1.7763568394e-15
9035 2.6645352591e-15
9036 2.6645352591e-15
9037 1.7763568394e-15
9038 1.7763568394e-15
9039 8.881784197e-16
9040 1.7763568394e-15
9041 2.6645352591e-15
9042 2.6645352591e-15
9043 1.7763568394e-15
9044 1.7763568394e-15
9045 1.7763568394e-15
9046 1.7763568394e-15
9047 1.7763568394e-15
9048 8.881784197e-16
9049 2.6645352591e-15
9050 8.881784197e-16
9051 1.7763568394e-15
9052 1.7763568394e-15
9053 1.7763568394e-15
9054 8.881784197e-16
9055 1.7763568394e-15
9056 8.881784197e-16
9057 1.7763568394e-15
9058 8.881784197e-16
9059 1.7763568394e-15
9060 8.881784197e-16
9061 1.7763568394e-15
9062 1.7763568394e-15
9063 1.7763568394e-15
9064 1.7763568394e-15
9065 1.7763568394e-15
9066 1.7763568394e-15
9067 1.7763568394e-15
9068 8.881784197e-16
9069 1.7763568394e-15
9070 2.6645352591e-15
9071 2.6645352591e-15
9072 8.881784197e-16
9073 1.7763568394e-15
9074 2.6645352591e-15
9075 2.6645352591e-15
9076 1.7763568394e-15
9077 1.7763568394e-15
9078 1.7763568394e-15
9079 2.6645352591e-15
9080 2.6645352591e-15
9081 1.7763568394e-15
9082 1.7763568394e-15
9083 1.7763568394e-15
9084 1.7763568394e-15
9085 8.881784197e-16
9086 1.7763568394e-15
9087 2.6645352591e-15
9088 2.6645352591e-15
9089 1.7763568394e-15
9090 3.5527136788e-15
9091 8.881784197e-16
9092 1.7763568394e-15
9093 8.881784197e-16
9094 1.7763568394e-15
9095 1.7763568394e-15
9096 2.6645352591e-15
9097 1.7763568394e-15
9098 2.6645352591e-15
9099 1.7763568394e-15
9100 1.7763568394e-15
9101 1.7763568394e-15
9102 8.881784197e-16
9103 8.881784197e-16
9104 1.7763568394e-15
9105 1.7763568394e-15
9106 2.6645352591e-15
9107 8.881784197e-16
9108 8.881784197e-16
9109 1.7763568394e-15
9110 8.881784197e-16
9111 1.7763568394e-15
9112 0.0
9113 1.7763568394e-15
9114 1.7763568394e-15
9115 1.7763568394e-15
9116 8.881784197e-16
9117 1.7763568394e-15
9118 1.7763568394e-15
9119 1.7763568394e-15
9120 1.7763568394e-15
9121 1.7763568394e-15
9122 8.881784197e-16
9123 1.7763568394e-15
9124 8.881784197e-16
9125 8.881784197e-16
9126 1.7763568394e-15
9127 2.6645352591e-15
9128 1.7763568394e-15
9129 1.7763568394e-15
9130 2.6645352591e-15
9131 1.7763568394e-15
9132 1.7763568394e-15
9133 1.7763568394e-15
9134 8.881784197e-16
9135 1.7763568394e-15
9136 8.881784197e-16
9137 2.6645352591e-15
9138 1.7763568394e-15
9139 1.7763568394e-15
9140 1.7763568394e-15
9141 8.881784197e-16
9142 1.7763568394e-15
9143 2.6645352591e-15
9144 8.881784197e-16
9145 2.6645352591e-15
9146 1.7763568394e-15
9147 2.6645352591e-15
9148 1.7763568394e-15
9149 1.7763568394e-15
9150 1.7763568394e-15
9151 1.7763568394e-15
9152 1.7763568394e-15
9153 8.881784197e-16
9154 1.7763568394e-15
9155 2.6645352591e-15
9156 1.7763568394e-15
9157 1.7763568394e-15
9158 1.7763568394e-15
9159 1.7763568394e-15
9160 1.7763568394e-15
9161 1.7763568394e-15
9162 2.6645352591e-15
9163 8.881784197e-16
9164 1.7763568394e-15
9165 1.7763568394e-15
9166 1.7763568394e-15
9167 8.881784197e-16
9168 1.7763568394e-15
9169 1.7763568394e-15
9170 1.7763568394e-15
9171 8.881784197e-16
9172 1.7763568394e-15
9173 2.6645352591e-15
9174 1.7763568394e-15
9175 1.7763568394e-15
9176 2.6645352591e-15
9177 8.881784197e-16
9178 8.881784197e-16
9179 1.7763568394e-15
9180 1.7763568394e-15
9181 1.7763568394e-15
9182 1.7763568394e-15
9183 1.7763568394e-15
9184 1.7763568394e-15
9185 1.7763568394e-15
9186 1.7763568394e-15
9187 1.7763568394e-15
9188 1.7763568394e-15
9189 8.881784197e-16
9190 2.6645352591e-15
9191 1.7763568394e-15
9192 8.881784197e-16
9193 1.7763568394e-15
9194 8.881784197e-16
9195 1.7763568394e-15
9196 1.7763568394e-15
9197 1.7763568394e-15
9198 1.7763568394e-15
9199 8.881784197e-16
9200 8.881784197e-16
9201 1.7763568394e-15
9202 1.7763568394e-15
9203 2.6645352591e-15
9204 1.7763568394e-15
9205 1.7763568394e-15
9206 1.7763568394e-15
9207 1.7763568394e-15
9208 1.7763568394e-15
9209 8.881784197e-16
9210 8.881784197e-16
9211 1.7763568394e-15
9212 8.881784197e-16
9213 1.7763568394e-15
9214 1.7763568394e-15
9215 1.7763568394e-15
9216 1.7763568394e-15
9217 1.7763568394e-15
9218 8.881784197e-16
9219 1.7763568394e-15
9220 1.7763568394e-15
9221 1.7763568394e-15
9222 1.7763568394e-15
9223 1.7763568394e-15
9224 8.881784197e-16
9225 1.7763568394e-15
9226 8.881784197e-16
9227 1.7763568394e-15
9228 1.7763568394e-15
9229 2.6645352591e-15
9230 1.7763568394e-15
9231 8.881784197e-16
9232 1.7763568394e-15
9233 1.7763568394e-15
9234 1.7763568394e-15
9235 1.7763568394e-15
9236 1.7763568394e-15
9237 2.6645352591e-15
9238 2.6645352591e-15
9239 1.7763568394e-15
9240 8.881784197e-16
9241 8.881784197e-16
9242 1.7763568394e-15
9243 8.881784197e-16
9244 8.881784197e-16
9245 1.7763568394e-15
9246 2.6645352591e-15
9247 2.6645352591e-15
9248 1.7763568394e-15
9249 1.7763568394e-15
9250 1.7763568394e-15
9251 1.7763568394e-15
9252 1.7763568394e-15
9253 8.881784197e-16
9254 8.881784197e-16
9255 2.6645352591e-15
9256 2.6645352591e-15
9257 1.7763568394e-15
9258 2.6645352591e-15
9259 1.7763568394e-15
9260 8.881784197e-16
9261 1.7763568394e-15
9262 1.7763568394e-15
9263 8.881784197e-16
9264 8.881784197e-16
9265 1.7763568394e-15
9266 8.881784197e-16
9267 1.7763568394e-15
9268 1.7763568394e-15
9269 8.881784197e-16
9270 1.7763568394e-15
9271 2.6645352591e-15
9272 1.7763568394e-15
9273 2.6645352591e-15
9274 2.6645352591e-15
9275 1.7763568394e-15
9276 1.7763568394e-15
9277 8.881784197e-16
9278 8.881784197e-16
9279 0.0
9280 8.881784197e-16
9281 8.881784197e-16
9282 1.7763568394e-15
9283 1.7763568394e-15
9284 1.7763568394e-15
9285 2.6645352591e-15
9286 8.881784197e-16
9287 1.7763568394e-15
9288 1.7763568394e-15
9289 2.6645352591e-15
9290 1.7763568394e-15
9291 1.7763568394e-15
9292 1.7763568394e-15
9293 1.7763568394e-15
9294 1.7763568394e-15
9295 1.7763568394e-15
9296 1.7763568394e-15
9297 8.881784197e-16
9298 8.881784197e-16
9299 2.6645352591e-15
9300 8.881784197e-16
9301 1.7763568394e-15
9302 1.7763568394e-15
9303 1.7763568394e-15
9304 1.7763568394e-15
9305 2.6645352591e-15
9306 1.7763568394e-15
9307 2.6645352591e-15
9308 2.6645352591e-15
9309 1.7763568394e-15
9310 1.7763568394e-15
9311 1.7763568394e-15
9312 1.7763568394e-15
9313 2.6645352591e-15
9314 1.7763568394e-15
9315 1.7763568394e-15
9316 1.7763568394e-15
9317 3.5527136788e-15
9318 1.7763568394e-15
9319 8.881784197e-16
9320 1.7763568394e-15
9321 8.881784197e-16
9322 8.881784197e-16
9323 2.6645352591e-15
9324 8.881784197e-16
9325 8.881784197e-16
9326 2.6645352591e-15
9327 1.7763568394e-15
9328 2.6645352591e-15
9329 1.7763568394e-15
9330 2.6645352591e-15
9331 2.6645352591e-15
9332 2.6645352591e-15
9333 1.7763568394e-15
9334 1.7763568394e-15
9335 1.7763568394e-15
9336 1.7763568394e-15
9337 1.7763568394e-15
9338 2.6645352591e-15
9339 8.881784197e-16
9340 1.7763568394e-15
9341 1.7763568394e-15
9342 1.7763568394e-15
9343 8.881784197e-16
9344 1.7763568394e-15
9345 1.7763568394e-15
9346 1.7763568394e-15
9347 8.881784197e-16
9348 1.7763568394e-15
9349 1.7763568394e-15
9350 1.7763568394e-15
9351 1.7763568394e-15
9352 8.881784197e-16
9353 2.6645352591e-15
9354 1.7763568394e-15
9355 1.7763568394e-15
9356 8.881784197e-16
9357 1.7763568394e-15
9358 1.7763568394e-15
9359 8.881784197e-16
9360 2.6645352591e-15
9361 1.7763568394e-15
9362 1.7763568394e-15
9363 2.6645352591e-15
9364 1.7763568394e-15
9365 8.881784197e-16
9366 1.7763568394e-15
9367 2.6645352591e-15
9368 2.6645352591e-15
9369 1.7763568394e-15
9370 8.881784197e-16
9371 8.881784197e-16
9372 2.6645352591e-15
9373 8.881784197e-16
9374 1.7763568394e-15
9375 1.7763568394e-15
9376 1.7763568394e-15
9377 1.7763568394e-15
9378 2.6645352591e-15
9379 8.881784197e-16
9380 1.7763568394e-15
9381 8.881784197e-16
9382 2.6645352591e-15
9383 2.6645352591e-15
9384 1.7763568394e-15
9385 1.7763568394e-15
9386 2.6645352591e-15
9387 2.6645352591e-15
9388 1.7763568394e-15
9389 1.7763568394e-15
9390 1.7763568394e-15
9391 1.7763568394e-15
9392 2.6645352591e-15
9393 2.6645352591e-15
9394 2.6645352591e-15
9395 8.881784197e-16
9396 1.7763568394e-15
9397 1.7763568394e-15
9398 1.7763568394e-15
9399 1.7763568394e-15
9400 1.7763568394e-15
9401 1.7763568394e-15
9402 1.7763568394e-15
9403 8.881784197e-16
9404 1.7763568394e-15
9405 2.6645352591e-15
9406 2.6645352591e-15
9407 1.7763568394e-15
9408 8.881784197e-16
9409 1.7763568394e-15
9410 1.7763568394e-15
9411 1.7763568394e-15
9412 0.0
9413 1.7763568394e-15
9414 8.881784197e-16
9415 2.6645352591e-15
9416 8.881784197e-16
9417 8.881784197e-16
9418 8.881784197e-16
9419 1.7763568394e-15
9420 8.881784197e-16
9421 1.7763568394e-15
9422 1.7763568394e-15
9423 8.881784197e-16
9424 1.7763568394e-15
9425 1.7763568394e-15
9426 1.7763568394e-15
9427 1.7763568394e-15
9428 8.881784197e-16
9429 1.7763568394e-15
9430 1.7763568394e-15
9431 8.881784197e-16
9432 1.7763568394e-15
9433 1.7763568394e-15
9434 8.881784197e-16
9435 8.881784197e-16
9436 1.7763568394e-15
9437 1.7763568394e-15
9438 1.7763568394e-15
9439 1.7763568394e-15
9440 8.881784197e-16
9441 1.7763568394e-15
9442 2.6645352591e-15
9443 1.7763568394e-15
9444 8.881784197e-16
9445 1.7763568394e-15
9446 0.0
9447 1.7763568394e-15
9448 1.7763568394e-15
9449 2.6645352591e-15
9450 1.7763568394e-15
9451 8.881784197e-16
9452 8.881784197e-16
9453 1.7763568394e-15
9454 1.7763568394e-15
9455 8.881784197e-16
9456 2.6645352591e-15
9457 1.7763568394e-15
9458 1.7763568394e-15
9459 8.881784197e-16
9460 2.6645352591e-15
9461 8.881784197e-16
9462 1.7763568394e-15
9463 2.6645352591e-15
9464 1.7763568394e-15
9465 2.6645352591e-15
9466 8.881784197e-16
9467 1.7763568394e-15
9468 8.881784197e-16
9469 1.7763568394e-15
9470 1.7763568394e-15
9471 1.7763568394e-15
9472 1.7763568394e-15
9473 8.881784197e-16
9474 1.7763568394e-15
9475 2.6645352591e-15
9476 8.881784197e-16
9477 8.881784197e-16
9478 8.881784197e-16
9479 2.6645352591e-15
9480 2.6645352591e-15
9481 1.7763568394e-15
9482 2.6645352591e-15
9483 2.6645352591e-15
9484 1.7763568394e-15
9485 2.6645352591e-15
9486 2.6645352591e-15
9487 1.7763568394e-15
9488 2.6645352591e-15
9489 1.7763568394e-15
9490 1.7763568394e-15
9491 1.7763568394e-15
9492 1.7763568394e-15
9493 1.7763568394e-15
9494 2.6645352591e-15
9495 2.6645352591e-15
9496 8.881784197e-16
9497 8.881784197e-16
9498 1.7763568394e-15
9499 1.7763568394e-15
9500 8.881784197e-16
9501 1.7763568394e-15
9502 8.881784197e-16
9503 1.7763568394e-15
9504 2.6645352591e-15
9505 1.7763568394e-15
9506 2.6645352591e-15
9507 8.881784197e-16
9508 1.7763568394e-15
9509 0.0
9510 1.7763568394e-15
9511 1.7763568394e-15
9512 8.881784197e-16
9513 8.881784197e-16
9514 8.881784197e-16
9515 1.7763568394e-15
9516 8.881784197e-16
9517 1.7763568394e-15
9518 2.6645352591e-15
9519 1.7763568394e-15
9520 8.881784197e-16
9521 1.7763568394e-15
9522 1.7763568394e-15
9523 8.881784197e-16
9524 1.7763568394e-15
9525 1.7763568394e-15
9526 8.881784197e-16
9527 8.881784197e-16
9528 8.881784197e-16
9529 1.7763568394e-15
9530 1.7763568394e-15
9531 8.881784197e-16
9532 1.7763568394e-15
9533 1.7763568394e-15
9534 2.6645352591e-15
9535 8.881784197e-16
9536 2.6645352591e-15
9537 1.7763568394e-15
9538 1.7763568394e-15
9539 2.6645352591e-15
9540 1.7763568394e-15
9541 8.881784197e-16
9542 2.6645352591e-15
9543 1.7763568394e-15
9544 2.6645352591e-15
9545 2.6645352591e-15
9546 8.881784197e-16
9547 2.6645352591e-15
9548 1.7763568394e-15
9549 1.7763568394e-15
9550 2.6645352591e-15
9551 1.7763568394e-15
9552 1.7763568394e-15
9553 8.881784197e-16
9554 1.7763568394e-15
9555 8.881784197e-16
9556 2.6645352591e-15
9557 2.6645352591e-15
9558 1.7763568394e-15
9559 1.7763568394e-15
9560 1.7763568394e-15
9561 1.7763568394e-15
9562 1.7763568394e-15
9563 1.7763568394e-15
9564 1.7763568394e-15
9565 1.7763568394e-15
9566 1.7763568394e-15
9567 8.881784197e-16
9568 8.881784197e-16
9569 1.7763568394e-15
9570 1.7763568394e-15
9571 1.7763568394e-15
9572 1.7763568394e-15
9573 8.881784197e-16
9574 1.7763568394e-15
9575 3.5527136788e-15
9576 1.7763568394e-15
9577 1.7763568394e-15
9578 1.7763568394e-15
9579 1.7763568394e-15
9580 1.7763568394e-15
9581 8.881784197e-16
9582 1.7763568394e-15
9583 1.7763568394e-15
9584 1.7763568394e-15
9585 1.7763568394e-15
9586 2.6645352591e-15
9587 1.7763568394e-15
9588 8.881784197e-16
9589 1.7763568394e-15
9590 1.7763568394e-15
9591 2.6645352591e-15
9592 1.7763568394e-15
9593 2.6645352591e-15
9594 1.7763568394e-15
9595 8.881784197e-16
9596 1.7763568394e-15
9597 1.7763568394e-15
9598 1.7763568394e-15
9599 1.7763568394e-15
9600 1.7763568394e-15
9601 1.7763568394e-15
9602 1.7763568394e-15
9603 1.7763568394e-15
9604 2.6645352591e-15
9605 1.7763568394e-15
9606 1.7763568394e-15
9607 1.7763568394e-15
9608 1.7763568394e-15
9609 8.881784197e-16
9610 1.7763568394e-15
9611 1.7763568394e-15
9612 1.7763568394e-15
9613 2.6645352591e-15
9614 2.6645352591e-15
9615 1.7763568394e-15
9616 1.7763568394e-15
9617 2.6645352591e-15
9618 2.6645352591e-15
9619 8.881784197e-16
9620 1.7763568394e-15
9621 8.881784197e-16
9622 1.7763568394e-15
9623 1.7763568394e-15
9624 2.6645352591e-15
9625 2.6645352591e-15
9626 1.7763568394e-15
9627 1.7763568394e-15
9628 2.6645352591e-15
9629 1.7763568394e-15
9630 0.0
9631 1.7763568394e-15
9632 1.7763568394e-15
9633 1.7763568394e-15
9634 8.881784197e-16
9635 1.7763568394e-15
9636 2.6645352591e-15
9637 1.7763568394e-15
9638 1.7763568394e-15
9639 1.7763568394e-15
9640 2.6645352591e-15
9641 1.7763568394e-15
9642 2.6645352591e-15
9643 8.881784197e-16
9644 1.7763568394e-15
9645 1.7763568394e-15
9646 1.7763568394e-15
9647 1.7763568394e-15
9648 1.7763568394e-15
9649 2.6645352591e-15
9650 8.881784197e-16
9651 8.881784197e-16
9652 1.7763568394e-15
9653 8.881784197e-16
9654 0.0
9655 2.6645352591e-15
9656 8.881784197e-16
9657 1.7763568394e-15
9658 0.0
9659 1.7763568394e-15
9660 8.881784197e-16
9661 1.7763568394e-15
9662 1.7763568394e-15
9663 1.7763568394e-15
9664 2.6645352591e-15
9665 1.7763568394e-15
9666 1.7763568394e-15
9667 2.6645352591e-15
9668 1.7763568394e-15
9669 1.7763568394e-15
9670 8.881784197e-16
9671 2.6645352591e-15
9672 1.7763568394e-15
9673 1.7763568394e-15
9674 1.7763568394e-15
9675 2.6645352591e-15
9676 8.881784197e-16
9677 8.881784197e-16
9678 1.7763568394e-15
9679 1.7763568394e-15
9680 1.7763568394e-15
9681 1.7763568394e-15
9682 1.7763568394e-15
9683 1.7763568394e-15
9684 2.6645352591e-15
9685 1.7763568394e-15
9686 8.881784197e-16
9687 8.881784197e-16
9688 2.6645352591e-15
9689 1.7763568394e-15
9690 8.881784197e-16
9691 8.881784197e-16
9692 3.5527136788e-15
9693 1.7763568394e-15
9694 1.7763568394e-15
9695 8.881784197e-16
9696 8.881784197e-16
9697 1.7763568394e-15
9698 1.7763568394e-15
9699 8.881784197e-16
9700 8.881784197e-16
9701 1.7763568394e-15
9702 8.881784197e-16
9703 1.7763568394e-15
9704 1.7763568394e-15
9705 2.6645352591e-15
9706 8.881784197e-16
9707 1.7763568394e-15
9708 8.881784197e-16
9709 1.7763568394e-15
9710 1.7763568394e-15
9711 8.881784197e-16
9712 1.7763568394e-15
9713 2.6645352591e-15
9714 2.6645352591e-15
9715 1.7763568394e-15
9716 1.7763568394e-15
9717 1.7763568394e-15
9718 1.7763568394e-15
9719 2.6645352591e-15
9720 8.881784197e-16
9721 2.6645352591e-15
9722 2.6645352591e-15
9723 8.881784197e-16
9724 2.6645352591e-15
9725 8.881784197e-16
9726 1.7763568394e-15
9727 1.7763568394e-15
9728 1.7763568394e-15
9729 1.7763568394e-15
9730 8.881784197e-16
9731 1.7763568394e-15
9732 2.6645352591e-15
9733 1.7763568394e-15
9734 2.6645352591e-15
9735 1.7763568394e-15
9736 8.881784197e-16
9737 1.7763568394e-15
9738 8.881784197e-16
9739 8.881784197e-16
9740 8.881784197e-16
9741 2.6645352591e-15
9742 1.7763568394e-15
9743 1.7763568394e-15
9744 8.881784197e-16
9745 1.7763568394e-15
9746 1.7763568394e-15
9747 1.7763568394e-15
9748 8.881784197e-16
9749 8.881784197e-16
9750 8.881784197e-16
9751 2.6645352591e-15
9752 8.881784197e-16
9753 1.7763568394e-15
9754 1.7763568394e-15
9755 2.6645352591e-15
9756 8.881784197e-16
9757 2.6645352591e-15
9758 2.6645352591e-15
9759 8.881784197e-16
9760 8.881784197e-16
9761 2.6645352591e-15
9762 1.7763568394e-15
9763 2.6645352591e-15
9764 1.7763568394e-15
9765 2.6645352591e-15
9766 1.7763568394e-15
9767 8.881784197e-16
9768 1.7763568394e-15
9769 1.7763568394e-15
9770 1.7763568394e-15
9771 1.7763568394e-15
9772 1.7763568394e-15
9773 2.6645352591e-15
9774 8.881784197e-16
9775 8.881784197e-16
9776 2.6645352591e-15
9777 8.881784197e-16
9778 1.7763568394e-15
9779 8.881784197e-16
9780 8.881784197e-16
9781 2.6645352591e-15
9782 1.7763568394e-15
9783 1.7763568394e-15
9784 1.7763568394e-15
9785 8.881784197e-16
9786 1.7763568394e-15
9787 1.7763568394e-15
9788 1.7763568394e-15
9789 1.7763568394e-15
9790 1.7763568394e-15
9791 8.881784197e-16
9792 2.6645352591e-15
9793 1.7763568394e-15
9794 1.7763568394e-15
9795 1.7763568394e-15
9796 8.881784197e-16
9797 2.6645352591e-15
9798 8.881784197e-16
9799 8.881784197e-16
9800 1.7763568394e-15
9801 1.7763568394e-15
9802 8.881784197e-16
9803 1.7763568394e-15
9804 1.7763568394e-15
9805 1.7763568394e-15
9806 8.881784197e-16
9807 1.7763568394e-15
9808 1.7763568394e-15
9809 1.7763568394e-15
9810 1.7763568394e-15
9811 1.7763568394e-15
9812 2.6645352591e-15
9813 1.7763568394e-15
9814 1.7763568394e-15
9815 1.7763568394e-15
9816 8.881784197e-16
9817 2.6645352591e-15
9818 1.7763568394e-15
9819 1.7763568394e-15
9820 2.6645352591e-15
9821 1.7763568394e-15
9822 1.7763568394e-15
9823 1.7763568394e-15
9824 1.7763568394e-15
9825 2.6645352591e-15
9826 1.7763568394e-15
9827 2.6645352591e-15
9828 8.881784197e-16
9829 8.881784197e-16
9830 3.5527136788e-15
9831 2.6645352591e-15
9832 1.7763568394e-15
9833 1.7763568394e-15
9834 1.7763568394e-15
9835 1.7763568394e-15
9836 8.881784197e-16
9837 8.881784197e-16
9838 1.7763568394e-15
9839 3.5527136788e-15
9840 1.7763568394e-15
9841 8.881784197e-16
9842 2.6645352591e-15
9843 1.7763568394e-15
9844 1.7763568394e-15
9845 1.7763568394e-15
9846 1.7763568394e-15
9847 2.6645352591e-15
9848 1.7763568394e-15
9849 1.7763568394e-15
9850 1.7763568394e-15
9851 1.7763568394e-15
9852 2.6645352591e-15
9853 2.6645352591e-15
9854 8.881784197e-16
9855 1.7763568394e-15
9856 8.881784197e-16
9857 2.6645352591e-15
9858 1.7763568394e-15
9859 8.881784197e-16
9860 8.881784197e-16
9861 1.7763568394e-15
9862 2.6645352591e-15
9863 8.881784197e-16
9864 8.881784197e-16
9865 1.7763568394e-15
9866 1.7763568394e-15
9867 1.7763568394e-15
9868 1.7763568394e-15
9869 1.7763568394e-15
9870 1.7763568394e-15
9871 8.881784197e-16
9872 1.7763568394e-15
9873 1.7763568394e-15
9874 8.881784197e-16
9875 1.7763568394e-15
9876 1.7763568394e-15
9877 1.7763568394e-15
9878 1.7763568394e-15
9879 1.7763568394e-15
9880 8.881784197e-16
9881 1.7763568394e-15
9882 1.7763568394e-15
9883 1.7763568394e-15
9884 1.7763568394e-15
9885 8.881784197e-16
9886 1.7763568394e-15
9887 1.7763568394e-15
9888 2.6645352591e-15
9889 1.7763568394e-15
9890 1.7763568394e-15
9891 8.881784197e-16
9892 2.6645352591e-15
9893 8.881784197e-16
9894 1.7763568394e-15
9895 1.7763568394e-15
9896 1.7763568394e-15
9897 1.7763568394e-15
9898 1.7763568394e-15
9899 1.7763568394e-15
9900 1.7763568394e-15
9901 1.7763568394e-15
9902 1.7763568394e-15
9903 8.881784197e-16
9904 1.7763568394e-15
9905 1.7763568394e-15
9906 1.7763568394e-15
9907 1.7763568394e-15
9908 8.881784197e-16
9909 1.7763568394e-15
9910 1.7763568394e-15
9911 8.881784197e-16
9912 8.881784197e-16
9913 1.7763568394e-15
9914 8.881784197e-16
9915 2.6645352591e-15
9916 1.7763568394e-15
9917 1.7763568394e-15
9918 8.881784197e-16
9919 8.881784197e-16
9920 1.7763568394e-15
9921 8.881784197e-16
9922 1.7763568394e-15
9923 8.881784197e-16
9924 0.0
9925 8.881784197e-16
9926 2.6645352591e-15
9927 1.7763568394e-15
9928 1.7763568394e-15
9929 2.6645352591e-15
9930 1.7763568394e-15
9931 1.7763568394e-15
9932 2.6645352591e-15
9933 1.7763568394e-15
9934 1.7763568394e-15
9935 1.7763568394e-15
9936 1.7763568394e-15
9937 2.6645352591e-15
9938 2.6645352591e-15
9939 1.7763568394e-15
9940 1.7763568394e-15
9941 1.7763568394e-15
9942 1.7763568394e-15
9943 1.7763568394e-15
9944 2.6645352591e-15
9945 1.7763568394e-15
9946 1.7763568394e-15
9947 1.7763568394e-15
9948 2.6645352591e-15
9949 1.7763568394e-15
9950 1.7763568394e-15
9951 1.7763568394e-15
9952 2.6645352591e-15
9953 1.7763568394e-15
9954 1.7763568394e-15
9955 1.7763568394e-15
9956 1.7763568394e-15
9957 1.7763568394e-15
9958 1.7763568394e-15
9959 1.7763568394e-15
9960 1.7763568394e-15
9961 1.7763568394e-15
9962 3.5527136788e-15
9963 1.7763568394e-15
9964 8.881784197e-16
9965 1.7763568394e-15
9966 8.881784197e-16
9967 1.7763568394e-15
9968 1.7763568394e-15
9969 8.881784197e-16
9970 1.7763568394e-15
9971 1.7763568394e-15
9972 0.0
9973 1.7763568394e-15
9974 1.7763568394e-15
9975 1.7763568394e-15
9976 1.7763568394e-15
9977 2.6645352591e-15
9978 1.7763568394e-15
9979 1.7763568394e-15
9980 1.7763568394e-15
9981 1.7763568394e-15
9982 1.7763568394e-15
9983 8.881784197e-16
9984 1.7763568394e-15
9985 1.7763568394e-15
9986 1.7763568394e-15
9987 1.7763568394e-15
9988 1.7763568394e-15
9989 1.7763568394e-15
9990 1.7763568394e-15
9991 1.7763568394e-15
9992 1.7763568394e-15
9993 1.7763568394e-15
9994 2.6645352591e-15
9995 8.881784197e-16
9996 1.7763568394e-15
9997 8.881784197e-16
9998 1.7763568394e-15
9999 8.881784197e-16
10000 2.6645352591e-15


==> data/lasso_80_80_AI2.dat <==
0 5228.4473094
1 1884.93672698
2 995.43801877
3 995.43801877
4 623.482882096
5 531.448634625
6 379.276989808
7 307.701673842
8 242.64615027
9 194.528410446
10 165.473445913
11 134.450335291
12 120.45859701
13 100.16533504
14 92.6543553138
15 78.7261717358
16 74.1711990688
17 63.9748388366
18 60.8896049157
19 52.924107021
20 50.6530082063
21 44.07603047
22 42.3108759701
23 36.6623843783
24 35.2526438783
25 30.2877657792
26 29.1516465025
27 24.7531325864
28 23.8462660034
29 19.9717093433
30 19.2620202484
31 15.9139519785
32 15.3746794418
33 12.5269963812
34 12.120283404
35 9.73788721915
36 9.43670535856
37 7.48987817695
38 7.26883313675
39 5.7135828379
40 5.55679272506
41 4.35953140964
42 4.247042257
43 3.33917955968
44 3.25788503677
45 2.59439621978
46 2.53526377205
47 2.07929352376
48 2.03600543348
49 1.74594758401
50 1.71191918666
51 1.5452055845
52 1.51631940098
53 1.44433231371
54 1.41785184305
55 1.41171114726
56 1.38436289343
57 1.42973516455
58 1.40039089931
59 1.46703586275
60 1.43532981535
61 1.50296994379
62 1.46895497192
63 1.52578787553
64 1.48995348714
65 1.52800552123
66 1.49111040482
67 1.50582703623
68 1.46875837236
69 1.45850153675
70 1.42216490613
71 1.38766473763
72 1.35290242433
73 1.29670056302
74 1.26423436551
75 1.19012464147
76 1.16050945182
77 1.07344445566
78 1.0469398161
79 0.951322137438
80 0.928281996332
81 0.829573635736
82 0.810545386749
83 0.715490748376
84 0.700005678578
85 0.610925339973
86 0.598464986452
87 0.517268944651
88 0.507467842497
89 0.436278072887
90 0.428770832479
91 0.369872783746
92 0.364406657081
93 0.318488072335
94 0.314345187789
95 0.279955113419
96 0.2766906171
97 0.252897174792
98 0.250137049451
99 0.235580899443
100 0.233018100594
101 0.226058417907
102 0.22345286703
103 0.222301493704
104 0.219479754413
105 0.222322928951
106 0.219176102594
107 0.224281080245
108 0.220760094449
109 0.226563182528
110 0.222671501617
111 0.227844811855
112 0.22362913447
113 0.227124786544
114 0.222664488543
115 0.224104565161
116 0.219280157268
117 0.218212937748
118 0.213380923104
119 0.209064138288
120 0.204331091847
121 0.196889943993
122 0.192362020181
123 0.182138399469
124 0.177909439583
125 0.165411458884
126 0.161555929277
127 0.147805767941
128 0.144455650723
129 0.129866877942
130 0.126988859098
131 0.112193937534
132 0.109764749032
133 0.095360726338
134 0.0933528909055
135 0.0798483305508
136 0.0782214329575
137 0.0661711322563
138 0.06476331108
139 0.0543422035832
140 0.0532513212013
141 0.0446449873057
142 0.0437908731585
143 0.0370806036421
144 0.0363926810631
145 0.0315434883613
146 0.0309595126902
147 0.0285228803476
148 0.0279239483822
149 0.0269668872095
150 0.026395238786
151 0.0266533913852
152 0.0260602329471
153 0.0272491984875
154 0.0266115404269
155 0.0288452310254
156 0.0280604480571
157 0.0309091918651
158 0.0300933325057
159 0.0330185127619
160 0.0321667779114
161 0.0349866858134
162 0.0341065877884
163 0.0369028951634
164 0.0359456547732
165 0.0388808119384
166 0.0379490693809
167 0.0404643159597
168 0.0395573847534
169 0.0416401298889
170 0.0407675701297
171 0.0424579284313
172 0.041531113438
173 0.0429689843758
174 0.0420193652239
175 0.0430322622554
176 0.0421653228295
177 0.0428312022746
178 0.0420407267649
179 0.0424454811311
180 0.0417278635062
181 0.041984449833
182 0.0413862557296
183 0.0416116380673
184 0.0410970624264
185 0.0413582988357
186 0.0409078263216
187 0.0417493030492
188 0.041235063709
189 0.0420911133652
190 0.0416175647716
191 0.0425422654695
192 0.0419919132611
193 0.0427660964907
194 0.0422484828896
195 0.0428339514398
196 0.0423444291249
197 0.0427186535686
198 0.0422295408973
199 0.0423538944601
200 0.0418640052841
201 0.0417110548798
202 0.0412240760041
203 0.0407803330905
204 0.0403008575233
205 0.0395654738158
206 0.039097878838
207 0.0380805864629
208 0.037628759587
209 0.0363479859898
210 0.0359153273159
211 0.0343966098104
212 0.033985978319
213 0.0322589623116
214 0.0318714856544
215 0.0299667516566
216 0.0296033593872
217 0.0276220120302
218 0.0273148728255
219 0.0254974338718
220 0.0252182386202
221 0.0233658045519
222 0.0231114145623
223 0.021234078409
224 0.0209983465775
225 0.0191080063049
226 0.0188890563438
227 0.016999494482
228 0.0167972093098
229 0.014924502544
230 0.0147390059439
231 0.0129003309115
232 0.0127312646461
233 0.0114267791042
234 0.011263374602
235 0.0101425119037
236 0.0100155928894
237 0.00912352216367
238 0.00894752593406
239 0.00837163580048
240 0.00818983156793
241 0.00771507688659
242 0.00757467152135
243 0.00718820514341
244 0.0070643835851
245 0.00675040206526
246 0.00663521265505
247 0.00637987501226
248 0.00627150290007
249 0.00606583301347
250 0.005963621783
251 0.00580121990709
252 0.00570403032274
253 0.00557843892309
254 0.00548475200786
255 0.00543131209214
256 0.00532199024004
257 0.00533058896463
258 0.00523184663436
259 0.00528707394992
260 0.00519809828569
261 0.00529908863738
262 0.00521465125782
263 0.00535685364102
264 0.00527586338233
265 0.00545500008668
266 0.00537468888134
267 0.00563486890696
268 0.00552354697511
269 0.00578092012845
270 0.00568444601183
271 0.00593253295807
272 0.00583693088116
273 0.00606475571605
274 0.00597173004037
275 0.00617575112972
276 0.00608731666309
277 0.00626937802388
278 0.00618675456862
279 0.00635145013618
280 0.00627491138023
281 0.00642737350136
282 0.00635645245141
283 0.00650094139502
284 0.00643478088297
285 0.00657413371068
286 0.00651182150641
287 0.00664755042756
288 0.00658833079868
289 0.00672102918246
290 0.00666436468401
291 0.00679411488462
292 0.00673963977234
293 0.00686625681821
294 0.0068136913667
295 0.00693678816677
296 0.00688587173489
297 0.00700482619194
298 0.00695529443132
299 0.00706921674962
300 0.00702081702928
301 0.00712857835701
302 0.00708110087748
303 0.00717984557289
304 0.00713232277391
305 0.00722592763474
306 0.00717427833194
307 0.00725749551857
308 0.00720668656984
309 0.00729127511118
310 0.00724212687562
311 0.00735252709704
312 0.00729703565198
313 0.00740186444527
314 0.0073472460009
315 0.00743820361704
316 0.00738358909351
317 0.00745450982495
318 0.00739978178375
319 0.00744600622263
320 0.0073913000287
321 0.00740932490507
322 0.00735475224853
323 0.00734189443662
324 0.00728759463435
325 0.00724196987719
326 0.0071881922207
327 0.00710887610245
328 0.00705600049102
329 0.00694319795268
330 0.00689170032045
331 0.00674681515378
332 0.00669718920224
333 0.0065223124992
334 0.00647473058466
335 0.00627215580734
336 0.00622687063067
337 0.00599978402878
338 0.00595711440531
339 0.00570943203307
340 0.00566961341505
341 0.00540566098668
342 0.00536877742574
343 0.0050929155729
344 0.00505890355834
345 0.00477521913283
346 0.00474389145345
347 0.00445601776537
348 0.00442711901951
349 0.00413814327997
350 0.0041113995338
351 0.00382387005406
352 0.00379902363938
353 0.00351501216998
354 0.00349183732989
355 0.00321301722111
356 0.00319132272655
357 0.00291904244465
358 0.00289866875212
359 0.00263401564299
360 0.0026148316284
361 0.00235868839069
362 0.00234058940427
363 0.0020936866098
364 0.00207659333111
365 0.00183955879586
366 0.00182341556527
367 0.00159681848807
368 0.00158159008048
369 0.00136597635101
370 0.00135164290637
371 0.00114755818462
372 0.00113410870633
373 0.000952436965922
374 0.000937841801126
375 0.000792749640922
376 0.000776753014799
377 0.000657815755933
378 0.000643863503975
379 0.000549950900703
380 0.000537103761024
381 0.000469930109049
382 0.000454989682177
383 0.000415277132396
384 0.000401556308392
385 0.000387251220229
386 0.000375421063621
387 0.000386639797157
388 0.000376269915404
389 0.000412781854509
390 0.000403397327783
391 0.000464272395233
392 0.000455356436518
393 0.000538879618182
394 0.000529945654386
395 0.000633683516495
396 0.000624306035959
397 0.000745233132177
398 0.000735069027649
399 0.000869739693917
400 0.000858544909531
401 0.00100329148008
402 0.000990924586755
403 0.00114204851409
404 0.00112845952696
405 0.00128238774549
406 0.00126759859479
407 0.00142099565127
408 0.0014050803741
409 0.00155492239135
410 0.00153799186202
411 0.00168161443064
412 0.00166380625826
413 0.00179893624578
414 0.00178040790325
415 0.00190518375141
416 0.00188610655842
417 0.00199908706793
418 0.00197963955124
419 0.00207979779488
420 0.0020601603553
421 0.00214684352644
422 0.00212718777807
423 0.00220011867976
424 0.00218061268918
425 0.00223987521897
426 0.00222066593602
427 0.00226663215483
428 0.00224783175359
429 0.00228107509477
430 0.0022627564828
431 0.00228396620213
432 0.00226616509715
433 0.0022760720788
434 0.00225879270274
435 0.00225811096813
436 0.00224133317923
437 0.00223071792413
438 0.00221440464687
439 0.00219442619114
440 0.00217853070011
441 0.00214966333474
442 0.00213413619392
443 0.00209725570439
444 0.00208231346029
445 0.00203813670303
446 0.00202364516819
447 0.00197260147569
448 0.00195855579681
449 0.00190118401311
450 0.00188757463649
451 0.00182441220827
452 0.00181123781756
453 0.00174283132743
454 0.00173009868098
455 0.00165701654357
456 0.00164473836612
457 0.00156757936937
458 0.00155577216511
459 0.00147516989697
460 0.00146385208378
461 0.00138047596985
462 0.00136966634978
463 0.00128422004983
464 0.00127393666363
465 0.00118715466359
466 0.00117741403109
467 0.00109005716755
468 0.00108087380444
469 0.000993878701797
470 0.000985061040675
471 0.000899604115592
472 0.000891156916492
473 0.000807517572184
474 0.000799603922474
475 0.000718341459281
476 0.000710979129443
477 0.000632738498902
478 0.000625947044415
479 0.000551432233731
480 0.000545229411962
481 0.000475184549974
482 0.000469580466204
483 0.000404765290543
484 0.000399759059829
485 0.000340922045694
486 0.000336500714542
487 0.000284353144819
488 0.000280491955883
489 0.000235684291088
490 0.000232347277433
491 0.000195447556531
492 0.000192588008089
493 0.000164061705594
494 0.000161622591746
495 0.000141813935223
496 0.000139728606912
497 0.000128843753082
498 0.000127036272366
499 0.000125095934553
500 0.000123463871609
501 0.000130274096752
502 0.00012872277525
503 0.000143942060078
504 0.000142388740085
505 0.000165539722912
506 0.000163908059727
507 0.000194387806966
508 0.000192607193355
509 0.00022969946164
510 0.000227706113769
511 0.000270596860648
512 0.000268335168906
513 0.000316130664123
514 0.000313554161747
515 0.000365299810818
516 0.000362371611533
517 0.00041705858317
518 0.000413747546257
519 0.000470338629184
520 0.000466628277774
521 0.000524095447221
522 0.000519982170403
523 0.00057732605296
524 0.00057281596414
525 0.000629081335195
526 0.000624188465309
527 0.000678477002242
528 0.000673222170695
529 0.000724703436718
530 0.000719113559294
531 0.000767034871594
532 0.000761142502997
533 0.000804837943505
534 0.000798680846763
535 0.000837579287349
536 0.000831199868636
537 0.00086483162964
538 0.000858276154168
539 0.000886277829392
540 0.000879595407815
541 0.00090171243936
542 0.000894953828594
543 0.000911040553158
544 0.000904256848786
545 0.000914273919737
546 0.000907515232027
547 0.000911524514177
548 0.000904838719292
549 0.000902995927665
550 0.000896427572535
551 0.000888973060882
552 0.000882562478117
553 0.00086981066482
554 0.000863593327906
555 0.000845921273514
556 0.000839927397276
557 0.000817763026848
558 0.00081201739759
559 0.000785827804781
560 0.000780349810626
561 0.000750630004141
562 0.000745433828645
563 0.000712696197652
564 0.000707791137638
565 0.000672555830459
566 0.000667946700628
567 0.000630733036251
568 0.000626420626945
569 0.000587739594967
570 0.000583721154666
571 0.000544069007577
572 0.000540338727461
573 0.000500191630367
574 0.000496741114271
575 0.000456550790528
576 0.000453369499129
577 0.000413559794853
578 0.000410635457811
579 0.000371599741514
580 0.000368918734947
581 0.000331018048061
582 0.000328565737148
583 0.000292135263019
584 0.000289915591776
585 0.000255678172363
586 0.000253635475937
587 0.000221718602035
588 0.000219912168022
589 0.000190573521
590 0.000188970460983
591 0.000162445345814
592 0.000161025866327
593 0.000137516158891
594 0.000136258829777
595 0.000115924985818
596 0.000114807566231
597 9.7767566845e-05
598 9.67684725701e-05
599 8.30996318415e-05
600 8.2198154753e-05
601 7.19389810229e-05
602 7.11150661896e-05
603 6.42666895816e-05
604 6.35007877712e-05
605 6.0028266466e-05
606 5.93013386752e-05
607 5.91350935135e-05
608 5.84286743388e-05
609 6.14660709628e-05
610 6.07623141731e-05
611 6.68693057833e-05
612 6.61509994133e-05
613 7.51637700347e-05
614 7.44143475249e-05
615 8.61409704163e-05
616 8.53445475935e-05
617 9.95667281343e-05
618 9.87081807056e-05
619 0.000115183168064
620 0.000114248249112
621 0.00013271098913
622 0.000131686478661
623 0.000151852059584
624 0.000150725936542
625 0.000172292359093
626 0.000171053986568
627 0.000193705270919
628 0.000192345585066
629 0.000215755207998
630 0.000214266900779
631 0.000238101536878
632 0.000236479222961
633 0.000260402745433
634 0.0002586431047
635 0.000282320786704
636 0.000280422675541
637 0.000303525521987
638 0.000301490048401
639 0.000323699180849
640 0.000321529739749
641 0.000342540752113
642 0.000340243018138
643 0.00035977021783
644 0.000357352094019
645 0.000375132541834
646 0.00037260406341
647 0.000388401326299
648 0.000385774520158
649 0.000399382054852
650 0.000396670756862
651 0.000407914848972
652 0.000405134482829
653 0.000413876675922
654 0.000411043998641
655 0.000417182959946
656 0.000414315780171
657 0.000417788563296
658 0.000414905439267
659 0.000415688118756
660 0.000412808042982
661 0.000410915709878
662 0.000408057787555
663 0.00040354390898
664 0.000400727036872
665 0.000393682195525
666 0.000390924747705
667 0.000381474789119
668 0.000378794315539
669 0.000367097941896
670 0.000364510885275
671 0.000350756744389
672 0.000348278180489
673 0.000332681507392
674 0.000330324913189
675 0.000313123789309
676 0.000310900843015
677 0.000292352144206
678 0.000290272560394
679 0.000270647669923
680 0.000268719072335
681 0.00024829943815
682 0.000246527271902
683 0.000225599889141
684 0.000223987373272
685 0.000202840272853
686 0.000201388393273
687 0.0001803062157
688 0.000179013757764
689 0.000158273487888
690 0.000157137107025
691 0.000137004040652
692 0.000136018368714
693 0.000116742375737
694 0.00011590016004
695 9.77123013239e-05
696 9.70045727682e-05
697 8.01141196387e-05
698 7.95303857624e-05
699 6.41222817306e-05
700 6.3650740203e-05
701 4.98835347971e-05
702 4.9511302521e-05
703 3.75155770858e-05
704 3.72289299619e-05
705 2.71062251231e-05
706 2.68908434791e-05
707 1.87130880533e-05
708 1.85543028053e-05
709 1.23637343865e-05
710 1.22467692343e-05
711 8.05632777823e-06
712 7.9665329924e-06
713 5.76070058056e-06
714 5.68377436938e-06
715 5.41982718438e-06
716 5.34202107882e-06
717 6.95165358078e-06
718 6.85995880811e-06
719 1.02512351683e-05
720 1.01335475824e-05
721 1.51931318246e-05
722 1.50383935624e-05
723 2.16340074362e-05
724 2.14323240479e-05
725 2.9415380534e-05
726 2.91581129819e-05
727 3.83664733006e-05
728 3.80463047733e-05
729 4.83071079236e-05
730 4.79180859267e-05
731 5.90506018101e-05
732 5.85881564934e-05
733 7.04066166595e-05
734 6.98675567126e-05
735 8.21839202851e-05
736 8.15664080962e-05
737 9.41930246903e-05
738 9.34965326778e-05
739 0.000106248668465
740 0.000105473918721
741 0.00011817211671
742 0.000117321006146
743 0.000129793256384
744 0.000128868769667
745 0.000140952470002
746 0.000139958582526
747 0.000151502275103
748 0.000150443848202
749 0.000161308721383
750 0.000160191391882
751 0.000170252541405
752 0.000169082607518
753 0.0001782300546
754 0.000177014360009
755 0.000185153827586
756 0.000183899645413
757 0.00019095309693
758 0.000189668015138
759 0.00019557396307
760 0.000194265772702
761 0.000198979366498
762 0.000197655953943
763 0.000201148859195
764 0.000199818103577
765 0.000202078185999
766 0.000200747862592
767 0.000201778691866
768 0.000200456382283
769 0.000200276571984
770 0.000198969581771
771 0.000197611982404
772 0.000196327266471
773 0.000193838029246
774 0.000192582125488
775 0.000189019654718
776 0.000187798626001
777 0.000183232438002
778 0.000182051822582
779 0.000176561328835
780 0.000175426099146
781 0.000169099330918
782 0.000168013860602
783 0.000160946151737
784 0.000159914190632
785 0.000152206834348
786 0.000151231491145
787 0.000142990385844
788 0.000142074118002
789 0.000133408416072
790 0.000132553026565
791 0.000123573799113
792 0.000122780439572
793 0.000113599368942
794 0.000112868548676
795 0.000103596659557
796 0.000102928260048
797 9.36746988813e-05
798 9.30679932098e-05
799 8.39388646972e-05
800 8.33925415495e-05
801 7.44898100304e-05
802 7.40020018473e-05
803 6.54224645809e-05
804 6.49907794656e-05
805 5.68251180439e-05
806 5.6446675142e-05
807 4.87785905898e-05
808 4.84500586371e-05
809 4.13554951795e-05
810 4.10731339358e-05
811 3.46195959029e-05
812 3.43793002804e-05
813 2.86252661139e-05
814 2.84226127523e-05
815 2.3417049638e-05
816 2.32473457435e-05
817 1.90293280049e-05
818 1.88876622023e-05
819 1.54860960526e-05
820 1.53673910575e-05
821 1.28008478839e-05
822 1.26999147083e-05
823 1.09765744529e-05
824 1.08881678491e-05
825 1.00058734454e-05
826 9.92474824191e-06
827 9.87117129903e-06
828 9.79213922392e-06
829 1.05450563135e-05
830 1.04630428446e-05
831 1.19907208198e-05
832 1.19008215229e-05
833 1.41625091672e-05
834 1.40600449718e-05
835 1.70065671696e-05
836 1.68871379138e-05
837 2.04615872459e-05
838 2.03211228351e-05
839 2.44596421988e-05
840 2.42944506548e-05
841 2.89270991169e-05
842 2.87339107947e-05
843 3.37856035646e-05
844 3.35616108034e-05
845 3.89531228278e-05
846 3.86960143146e-05
847 4.43450357412e-05
848 4.40530249213e-05
849 4.98752554963e-05
850 4.95471024085e-05
851 5.54573708502e-05
852 5.50923968179e-05
853 6.10057903705e-05
854 6.06038851441e-05
855 6.64368738379e-05
856 6.59984948266e-05
857 7.16700346715e-05
858 7.11961980615e-05
859 7.66287972072e-05
860 7.61210609221e-05
861 8.12417930725e-05
862 8.07022316547e-05
863 8.54436814732e-05
864 8.48748531466e-05
865 8.91759791983e-05
866 8.85808855005e-05
867 9.23877874257e-05
868 9.17698259997e-05
869 9.50364039127e-05
870 9.43993151514e-05
871 9.70878110564e-05
872 9.64356194437e-05
873 9.85170322281e-05
874 9.78539833696e-05
875 9.93083511496e-05
876 9.86388455262e-05
877 9.94553913207e-05
878 9.8783915929e-05
879 9.89610550199e-05
880 9.82921141146e-05
881 9.78373238798e-05
882 9.71753699899e-05
883 9.61049254231e-05
884 9.54542919294e-05
885 9.37928724118e-05
886 9.31577088155e-05
887 9.09378839555e-05
888 9.03220950086e-05
889 8.7583699484e-05
890 8.69908892094e-05
891 8.37802983824e-05
892 8.32137199298e-05
893 7.95830396454e-05
894 7.90455517858e-05
895 7.50517371202e-05
896 7.45457680615e-05
897 7.02496867504e-05
898 6.97772057627e-05
899 6.52426627816e-05
900 6.48051599672e-05
901 6.00979000334e-05
902 5.96963744393e-05
903 5.48830792013e-05
904 5.45180352347e-05
905 4.96653316127e-05
906 4.93367836079e-05
907 4.45102790261e-05
908 4.42177636337e-05
909 3.94811229896e-05
910 3.92237189173e-05
911 3.46377968645e-05
912 3.4414151366e-05
913 3.00361920935e-05
914 2.9844553497e-05
915 2.57274685405e-05
916 2.55657240151e-05
917 2.17574568548e-05
918 2.16231745576e-05
919 1.81661589345e-05
920 1.80566336105e-05
921 1.4987350581e-05
922 1.4899651708e-05
923 1.22482885114e-05
924 1.21793100369e-05
925 9.96952206833e-06
926 9.91603283573e-06
927 8.1648081407e-06
928 8.12350212431e-06
929 6.84112621396e-06
930 6.80867177394e-06
931 5.99878901753e-06
932 5.97187638185e-06
933 5.63164286671e-06
934 5.60702921248e-06
935 5.72735076343e-06
936 5.70190231652e-06
937 6.26775040757e-06
938 6.23848105707e-06
939 7.22927853491e-06
940 7.19338458488e-06
941 8.58345256294e-06
942 8.53834334791e-06
943 1.02974001797e-05
944 1.0240724313e-05
945 1.23344274137e-05
946 1.22640945932e-05
947 1.46546157636e-05
948 1.45688140751e-05
949 1.72154391711e-05
950 1.71126479538e-05
951 1.9972391895e-05
952 1.98513902694e-05
953 2.28796188466e-05
954 2.27394900634e-05
955 2.58905403667e-05
956 2.57306721991e-05
957 2.89584640871e-05
958 2.87785454836e-05
959 3.20371770508e-05
960 3.18371913473e-05
961 3.50815119976e-05
962 3.4861726939e-05
963 3.8047882291e-05
964 3.78088372051e-05
965 4.08947807227e-05
966 4.06372710904e-05
967 4.35832379679e-05
968 4.33082977391e-05
969 4.6077237184e-05
970 4.57861191023e-05
971 4.83440818027e-05
972 4.80382360397e-05
973 5.03547141584e-05
974 5.00357655246e-05
975 5.20839831379e-05
976 5.17537071518e-05
977 5.35108595949e-05
978 5.31711576386e-05
979 5.46185987016e-05
980 5.4271472556e-05
981 5.53948489799e-05
982 5.50423749361e-05
983 5.58317081527e-05
984 5.54760109424e-05
985 5.59257264063e-05
986 5.55689532131e-05
987 5.5677858124e-05
988 5.53221528401e-05
989 5.50933635397e-05
990 5.47408415423e-05
991 5.41816622084e-05
992 5.38343858416e-05
993 5.29561405616e-05
994 5.26160955605e-05
995 5.14339162736e-05
996 5.11029893326e-05
997 4.96355625197e-05
998 4.93155202186e-05
999 4.75847955776e-05
1000 4.72772648772e-05
1001 4.53081296694e-05
1002 4.5014580162e-05
1003 4.28345031427e-05
1004 4.25562312643e-05
1005 4.01948805768e-05
1006 3.99329959428e-05
1007 3.7421835537e-05
1008 3.71772495633e-05
1009 3.4549119011e-05
1010 3.43225359627e-05
1011 3.16112187599e-05
1012 3.14031293431e-05
1013 2.86429148995e-05
1014 2.84535924848e-05
1015 2.56788371775e-05
1016 2.55083367158e-05
1017 2.27530293477e-05
1018 2.26011890021e-05
1019 1.98985260482e-05
1020 1.97649715439e-05
1021 1.71469474228e-05
1022 1.70310990537e-05
1023 1.45281165089e-05
1024 1.44291987345e-05
1025 1.20697041917e-05
1026 1.19867577082e-05
1027 9.79690610947e-06
1028 9.7288022074e-06
1029 7.73215548655e-06
1030 7.67761256082e-06
1031 5.8948754571e-06
1032 5.85247738361e-06
1033 4.3012737887e-06
1034 4.26948995447e-06
1035 2.96418241863e-06
1036 2.94138911272e-06
1037 1.8929435468e-06
1038 1.87744639746e-06
1039 1.09334336873e-06
1040 1.08340053373e-06
1041 5.67593881229e-07
1042 5.61439627234e-07
1043 3.14362476495e-07
1044 3.10230834799e-07
1045 3.28848384967e-07
1046 3.24996534573e-07
1047 6.02904353109e-07
1048 5.97635396282e-07
1049 1.12520131612e-06
1050 1.11688612581e-06
1051 1.88143319502e-06
1052 1.86853103923e-06
1053 2.85455847493e-06
1054 2.83563610637e-06
1055 4.02507461139e-06
1056 3.99882359492e-06
1057 5.37132100842e-06
1058 5.33657303592e-06
1059 6.86980586107e-06
1060 6.82554587783e-06
1061 8.49555195526e-06
1062 8.44092891583e-06
1063 1.02224562166e-05
1064 1.01567913795e-05
1065 1.20236578338e-05
1066 1.19464504982e-05
1067 1.38719095846e-05
1068 1.37828402327e-05
1069 1.57399471732e-05
1070 1.56388780281e-05
1071 1.76008514465e-05
1072 1.74878244827e-05
1073 1.94283985779e-05
1074 1.93036310634e-05
1075 2.11973936031e-05
1076 2.10612712968e-05
1077 2.28839829939e-05
1078 2.27370511361e-05
1079 2.44659423903e-05
1080 2.43088946723e-05
1081 2.59229360227e-05
1082 2.57566017412e-05
1083 2.7236744879e-05
1084 2.70620744995e-05
1085 2.83914611563e-05
1086 2.8209510532e-05
1087 2.93736470871e-05
1088 2.91855605878e-05
1089 3.01724568157e-05
1090 2.99794496357e-05
1091 3.0779720479e-05
1092 3.05830604024e-05
1093 3.1189990314e-05
1094 3.09909791936e-05
1095 3.14005490356e-05
1096 3.12005042744e-05
1097 3.14113813475e-05
1098 3.1211617614e-05
1099 3.12251098684e-05
1100 3.10269213344e-05
1101 3.08468972756e-05
1102 3.06515405564e-05
1103 3.02843168232e-05
1104 3.00929948969e-05
1105 2.9547193833e-05
1106 2.93610410784e-05
1107 2.86474210274e-05
1108 2.84674895923e-05
1109 2.759875089e-05
1110 2.7425998522e-05
1111 2.64165684278e-05
1112 2.62518478937e-05
1113 2.51176479136e-05
1114 2.49616981085e-05
1115 2.37198972695e-05
1116 2.3573336092e-05
1117 2.22420938423e-05
1118 2.21054128637e-05
1119 2.07036152942e-05
1120 2.0577176266e-05
1121 1.91241693388e-05
1122 1.90082025124e-05
1123 1.75235259121e-05
1124 1.74181301551e-05
1125 1.59212552671e-05
1126 1.58263999133e-05
1127 1.43364752869e-05
1128 1.42520036572e-05
1129 1.27876111193e-05
1130 1.27132456118e-05
1131 1.12921699431e-05
1132 1.12275185806e-05
1133 9.86653344626e-06
1134 9.81109776799e-06
1135 8.5257702791e-06
1136 8.47895442124e-06
1137 7.28347040813e-06
1138 7.24459122825e-06
1139 6.15160297812e-06
1140 6.11990107213e-06
1141 5.1403989465e-06
1142 5.11505037526e-06
1143 4.25825936823e-06
1144 4.23838793573e-06
1145 3.51168990242e-06
1146 3.49637981056e-06
1147 2.90526173252e-06
1148 2.89357043748e-06
1149 2.44159873652e-06
1150 2.43256983445e-06
1151 2.12139045086e-06
1152 2.11406643125e-06
1153 1.94343000093e-06
1154 1.93686470151e-06
1155 1.90467592542e-06
1156 1.89794654837e-06
1157 2.00033650977e-06
1158 1.99255504008e-06
1159 2.22397498817e-06
1160 2.21429888381e-06
1161 2.56763376338e-06
1162 2.55527581139e-06
1163 3.02197557911e-06
1164 3.00621281113e-06
1165 3.57643944326e-06
1166 3.55662098706e-06
1167 4.21940889517e-06
1168 4.1949627283e-06
1169 4.93839019899e-06
1170 4.90882870974e-06
1171 5.72019787359e-06
1172 5.68512221655e-06
1173 6.55114503889e-06
1174 6.51024821963e-06
1175 7.41723595521e-06
1176 7.37030465903e-06
1177 8.30435822152e-06
1178 8.25127338278e-06
1179 9.19847214753e-06
1180 9.13920827728e-06
1181 1.0085794889e-05
1182 1.00204182072e-05
1183 1.09529770791e-05
1184 1.08816424751e-05
1185 1.17872697913e-05
1186 1.17102167163e-05
1187 1.25766799144e-05
1188 1.24942272368e-05
1189 1.331011212e-05
1190 1.32226520755e-05
1191 1.39774958861e-05
1192 1.38854871885e-05
1193 1.45698962362e-05
1194 1.44738564698e-05
1195 1.50796070839e-05
1196 1.49801044893e-05
1197 1.55002263593e-05
1198 1.53978711301e-05
1199 1.58267122856e-05
1200 1.57221475048e-05
1201 1.60554205033e-05
1202 1.59493128367e-05
1203 1.61841219475e-05
1204 1.60771522282e-05
1205 1.62120016514e-05
1206 1.61048554741e-05
1207 1.6139638884e-05
1208 1.60329973475e-05
1209 1.59689692989e-05
1210 1.58634999847e-05
1211 1.57032299475e-05
1212 1.55995782825e-05
1213 1.53468882456e-05
1214 1.52456693314e-05
1215 1.49055561725e-05
1216 1.48073471804e-05
1217 1.43858911112e-05
1218 1.42912243533e-05
1219 1.37954849588e-05
1220 1.37048416731e-05
1221 1.31427431525e-05
1222 1.30565481138e-05
1223 1.24367554717e-05
1224 1.23553724425e-05
1225 1.16871604483e-05
1226 1.16108885422e-05
1227 1.09040053129e-05
1228 1.08330762751e-05
1229 1.0097603421e-05
1230 1.00321798717e-05
1231 9.27839108922e-06
1232 9.21856569569e-06
1233 8.45678572681e-06
1234 8.40258133294e-06
1235 7.64304712053e-06
1236 7.59441778442e-06
1237 6.84714361299e-06
1238 6.80397654218e-06
1239 6.07862486923e-06
1240 6.04074319188e-06
1241 5.34650273565e-06
1242 5.31366905676e-06
1243 4.65914161296e-06
1244 4.63106230519e-06
1245 4.02415958867e-06
1246 4.00048973503e-06
1247 3.44834141153e-06
1248 3.42869031922e-06
1249 2.93756418834e-06
1250 2.92150139725e-06
1251 2.49673655883e-06
1252 2.48379824708e-06
1253 2.12975182556e-06
1254 2.11944753747e-06
1255 1.83945542709e-06
1256 1.83127499565e-06
1257 1.62762681999e-06
1258 1.62104742341e-06
1259 1.49497577606e-06
1260 1.48946900946e-06
1261 1.44115281664e-06
1262 1.43619170156e-06
1263 1.4647733666e-06
1264 1.45983919353e-06
1265 1.56345504099e-06
1266 1.5580439765e-06
1267 1.73386730307e-06
1268 1.72749665328e-06
1269 1.97179260564e-06
1270 1.96400669239e-06
1271 2.27219795601e-06
1272 2.26257351432e-06
1273 2.62931581574e-06
1274 2.61746686459e-06
1275 3.03673303126e-06
1276 3.02231515548e-06
1277 3.48748651469e-06
1278 3.47020052338e-06
1279 3.97416428299e-06
1280 3.95375920714e-06
1281 4.48901043892e-06
1282 4.46528583442e-06
1283 5.02403263347e-06
1284 4.99684019317e-06
1285 5.57111059152e-06
1286 5.54035503875e-06
1287 6.12210425111e-06
1288 6.08774353505e-06
1289 6.66896013612e-06
1290 6.63100491938e-06
1291 7.20381460084e-06
1292 7.16232709408e-06
1293 7.71909270192e-06
1294 7.67418484227e-06
1295 8.20760148201e-06
1296 8.15943250565e-06
1297 8.66261657695e-06
1298 8.61139002861e-06
1299 9.07796115879e-06
1300 9.0239213888e-06
1301 9.44807635328e-06
1302 9.39150455537e-06
1303 9.76808237763e-06
1304 9.70929223598e-06
1305 1.00338298088e-05
1306 9.97316279694e-06
1307 1.02419404904e-05
1308 1.01797609133e-05
1309 1.0389837775e-05
1310 1.03265276135e-05
1311 1.04757658947e-05
1312 1.04117195159e-05
1313 1.04987984413e-05
1314 1.04344172573e-05
1315 1.04588360355e-05
1316 1.0394523164e-05
1317 1.03565934193e-05
1318 1.02927484322e-05
1319 1.01935763537e-05
1320 1.01305901685e-05
1321 9.97204878406e-06
1322 9.91029875408e-06
1323 9.69499088743e-06
1324 9.63483616534e-06
1325 9.36604869484e-06
1326 9.30782591446e-06
1327 8.98947611194e-06
1328 8.93349543052e-06
1329 8.57007017618e-06
1330 8.51661173407e-06
1331 8.11310053894e-06
1332 8.06241136875e-06
1333 7.62423415512e-06
1334 7.5765255696e-06
1335 7.10945623172e-06
1336 7.06490170455e-06
1337 6.57498850387e-06
1338 6.53372209136e-06
1339 6.02720594678e-06
1340 5.98932122298e-06
1341 5.47255299033e-06
1342 5.43810252918e-06
1343 4.9174603145e-06
1344 4.8864557014e-06
1345 4.36826330663e-06
1346 4.34067567223e-06
1347 3.83112314051e-06
1348 3.80688420343e-06
1349 3.3119514864e-06
1350 3.29095508445e-06
1351 2.81633970012e-06
1352 2.79844377093e-06
1353 2.34949337408e-06
1354 2.33452237008e-06
1355 1.91617293499e-06
1356 1.90392061494e-06
1357 1.52064097314e-06
1358 1.51087354983e-06
1359 1.16661686356e-06
1360 1.15907643483e-06
1361 8.57239107255e-07
1362 8.51647353528e-07
1363 5.95035769102e-07
1364 5.91097832014e-07
1365 3.81903232594e-07
1366 3.79311755339e-07
1367 2.19093402976e-07
1368 2.17532649671e-07
1369 1.07209388034e-07
1370 1.06359402174e-07
1371 4.62095490761e-08
1372 4.57503013251e-08
1373 3.54197373653e-08
1374 3.50351916367e-08
1375 7.35534140262e-08
1376 7.29354834306e-08
1377 1.58739252853e-07
1378 1.57591575345e-07
1379 2.88555753514e-07
1380 2.86597254373e-07
1381 4.60072267394e-07
1382 4.57040464141e-07
1383 6.69895844574e-07
1384 6.65549852563e-07
1385 9.14223130977e-07
1386 9.0834633415e-07
1387 1.18889661849e-06
1388 1.1812989813e-06
1389 1.48946438649e-06
1390 1.47998438038e-06
1391 1.81124254706e-06
1392 1.79974866654e-06
1393 2.14937948684e-06
1394 2.13577136687e-06
1395 2.49892109405e-06
1396 2.48313016993e-06
1397 2.85487604224e-06
1398 2.83686582137e-06
1399 3.21228033684e-06
1400 3.19204621402e-06
1401 3.56626025333e-06
1402 3.54382894141e-06
1403 3.91209291095e-06
1404 3.8875214452e-06
1405 4.24526369525e-06
1406 4.21863808686e-06
1407 4.56151988271e-06
1408 4.53295339753e-06
1409 4.85691978902e-06
1410 4.82655091893e-06
1411 5.12787693197e-06
1412 5.0958670581e-06
1413 5.37119868405e-06
1414 5.33772949041e-06
1415 5.58411902318e-06
1416 5.54938970687e-06
1417 5.76432509636e-06
1418 5.72854937708e-06
1419 5.90997731642e-06
1420 5.87338033498e-06
1421 6.01972288994e-06
1422 5.9825380081e-06
1423 6.09270273166e-06
1424 6.05516828678e-06
1425 6.12855177273e-06
1426 6.0909078341e-06
1427 6.12739282158e-06
1428 6.08987799389e-06
1429 6.0898241836e-06
1430 6.05267248321e-06
1431 6.0169013123e-06
1432 5.98033917765e-06
1433 5.91011287376e-06
1434 5.87435633914e-06
1435 5.7713516517e-06
1436 5.73660370051e-06
1437 5.60288077178e-06
1438 5.56932894735e-06
1439 5.40729581555e-06
1440 5.37511004683e-06
1441 5.18748336731e-06
1442 5.15681411173e-06
1443 4.94657666206e-06
1444 4.91755332188e-06
1445 4.68790895791e-06
1446 4.66063861371e-06
1447 4.4149652938e-06
1448 4.38953176207e-06
1449 4.13133331367e-06
1450 4.10779653759e-06
1451 3.84065383319e-06
1452 3.81904959301e-06
1453 3.54657179003e-06
1454 3.52691174665e-06
1455 3.25268822987e-06
1456 3.23496028276e-06
1457 2.96251393817e-06
1458 2.94668289236e-06
1459 2.67942529142e-06
1460 2.66543381766e-06
1461 2.40662286988e-06
1462 2.39439273209e-06
1463 2.1470933147e-06
1464 2.13652685233e-06
1465 1.90357484975e-06
1466 1.89455667954e-06
1467 1.67852686417e-06
1468 1.67092578884e-06
1469 1.4741038683e-06
1470 1.46777493715e-06
1471 1.29213404154e-06
1472 1.2869207664e-06
1473 1.13410259051e-06
1474 1.12983925149e-06
1475 1.00114001356e-06
1476 9.97654045598e-07
1477 8.94015317776e-07
1478 8.91129727343e-07
1479 8.13134181321e-07
1480 8.10669980034e-07
1481 7.58541967016e-07
1482 7.5632056884e-07
1483 7.29931438848e-07
1484 7.27777007548e-07
1485 7.26655002836e-07
1486 7.24396703511e-07
1487 7.47741168539e-07
1488 7.45215313458e-07
1489 7.91914970044e-07
1490 7.88967019716e-07
1491 8.57621954786e-07
1492 8.54108356485e-07
1493 9.4305537246e-07
1494 9.38845214904e-07
1495 1.04618612884e-06
1496 1.04116259081e-06
1497 1.16479503109e-06
1498 1.15885662577e-06
1499 1.29650690095e-06
1500 1.28956847423e-06
1501 1.43882600767e-06
1502 1.43081951087e-06
1503 1.58917236526e-06
1504 1.58004738626e-06
1505 1.74491838933e-06
1506 1.73464243503e-06
1507 1.90342540662e-06
1508 1.89198394818e-06
1509 2.0620795711e-06
1510 2.04947584681e-06
1511 2.21832668501e-06
1512 2.20458127842e-06
1513 2.36970552248e-06
1514 2.35485570954e-06
1515 2.51387922479e-06
1516 2.49797812746e-06
1517 2.64866441047e-06
1518 2.63177994686e-06
1519 2.772057627e-06
1520 2.75427129015e-06
1521 2.88225889555e-06
1522 2.86366438385e-06
1523 2.97769205471e-06
1524 2.95839375308e-06
1525 3.05702171222e-06
1526 3.03713307659e-06
1527 3.11916665474e-06
1528 3.09880849514e-06
1529 3.16330957784e-06
1530 3.14260828826e-06
1531 3.18890311579e-06
1532 3.16798885436e-06
1533 3.1956721287e-06
1534 3.17467698707e-06
1535 3.18361229823e-06
1536 3.16266847999e-06
1537 3.15298512987e-06
1538 3.13222315373e-06
1539 3.10430946548e-06
1540 3.08385643688e-06
1541 3.03834971849e-06
1542 3.01832766691e-06
1543 2.95610101642e-06
1544 2.93662533046e-06
1545 2.8587715093e-06
1546 2.83994950045e-06
1547 2.74776215825e-06
1548 2.7296917402e-06
1549 2.62464425926e-06
1550 2.60741278435e-06
1551 2.49113510087e-06
1552 2.47481836357e-06
1553 2.34907207464e-06
1554 2.3337334687e-06
1555 2.20038561327e-06
1556 2.18607548685e-06
1557 2.04707134355e-06
1558 2.03382652852e-06
1559 1.89116184668e-06
1560 1.87900537441e-06
1561 1.73469837161e-06
1562 1.72363939122e-06
1563 1.57970293202e-06
1564 1.56973678944e-06
1565 1.42815109516e-06
1566 1.41925962449e-06
1567 1.28194585702e-06
1568 1.27409782458e-06
1569 1.1428929092e-06
1570 1.13604463081e-06
1571 1.01267760666e-06
1572 1.00677373016e-06
1573 8.92843925904e-07
1574 8.87818339734e-07
1575 7.8477564891e-07
1576 7.80552531054e-07
1577 6.89679981569e-07
1578 6.86174958631e-07
1579 6.08573811789e-07
1580 6.05695204214e-07
1581 5.42272708515e-07
1582 5.39922873521e-07
1583 4.91382797563e-07
1584 4.89459505815e-07
1585 4.56295560447e-07
1586 4.54693421581e-07
1587 4.37185566859e-07
1588 4.35797481657e-07
1589 4.34011145245e-07
1590 4.32729751587e-07
1591 4.46517933739e-07
1592 4.45237018809e-07
1593 4.74245187121e-07
1594 4.72861087175e-07
1595 5.16534748307e-07
1596 5.14947675612e-07
1597 5.72542511179e-07
1598 5.70657807231e-07
1599 6.41252158928e-07
1600 6.3898147129e-07
1601 7.21491004718e-07
1602 7.18753346618e-07
1603 8.1194763446e-07
1604 8.08670343133e-07
1605 9.11191151864e-07
1606 9.07310706566e-07
1607 1.01769167227e-06
1608 1.01315439238e-06
1609 1.12984184764e-06
1610 1.12460444246e-06
1611 1.2459790586e-06
1612 1.24000902879e-06
1613 1.36440801946e-06
1614 1.3576839093e-06
1615 1.48342344541e-06
1616 1.47593495292e-06
1617 1.60133252169e-06
1618 1.59308045067e-06
1619 1.71647685132e-06
1620 1.70747291772e-06
1621 1.82725361864e-06
1622 1.81752012907e-06
1623 1.93213570121e-06
1624 1.92170507596e-06
1625 2.0296904637e-06
1626 2.01860465587e-06
1627 2.11859704891e-06
1628 2.10690683478e-06
1629 2.19766191023e-06
1630 2.18542608188e-06
1631 2.26583247009e-06
1632 2.25311692859e-06
1633 2.32220869822e-06
1634 2.30908548282e-06
1635 2.36605255033e-06
1636 2.352598786e-06
1637 2.39679512593e-06
1638 2.38309194511e-06
1639 2.41404154089e-06
1640 2.40017294839e-06
1641 2.41757345787e-06
1642 2.40362518866e-06
1643 2.40734927992e-06
1644 2.39340766139e-06
1645 2.38350208459e-06
1646 2.36965288991e-06
1647 2.34633530294e-06
1648 2.33266266125e-06
1649 2.29631630599e-06
1650 2.28290162418e-06
1651 2.23406796618e-06
1652 2.22098892522e-06
1653 2.16035836598e-06
1654 2.14768797235e-06
1655 2.07608881464e-06
1656 2.06389453528e-06
1657 1.98228035497e-06
1658 1.97062333829e-06
1659 1.88005896984e-06
1660 1.86899336097e-06
1661 1.77063968732e-06
1662 1.76021205078e-06
1663 1.65530983942e-06
1664 1.64555867954e-06
1665 1.5354116627e-06
1666 1.52636707185e-06
1667 1.41232452044e-06
1668 1.40400792681e-06
1669 1.2874469455e-06
1670 1.27987099763e-06
1671 1.16217877899e-06
1672 1.1553473227e-06
1673 1.03790358796e-06
1674 1.03181176492e-06
1675 9.15971605231e-07
1676 9.10606078541e-07
1677 7.97683417986e-07
1678 7.93022669754e-07
1679 6.84274559681e-07
1680 6.80289316435e-07
1681 5.76901211247e-07
1682 5.73554951977e-07
1683 4.76627188384e-07
1684 4.73876727192e-07
1685 3.84412310872e-07
1686 3.82208464877e-07
1687 3.01102323519e-07
1688 2.99390642056e-07
1689 2.27420434484e-07
1690 2.26141979809e-07
1691 1.63960580224e-07
1692 1.63052749969e-07
1693 1.11182421492e-07
1694 1.10579806645e-07
1695 6.94081672137e-08
1696 6.90434216466e-08
1697 3.88211578439e-08
1698 3.86258829366e-08
1699 1.94662508335e-08
1700 1.93718783237e-08
1701 1.12519495943e-08
1702 1.11905951172e-08
1703 1.39541853628e-08
1704 1.38594922205e-08
1705 2.72217253183e-08
1706 2.70296691696e-08
1707 5.05830621833e-08
1708 5.02327006657e-08
1709 8.34546867168e-08
1710 8.28888673254e-08
1711 1.25150611652e-07
1712 1.24316609451e-07
1713 1.74892993421e-07
1714 1.73743081255e-07
1715 2.31823698016e-07
1716 2.30315646554e-07
1717 2.9501665022e-07
1718 2.93114139183e-07
1719 3.63490782362e-07
1720 3.61163736251e-07
1721 4.36223420941e-07
1722 4.3344825329e-07
1723 5.12163908617e-07
1724 5.08923684528e-07
1725 5.90247316801e-07
1726 5.86531822222e-07
1727 6.69408038334e-07
1728 6.65213761408e-07
1729 7.48593110167e-07
1730 7.43923146196e-07
1731 8.26775100826e-07
1732 8.21638960424e-07
1733 9.02964389482e-07
1734 8.97377744558e-07
1735 9.76220723814e-07
1736 9.70205067397e-07
1737 1.04566388526e-06
1738 1.03924613448e-06
1739 1.11048338347e-06
1740 1.10369540884e-06
1741 1.1699470388e-06
1742 1.1628251535e-06
1743 1.22340839503e-06
1744 1.21599278735e-06
1745 1.27031287001e-06
1746 1.26264700651e-06
1747 1.31020261929e-06
1748 1.30233260265e-06
1749 1.34272002317e-06
1750 1.33469395536e-06
1751 1.36760986091e-06
1752 1.35947716551e-06
1753 1.38472008704e-06
1754 1.37653084931e-06
1755 1.39400128951e-06
1756 1.38580558851e-06
1757 1.3955048388e-06
1758 1.38735210253e-06
1759 1.38937977034e-06
1760 1.38131815142e-06
1761 1.37586849824e-06
1762 1.36794427252e-06
1763 1.35530140355e-06
1764 1.34755841152e-06
1765 1.32809041542e-06
1766 1.32056954349e-06
1767 1.29472167743e-06
1768 1.28746038897e-06
1769 1.25574741006e-06
1770 1.24877933683e-06
1771 1.21177711954e-06
1772 1.20513169932e-06
1773 1.16346822665e-06
1774 1.15717041194e-06
1775 1.11151630922e-06
1776 1.1055863407e-06
1777 1.0566450479e-06
1778 1.05109829285e-06
1779 9.99596052154e-07
1780 9.94442902247e-07
1781 9.41118650566e-07
1782 9.36364497939e-07
1783 8.81959832277e-07
1784 8.77605103256e-07
1785 8.22854437033e-07
1786 8.18894703158e-07
1787 7.64515730722e-07
1788 7.60941860634e-07
1789 7.07626465868e-07
1790 7.04424858e-07
1791 6.52830558501e-07
1792 6.49983411982e-07
1793 6.00725462263e-07
1794 5.98211102876e-07
1795 5.51855322328e-07
1796 5.49648573767e-07
1797 5.06705000625e-07
1798 5.04777594834e-07
1799 4.65695013219e-07
1800 4.64016037149e-07
1801 4.29177455352e-07
1802 4.27713810147e-07
1803 3.97432907917e-07
1804 3.96149803628e-07
1805 3.70668394645e-07
1806 3.69529846722e-07
1807 3.49016347378e-07
1808 3.47985686489e-07
1809 3.32534620284e-07
1810 3.3157499324e-07
1811 3.2120748461e-07
1812 3.2028235708e-07
1813 3.14947617319e-07
1814 3.14021251668e-07
1815 3.13598993884e-07
1816 3.12636917243e-07
1817 3.16940665712e-07
1818 3.15910100745e-07
1819 3.24691320941e-07
1820 3.23561600624e-07
1821 3.36514594856e-07
1822 3.35257520412e-07
1823 3.52024981609e-07
1824 3.50615163569e-07
1825 3.70794326798e-07
1826 3.69209462114e-07
1827 3.92358742829e-07
1828 3.90579855569e-07
1829 4.16225891087e-07
1830 4.14237518953e-07
1831 4.41882487046e-07
1832 4.39672821706e-07
1833 4.68801957254e-07
1834 4.66362930496e-07
1835 4.96452118526e-07
1836 4.93779429789e-07
1837 5.24302784299e-07
1838 5.21395890019e-07
1839 5.51833195139e-07
1840 5.48695239466e-07
1841 5.78539182783e-07
1842 5.75176880346e-07
1843 6.0393996737e-07
1844 6.00363433634e-07
1845 6.27584496371e-07
1846 6.23807054012e-07
1847 6.49057273705e-07
1848 6.45095197704e-07
1849 6.67983583114e-07
1850 6.6385582187e-07
1851 6.84034048959e-07
1852 6.79761913425e-07
1853 6.96928506905e-07
1854 6.92535330415e-07
1855 7.06439114317e-07
1856 7.01949895543e-07
1857 7.12392695945e-07
1858 7.07833717861e-07
1859 7.14672291124e-07
1860 7.10070731991e-07
1861 7.13217885639e-07
1862 7.08601437083e-07
1863 7.08026385077e-07
1864 7.03422847081e-07
1865 6.99150762173e-07
1866 6.94587657613e-07
1867 6.86698469643e-07
1868 6.82202671243e-07
1869 6.70829122917e-07
1870 6.66426488216e-07
1871 6.51751496328e-07
1872 6.47466522175e-07
1873 6.29719902001e-07
1874 6.25575404811e-07
1875 6.05029979894e-07
1876 6.01046812321e-07
1877 5.78014001107e-07
1878 5.74210782034e-07
1879 5.49035725328e-07
1880 5.45428617826e-07
1881 5.18484904788e-07
1882 5.15087430486e-07
1883 4.86771514652e-07
1884 4.83594400968e-07
1885 4.54319782683e-07
1886 4.51370849142e-07
1887 4.21562107888e-07
1888 4.18846197725e-07
1889 3.88932950734e-07
1890 3.8645190692e-07
1891 3.56862780215e-07
1892 3.54615453446e-07
1893 3.25772148813e-07
1894 3.23754451692e-07
1895 2.96065989502e-07
1896 2.94270984469e-07
1897 2.68128185432e-07
1898 2.66546217098e-07
1899 2.42316501087e-07
1900 2.40935356999e-07
1901 2.18957935338e-07
1902 2.17763037824e-07
1903 1.98344529245e-07
1904 1.97319163675e-07
1905 1.80729716526e-07
1906 1.79855273785e-07
1907 1.66325222928e-07
1908 1.65581478306e-07
1909 1.55298568671e-07
1910 1.54663958085e-07
1911 1.47771186398e-07
1912 1.4722312347e-07
1913 1.43817186604e-07
1914 1.43332358427e-07
1915 1.43462759006e-07
1916 1.43017452992e-07
1917 1.46686218727e-07
1918 1.462566388e-07
1919 1.53418696414e-07
1920 1.52981274759e-07
1921 1.6354543142e-07
1922 1.63077139348e-07
1923 1.76907671623e-07
1924 1.76386310891e-07
1925 1.93305118579e-07
1926 1.92709605606e-07
1927 2.12498897589e-07
1928 2.11809526363e-07
1929 2.34215002948e-07
1930 2.33413683937e-07
1931 2.5814815352e-07
1932 2.57218632171e-07
1933 2.83966029357e-07
1934 2.82894074388e-07
1935 3.11313797852e-07
1936 3.10087361122e-07
1937 3.39818884143e-07
1938 3.38428229441e-07
1939 3.69095928932e-07
1940 3.67533735002e-07
1941 3.98751832442e-07
1942 3.97013253384e-07
1943 4.28390868557e-07
1944 4.26473565796e-07
1945 4.57619741212e-07
1946 4.55523888832e-07
1947 4.86052584847e-07
1948 4.83780820737e-07
1949 5.13315769446e-07
1950 5.10873153559e-07
1951 5.39052540383e-07
1952 5.36446437494e-07
1953 5.62927334968e-07
1954 5.60167304542e-07
1955 5.84629820111e-07
1956 5.81727456428e-07
1957 6.03878525851e-07
1958 6.00847294585e-07
1959 6.20424092546e-07
1960 6.17279122039e-07
1961 6.34052046422e-07
1962 6.30809920743e-07
1963 6.44585112397e-07
1964 6.41263641299e-07
1965 6.51885026848e-07
1966 6.48502996192e-07
1967 6.55853816589e-07
1968 6.52430743209e-07
1969 6.56434575141e-07
1970 6.5299044838e-07
1971 6.53611693657e-07
1972 6.50166713356e-07
1973 6.47410585586e-07
1974 6.43984900961e-07
1975 6.3789686866e-07
1976 6.34510330499e-07
1977 6.25175095692e-07
1978 6.21847005888e-07
1979 6.093869791e-07
1980 6.06135852621e-07
1981 5.90709191783e-07
1982 5.87552541731e-07
1983 5.69350760316e-07
1984 5.66304883876e-07
1985 5.45550086883e-07
1986 5.42629883249e-07
1987 5.19571657698e-07
1988 5.16790458427e-07
1989 4.91702459193e-07
1990 4.89071885212e-07
1991 4.62248187283e-07
1992 4.59778026318e-07
1993 4.3152926299e-07
1994 4.29227377197e-07
1995 3.99876744162e-07
1996 3.97749000847e-07
1997 3.67628150144e-07
1998 3.65678378245e-07
1999 3.35123290895e-07
2000 3.33353264104e-07
2001 3.02700128074e-07
2002 3.01109571943e-07
2003 2.70690711623e-07
2004 2.69277349751e-07
2005 2.39417289549e-07
2006 2.38176889766e-07
2007 2.0918857313e-07
2008 2.08115043421e-07
2009 1.80296247265e-07
2010 1.79381734355e-07
2011 1.5301175349e-07
2012 1.52246773411e-07
2013 1.27583375864e-07
2014 1.26956954283e-07
2015 1.04233660814e-07
2016 1.03733500012e-07
2017 8.31572144477e-08
2018 8.27698647399e-08
2019 6.45188702464e-08
2020 6.42299164966e-08
2021 4.84522679756e-08
2022 4.8246523221e-08
2023 3.50588464926e-08
2024 3.49205597772e-08
2025 2.44072468902e-08
2026 2.43202951111e-08
2027 1.65331348612e-08
2028 1.64812457015e-08
2029 1.14394431705e-08
2030 1.14063833934e-08
2031 9.09700759166e-09
2032 9.06678554458e-09
2033 9.44557498883e-09
2034 9.40263866767e-09
2035 1.2395207527e-08
2036 1.23246222117e-08
2037 1.78279995211e-08
2038 1.77156209702e-08
2039 2.56001122523e-08
2040 2.54327474636e-08
2041 3.55441036604e-08
2042 3.53096458738e-08
2043 4.74714756393e-08
2044 4.71590411166e-08
2045 6.11754504831e-08
2046 6.07754797599e-08
2047 7.64339125325e-08
2048 7.59382583482e-08
2049 9.30124599563e-08
2050 9.2414462749e-08
2051 1.10667567554e-07
2052 1.09962103423e-07
2053 1.29149770878e-07
2054 1.2833327645e-07
2055 1.48206869888e-07
2056 1.47277351203e-07
2057 1.67587080213e-07
2058 1.66544105618e-07
2059 1.87042116906e-07
2060 1.85886781523e-07
2061 2.06330160957e-07
2062 2.05065035175e-07
2063 2.25218667715e-07
2064 2.23847726133e-07
2065 2.43486995899e-07
2066 2.42015543606e-07
2067 2.60928829654e-07
2068 2.59363392985e-07
2069 2.77354355482e-07
2070 2.75702570995e-07
2071 2.92592166495e-07
2072 2.90862655739e-07
2073 3.06490915314e-07
2074 3.04693148045e-07
2075 3.18920630349e-07
2076 3.17064785982e-07
2077 3.29773760299e-07
2078 3.27870576022e-07
2079 3.38965890023e-07
2080 3.37026503594e-07
2081 3.46436138443e-07
2082 3.44471947855e-07
2083 3.5214725802e-07
2084 3.50169750085e-07
2085 3.56085407383e-07
2086 3.54106013845e-07
2087 3.58259639732e-07
2088 3.56289589831e-07
2089 3.58701107039e-07
2090 3.56751285402e-07
2091 3.57461988898e-07
2092 3.55542802311e-07
2093 3.54614182463e-07
2094 3.5273542931e-07
2095 3.50247763237e-07
2096 3.48418530471e-07
2097 3.44469257563e-07
2098 3.42697807909e-07
2099 3.37399719719e-07
2100 3.3569340907e-07
2101 3.29172702429e-07
2102 3.27537906131e-07
2103 3.19932079051e-07
2104 3.18374127062e-07
2105 3.09829810696e-07
2106 3.08352951173e-07
2107 2.99023661832e-07
2108 2.9763102205e-07
2109 2.87674875032e-07
2110 2.86368456059e-07
2111 2.75945894579e-07
2112 2.74726570382e-07
2113 2.63998106043e-07
2114 2.62865640366e-07
2115 2.51989668243e-07
2116 2.50942742142e-07
2117 2.4007342514e-07
2118 2.39109685829e-07
2119 2.28394966051e-07
2120 2.27511088191e-07
2121 2.17090818211e-07
2122 2.1628257052e-07
2123 2.06286821403e-07
2124 2.05549145704e-07
2125 1.96096688221e-07
2126 1.95423786487e-07
2127 1.86620755294e-07
2128 1.86006197112e-07
2129 1.77944973423e-07
2130 1.77381795474e-07
2131 1.70140106448e-07
2132 1.69620915536e-07
2133 1.63261162811e-07
2134 1.62778259316e-07
2135 1.5734706782e-07
2136 1.56892553171e-07
2137 1.5242056417e-07
2138 1.51986457197e-07
2139 1.4848833807e-07
2140 1.48066689576e-07
2141 1.45541380725e-07
2142 1.45124379181e-07
2143 1.43555543453e-07
2144 1.43135629571e-07
2145 1.42492312172e-07
2146 1.42062275721e-07
2147 1.4229976486e-07
2148 1.41852830815e-07
2149 1.42913679113e-07
2150 1.42443605355e-07
2151 1.44258814672e-07
2152 1.43759966598e-07
2153 1.4625032474e-07
2154 1.45717729438e-07
2155 1.48795240129e-07
2156 1.4822466099e-07
2157 1.51794089298e-07
2158 1.51182056207e-07
2159 1.55142538816e-07
2160 1.54486391679e-07
2161 1.58733089783e-07
2162 1.58030994513e-07
2163 1.62456784025e-07
2164 1.61707740531e-07
2165 1.66204889851e-07
2166 1.65408737374e-07
2167 1.69870570943e-07
2168 1.69027970287e-07
2169 1.73350482413e-07
2170 1.72462888415e-07
2171 1.76546295805e-07
2172 1.75615924469e-07
2173 1.79366117514e-07
2174 1.78395902495e-07
2175 1.81725808623e-07
2176 1.80719344378e-07
2177 1.83550152855e-07
2178 1.82511630697e-07
2179 1.84773886858e-07
2180 1.83708027457e-07
2181 1.85342575065e-07
2182 1.84254548508e-07
2183 1.85213309578e-07
2184 1.84108655432e-07
2185 1.84355231525e-07
2186 1.8323977713e-07
2187 1.82749890776e-07
2188 1.81629655316e-07
2189 1.80391393378e-07
2190 1.79272504397e-07
2191 1.77286398895e-07
2192 1.76175004363e-07
2193 1.73453915231e-07
2194 1.72356087624e-07
2195 1.68924932709e-07
2196 1.67846586407e-07
2197 1.63741885828e-07
2198 1.62688693628e-07
2199 1.57957954272e-07
2200 1.56935273665e-07
2201 1.51636235124e-07
2202 1.5064902481e-07
2203 1.44848762318e-07
2204 1.43901523586e-07
2205 1.37675425727e-07
2206 1.36772138504e-07
2207 1.30202775672e-07
2208 1.29346851452e-07
2209 1.22522767043e-07
2210 1.21716996482e-07
2211 1.14731403045e-07
2212 1.13977931093e-07
2213 1.06927370958e-07
2214 1.06227669328e-07
2215 9.92106308217e-08
2216 9.85654775576e-08
2217 9.16809961282e-08
2218 9.10904693896e-08
2219 8.44367322728e-08
2220 8.39002209929e-08
2221 7.75731887614e-08
2222 7.70893988644e-08
2223 7.11814776011e-08
2224 7.0748453318e-08
2225 6.53472103096e-08
2226 6.49623723703e-08
2227 6.01493344021e-08
2228 5.98095049043e-08
2229 5.56590515899e-08
2230 5.53605108422e-08
2231 5.19388505538e-08
2232 5.16773877024e-08
2233 4.9041673833e-08
2234 4.88126410403e-08
2235 4.70101984007e-08
2236 4.68085792349e-08
2237 4.58762690059e-08
2238 4.56967503837e-08
2239 4.56604825061e-08
2240 4.54975142006e-08
2241 4.63719045385e-08
2242 4.62197826678e-08
2243 4.80079567211e-08
2244 4.7860900132e-08
2245 5.05544575091e-08
2246 5.04066752782e-08
2247 5.39857945014e-08
2248 5.38315658716e-08
2249 5.82652681658e-08
2250 5.80990171528e-08
2251 6.33455572441e-08
2252 6.31619210267e-08
2253 6.91693351484e-08
2254 6.89632315698e-08
2255 7.56699982674e-08
2256 7.54366897837e-08
2257 8.27725132879e-08
2258 8.25076629241e-08
2259 9.03943719877e-08
2260 9.00940948512e-08
2261 9.84466153042e-08
2262 9.81075318762e-08
2263 1.06834961322e-07
2264 1.06454224991e-07
2265 1.15460969674e-07
2266 1.15036308479e-07
2267 1.24223261011e-07
2268 1.23752996295e-07
2269 1.33018757786e-07
2270 1.32501821071e-07
2271 1.41743943693e-07
2272 1.41179888224e-07
2273 1.50296118662e-07
2274 1.4968511497e-07
2275 1.58574622766e-07
2276 1.57917455113e-07
2277 1.66482046815e-07
2278 1.65780097205e-07
2279 1.7392536833e-07
2280 1.73180593421e-07
2281 1.80817044004e-07
2282 1.80031944019e-07
2283 1.87076010683e-07
2284 1.86253597434e-07
2285 1.92628604623e-07
2286 1.9177235977e-07
2287 1.97409388392e-07
2288 1.96523212814e-07
2289 2.01361856966e-07
2290 2.00450018362e-07
2291 2.04439032814e-07
2292 2.03506112406e-07
2293 2.06603944619e-07
2294 2.05654779428e-07
2295 2.07829971899e-07
2296 2.06869589015e-07
2297 2.08101070598e-07
2298 2.07134629449e-07
2299 2.07411858355e-07
2300 2.06444577877e-07
2301 2.05767575423e-07
2302 2.04804678994e-07
2303 2.03183916803e-07
2304 2.02230568291e-07
2305 1.9968675069e-07
2306 1.98747986957e-07
2307 1.9531169837e-07
2308 1.94392375086e-07
2309 1.90103619957e-07
2310 1.8920835565e-07
2311 1.84115998891e-07
2312 1.83249117214e-07
2313 1.77410204749e-07
2314 1.76575696287e-07
2315 1.70054711646e-07
2316 1.69256183291e-07
2317 1.62124216274e-07
2318 1.61364848594e-07
2319 1.53698688443e-07
2320 1.52981221468e-07
2321 1.44862409179e-07
2322 1.44189096218e-07
2323 1.3570293067e-07
2324 1.35075530316e-07
2325 1.26310036208e-07
2326 1.25729798128e-07
2327 1.16774693026e-07
2328 1.16242345527e-07
2329 1.07187989151e-07
2330 1.06703745395e-07
2331 9.76401102193e-08
2332 9.72036664493e-08
2333 8.82193216256e-08
2334 8.7829877593e-08
2335 7.90110066262e-08
2336 7.86672798014e-08
2337 7.00967559553e-08
2338 6.97970019559e-08
2339 6.15535027393e-08
2340 6.12955508572e-08
2341 5.34527488938e-08
2342 5.32340296289e-08
2343 4.58598599096e-08
2344 4.56774413848e-08
2345 3.88334404633e-08
2346 3.86840808275e-08
2347 3.24248228267e-08
2348 3.23050013407e-08
2349 2.66776227775e-08
2350 2.65835948809e-08
2351 2.16274225195e-08
2352 2.15552713456e-08
2353 1.73015459737e-08
2354 1.72472178761e-08
2355 1.3718929992e-08
2356 1.36783029347e-08
2357 1.08901065943e-08
2358 1.08590283432e-08
2359 8.81728468016e-09
2360 8.79163142287e-09
2361 7.4945329942e-09
2362 7.47024930803e-09
2363 6.90803947379e-09
2364 6.88119250469e-09
2365 7.03648517231e-09
2366 7.00330193837e-09
2367 7.85147502569e-09
2368 7.80838949055e-09
2369 9.31805743676e-09
2370 9.26174337224e-09
2371 1.13953042558e-08
2372 1.13227125453e-08
2373 1.40369520452e-08
2374 1.39453382175e-08
2375 1.71920886416e-08
2376 1.70790404042e-08
2377 2.0805880574e-08
2378 2.06693346883e-08
2379 2.4820322686e-08
2380 2.46585853958e-08
2381 2.91750215098e-08
2382 2.89867712056e-08
2383 3.38079653162e-08
2384 3.3592266746e-08
2385 3.86563154819e-08
2386 3.84126170871e-08
2387 4.3657164106e-08
2388 4.33852935799e-08
2389 4.87482951783e-08
2390 4.84484496965e-08
2391 5.38688915697e-08
2392 5.35416244674e-08
2393 5.89602198175e-08
2394 5.86064281549e-08
2395 6.39662660618e-08
2396 6.3587160426e-08
2397 6.88343151367e-08
2398 6.84314027666e-08
2399 7.35154719322e-08
2400 7.30905256319e-08
2401 7.79651276872e-08
2402 7.75201538517e-08
2403 8.2143345459e-08
2404 8.16805512116e-08
2405 8.60151736504e-08
2406 8.55369357566e-08
2407 8.9550906246e-08
2408 8.90597311454e-08
2409 9.27262409078e-08
2410 9.22247309632e-08
2411 9.55223784516e-08
2412 9.50131946453e-08
2413 9.79260450507e-08
2414 9.7411866129e-08
2415 9.99294407222e-08
2416 9.94129329968e-08
2417 1.01530118535e-07
2418 1.01013895026e-07
2419 1.02730789209e-07
2420 1.0221738922e-07
2421 1.03539083973e-07
2422 1.0303092246e-07
2423 1.03967233933e-07
2424 1.03466589962e-07
2425 1.04031718351e-07
2426 1.03540698682e-07
2427 1.0375286319e-07
2428 1.03273386287e-07
2429 1.03154388142e-07
2430 1.02688157533e-07
2431 1.02262943003e-07
2432 1.0181143395e-07
2433 1.0110759785e-07
2434 1.00672046699e-07
2435 9.97193412289e-08
2436 9.93007320815e-08
2437 9.81305410264e-08
2438 9.77296030769e-08
2439 9.63744275495e-08
2440 9.59916333088e-08
2441 9.4484571278e-08
2442 9.41201339089e-08
2443 9.24943677205e-08
2444 9.21482508076e-08
2445 9.04365533572e-08
2446 9.01084815652e-08
2447 8.83427428988e-08
2448 8.80322055252e-08
2449 8.62429931914e-08
2450 8.59492663707e-08
2451 8.41654106409e-08
2452 8.38875688913e-08
2453 8.21357923897e-08
2454 8.18727352581e-08
2455 8.0177318118e-08
2456 7.99277888319e-08
2457 7.83103013546e-08
2458 7.80729045857e-08
2459 7.65519612145e-08
2460 7.63251968294e-08
2461 7.49162758495e-08
2462 7.46985584499e-08
2463 7.3413883861e-08
2464 7.3203572093e-08
2465 7.20520221265e-08
2466 7.1847447991e-08
2467 7.08345480049e-08
2468 7.06340337331e-08
2469 6.97619784162e-08
2470 6.95638746606e-08
2471 6.88316150743e-08
2472 6.86343115675e-08
2473 6.80376794904e-08
2474 6.78396441245e-08
2475 6.73715332411e-08
2476 6.71713236144e-08
2477 6.68219000133e-08
2478 6.66181856346e-08
2479 6.63751489327e-08
2480 6.6166735202e-08
2481 6.60156045384e-08
2482 6.58014416288e-08
2483 6.57258736325e-08
2484 6.55050742537e-08
2485 6.54872049921e-08
2486 6.52590523842e-08
2487 6.527985974e-08
2488 6.50438183314e-08
2489 6.50834826033e-08
2490 6.4839204228e-08
2491 6.48774935996e-08
2492 6.46248174974e-08
2493 6.46414699546e-08
2494 6.43804218825e-08
2495 6.43555138069e-08
2496 6.40863078161e-08
2497 6.4000615474e-08
2498 6.37236423628e-08
2499 6.35590007292e-08
2500 6.32748244911e-08
2501 6.30144461056e-08
2502 6.27237906059e-08
2503 6.23525773236e-08
2504 6.20563156417e-08
2505 6.15611250865e-08
2506 6.12602617522e-08
2507 6.06301586714e-08
2508 6.03258119014e-08
2509 5.95522697822e-08
2510 5.92456599335e-08
2511 5.83227244277e-08
2512 5.80151500174e-08
2513 5.69395757211e-08
2514 5.66323903328e-08
2515 5.54037216105e-08
2516 5.50983161318e-08
2517 5.37189288607e-08
2518 5.34167119426e-08
2519 5.18918117365e-08
2520 5.15941840362e-08
2521 4.99317636127e-08
2522 4.96401009187e-08
2523 4.78508574986e-08
2524 4.75664849731e-08
2525 4.56636906065e-08
2526 4.53878676865e-08
2527 4.33872076044e-08
2528 4.31211013563e-08
2529 4.1040473242e-08
2530 4.07851539208e-08
2531 3.86444316547e-08
2532 3.84008460586e-08
2533 3.62216177052e-08
2534 3.59905820702e-08
2535 3.3795872767e-08
2536 3.35780487859e-08
2537 3.13919992223e-08
2538 3.11878975978e-08
2539 2.90354442711e-08
2540 2.88454105046e-08
2541 2.67519455477e-08
2542 2.65761519458e-08
2543 2.45671758492e-08
2544 2.4405627741e-08
2545 2.25063994108e-08
2546 2.23589218251e-08
2547 2.05941210751e-08
2548 2.0460365846e-08
2549 1.88537372381e-08
2550 1.87331909984e-08
2551 1.73072258747e-08
2552 1.71992109443e-08
2553 1.59748267947e-08
2554 1.58785091742e-08
2555 1.48747600903e-08
2556 1.47891618951e-08
2557 1.4022963235e-08
2558 1.39469751304e-08
2559 1.34328628221e-08
2560 1.33652555689e-08
2561 1.31151676186e-08
2562 1.30546089494e-08
2563 1.30777095819e-08
2564 1.30227810757e-08
2565 1.33253097445e-08
2566 1.32745245907e-08
2567 1.38596893962e-08
2568 1.38115128223e-08
2569 1.46794176814e-08
2570 1.46322785e-08
2571 1.57798982769e-08
2572 1.57322155303e-08
2573 1.71533907078e-08
2574 1.71035932084e-08
2575 1.87890858427e-08
2576 1.87356290482e-08
2577 2.06731991526e-08
2578 2.06145847059e-08
2579 2.27891199245e-08
2580 2.27239116413e-08
2581 2.51175764632e-08
2582 2.5044423424e-08
2583 2.76368510299e-08
2584 2.75544991268e-08
2585 3.03230143217e-08
2586 3.02303195809e-08
2587 3.31501803785e-08
2588 3.30461311648e-08
2589 3.60908076757e-08
2590 3.59745264689e-08
2591 3.91159904467e-08
2592 3.89867498285e-08
2593 4.21957855323e-08
2594 4.20530135159e-08
2595 4.52995427835e-08
2596 4.51428325832e-08
2597 4.83962496745e-08
2598 4.82253579293e-08
2599 5.14548652575e-08
2600 5.12697209132e-08
2601 5.44446647766e-08
2602 5.42453673091e-08
2603 5.73355833922e-08
2604 5.71223948143e-08
2605 6.00985314847e-08
2606 5.98718790101e-08
2607 6.27057161751e-08
2608 6.24661868898e-08
2609 6.51309379762e-08
2610 6.48792655156e-08
2611 6.73498687931e-08
2612 6.70869253483e-08
2613 6.93402970597e-08
2614 6.90670916015e-08
2615 7.10823728767e-08
2616 7.08000227334e-08
2617 7.2558788311e-08
2618 7.2268519169e-08
2619 7.3754963914e-08
2620 7.345808406e-08
2621 7.46591686251e-08
2622 7.43570645056e-08
2623 7.52626396761e-08
2624 7.49567483638e-08
2625 7.55596332169e-08
2626 7.52514361935e-08
2627 7.55474767189e-08
2628 7.52384732294e-08
2629 7.52265547632e-08
2630 7.4918249382e-08
2631 7.46002770668e-08
2632 7.42941672627e-08
2633 7.36750163099e-08
2634 7.33725622482e-08
2635 7.24599988899e-08
2636 7.2162621656e-08
2637 7.09671788002e-08
2638 7.06762390834e-08
2639 6.92110777578e-08
2640 6.89278607524e-08
2641 6.72085960218e-08
2642 6.69342981041e-08
2643 6.49788063356e-08
2644 6.47145252941e-08
2645 6.25427185597e-08
2646 6.22894420488e-08
2647 5.99230363107e-08
2648 5.96816311926e-08
2649 5.71438913965e-08
2650 5.69150957475e-08
2651 5.42305675921e-08
2652 5.40149898143e-08
2653 5.12092199756e-08
2654 5.10073236981e-08
2655 4.81065862701e-08
2656 4.7918700119e-08
2657 4.49496964094e-08
2658 4.47760042377e-08
2659 4.17655900975e-08
2660 4.16061372022e-08
2661 3.85810352554e-08
2662 3.84357230487e-08
2663 3.54222553511e-08
2664 3.52908520185e-08
2665 3.23146638337e-08
2666 3.2196810551e-08
2667 2.92826261017e-08
2668 2.91778396999e-08
2669 2.63492303532e-08
2670 2.62569077591e-08
2671 2.35360690937e-08
2672 2.34555068701e-08
2673 2.08630606124e-08
2674 2.07934567342e-08
2675 1.83482766758e-08
2676 1.82887438527e-08
2677 1.6007807524e-08
2678 1.59573891878e-08
2679 1.38556437435e-08
2680 1.3813318489e-08
2681 1.19035874491e-08
2682 1.18682903505e-08
2683 1.01611927761e-08
2684 1.01318233803e-08
2685 8.63573035303e-09
2686 8.61116600248e-09
2687 7.33217575544e-09
2688 7.31128579901e-09
2689 6.2532325984e-09
2690 6.23489171403e-09
2691 5.39936806376e-09
2692 5.38246691661e-09
2693 4.76888661893e-09
2694 4.75235051312e-09
2695 4.35801705834e-09
2696 4.34080416056e-09
2697 4.16102263756e-09
2698 4.14214706979e-09
2699 4.17032453015e-09
2700 4.14886436317e-09
2701 4.37666347608e-09
2702 4.35175717683e-09
2703 4.76924366666e-09
2704 4.74011230267e-09
2705 5.33591304475e-09
2706 5.30186028413e-09
2707 6.06334715769e-09
2708 6.02376282188e-09
2709 6.93723745115e-09
2710 6.89160817302e-09
2711 7.94248844471e-09
2712 7.89039145133e-09
2713 9.06341313112e-09
2714 9.00452423735e-09
2715 1.02839274874e-08
2716 1.02180175432e-08
2717 1.1587751203e-08
2718 1.15146869817e-08
2719 1.29585915332e-08
2720 1.28783357312e-08
2721 1.43803262631e-08
2722 1.42929295066e-08
2723 1.58371786796e-08
2724 1.57427768599e-08
2725 1.73138756665e-08
2726 1.72126854991e-08
2727 1.87958004716e-08
2728 1.86881150555e-08
2729 2.02691232687e-08
2730 2.01553040924e-08
2731 2.17209228381e-08
2732 2.16013873455e-08
2733 2.3139286931e-08
2734 2.30145085212e-08
2735 2.45133984222e-08
2736 2.4383894015e-08
2737 2.58336028125e-08
2738 2.56999230785e-08
2739 2.70914570777e-08
2740 2.6954179333e-08
2741 2.82797616435e-08
2742 2.81394818558e-08
2743 2.93925692674e-08
2744 2.92498931742e-08
2745 3.04251885908e-08
2746 3.02807210417e-08
2747 3.13741601587e-08
2748 3.12284971216e-08
2749 3.22372191164e-08
2750 3.20909387952e-08
2751 3.30132383652e-08
2752 3.28669047533e-08
2753 3.37021806018e-08
2754 3.35563177245e-08
2755 3.43050050589e-08
2756 3.41601040788e-08
2757 3.48235875691e-08
2758 3.46801005691e-08
2759 3.52606246423e-08
2760 3.51189575198e-08
2761 3.56195304363e-08
2762 3.54800366864e-08
2763 3.59043257347e-08
2764 3.57673082263e-08
2765 3.61195269249e-08
2766 3.59852361242e-08
2767 3.62700340872e-08
2768 3.61386618408e-08
2769 3.63610173082e-08
2770 3.62327003955e-08
2771 3.63977950002e-08
2772 3.62726151337e-08
2773 3.63857379782e-08
2774 3.62637226914e-08
2775 3.63301557726e-08
2776 3.62112855257e-08
2777 3.62362060358e-08
2778 3.61204062216e-08
2779 3.61087888479e-08
2780 3.59959457796e-08
2781 3.59524898741e-08
2782 3.58424427915e-08
2783 3.57714817767e-08
2784 3.56640388333e-08
2785 3.55694833587e-08
2786 3.54644207334e-08
2787 3.53496973915e-08
2788 3.52467655063e-08
2789 3.51147759758e-08
2790 3.50137039362e-08
2791 3.48667947847e-08
2792 3.47672992618e-08
2793 3.46072397406e-08
2794 3.45090311882e-08
2795 3.4337004351e-08
2796 3.42397878939e-08
2797 3.40563985901e-08
2798 3.39598873467e-08
2799 3.37651711035e-08
2800 3.36690844094e-08
2801 3.34625411824e-08
2802 3.33666143604e-08
2803 3.31472422843e-08
2804 3.30512310853e-08
2805 3.28175699948e-08
2806 3.27212541507e-08
2807 3.24714477529e-08
2808 3.23746371933e-08
2809 3.2106489023e-08
2810 3.20090238759e-08
2811 3.17200683497e-08
2812 3.16218269347e-08
2813 3.13094075111e-08
2814 3.12103054512e-08
2815 3.08716439079e-08
2816 3.07716332415e-08
2817 3.04039247112e-08
2818 3.03030009974e-08
2819 2.99034779161e-08
2820 2.98016793465e-08
2821 2.93677091534e-08
2822 2.92651121114e-08
2823 2.87942674149e-08
2824 2.86909855873e-08
2825 2.81811285419e-08
2826 2.80773191363e-08
2827 2.75266680561e-08
2828 2.74225211427e-08
2829 2.68297242201e-08
2830 2.67254609554e-08
2831 2.60896566573e-08
2832 2.59855337248e-08
2833 2.53063987543e-08
2834 2.52026941538e-08
2835 2.44805002936e-08
2836 2.43775142295e-08
2837 2.36131594278e-08
2838 2.35112125324e-08
2839 2.27062448843e-08
2840 2.26056648955e-08
2841 2.1762309288e-08
2842 2.16634363781e-08
2843 2.07845927136e-08
2844 2.06877643905e-08
2845 1.97770102517e-08
2846 1.96825622467e-08
2847 1.87441333566e-08
2848 1.86523942958e-08
2849 1.76911640892e-08
2850 1.76024457232e-08
2851 1.66238871557e-08
2852 1.65384834716e-08
2853 1.55486254982e-08
2854 1.54668100549e-08
2855 1.44721825635e-08
2856 1.43941951691e-08
2857 1.34017712483e-08
2858 1.33278224013e-08
2859 1.23449410694e-08
2860 1.22752048526e-08
2861 1.13094955623e-08
2862 1.12441043143e-08
2863 1.0303409681e-08
2864 1.02424566606e-08
2865 9.33473920384e-09
2866 9.27826881991e-09
2867 8.41151948094e-09
2868 8.3595361744e-09
2869 7.54168372197e-09
2870 7.49413686663e-09
2871 6.73295019737e-09
2872 6.68975008722e-09
2873 5.99274674329e-09
2874 5.95375038159e-09
2875 5.32810240372e-09
2876 5.29312060848e-09
2877 4.74555861274e-09
2878 4.71435956939e-09
2879 4.25109458746e-09
2880 4.22340296069e-09
2881 3.85003762204e-09
2882 3.82553544398e-09
2883 3.54698759253e-09
2884 3.52532314452e-09
2885 3.34576188976e-09
2886 3.32654614965e-09
2887 3.24932880602e-09
2888 3.23214432996e-09
2889 3.2597586852e-09
2890 3.24416404851e-09
2891 3.37819372476e-09
2892 3.36372352194e-09
2893 3.60480711947e-09
2894 3.59098706326e-09
2895 3.9387986206e-09
2896 3.9251384365e-09
2897 4.37837766043e-09
2898 4.36438440943e-09
2899 4.92077045777e-09
2900 4.9059529772e-09
2901 5.56224133419e-09
2902 5.54611023773e-09
2903 6.29810781305e-09
2904 6.28019058979e-09
2905 7.12278858117e-09
2906 7.10262604287e-09
2907 8.02983990411e-09
2908 8.00699950787e-09
2909 9.01202490411e-09
2910 8.98609453515e-09
2911 1.00613659626e-08
2912 1.00319716978e-08
2913 1.11692317617e-08
2914 1.11360289878e-08
2915 1.23264047858e-08
2916 1.22890915222e-08
2917 1.35231799092e-08
2918 1.34814968078e-08
2919 1.47494541025e-08
2920 1.47031862241e-08
2921 1.59948205791e-08
2922 1.59438036107e-08
2923 1.72486762651e-08
2924 1.71927903025e-08
2925 1.85003141695e-08
2926 1.84394943759e-08
2927 1.97390406242e-08
2928 1.96732710123e-08
2929 2.09542641016e-08
2930 2.08835810867e-08
2931 2.21356097896e-08
2932 2.20601004131e-08
2933 2.3273011962e-08
2934 2.31928112271e-08
2935 2.43568099023e-08
2936 2.42721016619e-08
2937 2.53778376091e-08
2938 2.52888536778e-08
2939 2.63275161672e-08
2940 2.62345274393e-08
2941 2.71979274657e-08
2942 2.71012483566e-08
2943 2.79818825888e-08
2944 2.78818630406e-08
2945 2.86729928689e-08
2946 2.85700147984e-08
2947 2.92657169609e-08
2948 2.91601889302e-08
2949 2.97554132445e-08
2950 2.96477695727e-08
2951 3.01383673573e-08
2952 3.00290627919e-08
2953 3.04118303873e-08
2954 3.03013312219e-08
2955 3.05740188722e-08
2956 3.04628011705e-08
2957 3.06241352277e-08
2958 3.05126830469e-08
2959 3.05623562014e-08
2960 3.04511464932e-08
2961 3.03898186615e-08
2962 3.02793292661e-08
2963 3.01085982812e-08
2964 2.99992928277e-08
2965 2.97216775635e-08
2966 2.96140063583e-08
2967 2.92328996565e-08
2968 2.91272961306e-08
2969 2.86469292732e-08
2970 2.85437993242e-08
2971 2.7969179861e-08
2972 2.78689045174e-08
2973 2.72057647521e-08
2974 2.71086948445e-08
2975 2.63634225561e-08
2976 2.62698751641e-08
2977 2.54494398888e-08
2978 2.53596965649e-08
2979 2.44715812059e-08
2980 2.43858844229e-08
2981 2.34379928798e-08
2982 2.33565504715e-08
2983 2.23571401392e-08
2984 2.22801110894e-08
2985 2.12377013753e-08
2986 2.1165210029e-08
2987 2.00884961998e-08
2988 2.00206198286e-08
2989 1.8918396627e-08
2990 1.88551760871e-08
2991 1.77362453613e-08
2992 1.76776735472e-08
2993 1.65507705319e-08
2994 1.64968056993e-08
2995 1.53705146388e-08
2996 1.53210732989e-08
2997 1.42037555051e-08
2998 1.41587204183e-08
2999 1.30584405511e-08
3000 1.30176589508e-08
3001 1.19421255107e-08
3002 1.19054099912e-08
3003 1.08619078176e-08
3004 1.08290452161e-08
3005 9.82438752573e-09
3006 9.79513536947e-09
3007 8.83560957732e-09
3008 8.80970763006e-09
3009 7.90103893422e-09
3010 7.87820031434e-09
3011 7.02551794518e-09
3012 7.00544333654e-09
3013 6.21325213501e-09
3014 6.19563156334e-09
3015 5.46779155286e-09
3016 5.45230349758e-09
3017 4.79201744952e-09
3018 4.7783377255e-09
3019 4.18815204739e-09
3020 4.17594936408e-09
3021 3.657746106e-09
3022 3.64669716646e-09
3023 3.20171356094e-09
3024 3.1914959564e-09
3025 2.82033152388e-09
3026 2.810629951e-09
3027 2.51326781608e-09
3028 2.5037847351e-09
3029 2.27961916011e-09
3030 2.27006324849e-09
3031 2.11793693694e-09
3032 2.10803374756e-09
3033 2.02626537771e-09
3034 2.01576355607e-09
3035 2.00218774893e-09
3036 1.99085103958e-09
3037 2.04287431416e-09
3038 2.03048777792e-09
3039 2.14511342023e-09
3040 2.13149053963e-09
3041 2.30538077517e-09
3042 2.29035546084e-09
3043 2.51987941624e-09
3044 2.50330689511e-09
3045 2.78458411884e-09
3046 2.76634537499e-09
3047 3.09530179265e-09
3048 3.07530623189e-09
3049 3.44772033145e-09
3050 3.42589601132e-09
3051 3.83744414023e-09
3052 3.81374753999e-09
3053 4.26005541954e-09
3054 4.23445900566e-09
3055 4.71114436351e-09
3056 4.68364902417e-09
3057 5.18635800972e-09
3058 5.15698328485e-09
3059 5.68143754265e-09
3060 5.65021718302e-09
3061 6.19224760356e-09
3062 6.15923578806e-09
3063 6.7148029359e-09
3064 6.68006983062e-09
3065 7.24531012963e-09
3066 7.20893567063e-09
3067 7.78016939762e-09
3068 7.74224773181e-09
3069 8.31600655005e-09
3070 8.27664070613e-09
3071 8.84968276438e-09
3072 8.80898021194e-09
3073 9.37830169079e-09
3074 9.33637700484e-09
3075 9.89921478123e-09
3076 9.85618608951e-09
3077 1.04100275067e-08
3078 1.03660129369e-08
3079 1.09085913635e-08
3080 1.08637099316e-08
3081 1.13930038736e-08
3082 1.1347371931e-08
3083 1.18615970379e-08
3084 1.18153238304e-08
3085 1.23129249019e-08
3086 1.22661196755e-08
3087 1.27457493448e-08
3088 1.26985106874e-08
3089 1.31590303099e-08
3090 1.31114505919e-08
3091 1.35519009348e-08
3092 1.3504068086e-08
3093 1.39236542296e-08
3094 1.38756419688e-08
3095 1.42737226483e-08
3096 1.4225598477e-08
3097 1.46016532199e-08
3098 1.4553471317e-08
3099 1.4907090673e-08
3100 1.48589016646e-08
3101 1.51897658895e-08
3102 1.51416044147e-08
3103 1.54494612659e-08
3104 1.5401359299e-08
3105 1.56860089362e-08
3106 1.5637985129e-08
3107 1.58992632393e-08
3108 1.58513291382e-08
3109 1.60890909484e-08
3110 1.60412518824e-08
3111 1.62553579486e-08
3112 1.62076139176e-08
3113 1.63979194667e-08
3114 1.63502615891e-08
3115 1.6516606749e-08
3116 1.64690261428e-08
3117 1.66112306133e-08
3118 1.65637148442e-08
3119 1.66815707914e-08
3120 1.66341029839e-08
3121 1.67273723761e-08
3122 1.66799374313e-08
3123 1.6748359144e-08
3124 1.67009410745e-08
3125 1.67442211207e-08
3126 1.66968083803e-08
3127 1.67146376739e-08
3128 1.66672178281e-08
3129 1.66592712958e-08
3130 1.661184168e-08
3131 1.65777915839e-08
3132 1.65303477573e-08
3133 1.64698699123e-08
3134 1.64224180921e-08
3135 1.63352096294e-08
3136 1.628776225e-08
3137 1.61735540516e-08
3138 1.6126130653e-08
3139 1.59847006742e-08
3140 1.593732879e-08
3141 1.57685207114e-08
3142 1.57212332041e-08
3143 1.55249715306e-08
3144 1.5477811921e-08
3145 1.52541170806e-08
3146 1.52071386594e-08
3147 1.49561465435e-08
3148 1.49094079305e-08
3149 1.46313814398e-08
3150 1.45849510247e-08
3151 1.42802987213e-08
3152 1.42342493348e-08
3153 1.39035387647e-08
3154 1.38579547837e-08
3155 1.35019222469e-08
3156 1.34568924892e-08
3157 1.3076455474e-08
3158 1.30320705338e-08
3159 1.26283374868e-08
3160 1.25846950638e-08
3161 1.21589716073e-08
3162 1.21161720656e-08
3163 1.16699636621e-08
3164 1.16281100304e-08
3165 1.11631237587e-08
3166 1.11223164012e-08
3167 1.0640461845e-08
3168 1.06008046785e-08
3169 1.01041903733e-08
3170 1.00657810975e-08
3171 9.5567038727e-09
3172 9.51963841089e-09
3173 9.00058161335e-09
3174 8.96495144787e-09
3175 8.43856451382e-09
3176 8.40445224526e-09
3177 7.8735427067e-09
3178 7.84102560658e-09
3179 7.30853955133e-09
3180 7.27768245667e-09
3181 6.74668232392e-09
3182 6.71754563086e-09
3183 6.19119155942e-09
3184 6.16381878871e-09
3185 5.64534374803e-09
3186 5.61976953861e-09
3187 5.1124535716e-09
3188 5.08869746341e-09
3189 4.59584192924e-09
3190 4.57391191588e-09
3191 4.09880573926e-09
3192 4.07869205077e-09
3193 3.62459218195e-09
3194 3.60627261387e-09
3195 3.17636317249e-09
3196 3.15980042132e-09
3197 2.7571713801e-09
3198 2.74231215514e-09
3199 2.36992381275e-09
3200 2.35670061244e-09
3201 2.01735783634e-09
3202 2.00568806008e-09
3203 1.70201008842e-09
3204 1.69179692477e-09
3205 1.42619160926e-09
3206 1.41732403591e-09
3207 1.1919576437e-09
3208 1.18431398022e-09
3209 1.00109343038e-09
3210 9.94536897281e-10
3211 8.55084003604e-10
3212 8.49467163277e-10
3213 7.55099094363e-10
3214 7.50271844652e-10
3215 7.01980695794e-10
3216 6.97776947334e-10
3217 6.9622796417e-10
3218 6.9247896306e-10
3219 7.37989225286e-10
3220 7.34518224021e-10
3221 8.27050428143e-10
3222 8.23678902862e-10
3223 9.6283869766e-10
3224 9.59386348143e-10
3225 1.14441789378e-09
3226 1.14070530799e-09
3227 1.37050282234e-09
3228 1.36634881187e-09
3229 1.63944946507e-09
3230 1.63468083514e-09
3231 1.94928606589e-09
3232 1.94373139806e-09
3233 2.2977078018e-09
3234 2.29120278306e-09
3235 2.68211053367e-09
3236 2.67449618008e-09
3237 3.09960057621e-09
3238 3.0907356674e-09
3239 3.54702489602e-09
3240 3.5367735407e-09
3241 4.0209888752e-09
3242 4.00922584021e-09
3243 4.51789361477e-09
3244 4.50451054235e-09
3245 5.03395636287e-09
3246 5.01885910609e-09
3247 5.56525048268e-09
3248 5.54836088185e-09
3249 6.10773742693e-09
3250 6.08899064503e-09
3251 6.65728894234e-09
3252 6.63664323497e-09
3253 7.20974391299e-09
3254 7.18716730574e-09
3255 7.76092079491e-09
3256 7.7363999651e-09
3257 8.30666824214e-09
3258 8.2802102952e-09
3259 8.84288908765e-09
3260 8.81451800439e-09
3261 9.36558475217e-09
3262 9.33534227698e-09
3263 9.87088455418e-09
3264 9.83882308958e-09
3265 1.03550661379e-08
3266 1.03212629554e-08
3267 1.08146069877e-08
3268 1.07791455761e-08
3269 1.12461915336e-08
3270 1.12091775861e-08
3271 1.16467511191e-08
3272 1.16082965462e-08
3273 1.2013477324e-08
3274 1.19737091353e-08
3275 1.23438503863e-08
3276 1.23029080257e-08
3277 1.26356569652e-08
3278 1.25936834294e-08
3279 1.28869928062e-08
3280 1.28441444147e-08
3281 1.30962956035e-08
3282 1.3052730452e-08
3283 1.32623307891e-08
3284 1.32182158552e-08
3285 1.33842155137e-08
3286 1.33397213276e-08
3287 1.34614106528e-08
3288 1.34167050803e-08
3289 1.34937234719e-08
3290 1.34489797077e-08
3291 1.34813058494e-08
3292 1.34366899829e-08
3293 1.34246409544e-08
3294 1.33803199631e-08
3295 1.3324540582e-08
3296 1.32806770026e-08
3297 1.31821282778e-08
3298 1.31388757652e-08
3299 1.29988242392e-08
3300 1.29563346718e-08
3301 1.27763328805e-08
3302 1.27347430379e-08
3303 1.25166152998e-08
3304 1.24760619613e-08
3305 1.22218759557e-08
3306 1.21824781374e-08
3307 1.18945386873e-08
3308 1.18564029705e-08
3309 1.15372094101e-08
3310 1.15004388235e-08
3311 1.11526743396e-08
3312 1.1117352372e-08
3313 1.07438502539e-08
3314 1.07100506241e-08
3315 1.03137702823e-08
3316 1.02815524983e-08
3317 9.86555814819e-09
3318 9.8349701716e-09
3319 9.40239264224e-09
3320 9.37346555929e-09
3321 8.92748719394e-09
3322 8.90024143274e-09
3323 8.44405878553e-09
3324 8.41850322786e-09
3325 7.95530752384e-09
3326 7.93143684064e-09
3327 7.46439177135e-09
3328 7.4421855345e-09
3329 6.97439705988e-09
3330 6.95382862403e-09
3331 6.48832365613e-09
3332 6.46934950055e-09
3333 6.0090608045e-09
3334 5.99162941484e-09
3335 5.53936718717e-09
3336 5.52342083182e-09
3337 5.08185848958e-09
3338 5.06732522609e-09
3339 4.63898697234e-09
3340 4.62579397009e-09
3341 4.21303258946e-09
3342 4.20109458332e-09
3343 3.80609055384e-09
3344 3.79531694961e-09
3345 3.42006156728e-09
3346 3.4103599944e-09
3347 3.05664560329e-09
3348 3.04791836214e-09
3349 2.71733657797e-09
3350 2.70948330439e-09
3351 2.40342146185e-09
3352 2.39633823895e-09
3353 2.11597406263e-09
3354 2.10956052626e-09
3355 1.85586479517e-09
3356 1.85001436392e-09
3357 1.62375179968e-09
3358 1.6183676621e-09
3359 1.42009781712e-09
3360 1.41507872087e-09
3361 1.24516663647e-09
3362 1.24041310556e-09
3363 1.09903197654e-09
3364 1.0944525286e-09
3365 9.81593473171e-10
3366 9.77094849475e-10
3367 8.92571350164e-10
3368 8.88070950111e-10
3369 8.31533064627e-10
3370 8.26950063981e-10
3371 7.97891530624e-10
3372 7.93148657863e-10
3373 7.90927323635e-10
3374 7.85957077198e-10
3375 8.09790456913e-10
3376 8.04529776133e-10
3377 8.53521697763e-10
3378 8.47909298329e-10
3379 9.21059672976e-10
3380 9.15044040539e-10
3381 1.01125596785e-09
3382 1.00479002896e-09
3383 1.12288223164e-09
3384 1.11592957097e-09
3385 1.25465149381e-09
3386 1.24717569605e-09
3387 1.40522260494e-09
3388 1.39719436021e-09
3389 1.57321089489e-09
3390 1.56460888689e-09
3391 1.75720415996e-09
3392 1.74800884878e-09
3393 1.95576355111e-09
3394 1.94596339043e-09
3395 2.16744577841e-09
3396 2.15703011008e-09
3397 2.39079600561e-09
3398 2.37975950057e-09
3399 2.62436739007e-09
3400 2.61271093649e-09
3401 2.86672108274e-09
3402 2.85444912151e-09
3403 3.11643599815e-09
3404 3.10354852928e-09
3405 3.37210970258e-09
3406 3.35861738421e-09
3407 3.63236551948e-09
3408 3.61827900974e-09
3409 3.89585874672e-09
3410 3.88118781558e-09
3411 4.16126955116e-09
3412 4.14602929766e-09
3413 4.42731895589e-09
3414 4.4115227027e-09
3415 4.69275729387e-09
3416 4.67641925184e-09
3417 4.95637664244e-09
3418 4.93951368696e-09
3419 5.2170001652e-09
3420 5.19963094803e-09
3421 5.47349721103e-09
3422 5.45563594301e-09
3423 5.72476821503e-09
3424 5.70643088338e-09
3425 5.96974913947e-09
3426 5.95095528411e-09
3427 6.20742302004e-09
3428 6.18818862819e-09
3429 6.43680131418e-09
3430 6.41714326122e-09
3431 6.65693811186e-09
3432 6.63687416136e-09
3433 6.8669230302e-09
3434 6.84646561666e-09
3435 7.06588032529e-09
3436 7.04505342952e-09
3437 7.25297777393e-09
3438 7.23179383044e-09
3439 7.42741690374e-09
3440 7.40589634063e-09
3441 7.58844098669e-09
3442 7.56660423207e-09
3443 7.73533681553e-09
3444 7.71319719206e-09
3445 7.86742582193e-09
3446 7.84500642226e-09
3447 7.98408095193e-09
3448 7.96140309234e-09
3449 8.08471956049e-09
3450 8.06180544544e-09
3451 8.16881051691e-09
3452 8.14568323904e-09
3453 8.23587154031e-09
3454 8.21255774497e-09
3455 8.28547896958e-09
3456 8.26200352577e-09
3457 8.31726509887e-09
3458 8.29366086919e-09
3459 8.33093327657e-09
3460 8.30723045908e-09
3461 8.32624724723e-09
3462 8.30247426364e-09
3463 8.30304092148e-09
3464 8.27923507529e-09
3465 8.2612245933e-09
3466 8.23742318801e-09
3467 8.20078938091e-09
3468 8.17703149636e-09
3469 8.12180456222e-09
3470 8.09812839009e-09
3471 8.024428233e-09
3472 8.0008781822e-09
3473 7.90890375413e-09
3474 7.88552156905e-09
3475 7.77556596887e-09
3476 7.75239872297e-09
3477 7.62484297923e-09
3478 7.60193863414e-09
3479 7.45726236318e-09
3480 7.43466532782e-09
3481 7.27343874019e-09
3482 7.25119875256e-09
3483 7.07408975842e-09
3484 7.05225478015e-09
3485 6.86002721295e-09
3486 6.83864342932e-09
3487 6.63215438124e-09
3488 6.61127241841e-09
3489 6.39147135217e-09
3490 6.3711347309e-09
3491 6.13906347979e-09
3492 6.11932104988e-09
3493 5.87610493596e-09
3494 5.85699666544e-09
3495 5.60384805226e-09
3496 5.58541835005e-09
3497 5.32362687267e-09
3498 5.30591304226e-09
3499 5.03683939002e-09
3500 5.01987695856e-09
3501 4.74494488145e-09
3502 4.72876671154e-09
3503 4.44946213207e-09
3504 4.43409486905e-09
3505 4.15195078318e-09
3506 4.13742107241e-09
3507 3.85401044412e-09
3508 3.8403387137e-09
3509 3.55726736956e-09
3510 3.544466054e-09
3511 3.26335758416e-09
3512 3.25143645341e-09
3513 2.97393043525e-09
3514 2.9628939302e-09
3515 2.69062372382e-09
3516 2.68046917995e-09
3517 2.41505659915e-09
3518 2.40577691102e-09
3519 2.14882245331e-09
3520 2.14040518642e-09
3521 1.89346938129e-09
3522 1.8858958839e-09
3523 1.6504948519e-09
3524 1.64373936684e-09
3525 1.42133060876e-09
3526 1.41536204978e-09
3527 1.20733201214e-09
3528 1.20211574028e-09
3529 1.00976915718e-09
3530 1.00526076352e-09
3531 8.29813551206e-10
3532 8.25966850471e-10
3533 6.6853100833e-10
3534 6.65294486168e-10
3535 5.26870103101e-10
3536 5.24185139739e-10
3537 4.05655065094e-10
3538 4.0346570529e-10
3539 3.05583114368e-10
3540 3.03822744741e-10
3541 2.27210250614e-10
3542 2.25809593246e-10
3543 1.70951253153e-10
3544 1.69839253772e-10
3545 1.37071687334e-10
3546 1.36176403487e-10
3547 1.25689680885e-10
3548 1.24935617407e-10
3549 1.36769706671e-10
3550 1.3608492111e-10
3551 1.70128799937e-10
3552 1.69434244413e-10
3553 2.25426788347e-10
3554 2.24646079516e-10
3555 3.02176950129e-10
3556 3.01235481004e-10
3557 3.99743349533e-10
3558 3.9857006584e-10
3559 5.17353271334e-10
3560 5.15874454265e-10
3561 6.54091891761e-10
3562 6.5223737522e-10
3563 8.08918265705e-10
3564 8.06624989025e-10
3565 9.806662149e-10
3566 9.77871117414e-10
3567 1.16806031514e-09
3568 1.16470300071e-09
3569 1.36971500808e-09
3570 1.36574485055e-09
3571 1.58415769391e-09
3572 1.57952317892e-09
3573 1.80982873133e-09
3574 1.80449077902e-09
3575 2.04510097745e-09
3576 2.03901961982e-09
3577 2.28828866966e-09
3578 2.28143193226e-09
3579 2.53765808367e-09
3580 2.53000287387e-09
3581 2.79144352078e-09
3582 2.78297207501e-09
3583 3.04786684779e-09
3584 3.03856584338e-09
3585 3.30513483249e-09
3586 3.29500071672e-09
3587 3.56146934166e-09
3588 3.55049945e-09
3589 3.81510822933e-09
3590 3.80331233174e-09
3591 4.06432310029e-09
3592 4.05171718398e-09
3593 4.30743352098e-09
3594 4.29403801405e-09
3595 4.54281767759e-09
3596 4.52865478451e-09
3597 4.76891948153e-09
3598 4.75402561761e-09
3599 4.98426455664e-09
3600 4.96867791355e-09
3601 5.18747267364e-09
3602 5.17123144306e-09
3603 5.37725330929e-09
3604 5.3604072292e-09
3605 5.55243140354e-09
3606 5.53503110012e-09
3607 5.71194114229e-09
3608 5.6940416826e-09
3609 5.85483928006e-09
3610 5.83650017205e-09
3611 5.98030958088e-09
3612 5.9615903325e-09
3613 6.08766104193e-09
3614 6.06862649022e-09
3615 6.17634121625e-09
3616 6.15705353368e-09
3617 6.24592555454e-09
3618 6.22645224269e-09
3619 6.29612983971e-09
3620 6.27653928831e-09
3621 6.32680485779e-09
3622 6.30716190386e-09
3623 6.33793284521e-09
3624 6.31830232578e-09
3625 6.32962748881e-09
3626 6.31007512908e-09
3627 6.30213037311e-09
3628 6.28272101011e-09
3629 6.25581009217e-09
3630 6.2366050102e-09
3631 6.19115159139e-09
3632 6.17220852206e-09
3633 6.10875083851e-09
3634 6.0901275134e-09
3635 6.00931393535e-09
3636 5.991062757e-09
3637 5.89364379522e-09
3638 5.8758153898e-09
3639 5.76263481378e-09
3640 5.74527714292e-09
3641 5.61726398729e-09
3642 5.60041613085e-09
3643 5.45858469536e-09
3644 5.442284845e-09
3645 5.28771071373e-09
3646 5.27199350842e-09
3647 5.10581532609e-09
3648 5.09071096388e-09
3649 4.91411977777e-09
3650 4.89965135131e-09
3651 4.71387728851e-09
3652 4.7000652259e-09
3653 4.50637394067e-09
3654 4.49323067642e-09
3655 4.29291002746e-09
3656 4.28044888423e-09
3657 4.07479827658e-09
3658 4.06302369527e-09
3659 3.85334697484e-09
3660 3.8422607318e-09
3661 3.62985907998e-09
3662 3.61945939886e-09
3663 3.40562156254e-09
3664 3.39590044973e-09
3665 3.18189385951e-09
3666 3.17284065687e-09
3667 2.95990343346e-09
3668 2.95150481833e-09
3669 2.74084488439e-09
3670 2.73308131682e-09
3671 2.52585685701e-09
3672 2.51870702073e-09
3673 2.31603536349e-09
3674 2.30947616586e-09
3675 2.11241601988e-09
3676 2.10641992737e-09
3677 1.91597582244e-09
3678 1.91051352516e-09
3679 1.72762515405e-09
3680 1.72266467757e-09
3681 1.54820423148e-09
3682 1.54371360139e-09
3683 1.37848665815e-09
3684 1.37443123549e-09
3685 1.21916787776e-09
3686 1.21551302357e-09
3687 1.07087227974e-09
3688 1.06757802598e-09
3689 9.34145205633e-10
3690 9.31176913355e-10
3691 8.09456501827e-10
3692 8.06774202999e-10
3693 6.97196966826e-10
3694 6.94766022491e-10
3695 5.97684568504e-10
3696 5.95465898812e-10
3697 5.11160891392e-10
3698 5.09117192848e-10
3699 4.37792913033e-10
3700 4.35885993966e-10
3701 3.77672115803e-10
3702 3.75867337254e-10
3703 3.30824256878e-10
3704 3.29085203532e-10
3705 2.97203150978e-10
3706 2.95496072056e-10
3707 2.76698663981e-10
3708 2.7499069688e-10
3709 2.69135824738e-10
3710 2.67394995035e-10
3711 2.74278377788e-10
3712 2.72475375596e-10
3713 2.91839441502e-10
3714 2.89942292397e-10
3715 3.2147084994e-10
3716 3.19455573106e-10
3717 3.62775587348e-10
3718 3.60613761075e-10
3719 4.1531311723e-10
3720 4.129807607e-10
3721 4.78589612385e-10
3722 4.76065409316e-10
3723 5.52082823901e-10
3724 5.49344569833e-10
3725 6.35223429413e-10
3726 6.32250696242e-10
3727 7.27411020307e-10
3728 7.24188709e-10
3729 8.28017654442e-10
3730 8.24525336895e-10
3731 9.36380750716e-10
3732 9.3260688061e-10
3733 1.05182351717e-09
3734 1.04775299548e-09
3735 1.17363629926e-09
3736 1.16925757965e-09
3737 1.30109878427e-09
3738 1.29640476132e-09
3739 1.43347644865e-09
3740 1.42845557605e-09
3741 1.57001878165e-09
3742 1.5646621776e-09
3743 1.70996461435e-09
3744 1.70427227886e-09
3745 1.85255277785e-09
3746 1.84651671731e-09
3747 1.9970114451e-09
3748 1.99063077133e-09
3749 2.1425750063e-09
3750 2.1358461666e-09
3751 2.28847429895e-09
3752 2.28139462877e-09
3753 2.43394460142e-09
3754 2.42651854165e-09
3755 2.5782291857e-09
3756 2.57045940089e-09
3757 2.72058375828e-09
3758 2.71247557748e-09
3759 2.86027557195e-09
3760 2.85182988335e-09
3761 2.99658342584e-09
3762 2.98780999941e-09
3763 3.12880743536e-09
3764 3.1197142647e-09
3765 3.25626814401e-09
3766 3.24686233455e-09
3767 3.37830652342e-09
3768 3.36859873329e-09
3769 3.49429107871e-09
3770 3.48429285424e-09
3771 3.60361518403e-09
3772 3.59334251243e-09
3773 3.7057104052e-09
3774 3.69517483279e-09
3775 3.80003317701e-09
3776 3.78925157918e-09
3777 3.88608079049e-09
3778 3.87507004262e-09
3779 3.96338695197e-09
3780 3.95216570581e-09
3781 4.03152711215e-09
3782 4.02011668399e-09
3783 4.09012024249e-09
3784 4.07853928408e-09
3785 4.13882794703e-09
3786 4.12709777464e-09
3787 4.17735979141e-09
3788 4.16550616222e-09
3789 4.205478632e-09
3790 4.19352375047e-09
3791 4.22299351044e-09
3792 4.21096313374e-09
3793 4.22976675907e-09
3794 4.21768664438e-09
3795 4.22571844183e-09
3796 4.21361434633e-09
3797 4.21081747248e-09
3798 4.19871959423e-09
3799 4.18509848998e-09
3800 4.17302992162e-09
3801 4.14864143039e-09
3802 4.13663325816e-09
3803 4.10159195496e-09
3804 4.08967171239e-09
3805 4.04414901567e-09
3806 4.03234601265e-09
3807 3.97656929607e-09
3808 3.96491195431e-09
3809 3.89916721133e-09
3810 3.88768217618e-09
3811 3.81230869095e-09
3812 3.80102793685e-09
3813 3.71642006058e-09
3814 3.70536756833e-09
3815 3.6119756075e-09
3816 3.60117802245e-09
3817 3.49950024514e-09
3818 3.48898154812e-09
3819 3.37956684859e-09
3820 3.36935368495e-09
3821 3.25279536639e-09
3822 3.24290994058e-09
3823 3.11984482693e-09
3824 3.11031023159e-09
3825 2.98142044386e-09
3826 2.97225444257e-09
3827 2.83825229985e-09
3828 2.82947354435e-09
3829 2.69110955742e-09
3830 2.6827349231e-09
3831 2.54078358353e-09
3832 2.53282816942e-09
3833 2.38809150233e-09
3834 2.3805650784e-09
3835 2.23386464882e-09
3836 2.22677609685e-09
3837 2.07894856885e-09
3838 2.07230499427e-09
3839 1.92419324918e-09
3840 1.91799998106e-09
3841 1.77045755834e-09
3842 1.76471637303e-09
3843 1.618586154e-09
3844 1.61329793968e-09
3845 1.46942547019e-09
3846 1.46458578598e-09
3847 1.32380506557e-09
3848 1.31940502968e-09
3849 1.18252785342e-09
3850 1.17856036042e-09
3851 1.04637987164e-09
3852 1.04283426339e-09
3853 9.16115183713e-10
3854 9.12975473e-10
3855 7.92449661446e-10
3856 7.89700749237e-10
3857 6.76064537686e-10
3858 6.73685995878e-10
3859 5.67590419109e-10
3860 5.6556093142e-10
3861 4.67614391653e-10
3862 4.65909977265e-10
3863 3.76668474189e-10
3864 3.75263375929e-10
3865 2.95226065816e-10
3866 2.9409452651e-10
3867 2.2370549857e-10
3868 2.22814655615e-10
3869 1.62458491104e-10
3870 1.6178081097e-10
3871 1.11775477762e-10
3872 1.11276321491e-10
3873 7.18749504358e-11
3874 7.152411996e-11
3875 4.29141167047e-11
3876 4.26760848882e-11
3877 2.49720244483e-11
3878 2.4814816868e-11
3879 1.80673254135e-11
3880 1.79527503974e-11
3881 2.21413998247e-11
3882 2.20357065928e-11
3883 3.70716790599e-11
3884 3.69393404753e-11
3885 6.26618756883e-11
3886 6.24700291496e-11
3887 9.86517534329e-11
3888 9.83675363386e-11
3889 1.44718015349e-10
3890 1.44307676919e-10
3891 2.00471639289e-10
3892 1.99904981457e-10
3893 2.65467647864e-10
3894 2.64711808029e-10
3895 3.39199779376e-10
3896 3.38228112184e-10
3897 4.21112922311e-10
3898 4.19897894233e-10
3899 5.10601338988e-10
3900 5.09118081027e-10
3901 6.07017547338e-10
3902 6.05243855034e-10
3903 7.09672320909e-10
3904 7.07587766158e-10
3905 8.17844458822e-10
3906 8.15428613521e-10
3907 9.30778121244e-10
3908 9.28017662716e-10
3909 1.04769704024e-09
3910 1.04457953398e-09
3911 1.16780718429e-09
3912 1.16432108399e-09
3913 1.29029942286e-09
3914 1.28643673492e-09
3915 1.41435485546e-09
3916 1.41011113897e-09
3917 1.53915546974e-09
3918 1.53452806018e-09
3919 1.66388591794e-09
3920 1.65887659165e-09
3921 1.78773795767e-09
3922 1.7823493792e-09
3923 1.9099193338e-09
3924 1.90415772039e-09
3925 2.02965644291e-09
3926 2.02352801182e-09
3927 2.14619788608e-09
3928 2.13971418361e-09
3929 2.25882068605e-09
3930 2.25199858761e-09
3931 2.3668391691e-09
3932 2.359690221e-09
3933 2.46960141226e-09
3934 2.46214515442e-09
3935 2.5664954606e-09
3936 2.55875232114e-09
3937 2.65695909718e-09
3938 2.64894861601e-09
3939 2.74047362581e-09
3940 2.7322180074e-09
3941 2.81656653556e-09
3942 2.80809331343e-09
3943 2.88482926436e-09
3944 2.87616064298e-09
3945 2.94489677088e-09
3946 2.93606117197e-09
3947 2.99646352175e-09
3948 2.98748847882e-09
3949 3.03928349155e-09
3950 3.03019742631e-09
3951 3.07316927461e-09
3952 3.06399705607e-09
3953 3.0979832033e-09
3954 3.08875680588e-09
3955 3.11365422334e-09
3956 3.10439940421e-09
3957 3.12016457116e-09
3958 3.11090975202e-09
3959 3.11755243843e-09
3960 3.10832959372e-09
3961 3.10591463659e-09
3962 3.09674774712e-09
3963 3.08539682692e-09
3964 3.07631342622e-09
3965 3.05619884955e-09
3966 3.04722291844e-09
3967 3.0185711708e-09
3968 3.00972757827e-09
3969 2.97280777772e-09
3970 2.96412228096e-09
3971 2.91924795448e-09
3972 2.91074364611e-09
3973 2.85827450597e-09
3974 2.84996914957e-09
3975 2.79030576422e-09
3976 2.78221978789e-09
3977 2.71579470024e-09
3978 2.70794675572e-09
3979 2.63522625943e-09
3980 2.62763233394e-09
3981 2.5491146971e-09
3982 2.54178811332e-09
3983 2.45799469667e-09
3984 2.45094788909e-09
3985 2.36242403417e-09
3986 2.35566677276e-09
3987 2.26297380834e-09
3988 2.25651586305e-09
3989 2.16023376964e-09
3990 2.15408046955e-09
3991 2.05479633308e-09
3992 2.0489556718e-09
3993 1.94726368363e-09
3994 1.94173743751e-09
3995 1.8382362299e-09
3996 1.83302706347e-09
3997 1.72831882139e-09
3998 1.72342407012e-09
3999 1.61810387311e-09
4000 1.613523537e-09
4001 1.50818113553e-09
4002 1.50391166187e-09
4003 1.39912614827e-09
4004 1.39516309616e-09
4005 1.29150024009e-09
4006 1.2878365041e-09
4007 1.18585230524e-09
4008 1.18247633907e-09
4009 1.08270015176e-09
4010 1.0796075145e-09
4011 9.82551817685e-10
4012 9.79731851203e-10
4013 8.85886031199e-10
4014 8.83323636458e-10
4015 7.9315043422e-10
4016 7.90835841258e-10
4017 7.04773128746e-10
4018 7.02692126708e-10
4019 6.2114580146e-10
4020 6.19284179493e-10
4021 5.42631717337e-10
4022 5.40972600049e-10
4023 4.69558614213e-10
4024 4.68086902572e-10
4025 4.02223143681e-10
4026 4.00922850474e-10
4027 3.40888206551e-10
4028 3.39741568212e-10
4029 2.85778511966e-10
4030 2.84766876746e-10
4031 2.37083241927e-10
4032 2.36191510794e-10
4033 1.94959604016e-10
4034 1.94169125223e-10
4035 1.59525725962e-10
4036 1.5881873594e-10
4037 1.30861543823e-10
4038 1.30222055361e-10
4039 1.09018571948e-10
4040 1.08426156942e-10
4041 9.40056921195e-11
4042 9.34425870014e-11
4043 8.57989235215e-11
4044 8.52482529012e-11
4045 8.43414227347e-11
4046 8.37871994008e-11
4047 8.95425955605e-11
4048 8.89661677661e-11
4049 1.01278985198e-10
4050 1.00666142089e-10
4051 1.19396936782e-10
4052 1.1872902661e-10
4053 1.43708156486e-10
4054 1.42971856576e-10
4055 1.73998593311e-10
4056 1.73180580987e-10
4057 2.1003110362e-10
4058 2.09115391669e-10
4059 2.51533016637e-10
4060 2.50505394206e-10
4061 2.98213009842e-10
4062 2.97061042431e-10
4063 3.49754891715e-10
4064 3.48467033007e-10
4065 4.05821154459e-10
4066 4.04386746311e-10
4067 4.66055638526e-10
4068 4.6446313462e-10
4069 5.30080868089e-10
4070 5.28321386639e-10
4071 5.9750693282e-10
4072 5.95574256579e-10
4073 6.6792971154e-10
4074 6.65814070544e-10
4075 7.40929095855e-10
4076 7.38624272856e-10
4077 8.16081424659e-10
4078 8.13579426051e-10
4079 8.92947049635e-10
4080 8.9024698724e-10
4081 9.71086322465e-10
4082 9.68182867211e-10
4083 1.05005160123e-09
4084 1.04694386494e-09
4085 1.12939702035e-09
4086 1.12608233849e-09
4087 1.20867493791e-09
4088 1.20515064594e-09
4089 1.28743860017e-09
4090 1.28371002717e-09
4091 1.36525013517e-09
4092 1.36131639294e-09
4093 1.44167255911e-09
4094 1.43753720039e-09
4095 1.51628398726e-09
4096 1.51194878839e-09
4097 1.58866786393e-09
4098 1.58413815399e-09
4099 1.65842273248e-09
4100 1.65370650507e-09
4101 1.72516223529e-09
4102 1.72026481948e-09
4103 1.78851511379e-09
4104 1.78344539137e-09
4105 1.84813142567e-09
4106 1.84289739025e-09
4107 1.9036798804e-09
4108 1.89829041375e-09
4109 1.95485050369e-09
4110 1.94931715214e-09
4111 2.00135907846e-09
4112 1.99569338832e-09
4113 2.04294536843e-09
4114 2.0371597742e-09
4115 2.07937578267e-09
4116 2.07348271886e-09
4117 2.11044604015e-09
4118 2.10445882942e-09
4119 2.13598028154e-09
4120 2.12991313475e-09
4121 2.15583018104e-09
4122 2.14969819723e-09
4123 2.16988294e-09
4124 2.16370210637e-09
4125 2.17805595781e-09
4126 2.17184314977e-09
4127 2.18029860832e-09
4128 2.17406626035e-09
4129 2.17659046342e-09
4130 2.17035811545e-09
4131 2.16695106303e-09
4132 2.16073292592e-09
4133 2.1514239279e-09
4134 2.14523776521e-09
4135 2.13009077044e-09
4136 2.1239516812e-09
4137 2.10306705384e-09
4138 2.09699191345e-09
4139 2.07049666301e-09
4140 2.06449790596e-09
4141 2.03255545728e-09
4142 2.0266526235e-09
4143 1.98944771768e-09
4144 1.98365768256e-09
4145 1.94141325238e-09
4146 1.93574845042e-09
4147 1.88871585038e-09
4148 1.88318960426e-09
4149 1.83164239331e-09
4150 1.82626891387e-09
4151 1.77051084904e-09
4152 1.76530257079e-09
4153 1.70565694901e-09
4154 1.70062630644e-09
4155 1.63744218185e-09
4156 1.63259805674e-09
4157 1.56624402337e-09
4158 1.56159885023e-09
4159 1.49245771297e-09
4160 1.48801770905e-09
4161 1.41649358909e-09
4162 1.41226674799e-09
4163 1.3387726483e-09
4164 1.3347678518e-09
4165 1.25972476894e-09
4166 1.25594556977e-09
4167 1.17979226388e-09
4168 1.17624132656e-09
4169 1.09941566961e-09
4170 1.09609832322e-09
4171 1.01903996352e-09
4172 1.01595531987e-09
4173 9.39108346643e-10
4174 9.36257293915e-10
4175 8.60063131825e-10
4176 8.57442117308e-10
4177 7.82332421068e-10
4178 7.79943221119e-10
4179 7.06348757262e-10
4180 7.04182490097e-10
4181 6.32518926125e-10
4182 6.30572039029e-10
4183 5.61243496122e-10
4184 5.59510660025e-10
4185 4.92903495797e-10
4186 4.91375828915e-10
4187 4.27864854657e-10
4188 4.26532587028e-10
4189 3.66467745039e-10
4190 3.65321106699e-10
4191 3.0903279935e-10
4192 3.08060243981e-10
4193 2.55852228292e-10
4194 2.55042209574e-10
4195 2.07195149926e-10
4196 2.06533457003e-10
4197 1.63296931532e-10
4198 1.62772018086e-10
4199 1.24369847754e-10
4200 1.23964838394e-10
4201 9.05897579173e-11
4202 9.02904417899e-11
4203 6.21023232839e-11
4204 6.18936013552e-11
4205 3.90221188695e-11
4206 3.88862275713e-11
4207 2.14281925537e-11
4208 2.13491446743e-11
4209 9.36761779258e-12
4210 9.32764976369e-12
4211 2.85016454882e-12
4212 2.83506551568e-12
4213 1.85806925401e-12
4214 1.8482992914e-12
4215 6.33360031088e-12
4216 6.31317220723e-12
4217 1.61888280559e-11
4218 1.61435309565e-11
4219 3.13100656513e-11
4220 3.12203596309e-11
4221 5.15401055168e-11
4222 5.13935560775e-11
4223 7.67030883253e-11
4224 7.64828200772e-11
4225 1.06588515791e-10
4226 1.06281206058e-10
4227 1.40962796991e-10
4228 1.40554234918e-10
4229 1.79560366576e-10
4230 1.79038117665e-10
4231 2.22102336522e-10
4232 2.21453966276e-10
4233 2.68278732563e-10
4234 2.67492694661e-10
4235 3.17768034108e-10
4236 3.16833670411e-10
4237 3.70223851576e-10
4238 3.69134056655e-10
4239 4.25290025419e-10
4240 4.24037693847e-10
4241 4.82598849771e-10
4242 4.81174211586e-10
4243 5.41769296092e-10
4244 5.40169686758e-10
4245 6.02414118589e-10
4246 6.00635097214e-10
4247 6.64140742401e-10
4248 6.62178756272e-10
4249 7.2655481631e-10
4250 7.2440808907e-10
4251 7.89262877277e-10
4252 7.8692874439e-10
4253 8.51868797724e-10
4254 8.49349923726e-10
4255 9.13986220041e-10
4256 9.11284381289e-10
4257 9.75233227507e-10
4258 9.72352864892e-10
4259 1.03524122608e-09
4260 1.03218500414e-09
4261 1.09364695078e-09
4262 1.09042108676e-09
4263 1.15010667656e-09
4264 1.14671561136e-09
4265 1.20428644834e-09
4266 1.20073995191e-09
4267 1.25587629185e-09
4268 1.25218058145e-09
4269 1.30457866732e-09
4270 1.30074528926e-09
4271 1.35012179214e-09
4272 1.34615785186e-09
4273 1.39225342366e-09
4274 1.38817135564e-09
4275 1.43074263548e-09
4276 1.42655309787e-09
4277 1.46538692292e-09
4278 1.46110235022e-09
4279 1.49600776211e-09
4280 1.49163881247e-09
4281 1.52244972185e-09
4282 1.51801060611e-09
4283 1.54458756896e-09
4284 1.54008983344e-09
4285 1.56231916293e-09
4286 1.55777790667e-09
4287 1.57557256131e-09
4288 1.57099933062e-09
4289 1.58430246699e-09
4290 1.57970969639e-09
4291 1.58848667553e-09
4292 1.58388946403e-09
4293 1.58813584505e-09
4294 1.58354573898e-09
4295 1.58327928546e-09
4296 1.5787131602e-09
4297 1.57398183376e-09
4298 1.5694485711e-09
4299 1.56032342602e-09
4300 1.55583723682e-09
4301 1.54241419636e-09
4302 1.53798485059e-09
4303 1.52038293066e-09
4304 1.51602375098e-09
4305 1.49438328378e-09
4306 1.49010581652e-09
4307 1.46459022687e-09
4308 1.46040424198e-09
4309 1.43119649465e-09
4310 1.4271117621e-09
4311 1.3944125854e-09
4312 1.39043798697e-09
4313 1.35446498462e-09
4314 1.3506094021e-09
4315 1.31159882955e-09
4316 1.30787025654e-09
4317 1.26606813922e-09
4318 1.26247368115e-09
4319 1.21814114351e-09
4320 1.21468524128e-09
4321 1.16809584227e-09
4322 1.1647856013e-09
4323 1.11621911714e-09
4324 1.11305542561e-09
4325 1.06279962608e-09
4326 1.0597904776e-09
4327 1.00814112614e-09
4328 1.00528563252e-09
4329 9.52541157062e-10
4330 9.4984464738e-10
4331 8.96301699527e-10
4332 8.93763285603e-10
4333 8.39727398727e-10
4334 8.37348856919e-10
4335 7.83118458969e-10
4336 7.8089801292e-10
4337 7.26771531845e-10
4338 7.24708293376e-10
4339 6.70980604411e-10
4340 6.69071020809e-10
4341 6.16030781941e-10
4342 6.1427218867e-10
4343 5.62199176102e-10
4344 5.60588908627e-10
4345 5.09756681311e-10
4346 5.0829029874e-10
4347 4.58962645666e-10
4348 4.5763393075e-10
4349 4.10061318235e-10
4350 4.08867606438e-10
4351 3.63288066296e-10
4352 3.62222252193e-10
4353 3.18864934457e-10
4354 3.17916359904e-10
4355 2.76994427395e-10
4356 2.76158651502e-10
4357 2.37866615294e-10
4358 2.37136532633e-10
4359 2.01653804766e-10
4360 2.01021421731e-10
4361 1.68512315213e-10
4362 1.6796875002e-10
4363 1.38578926112e-10
4364 1.38116185155e-10
4365 1.11974429728e-10
4366 1.11582743045e-10
4367 8.87991902232e-11
4368 8.84670114942e-11
4369 6.91313672974e-11
4370 6.88515910952e-11
4371 5.30357979756e-11
4372 5.27977661591e-11
4373 4.05533384651e-11
4374 4.03490574286e-11
4375 3.17079695833e-11
4376 3.15267811857e-11
4377 2.6501467687e-11
4378 2.63336019657e-11
4379 2.49178455647e-11
4380 2.47553089139e-11
4381 2.69260169716e-11
4382 2.6755486715e-11
4383 3.24673621321e-11
4384 3.22826210208e-11
4385 4.14734913079e-11
4386 4.12629930224e-11
4387 5.38529221217e-11
4388 5.36086730563e-11
4389 6.94972968063e-11
4390 6.9213079712e-11
4391 8.8286711275e-11
4392 8.79509798324e-11
4393 1.10079056981e-10
4394 1.09685593941e-10
4395 1.34722455414e-10
4396 1.34262378992e-10
4397 1.62046376317e-10
4398 1.61514357444e-10
4399 1.91870519473e-10
4400 1.91258564541e-10
4401 2.2400303834e-10
4402 2.23304041924e-10
4403 2.58236099171e-10
4404 2.57445620377e-10
4405 2.943583155e-10
4406 2.9347013708e-10
4407 3.32145866366e-10
4408 3.31155547428e-10
4409 3.71365160845e-10
4410 3.70269148675e-10
4411 4.11782608012e-10
4412 4.10577349896e-10
4413 4.53153958802e-10
4414 4.51837678384e-10
4415 4.9523407597e-10
4416 4.93801444179e-10
4417 5.3777426956e-10
4418 5.36226174574e-10
4419 5.80524073257e-10
4420 5.78859626899e-10
4421 6.23233908925e-10
4422 6.21452223015e-10
4423 6.65655974785e-10
4424 6.63758825681e-10
4425 7.07545133594e-10
4426 7.05533409473e-10
4427 7.4865980082e-10
4428 7.46534389862e-10
4429 7.88765497362e-10
4430 7.86527287744e-10
4431 8.27630408651e-10
4432 8.25284729444e-10
4433 8.6503426644e-10
4434 8.6258378218e-10
4435 9.00763907907e-10
4436 8.98213947664e-10
4437 9.34617716553e-10
4438 9.31973609397e-10
4439 9.66406510372e-10
4440 9.63669144483e-10
4441 9.95945548254e-10
4442 9.9312646995e-10
4443 1.02307495808e-09
4444 1.02017594372e-09
4445 1.04763753228e-09
4446 1.04467012818e-09
4447 1.0695035968e-09
4448 1.06646957931e-09
4449 1.08854525394e-09
4450 1.08545528121e-09
4451 1.10466036318e-09
4452 1.10152242883e-09
4453 1.11776010669e-09
4454 1.11458309249e-09
4455 1.12777431838e-09
4456 1.12456621792e-09
4457 1.13464970752e-09
4458 1.13141940261e-09
4459 1.13835163518e-09
4460 1.13510623123e-09
4461 1.13886144959e-09
4462 1.13561071657e-09
4463 1.13618003894e-09
4464 1.13293374682e-09
4465 1.13032783133e-09
4466 1.12709308553e-09
4467 1.12133946573e-09
4468 1.11812870074e-09
4469 1.10927267372e-09
4470 1.10609033044e-09
4471 1.09419584504e-09
4472 1.09105613433e-09
4473 1.07620223844e-09
4474 1.07310960118e-09
4475 1.05539577078e-09
4476 1.05235642422e-09
4477 1.03189545797e-09
4478 1.02892006026e-09
4479 1.00583807949e-09
4480 1.00293551242e-09
4481 9.77374625677e-10
4482 9.74550218302e-10
4483 9.46669409529e-10
4484 9.43929379105e-10
4485 9.13896514021e-10
4486 9.11250630509e-10
4487 8.79243344798e-10
4488 8.76693384555e-10
4489 8.42907965648e-10
4490 8.40459257745e-10
4491 8.05092881251e-10
4492 8.02753419293e-10
4493 7.66018359855e-10
4494 7.63787255664e-10
4495 7.25895787923e-10
4496 7.23781923284e-10
4497 6.84957868202e-10
4498 6.82959466758e-10
4499 6.43426645297e-10
4500 6.41548147939e-10
4501 6.01537486489e-10
4502 5.99778893218e-10
4503 5.59521318166e-10
4504 5.5788351716e-10
4505 5.17609954898e-10
4506 5.16093834335e-10
4507 4.76028994001e-10
4508 4.74634553882e-10
4509 4.35011138222e-10
4510 4.33735714012e-10
4511 3.94774879453e-10
4512 3.93617582972e-10
4513 3.55537821406e-10
4514 3.54492435406e-10
4515 3.1750868601e-10
4516 3.16575210491e-10
4517 2.80888201587e-10
4518 2.800604193e-10
4519 2.45867326498e-10
4520 2.45143461086e-10
4521 2.12627249141e-10
4522 2.12001083355e-10
4523 1.81336723415e-10
4524 1.80802928185e-10
4525 1.52154733257e-10
4526 1.51705314977e-10
4527 1.25221610858e-10
4528 1.24852128636e-10
4529 1.00669694802e-10
4530 1.00372155032e-10
4531 7.86108955708e-11
4532 7.83799691817e-11
4533 5.91482418599e-11
4534 5.89741588897e-11
4535 4.23607815492e-11
4536 4.2235548392e-11
4537 2.83142398416e-11
4538 2.82307510702e-11
4539 1.70645719777e-11
4540 1.70130576294e-11
4541 8.64019966684e-12
4542 8.61355431425e-12
4543 3.05977465587e-12
4544 3.05000469325e-12
4545 3.23296944771e-13
4546 3.21520587931e-13
4547 4.11226608321e-13
4548 4.10338429901e-13
4549 3.29247740183e-12
4550 3.28359561763e-12
4551 8.91731133379e-12
4552 8.89244233804e-12
4553 1.7221779558e-11
4554 1.71711533881e-11
4555 2.8122393303e-11
4556 2.80406808884e-11
4557 4.15258938347e-11
4558 4.14033252127e-11
4559 5.7322147029e-11
4560 5.71551694861e-11
4561 7.5390360621e-11
4562 7.51709805513e-11
4563 9.55973078476e-11
4564 9.53184198238e-11
4565 1.1779643927e-10
4566 1.17450937864e-10
4567 1.41831435485e-10
4568 1.41414879806e-10
4569 1.67537095308e-10
4570 1.67045932642e-10
4571 1.94739335768e-10
4572 1.94169125223e-10
4573 2.23259633003e-10
4574 2.22605933686e-10
4575 2.52909693188e-10
4576 2.52169840564e-10
4577 2.83498557963e-10
4578 2.82669887497e-10
4579 3.14829939896e-10
4580 3.1391156341e-10
4581 3.46709327914e-10
4582 3.45696804516e-10
4583 3.78935993695e-10
4584 3.77830211562e-10
4585 4.11309208914e-10
4586 4.10110168048e-10
4587 4.43634462499e-10
4588 4.42343051077e-10
4589 4.75715467019e-10
4590 4.74330796862e-10
4591 5.07358599577e-10
4592 5.05885111579e-10
4593 5.38377342707e-10
4594 5.36814148688e-10
4595 5.6859050801e-10
4596 5.66941160685e-10
4597 5.97821347981e-10
4598 5.96085847349e-10
4599 6.25899332363e-10
4600 6.24088336565e-10
4601 6.52669029932e-10
4602 6.50780762612e-10
4603 6.7797856218e-10
4604 6.7601746423e-10
4605 7.0168493238e-10
4606 6.99659885584e-10
4607 7.23660242841e-10
4608 7.21573911733e-10
4609 7.43786365831e-10
4610 7.41643191304e-10
4611 7.61954943584e-10
4612 7.59762919245e-10
4613 7.78072717367e-10
4614 7.75836284106e-10
4615 7.92057974763e-10
4616 7.8978334983e-10
4617 8.03840549679e-10
4618 8.01533062145e-10
4619 8.13365375052e-10
4620 8.110339067e-10
4621 8.20591594675e-10
4622 8.18242362755e-10
4623 8.25489010481e-10
4624 8.2312912042e-10
4625 8.2804696433e-10
4626 8.2568085702e-10
4627 8.28256574437e-10
4628 8.25893131662e-10
4629 8.26137380727e-10
4630 8.2378104338e-10
4631 8.21708034948e-10
4632 8.19365908455e-10
4633 8.15009393307e-10
4634 8.12688583096e-10
4635 8.06091193795e-10
4636 8.03796140758e-10
4637 7.95014720723e-10
4638 7.92754306644e-10
4639 7.81852804721e-10
4640 7.79632358672e-10
4641 7.66691599097e-10
4642 7.64515561968e-10
4643 7.49626138941e-10
4644 7.47498951625e-10
4645 7.30758564771e-10
4646 7.28687332696e-10
4647 7.10204339782e-10
4648 7.08192615662e-10
4649 6.88086032596e-10
4650 6.86136480965e-10
4651 6.64530652728e-10
4652 6.62649490835e-10
4653 6.39676756009e-10
4654 6.3786664839e-10
4655 6.13664674631e-10
4656 6.11926509464e-10
4657 5.86641846212e-10
4658 5.84981840746e-10
4659 5.58760149261e-10
4660 5.57178303495e-10
4661 5.30175015001e-10
4662 5.28673993472e-10
4663 5.01040986478e-10
4664 4.99620789185e-10
4665 4.71518823986e-10
4666 4.70183003642e-10
4667 4.41767511461e-10
4668 4.40514291711e-10
4669 4.11945144663e-10
4670 4.10775413684e-10
4671 3.82211595706e-10
4672 3.81123577142e-10
4673 3.52721407637e-10
4674 3.51716877844e-10
4675 3.23627347143e-10
4676 3.22703641586e-10
4677 2.95083069091e-10
4678 2.94238411414e-10
4679 2.67230682027e-10
4680 2.66462407694e-10
4681 2.40210518143e-10
4682 2.39518627154e-10
4683 2.14159356915e-10
4684 2.13540296556e-10
4685 1.89208648749e-10
4686 1.88655313593e-10
4687 1.65472080482e-10
4688 1.64985358708e-10
4689 1.43068668024e-10
4690 1.42645006918e-10
4691 1.22102328248e-10
4692 1.21736398739e-10
4693 1.02669872604e-10
4694 1.02358121978e-10
4695 8.48601189318e-11
4696 8.4598106298e-11
4697 6.87512269337e-11
4698 6.85318468641e-11
4699 5.44098099908e-11
4700 5.42303979501e-11
4701 4.18935997004e-11
4702 4.17506029748e-11
4703 3.12532222324e-11
4704 3.11395353947e-11
4705 2.25242047236e-11
4706 2.24336105248e-11
4707 1.57314161697e-11
4708 1.56612500746e-11
4709 1.08935083176e-11
4710 1.08357767203e-11
4711 8.01225752411e-12
4712 7.96518406787e-12
4713 7.08588743237e-12
4714 7.0379257977e-12
4715 8.09219358189e-12
4716 8.0433437688e-12
4717 1.10098596906e-11
4718 1.09530162717e-11
4719 1.57989177296e-11
4720 1.57296398129e-11
4721 2.24114060643e-11
4722 2.23252527576e-11
4723 3.0793145811e-11
4724 3.06838998654e-11
4725 4.08775235883e-11
4726 4.07407441116e-11
4727 5.25872678736e-11
4728 5.24185139739e-11
4729 6.58415544308e-11
4730 6.56363852158e-11
4731 8.05480127042e-11
4732 8.03010991035e-11
4733 9.66062785324e-11
4734 9.63167323675e-11
4735 1.1391243504e-10
4736 1.13575815419e-10
4737 1.32355459925e-10
4738 1.31967325956e-10
4739 1.51817225458e-10
4740 1.51374912605e-10
4741 1.72175163016e-10
4742 1.71676894922e-10
4743 1.93302263085e-10
4744 1.92746263394e-10
4745 2.15070627974e-10
4746 2.1445423215e-10
4747 2.3734614274e-10
4748 2.36667574427e-10
4749 2.59993804264e-10
4750 2.59252175283e-10
4751 2.82877721247e-10
4752 2.82074807956e-10
4753 3.05863778749e-10
4754 3.04995140255e-10
4755 3.28811644579e-10
4756 3.27879945416e-10
4757 3.51588980152e-10
4758 3.50592443965e-10
4759 3.74062558706e-10
4760 3.73002073673e-10
4761 3.96099153477e-10
4762 3.94977384133e-10
4763 4.17571754951e-10
4764 4.16389589475e-10
4765 4.38357794508e-10
4766 4.37117009255e-10
4767 4.58334703524e-10
4768 4.57037963031e-10
4769 4.77391459697e-10
4770 4.7604054032e-10
4771 4.95418817081e-10
4772 4.94015495178e-10
4773 5.12312858802e-10
4774 5.10861575265e-10
4775 5.27982102483e-10
4776 5.26485521846e-10
4777 5.42334177567e-10
4778 5.40798517079e-10
4779 5.55294477067e-10
4780 5.53720624907e-10
4781 5.66788393996e-10
4782 5.65181679235e-10
4783 5.76756420401e-10
4784 5.75118619395e-10
4785 5.85139048326e-10
4786 5.83479042859e-10
4787 5.918980861e-10
4788 5.9021765253e-10
4789 5.96996230229e-10
4790 5.95298921269e-10
4791 6.0040683536e-10
4792 5.98699756438e-10
4793 6.02116578818e-10
4794 6.00402394468e-10
4795 6.02121907889e-10
4796 6.00405947182e-10
4797 6.00421046215e-10
4798 5.987095264e-10
4799 5.97029981009e-10
4800 5.95327342978e-10
4801 5.91975357622e-10
4802 5.9028515409e-10
4803 5.85287374122e-10
4804 5.83614934158e-10
4805 5.77005998537e-10
4806 5.75358427568e-10
4807 5.67187186107e-10
4808 5.65566260491e-10
4809 5.55886003895e-10
4810 5.54297052702e-10
4811 5.43173506173e-10
4812 5.4161830576e-10
4813 5.29120747217e-10
4814 5.27606403011e-10
4815 5.13813880332e-10
4816 5.1234216869e-10
4817 4.97340835182e-10
4818 4.95915308818e-10
4819 4.79798423214e-10
4820 4.78421746664e-10
4821 4.61286120412e-10
4822 4.59961846389e-10
4823 4.4190873183e-10
4824 4.40640413046e-10
4825 4.21779944304e-10
4826 4.2056846894e-10
4827 4.01012556495e-10
4828 3.99859700906e-10
4829 3.79721143418e-10
4830 3.78631348497e-10
4831 3.58028273695e-10
4832 3.57001539442e-10
4833 3.3605562777e-10
4834 3.35090177828e-10
4835 3.13920445194e-10
4836 3.13019832276e-10
4837 2.9175062366e-10
4838 2.90912183232e-10
4839 2.69663402719e-10
4840 2.6888713478e-10
4841 2.47778686457e-10
4842 2.47065479186e-10
4843 2.26215490784e-10
4844 2.25565344181e-10
4845 2.05089278893e-10
4846 2.04498640244e-10
4847 1.84511961265e-10
4848 1.83981718749e-10
4849 1.64592783847e-10
4850 1.64120272927e-10
4851 1.45435663512e-10
4852 1.4501555512e-10
4853 1.27136523531e-10
4854 1.26770594022e-10
4855 1.09790398994e-10
4856 1.09475095655e-10
4857 9.34834432087e-11
4858 9.32152133259e-11
4859 7.82964804102e-11
4860 7.80717712701e-11
4861 6.43005648726e-11
4862 6.41167119397e-11
4863 5.15631981557e-11
4864 5.1415760538e-11
4865 4.01412236783e-11
4866 4.00266486622e-11
4867 3.00870439673e-11
4868 3.00000024822e-11
4869 2.14379625163e-11
4870 2.13757900269e-11
4871 1.42286182836e-11
4872 1.41895384331e-11
4873 8.48654480023e-12
4874 8.46345216132e-12
4875 4.22506474251e-12
4876 4.21263024464e-12
4877 1.45128353779e-12
4878 1.44506628885e-12
4879 1.63424829225e-13
4880 1.61648472385e-13
4881 3.53495011041e-13
4882 3.51718654201e-13
4883 2.00106597958e-12
4884 1.99396055223e-12
4885 5.08304509594e-12
4886 5.06705788439e-12
4887 9.55946433123e-12
4888 9.53193080022e-12
4889 1.53930201918e-11
4890 1.53477230924e-11
4891 2.25321983294e-11
4892 2.24655849479e-11
4893 3.09183789682e-11
4894 3.08277847694e-11
4895 4.04902777973e-11
4896 4.0371261889e-11
4897 5.11777287215e-11
4898 5.10267383902e-11
4899 6.29052365753e-11
4900 6.2720495464e-11
4901 7.55902007654e-11
4902 7.53699325173e-11
4903 8.91482443421e-11
4904 8.8889784422e-11
4905 1.03489661285e-10
4906 1.03190345158e-10
4907 1.18519416503e-10
4908 1.18176579633e-10
4909 1.34143363084e-10
4910 1.33754340936e-10
4911 1.50260248688e-10
4912 1.49824153084e-10
4913 1.66767932797e-10
4914 1.66285651915e-10
4915 1.83566051248e-10
4916 1.83037585089e-10
4917 2.00551575347e-10
4918 1.99971594839e-10
4919 2.1761881186e-10
4920 2.16991757895e-10
4921 2.34667396626e-10
4922 2.3399060467e-10
4923 2.5159341277e-10
4924 2.5086865918e-10
4925 2.68295607952e-10
4926 2.67525557263e-10
4927 2.84679835261e-10
4928 2.83861822936e-10
4929 3.0064750689e-10
4930 2.99785085645e-10
4931 3.1610891682e-10
4932 3.15202974832e-10
4933 3.30973470852e-10
4934 3.30025784478e-10
4935 3.45157680215e-10
4936 3.44170025812e-10
4937 3.58582497029e-10
4938 3.57556650954e-10
4939 3.71174202485e-10
4940 3.70111941095e-10
4941 3.8286174231e-10
4942 3.81767506497e-10
4943 3.93581167657e-10
4944 3.92457621956e-10
4945 4.03279187822e-10
4946 4.0212810859e-10
4947 4.11899847563e-10
4948 4.10725675692e-10
4949 4.19401402496e-10
4950 4.182076907e-10
4951 4.25749213662e-10
4952 4.2453596194e-10
4953 4.30906865745e-10
4954 4.29679403169e-10
4955 4.34852154285e-10
4956 4.33614033568e-10
4957 4.37569092071e-10
4958 4.36324754105e-10
4959 4.39049685497e-10
4960 4.37800906639e-10
4961 4.39286829135e-10
4962 4.38040714812e-10
4963 4.38288516591e-10
4964 4.37044178625e-10
4965 4.36065406006e-10
4966 4.34827285289e-10
4967 4.32636149128e-10
4968 4.31408686552e-10
4969 4.28021174059e-10
4970 4.26807922338e-10
4971 4.22256896115e-10
4972 4.21059631606e-10
4973 4.15377954255e-10
4974 4.14202006027e-10
4975 4.07429645577e-10
4976 4.06275013631e-10
4977 3.98457267181e-10
4978 3.9732839241e-10
4979 3.88516774308e-10
4980 3.87418097603e-10
4981 3.77669451268e-10
4982 3.76599196272e-10
4983 3.65974806016e-10
4984 3.64939189978e-10
4985 3.53504781003e-10
4986 3.52504692103e-10
4987 3.40327765969e-10
4988 3.39364980562e-10
4989 3.26521920613e-10
4990 3.25597326878e-10
4991 3.12160963745e-10
4992 3.11278114395e-10
4993 2.97330160492e-10
4994 2.96487279172e-10
4995 2.82108558736e-10
4996 2.81309198158e-10
4997 2.66581423602e-10
4998 2.65825583767e-10
4999 2.50831355686e-10
5000 2.5012081295e-10
5001 2.34948061006e-10
5002 2.34280150835e-10
5003 2.19013251979e-10
5004 2.18390638906e-10
5005 2.03114858266e-10
5006 2.02536654115e-10
5007 1.87335480462e-10
5008 1.8680257341e-10
5009 1.71758607337e-10
5010 1.71269221028e-10
5011 1.56465063128e-10
5012 1.56018309383e-10
5013 1.41534783893e-10
5014 1.41128886355e-10
5015 1.27044152975e-10
5016 1.26679999823e-10
5017 1.13066001006e-10
5018 1.12740927705e-10
5019 9.96704940803e-11
5020 9.93836124508e-11
5021 8.69251337576e-11
5022 8.6672002908e-11
5023 7.48903161707e-11
5024 7.46718242794e-11
5025 6.36264374521e-11
5026 6.34408081623e-11
5027 5.31841237716e-11
5028 5.30269161914e-11
5029 4.3613113121e-11
5030 4.34816627148e-11
5031 3.49569262426e-11
5032 3.48503448322e-11
5033 2.72510902732e-11
5034 2.71658251449e-11
5035 2.05302441714e-11
5036 2.04636307899e-11
5037 1.48174805759e-11
5038 1.47686307628e-11
5039 1.01394448393e-11
5040 1.01030295241e-11
5041 6.5059069243e-12
5042 6.47926157171e-12
5043 3.92663679349e-12
5044 3.90798504668e-12
5045 2.40607533897e-12
5046 2.39097630583e-12
5047 1.93978166863e-12
5048 1.92734717075e-12
5049 2.52065035511e-12
5050 2.50643950039e-12
5051 4.13180600844e-12
5052 4.11404244005e-12
5053 6.75726141708e-12
5054 6.73061606449e-12
5055 1.03659303363e-11
5056 1.03304031995e-11
5057 1.4932055592e-11
5058 1.48832057789e-11
5059 2.04156691552e-11
5060 2.03534966658e-11
5061 2.67794675324e-11
5062 2.66977551178e-11
5063 3.39746009104e-11
5064 3.38733485705e-11
5065 4.19513312977e-11
5066 4.18278744974e-11
5067 5.06590325244e-11
5068 5.05115949068e-11
5069 6.00364202796e-11
5070 5.98632254878e-11
5071 7.00248747876e-11
5072 6.98232582863e-11
5073 8.05577826668e-11
5074 8.03277444561e-11
5075 9.15711950711e-11
5076 9.13091824373e-11
5077 1.02994057727e-10
5078 1.02701847027e-10
5079 1.14757980896e-10
5080 1.14432019416e-10
5081 1.26789245769e-10
5082 1.26429533509e-10
5083 1.39014133538e-10
5084 1.38618894141e-10
5085 1.51359813572e-10
5086 1.50931711573e-10
5087 1.63749902526e-10
5088 1.63286273391e-10
5089 1.7611245795e-10
5090 1.75614189857e-10
5091 1.88376425569e-10
5092 1.87842630339e-10
5093 2.0046542204e-10
5094 1.9989787603e-10
5095 2.12311057624e-10
5096 2.11710649012e-10
5097 2.23843166225e-10
5098 2.23209895012e-10
5099 2.3499691082e-10
5100 2.34330777005e-10
5101 2.45705678026e-10
5102 2.45011122502e-10
5103 2.5590995989e-10
5104 2.55186982656e-10
5105 2.65552024814e-10
5106 2.64799737693e-10
5107 2.74577693915e-10
5108 2.73798761441e-10
5109 2.82933676488e-10
5110 2.82132539553e-10
5111 2.90576451789e-10
5112 2.89752222216e-10
5113 2.97462499077e-10
5114 2.96620505935e-10
5115 3.03558067571e-10
5116 3.02693869969e-10
5117 3.08823189243e-10
5118 3.07946557143e-10
5119 3.13234771454e-10
5120 3.12346593034e-10
5121 3.16769721564e-10
5122 3.15870885004e-10
5123 3.19410276006e-10
5124 3.18504334018e-10
5125 3.21144000281e-10
5126 3.20231841044e-10
5127 3.21963788963e-10
5128 3.21048965191e-10
5129 3.21867865694e-10
5130 3.20952153743e-10
5131 3.20858895009e-10
5132 3.19945847593e-10
5133 3.18944870514e-10
5134 3.18038928526e-10
5135 3.161426676e-10
5136 3.15242942861e-10
5137 3.12467385299e-10
5138 3.11578318701e-10
5139 3.07943892608e-10
5140 3.07068148686e-10
5141 3.02601499413e-10
5142 3.01739078168e-10
5143 2.96471291961e-10
5144 2.95627522462e-10
5145 2.89590573743e-10
5146 2.88765455991e-10
5147 2.82001977325e-10
5148 2.81198175855e-10
5149 2.73748135271e-10
5150 2.7296742644e-10
5151 2.64877897393e-10
5152 2.64122945737e-10
5153 2.55444554398e-10
5154 2.54716248094e-10
5155 2.45501396989e-10
5156 2.44800624216e-10
5157 2.35105268587e-10
5158 2.3443469388e-10
5159 2.24314788966e-10
5160 2.2367707686e-10
5161 2.13193906973e-10
5162 2.12586392934e-10
5163 2.01801242383e-10
5164 2.01227479124e-10
5165 1.90203408579e-10
5166 1.89661619743e-10
5167 1.78463466227e-10
5168 1.77955428171e-10
5169 1.66647140531e-10
5170 1.66171076899e-10
5171 1.54816603981e-10
5172 1.54376955663e-10
5173 1.43040246314e-10
5174 1.42633460598e-10
5175 1.31379351842e-10
5176 1.31005428727e-10
5177 1.19896093054e-10
5178 1.19554144362e-10
5179 1.08652642439e-10
5180 1.08343556349e-10
5181 9.77076197728e-11
5182 9.7428731749e-11
5183 8.71187566531e-11
5184 8.6870954874e-11
5185 7.69402319634e-11
5186 7.67208518937e-11
5187 6.72235600518e-11
5188 6.70308253348e-11
5189 5.80167025532e-11
5190 5.78515013672e-11
5191 4.93676211022e-11
5192 4.92264007335e-11
5193 4.13180600844e-11
5194 4.11990441762e-11
5195 3.39035466368e-11
5196 3.38085115459e-11
5197 2.71631606097e-11
5198 2.70850009088e-11
5199 2.11217709989e-11
5200 2.10622630448e-11
5201 1.58104640491e-11
5202 1.57651669497e-11
5203 1.12496678639e-11
5204 1.12150289056e-11
5205 7.45092876286e-12
5206 7.43227701605e-12
5207 4.4364512064e-12
5208 4.42401670853e-12
5209 2.20978790821e-12
5210 2.20268248086e-12
5211 7.72715225139e-13
5212 7.7005068988e-13
5213 1.27009514017e-13
5214 1.27009514017e-13
5215 2.68229882749e-13
5216 2.6645352591e-13
5217 1.18305365504e-12
5218 1.17772458452e-12
5219 2.85993451143e-12
5220 2.85016454882e-12
5221 5.2793325267e-12
5222 5.26334531514e-12
5223 8.42081959718e-12
5224 8.39506242301e-12
5225 1.22559740134e-11
5226 1.22204468767e-11
5227 1.67554858876e-11
5228 1.67066360746e-11
5229 2.18847162614e-11
5230 2.18216555936e-11
5231 2.76099143548e-11
5232 2.7529978297e-11
5233 3.38875594252e-11
5234 3.37889716207e-11
5235 4.0675907087e-11
5236 4.05577793572e-11
5237 4.79305484191e-11
5238 4.77928807641e-11
5239 5.56035217869e-11
5240 5.54445378498e-11
5241 6.36459773773e-11
5242 6.34630126228e-11
5243 7.20028481282e-11
5244 7.17967907349e-11
5245 8.06261724051e-11
5246 8.03961341944e-11
5247 8.94617713243e-11
5248 8.92059759394e-11
5249 9.84519132885e-11
5250 9.81703607295e-11
5251 1.07544195771e-10
5252 1.07236886038e-10
5253 1.16684439888e-10
5254 1.16349596624e-10
5255 1.25814914043e-10
5256 1.25456089961e-10
5257 1.34884992065e-10
5258 1.34498634452e-10
5259 1.43836942357e-10
5260 1.43426603927e-10
5261 1.52622803284e-10
5262 1.52187595859e-10
5263 1.61188395964e-10
5264 1.60729207721e-10
5265 1.69485758761e-10
5266 1.69002589701e-10
5267 1.7746693004e-10
5268 1.76961556519e-10
5269 1.85087500881e-10
5270 1.845599229e-10
5271 1.92303950541e-10
5272 1.91757720813e-10
5273 1.9907719917e-10
5274 1.98511429517e-10
5275 2.05369055095e-10
5276 2.04783745517e-10
5277 2.11144879358e-10
5278 2.10545358925e-10
5279 2.16374473894e-10
5280 2.15758966249e-10
5281 2.21028528813e-10
5282 2.20401474849e-10
5283 2.25085727834e-10
5284 2.24445351193e-10
5285 2.28522978318e-10
5286 2.27873719894e-10
5287 2.31322516697e-10
5288 2.30667041023e-10
5289 2.3347368483e-10
5290 2.32811991907e-10
5291 2.34965824575e-10
5292 2.34298802582e-10
5293 2.35792718684e-10
5294 2.35123920334e-10
5295 2.35950814442e-10
5296 2.35283792449e-10
5297 2.35445440921e-10
5298 2.3477753075e-10
5299 2.34279262656e-10
5300 2.33616681555e-10
5301 2.32462937788e-10
5302 2.31804797579e-10
5303 2.30009788993e-10
5304 2.29358754211e-10
5305 2.26935803482e-10
5306 2.26291874128e-10
5307 2.23258744825e-10
5308 2.22624585433e-10
5309 2.19001705659e-10
5310 2.18381757122e-10
5311 2.14192219516e-10
5312 2.13585593656e-10
5313 2.08859596285e-10
5314 2.08268069457e-10
5315 2.0303403403e-10
5316 2.02458494414e-10
5317 1.96749283532e-10
5318 1.96190619306e-10
5319 1.90041760106e-10
5320 1.89504412162e-10
5321 1.8295231996e-10
5322 1.8243540012e-10
5323 1.75519154766e-10
5324 1.75021774851e-10
5325 1.67784897087e-10
5326 1.67309721633e-10
5327 1.59793067667e-10
5328 1.59340096673e-10
5329 1.51587187247e-10
5330 1.51156420714e-10
5331 1.43213441106e-10
5332 1.4280665539e-10
5333 1.347189027e-10
5334 1.34336097801e-10
5335 1.26147092772e-10
5336 1.25789156868e-10
5337 1.17546861134e-10
5338 1.17214682405e-10
5339 1.08965281242e-10
5340 1.08653530617e-10
5341 1.00444097484e-10
5342 1.00158992211e-10
5343 9.20330478493e-11
5344 9.17701470371e-11
5345 8.37721003677e-11
5346 8.35340685512e-11
5347 7.57083284952e-11
5348 7.54925011393e-11
5349 6.78808120824e-11
5350 6.76871891869e-11
5351 6.0331295515e-11
5352 6.01581007231e-11
5353 5.30979704649e-11
5354 5.29452037767e-11
5355 4.62128113554e-11
5356 4.60813609493e-11
5357 3.97148980369e-11
5358 3.96003230207e-11
5359 3.36344285756e-11
5360 3.35376171279e-11
5361 2.80016010379e-11
5362 2.79198886233e-11
5363 2.28377317057e-11
5364 2.27720065027e-11
5365 1.81721304671e-11
5366 1.81179515835e-11
5367 1.40225608902e-11
5368 1.39799283261e-11
5369 1.04067865436e-11
5370 1.03748121205e-11
5371 7.3399064604e-12
5372 7.31592564307e-12
5373 4.83257878159e-12
5374 4.81570339161e-12
5375 2.89190893454e-12
5376 2.88213897193e-12
5377 1.52589052504e-12
5378 1.51967327611e-12
5379 7.33635374672e-13
5380 7.29194482574e-13
5381 5.12478948167e-13
5382 5.09814412908e-13
5383 8.60644888689e-13
5384 8.56203996591e-13
5385 1.76658687678e-12
5386 1.76036962785e-12
5387 3.22319948509e-12
5388 3.21165316564e-12
5389 5.21271914522e-12
5390 5.19673193367e-12
5391 7.72093500245e-12
5392 7.69873054196e-12
5393 1.07256425963e-11
5394 1.06963327084e-11
5395 1.42081901799e-11
5396 1.41664457942e-11
5397 1.81383796871e-11
5398 1.80859771604e-11
5399 2.24913421221e-11
5400 2.24282814543e-11
5401 2.72395439538e-11
5402 2.71622724313e-11
5403 3.23474580455e-11
5404 3.22568638467e-11
5405 3.77866626877e-11
5406 3.76791930989e-11
5407 4.351807803e-11
5408 4.33946212297e-11
5409 4.95061769357e-11
5410 4.93676211022e-11
5411 5.57145440894e-11
5412 5.55564483307e-11
5413 6.21040996407e-11
5414 6.19282403136e-11
5415 6.86339873823e-11
5416 6.84403644868e-11
5417 7.52660156422e-11
5418 7.50555173568e-11
5419 8.19619927483e-11
5420 8.17292900024e-11
5421 8.86775097797e-11
5422 8.84270434653e-11
5423 9.53743750642e-11
5424 9.51043688247e-11
5425 1.02012620573e-10
5426 1.01723962587e-10
5427 1.08553166456e-10
5428 1.08246744901e-10
5429 1.14958709219e-10
5430 1.14633635917e-10
5431 1.21191945368e-10
5432 1.2084822032e-10
5433 1.27212906875e-10
5434 1.26854970972e-10
5435 1.32994060209e-10
5436 1.32617472559e-10
5437 1.38497213698e-10
5438 1.38105527014e-10
5439 1.43693057453e-10
5440 1.43285383558e-10
5441 1.48551393409e-10
5442 1.48130396838e-10
5443 1.53046464391e-10
5444 1.52612145143e-10
5445 1.57151625046e-10
5446 1.5670575948e-10
5447 1.60846447272e-10
5448 1.60389923565e-10
5449 1.64109614786e-10
5450 1.63644209294e-10
5451 1.6692336402e-10
5452 1.66449964922e-10
5453 1.69275260475e-10
5454 1.6879475595e-10
5455 1.71151981476e-10
5456 1.70666147881e-10
5457 1.72544645238e-10
5458 1.72053482572e-10
5459 1.73445258156e-10
5460 1.72953207311e-10
5461 1.73851155694e-10
5462 1.73359104849e-10
5463 1.73765002387e-10
5464 1.73272063364e-10
5465 1.73185021879e-10
5466 1.72693859213e-10
5467 1.7211654324e-10
5468 1.71628933288e-10
5469 1.70569336433e-10
5470 1.70085279194e-10
5471 1.6855317142e-10
5472 1.6807533143e-10
5473 1.66078706343e-10
5474 1.6560797178e-10
5475 1.63164592948e-10
5476 1.62700963813e-10
5477 1.59825930268e-10
5478 1.59372959274e-10
5479 1.56086699121e-10
5480 1.55644386268e-10
5481 1.51965551254e-10
5482 1.51533896542e-10
5483 1.4748824384e-10
5484 1.47069023626e-10
5485 1.42681422233e-10
5486 1.42277301052e-10
5487 1.37573508141e-10
5488 1.37181821458e-10
5489 1.32192923274e-10
5490 1.31817223803e-10
5491 1.26569865699e-10
5492 1.26210153439e-10
5493 1.20736309839e-10
5494 1.20394361147e-10
5495 1.14729559186e-10
5496 1.14401821349e-10
5497 1.08577147273e-10
5498 1.08267173005e-10
5499 1.02315489414e-10
5500 1.02025943249e-10
5501 9.59810009249e-11
5502 9.570833015e-11
5503 8.96065444067e-11
5504 8.93534135571e-11
5505 8.32294233533e-11
5506 8.29931678936e-11
5507 7.68807240092e-11
5508 7.66631202964e-11
5509 7.05986380467e-11
5510 7.03970215454e-11
5511 6.44115871751e-11
5512 6.42286224206e-11
5513 5.83559867096e-11
5514 5.81907855235e-11
5515 5.24646992517e-11
5516 5.23154852772e-11
5517 4.67652583325e-11
5518 4.66338079264e-11
5519 4.12869738398e-11
5520 4.11715106452e-11
5521 3.60600438398e-11
5522 3.59596796784e-11
5523 3.11102255068e-11
5524 3.10214076649e-11
5525 2.64606114797e-11
5526 2.6385116314e-11
5527 2.21351825758e-11
5528 2.20730100864e-11
5529 1.81534787203e-11
5530 1.81010761935e-11
5531 1.45314871247e-11
5532 1.44915190958e-11
5533 1.12914122496e-11
5534 1.12585496481e-11
5535 8.44213587925e-12
5536 8.41815506192e-12
5537 5.99786886823e-12
5538 5.98099347826e-12
5539 3.96571664396e-12
5540 3.9541703245e-12
5541 2.35544916904e-12
5542 2.34834374169e-12
5543 1.17061915716e-12
5544 1.16617826507e-12
5545 4.09450251482e-13
5546 4.08562073062e-13
5547 7.72715225139e-14
5548 7.63833440942e-14
5549 1.66089364484e-13
5550 1.66089364484e-13
5551 6.74127420552e-13
5552 6.72351063713e-13
5553 1.59339208494e-12
5554 1.58895119284e-12
5555 2.9123370382e-12
5556 2.90434343242e-12
5557 4.62208049612e-12
5558 4.6078696414e-12
5559 6.7039707119e-12
5560 6.68443078666e-12
5561 9.14557318765e-12
5562 9.11892783506e-12
5563 1.19273479982e-11
5564 1.18927090398e-11
5565 1.50306433966e-11
5566 1.49862344756e-11
5567 1.84314785656e-11
5568 1.83781878604e-11
5569 2.21085372232e-11
5570 2.20463647338e-11
5571 2.60369503735e-11
5572 2.59650079215e-11
5573 3.01936253777e-11
5574 3.0107472071e-11
5575 3.45474759911e-11
5576 3.44506645433e-11
5577 3.90754095747e-11
5578 3.89634990938e-11
5579 4.37463398839e-11
5580 4.36211067267e-11
5581 4.85300688524e-11
5582 4.83924011974e-11
5583 5.34017274845e-11
5584 5.32498489747e-11
5585 5.83257886433e-11
5586 5.81596992788e-11
5587 6.32773833331e-11
5588 6.30988594708e-11
5589 6.82263134877e-11
5590 6.80326905922e-11
5591 7.31414928623e-11
5592 7.29345472905e-11
5593 7.79944997475e-11
5594 7.7773343321e-11
5595 8.27578006124e-11
5596 8.25224333312e-11
5597 8.74029737474e-11
5598 8.71542837899e-11
5599 9.19042619785e-11
5600 9.16431375231e-11
5601 9.62332435961e-11
5602 9.59605728212e-11
5603 1.0036771414e-10
5604 1.00083497045e-10
5605 1.04283692792e-10
5606 1.03987929378e-10
5607 1.07961639628e-10
5608 1.07655218073e-10
5609 1.11375797474e-10
5610 1.11061382313e-10
5611 1.14514620009e-10
5612 1.14189546707e-10
5613 1.17355902773e-10
5614 1.17023724044e-10
5615 1.19885434913e-10
5616 1.19546150756e-10
5617 1.22091670107e-10
5618 1.21745280524e-10
5619 1.23962173859e-10
5620 1.23609567027e-10
5621 1.25486288027e-10
5622 1.25130128481e-10
5623 1.26657795363e-10
5624 1.26298971281e-10
5625 1.27470478617e-10
5626 1.27110766357e-10
5627 1.27923449611e-10
5628 1.27561960994e-10
5629 1.2801404381e-10
5630 1.27651667015e-10
5631 1.27743149392e-10
5632 1.27380772597e-10
5633 1.27112542714e-10
5634 1.26752830454e-10
5635 1.26128441025e-10
5636 1.257713933e-10
5637 1.24797061574e-10
5638 1.24444454741e-10
5639 1.23128174323e-10
5640 1.22780008383e-10
5641 1.21132437414e-10
5642 1.20789600544e-10
5643 1.18820508987e-10
5644 1.18483889366e-10
5645 1.16207488077e-10
5646 1.15877973883e-10
5647 1.13308473715e-10
5648 1.12987841305e-10
5649 1.10140341292e-10
5650 1.09830367023e-10
5651 1.0672440709e-10
5652 1.06422426427e-10
5653 1.03077546498e-10
5654 1.02785335798e-10
5655 9.92201876215e-11
5656 9.89395232409e-11
5657 9.51780876335e-11
5658 9.49071932155e-11
5659 9.09707864594e-11
5660 9.07123265392e-11
5661 8.66213767381e-11
5662 8.63771276727e-11
5663 8.21573920007e-11
5664 8.19246892547e-11
5665 7.76001485292e-11
5666 7.7381656638e-11
5667 7.29780680331e-11
5668 7.27720106397e-11
5669 6.83151313297e-11
5670 6.81206202557e-11
5671 6.36353192363e-11
5672 6.34541308386e-11
5673 5.89652771055e-11
5674 5.87974113841e-11
5675 5.43298739331e-11
5676 5.41735545312e-11
5677 4.97530905363e-11
5678 4.96109819892e-11
5679 4.52589077327e-11
5680 4.51310100402e-11
5681 4.08730826962e-11
5682 4.07576195016e-11
5683 3.66160435306e-11
5684 3.65121266555e-11
5685 3.25117710531e-11
5686 3.24194004975e-11
5687 2.85789170107e-11
5688 2.84972045961e-11
5689 2.48379095069e-11
5690 2.47677434118e-11
5691 2.13091766454e-11
5692 2.12478923345e-11
5693 1.80060411026e-11
5694 1.79554149327e-11
5695 1.49498191604e-11
5696 1.49054102394e-11
5697 1.21485044247e-11
5698 1.21147536447e-11
5699 9.62074864219e-12
5700 9.59321511118e-12
5701 7.37454541877e-12
5702 7.35234095828e-12
5703 5.41966471701e-12
5704 5.40367750546e-12
5705 3.76321196427e-12
5706 3.75255382323e-12
5707 2.41406894474e-12
5708 2.40607533897e-12
5709 1.37578837212e-12
5710 1.37134748002e-12
5711 6.47482067961e-13
5712 6.45705711122e-13
5713 2.33590924381e-13
5714 2.34479102801e-13
5715 1.33226762955e-13
5716 1.32338584535e-13
5717 3.42836870004e-13
5718 3.39284156325e-13
5719 8.55315818171e-13
5720 8.51763104492e-13
5721 1.66711089378e-12
5722 1.6635581801e-12
5723 2.77111666946e-12
5724 2.76312306369e-12
5725 4.1566750042e-12
5726 4.14601686316e-12
5727 5.81223957852e-12
5728 5.79625236696e-12
5729 7.72892860823e-12
5730 7.70583596932e-12
5731 9.88897852494e-12
5732 9.85966863709e-12
5733 1.22781784739e-11
5734 1.22426513371e-11
5735 1.48814294221e-11
5736 1.48387968579e-11
5737 1.7680967801e-11
5738 1.76294534526e-11
5739 2.06590300422e-11
5740 2.06004102665e-11
5741 2.37951880422e-11
5742 2.37276864823e-11
5743 2.7070790054e-11
5744 2.69944067099e-11
5745 3.04645197957e-11
5746 3.0378366489e-11
5747 3.39550609851e-11
5748 3.38582495374e-11
5749 3.75210973402e-11
5750 3.74162922867e-11
5751 4.11430889358e-11
5752 4.10267375628e-11
5753 4.47952785976e-11
5754 4.4669157262e-11
5755 4.84599027573e-11
5756 4.83213469238e-11
5757 5.21094278838e-11
5758 5.19619902661e-11
5759 5.57278667657e-11
5760 5.55706591854e-11
5761 5.92921267639e-11
5762 5.91242610426e-11
5763 6.27800034181e-11
5764 6.26023677341e-11
5765 6.61719568029e-11
5766 6.59836629779e-11
5767 6.94493351716e-11
5768 6.92530477409e-11
5769 7.25917104205e-11
5770 7.23865412056e-11
5771 7.55839835165e-11
5772 7.53690443389e-11
5773 7.84048381774e-11
5774 7.81827935725e-11
5775 8.1042728084e-11
5776 8.08135780517e-11
5777 8.34816660245e-11
5778 8.32445223864e-11
5779 8.57074411442e-11
5780 8.54631920788e-11
5781 8.77076189454e-11
5782 8.74589289879e-11
5783 8.94724294653e-11
5784 8.92192986157e-11
5785 9.09938790983e-11
5786 9.07354191781e-11
5787 9.22604215248e-11
5788 9.19992970694e-11
5789 9.3270280388e-11
5790 9.30047150405e-11
5791 9.40127975468e-11
5792 9.37463440209e-11
5793 9.44906375366e-11
5794 9.42224076539e-11
5795 9.46975831084e-11
5796 9.44302414041e-11
5797 9.46380751543e-11
5798 9.43689570931e-11
5799 9.4309449139e-11
5800 9.40403310778e-11
5801 9.37134814194e-11
5802 9.34470278935e-11
5803 9.28590537796e-11
5804 9.25943766106e-11
5805 9.17470543982e-11
5806 9.14877062996e-11
5807 9.03890295945e-11
5808 9.01323460312e-11
5809 8.8790308439e-11
5810 8.85380657678e-11
5811 8.69624372513e-11
5812 8.67155236506e-11
5813 8.49151859939e-11
5814 8.46753778205e-11
5815 8.26636536999e-11
5816 8.24291745971e-11
5817 8.02167221536e-11
5818 7.99893484782e-11
5819 7.75921549234e-11
5820 7.73736630322e-11
5821 7.4804162864e-11
5822 7.45927764001e-11
5823 7.18687331869e-11
5824 7.16653403288e-11
5825 6.88027412821e-11
5826 6.86082302082e-11
5827 6.56230625395e-11
5828 6.54383214282e-11
5829 6.23492368845e-11
5830 6.2172489379e-11
5831 5.89963633502e-11
5832 5.88311621641e-11
5833 5.55884227538e-11
5834 5.54294388166e-11
5835 5.21387377717e-11
5836 5.1991300154e-11
5837 4.86686246859e-11
5838 4.85300688524e-11
5839 4.51958470649e-11
5840 4.5067061194e-11
5841 4.17417211906e-11
5842 4.16235934608e-11
5843 3.83231224532e-11
5844 3.8214764686e-11
5845 3.4957814421e-11
5846 3.48592266164e-11
5847 3.16653370191e-11
5848 3.15765191772e-11
5849 2.84607892809e-11
5850 2.83790768663e-11
5851 2.53610465961e-11
5852 2.52882159657e-11
5853 2.23847607117e-11
5854 2.23208118655e-11
5855 1.95434779471e-11
5856 1.94884108851e-11
5857 1.68531855138e-11
5858 1.68061120576e-11
5859 1.43272060882e-11
5860 1.42872380593e-11
5861 1.19788623465e-11
5862 1.19451115665e-11
5863 9.81614789453e-12
5864 9.78861436352e-12
5865 7.85238540857e-12
5866 7.83018094808e-12
5867 6.09379213756e-12
5868 6.07691674759e-12
5869 4.55013804412e-12
5870 4.53592718941e-12
5871 3.22586402035e-12
5872 3.21698223615e-12
5873 2.12629913676e-12
5874 2.12008188782e-12
5875 1.25677246388e-12
5876 1.25410792862e-12
5877 6.17284001692e-13
5878 6.16395823272e-13
5879 2.11386463889e-13
5880 2.11386463889e-13
5881 3.81916720471e-14
5882 3.81916720471e-14
5883 9.32587340685e-14
5884 9.50350909079e-14
5885 3.81028542051e-13
5886 3.77475828373e-13
5887 8.881784197e-13
5888 8.85513884441e-13
5889 1.6138201886e-12
5890 1.6093792965e-12
5891 2.55351295664e-12
5892 2.54551935086e-12
5893 3.69659858279e-12
5894 3.68505226334e-12
5895 5.03419528286e-12
5896 5.01998442815e-12
5897 6.55919762949e-12
5898 6.53876952583e-12
5899 8.25739476795e-12
5900 8.23341395062e-12
5901 1.01181285572e-11
5902 1.00897068478e-11
5903 1.21316290347e-11
5904 1.20969900763e-11
5905 1.42810208104e-11
5906 1.42392764246e-11
5907 1.6552981208e-11
5908 1.65067959301e-11
5909 1.8935963908e-11
5910 1.88817850244e-11
5911 2.14122053421e-11
5912 2.13509210312e-11
5913 2.39657182988e-11
5914 2.38973285605e-11
5915 2.65814037448e-11
5916 2.65067967575e-11
5917 2.92468271823e-11
5918 2.91624502324e-11
5919 3.19397841508e-11
5920 3.18483017736e-11
5921 3.46469519741e-11
5922 3.45492523479e-11
5923 3.73532316189e-11
5924 3.72466502085e-11
5925 4.00399713385e-11
5926 3.99271726792e-11
5927 4.26938484566e-11
5928 4.25730561915e-11
5929 4.52988757615e-11
5930 4.51700898907e-11
5931 4.78390660419e-11
5932 4.77031747437e-11
5933 5.03002084429e-11
5934 5.01572117173e-11
5935 5.26672039314e-11
5936 5.25179899569e-11
5937 5.49285061879e-11
5938 5.47730749645e-11
5939 5.70707925363e-11
5940 5.69091440639e-11
5941 5.90807403e-11
5942 5.89146509355e-11
5943 6.09494676951e-11
5944 6.07771610817e-11
5945 6.26663165804e-11
5946 6.24886808964e-11
5947 6.4218852458e-11
5948 6.40376640604e-11
5949 6.56026344359e-11
5950 6.54178933246e-11
5951 6.6807004373e-11
5952 6.6618710548e-11
5953 6.78292977341e-11
5954 6.76374511954e-11
5955 6.86615209133e-11
5956 6.84678980178e-11
5957 6.93010093755e-11
5958 6.91047219448e-11
5959 6.9744210407e-11
5960 6.95479229762e-11
5961 6.99902358292e-11
5962 6.97921720416e-11
5963 7.00373092855e-11
5964 6.98383573194e-11
5965 6.98854307757e-11
5966 6.96873669881e-11
5967 6.95372648352e-11
5968 6.93427537612e-11
5969 6.89963641776e-11
5970 6.88009649252e-11
5971 6.82662815166e-11
5972 6.80717704427e-11
5973 6.73479050306e-11
5974 6.71578348488e-11
5975 6.62527810391e-11
5976 6.60635990357e-11
5977 6.49817977205e-11
5978 6.47988329661e-11
5979 6.35491659295e-11
5980 6.33688657103e-11
5981 6.19575502014e-11
5982 6.17825790528e-11
5983 6.02193850341e-11
5984 6.00488547775e-11
5985 5.83453285685e-11
5986 5.81801273825e-11
5987 5.63442625889e-11
5988 5.61852786518e-11
5989 5.42295097716e-11
5990 5.40749667266e-11
5991 5.20117282576e-11
5992 5.18651788184e-11
5993 4.97033525448e-11
5994 4.95639085329e-11
5995 4.73203698448e-11
5996 4.71862549034e-11
5997 4.48725501201e-11
5998 4.47437642492e-11
5999 4.23741042255e-11
6000 4.22542001388e-11
6001 3.98410193725e-11
6002 3.97282207132e-11
6003 3.72821773453e-11
6004 3.71782604702e-11
6005 3.47206707829e-11
6006 3.46211947999e-11
6007 3.21609405773e-11
6008 3.20676818433e-11
6009 2.9620750297e-11
6010 2.95363733471e-11
6011 2.71134226182e-11
6012 2.70370392741e-11
6013 2.46531683956e-11
6014 2.4582114122e-11
6015 2.22515339487e-11
6016 2.21884732809e-11
6017 1.99209537755e-11
6018 1.98658867134e-11
6019 1.76756387305e-11
6020 1.76241243821e-11
6021 1.55226942411e-11
6022 1.54791734985e-11
6023 1.34772193405e-11
6024 1.34390276685e-11
6025 1.15472076345e-11
6026 1.15152332114e-11
6027 9.74331726411e-12
6028 9.7157837331e-12
6029 8.07354183507e-12
6030 8.05044919616e-12
6031 6.54321041793e-12
6032 6.52633502796e-12
6033 5.1665338674e-12
6034 5.15143483426e-12
6035 3.94173582663e-12
6036 3.93107768559e-12
6037 2.87858625825e-12
6038 2.87059265247e-12
6039 1.97974969751e-12
6040 1.97442062699e-12
6041 1.24966703652e-12
6042 1.244337966e-12
6043 6.88338275268e-13
6044 6.86561918428e-13
6045 2.99316127439e-13
6046 2.975397706e-13
6047 8.17124146124e-14
6048 8.17124146124e-14
6049 3.46389583683e-14
6050 3.5527136788e-14
6051 1.60760293966e-13
6052 1.59872115546e-13
6053 4.52082815627e-13
6054 4.50306458788e-13
6055 9.06830166514e-13
6056 9.05053809674e-13
6057 1.52144963295e-12
6058 1.51789691927e-12
6059 2.29238850125e-12
6060 2.28528307389e-12
6061 3.20898863038e-12
6062 3.2009950246e-12
6063 4.2694736635e-12
6064 4.25792734404e-12
6065 5.46318545958e-12
6066 5.4463100696e-12
6067 6.78124223441e-12
6068 6.7625904876e-12
6069 8.21831491749e-12
6070 8.19344592173e-12
6071 9.7610808325e-12
6072 9.73354730149e-12
6073 1.14015463737e-11
6074 1.13686837722e-11
6075 1.31290534e-11
6076 1.3090861728e-11
6077 1.49302792352e-11
6078 1.48885348494e-11
6079 1.67981184518e-11
6080 1.67501568171e-11
6081 1.87165838383e-11
6082 1.86632931332e-11
6083 2.0677681789e-11
6084 2.06190620133e-11
6085 2.26672014492e-11
6086 2.26023644245e-11
6087 2.46735964993e-11
6088 2.46043185825e-11
6089 2.66853206199e-11
6090 2.66089372758e-11
6091 2.86890511347e-11
6092 2.86073387201e-11
6093 3.06759062596e-11
6094 3.05870884176e-11
6095 3.26316751398e-11
6096 3.25375282273e-11
6097 3.45421469206e-11
6098 3.44444472944e-11
6099 3.64019925314e-11
6100 3.62989638347e-11
6101 3.81987774745e-11
6102 3.80913078857e-11
6103 3.99200672518e-11
6104 3.98072685925e-11
6105 4.15596446146e-11
6106 4.14397405279e-11
6107 4.3103298708e-11
6108 4.29807300861e-11
6109 4.45465886401e-11
6110 4.44204673045e-11
6111 4.58788562696e-11
6112 4.57500703988e-11
6113 4.70947725262e-11
6114 4.69624339416e-11
6115 4.81890083392e-11
6116 4.80522288626e-11
6117 4.91526819246e-11
6118 4.90132379127e-11
6119 4.99813523902e-11
6120 4.98383556646e-11
6121 5.06696906655e-11
6122 5.05275821183e-11
6123 5.12176967504e-11
6124 5.1072923668e-11
6125 5.1620929753e-11
6126 5.14743803137e-11
6127 5.18767251378e-11
6128 5.17292875202e-11
6129 5.19833065482e-11
6130 5.1836757109e-11
6131 5.19451148762e-11
6132 5.17976772585e-11
6133 5.1758597408e-11
6134 5.16120479688e-11
6135 5.14264186791e-11
6136 5.12816455966e-11
6137 5.09503550461e-11
6138 5.08055819637e-11
6139 5.03366237581e-11
6140 5.01936270325e-11
6141 4.9585224815e-11
6142 4.94448926247e-11
6143 4.87050400011e-11
6144 4.85655959892e-11
6145 4.76960693163e-11
6146 4.75601780181e-11
6147 4.65689709017e-11
6148 4.64357441388e-11
6149 4.53290738278e-11
6150 4.5200287957e-11
6151 4.39817071651e-11
6152 4.38573621864e-11
6153 4.25384172331e-11
6154 4.24185131465e-11
6155 4.10054212807e-11
6156 4.08899580862e-11
6157 3.93916010921e-11
6158 3.92814669681e-11
6159 3.77076148084e-11
6160 3.76001452196e-11
6161 3.59596796784e-11
6162 3.58575391601e-11
6163 3.41611183785e-11
6164 3.40660832876e-11
6165 3.23225890497e-11
6166 3.22302184941e-11
6167 3.04485325842e-11
6168 3.03632674559e-11
6169 2.85558243718e-11
6170 2.84741119572e-11
6171 2.66497934831e-11
6172 2.65751864958e-11
6173 2.47446507728e-11
6174 2.46762610345e-11
6175 2.2851054382e-11
6176 2.2785329179e-11
6177 2.09743333812e-11
6178 2.09148254271e-11
6179 1.91286986251e-11
6180 1.90736315631e-11
6181 1.73221437194e-11
6182 1.72724057279e-11
6183 1.55653268052e-11
6184 1.55209178843e-11
6185 1.38653533099e-11
6186 1.38262734595e-11
6187 1.22337695529e-11
6188 1.2200018773e-11
6189 1.06767927832e-11
6190 1.06474828954e-11
6191 9.20419296335e-12
6192 9.17754761076e-12
6193 7.81863462862e-12
6194 7.79731834655e-12
6195 6.53255227689e-12
6196 6.51390053008e-12
6197 5.34949862185e-12
6198 5.33439958872e-12
6199 4.27480273402e-12
6200 4.26236823614e-12
6201 3.31290550548e-12
6202 3.30402372128e-12
6203 2.46913600677e-12
6204 2.46203057941e-12
6205 1.74704695155e-12
6206 1.73994152419e-12
6207 1.14663833983e-12
6208 1.14308562615e-12
6209 6.73239242133e-13
6210 6.70574706874e-13
6211 3.2596148003e-13
6212 3.2596148003e-13
6213 1.09245945623e-13
6214 1.08357767203e-13
6215 1.68753899743e-14
6216 1.68753899743e-14
6217 5.41788836017e-14
6218 5.3290705182e-14
6219 2.14050999148e-13
6220 2.13162820728e-13
6221 4.98268093452e-13
6222 4.95603558193e-13
6223 9.03277452835e-13
6224 8.98836560737e-13
6225 1.42197364994e-12
6226 1.41930911468e-12
6227 2.05435668477e-12
6228 2.05080397109e-12
6229 2.79598566522e-12
6230 2.7862157026e-12
6231 3.63797880709e-12
6232 3.62643248764e-12
6233 4.57500703988e-12
6234 4.56168436358e-12
6235 5.60351764989e-12
6236 5.58664225991e-12
6237 6.71374067451e-12
6238 6.69420074928e-12
6239 7.89945886481e-12
6240 7.87725440432e-12
6241 9.15356679343e-12
6242 9.12780961926e-12
6243 1.04662944977e-11
6244 1.04369846099e-11
6245 1.18314247288e-11
6246 1.17967857705e-11
6247 1.32382993456e-11
6248 1.3200995852e-11
6249 1.46824774561e-11
6250 1.46398448919e-11
6251 1.6148860027e-11
6252 1.6104451106e-11
6253 1.76347825231e-11
6254 1.75832681748e-11
6255 1.9124257733e-11
6256 1.90709670278e-11
6257 2.06163974781e-11
6258 2.05577777024e-11
6259 2.20969909037e-11
6260 2.20348184143e-11
6261 2.35589325825e-11
6262 2.34905428442e-11
6263 2.49933407304e-11
6264 2.49231746352e-11
6265 2.6391333563e-11
6266 2.63167265757e-11
6267 2.77475820099e-11
6268 2.76685341305e-11
6269 2.90505397516e-11
6270 2.89688273369e-11
6271 3.0295765896e-11
6272 3.02096125893e-11
6273 3.14743786589e-11
6274 3.13846726385e-11
6275 3.25819371483e-11
6276 3.24886784142e-11
6277 3.36086714015e-11
6278 3.35136363105e-11
6279 3.455369324e-11
6280 3.44551054354e-11
6281 3.54072327013e-11
6282 3.53077567183e-11
6283 3.61675134286e-11
6284 3.60653729103e-11
6285 3.68309827081e-11
6286 3.67252894762e-11
6287 3.73905351125e-11
6288 3.72848418806e-11
6289 3.78470588203e-11
6290 3.77395892315e-11
6291 3.81970011176e-11
6292 3.80886433504e-11
6293 3.84385856478e-11
6294 3.8331116059e-11
6295 3.85718124107e-11
6296 3.84625664651e-11
6297 3.85949050496e-11
6298 3.84865472824e-11
6299 3.85105280998e-11
6300 3.84003939757e-11
6301 3.83151288474e-11
6302 3.82058829018e-11
6303 3.80149245416e-11
6304 3.7905678596e-11
6305 3.76072506469e-11
6306 3.7501557415e-11
6307 3.70992125909e-11
6308 3.69935193589e-11
6309 3.64925867302e-11
6310 3.63886698551e-11
6311 3.57900376002e-11
6312 3.5687897082e-11
6313 3.4996006093e-11
6314 3.48974182884e-11
6315 3.41167094575e-11
6316 3.40198980098e-11
6317 3.31557004074e-11
6318 3.30624416733e-11
6319 3.212008437e-11
6320 3.20286019928e-11
6321 3.10134140591e-11
6322 3.0926372574e-11
6323 2.98463476156e-11
6324 2.97619706657e-11
6325 2.86215495748e-11
6326 2.85407253386e-11
6327 2.73470135426e-11
6328 2.72697420201e-11
6329 2.60307331246e-11
6330 2.59570143157e-11
6331 2.46798137482e-11
6332 2.46105358315e-11
6333 2.33013608408e-11
6334 2.32347474594e-11
6335 2.19024798298e-11
6336 2.18403073404e-11
6337 2.04929406777e-11
6338 2.04334327236e-11
6339 1.90771842767e-11
6340 1.90238935716e-11
6341 1.76658687678e-11
6342 1.76161307763e-11
6343 1.62660995784e-11
6344 1.62190261221e-11
6345 1.48832057789e-11
6346 1.48423495716e-11
6347 1.3526957332e-11
6348 1.34896538384e-11
6349 1.22044596651e-11
6350 1.21698207067e-11
6351 1.09210418486e-11
6352 1.08890674255e-11
6353 9.68292113157e-12
6354 9.65538760056e-12
6355 8.49720294127e-12
6356 8.47499848078e-12
6357 7.37276906193e-12
6358 7.35234095828e-12
6359 6.31228402881e-12
6360 6.293632282e-12
6361 5.31841237716e-12
6362 5.30420152245e-12
6363 4.40181224803e-12
6364 4.38760139332e-12
6365 3.561595463e-12
6366 3.55182550038e-12
6367 2.80575562783e-12
6368 2.79687384364e-12
6369 2.13429274254e-12
6370 2.1280754936e-12
6371 1.55164769922e-12
6372 1.54720680712e-12
6373 1.0595968547e-12
6374 1.05604414102e-12
6375 6.61692922677e-13
6376 6.59916565837e-13
6377 3.561595463e-13
6378 3.5527136788e-13
6379 1.4743761767e-13
6380 1.46549439251e-13
6381 3.19744231092e-14
6382 3.19744231092e-14
6383 1.24344978758e-14
6384 1.24344978758e-14
6385 8.61533067109e-14
6386 8.52651282912e-14
6387 2.51354492775e-13
6388 2.51354492775e-13
6389 5.07149877649e-13
6390 5.05373520809e-13
6391 8.53539461332e-13
6392 8.49986747653e-13
6393 1.28252963805e-12
6394 1.27808874595e-12
6395 1.79412040779e-12
6396 1.78879133728e-12
6397 2.38298270006e-12
6398 2.3758772727e-12
6399 3.04645197957e-12
6400 3.03668201695e-12
6401 3.7783109974e-12
6402 3.76854103479e-12
6403 4.57500703988e-12
6404 4.562572542e-12
6405 5.43121103647e-12
6406 5.41522382491e-12
6407 6.33981755982e-12
6408 6.32116581301e-12
6409 7.29638571784e-12
6410 7.27595761418e-12
6411 8.29292190474e-12
6412 8.27071744425e-12
6413 9.32676158527e-12
6414 9.3010044111e-12
6415 1.03890229752e-11
6416 1.03597130874e-11
6417 1.14726006473e-11
6418 1.14406262242e-11
6419 1.25739418877e-11
6420 1.25375265725e-11
6421 1.36832767339e-11
6422 1.36441968834e-11
6423 1.47952761154e-11
6424 1.47526435512e-11
6425 1.59019464263e-11
6426 1.58575375053e-11
6427 1.69979585962e-11
6428 1.695088514e-11
6429 1.80779835546e-11
6430 1.80264692062e-11
6431 1.91340276956e-11
6432 1.9079848812e-11
6433 2.01616501272e-11
6434 2.01039185299e-11
6435 2.11528572436e-11
6436 2.1092461111e-11
6437 2.21014317958e-11
6438 2.20392593064e-11
6439 2.30055974271e-11
6440 2.29389840456e-11
6441 2.38573605316e-11
6442 2.37889707932e-11
6443 2.46513920388e-11
6444 2.45830023005e-11
6445 2.53868037703e-11
6446 2.53139731399e-11
6447 2.60564902987e-11
6448 2.59809951331e-11
6449 2.66568989105e-11
6450 2.65814037448e-11
6451 2.71862532486e-11
6452 2.71089817261e-11
6453 2.76418887779e-11
6454 2.7563729077e-11
6455 2.80193646063e-11
6456 2.79412049053e-11
6457 2.83195689121e-11
6458 2.82387446759e-11
6459 2.85380608034e-11
6460 2.84581247456e-11
6461 2.86766166369e-11
6462 2.85957924007e-11
6463 2.87334600557e-11
6464 2.86535239979e-11
6465 2.87094792384e-11
6466 2.86277668238e-11
6467 2.8602897828e-11
6468 2.85220735918e-11
6469 2.84172685383e-11
6470 2.83364443021e-11
6471 2.81525913692e-11
6472 2.8071767133e-11
6473 2.78097544992e-11
6474 2.77307066199e-11
6475 2.73914224636e-11
6476 2.7314150941e-11
6477 2.69020361543e-11
6478 2.68256528102e-11
6479 2.63424837499e-11
6480 2.62678767626e-11
6481 2.57172061424e-11
6482 2.5644375512e-11
6483 2.50297560456e-11
6484 2.49595899504e-11
6485 2.42845743514e-11
6486 2.42170727915e-11
6487 2.34843255953e-11
6488 2.34186003922e-11
6489 2.26370033829e-11
6490 2.25712781798e-11
6491 2.17434958927e-11
6492 2.16813234033e-11
6493 2.0810908552e-11
6494 2.07514005979e-11
6495 1.98427940745e-11
6496 1.97886151909e-11
6497 1.88489224229e-11
6498 1.87956317177e-11
6499 1.78310699539e-11
6500 1.7780443784e-11
6501 1.67954539165e-11
6502 1.67492686387e-11
6503 1.57474033813e-11
6504 1.57029944603e-11
6505 1.46958001324e-11
6506 1.46531675682e-11
6507 1.36415323482e-11
6508 1.36042288545e-11
6509 1.25961463482e-11
6510 1.25588428546e-11
6511 1.1558753954e-11
6512 1.15267795309e-11
6513 1.05400133066e-11
6514 1.05089270619e-11
6515 9.54081258442e-12
6516 9.51416723183e-12
6517 8.57092175011e-12
6518 8.54782911119e-12
6519 7.6330053389e-12
6520 7.61168905683e-12
6521 6.73150424291e-12
6522 6.71285249609e-12
6523 5.87174753264e-12
6524 5.85576032108e-12
6525 5.05906427861e-12
6526 5.0448534239e-12
6527 4.29611901609e-12
6528 4.28457269663e-12
6529 3.58557628033e-12
6530 3.57580631771e-12
6531 2.93454149869e-12
6532 2.92477153607e-12
6533 2.34123831433e-12
6534 2.33590924381e-12
6535 1.81188397619e-12
6536 1.80744308409e-12
6537 1.3482548411e-12
6538 1.34381394901e-12
6539 9.50350909079e-13
6540 9.467981954e-13
6541 6.2261307221e-13
6542 6.18172180111e-13
6543 3.62376795238e-13
6544 3.60600438398e-13
6545 1.74082970261e-13
6546 1.73194791842e-13
6547 5.50670620214e-14
6548 5.59552404411e-14
6549 7.9936057773e-15
6550 7.9936057773e-15
6551 3.10862446895e-14
6552 3.10862446895e-14
6553 1.22568621919e-13
6554 1.21680443499e-13
6555 2.82440737465e-13
6556 2.81552559045e-13
6557 5.08926234488e-13
6558 5.07149877649e-13
6559 8.0024875615e-13
6560 7.96696042471e-13
6561 1.15285558877e-12
6562 1.14930287509e-12
6563 1.56585855393e-12
6564 1.55964130499e-12
6565 2.03392858111e-12
6566 2.02771133218e-12
6567 2.55440113506e-12
6568 2.5472957077e-12
6569 3.12727621576e-12
6570 3.11750625315e-12
6571 3.74278386062e-12
6572 3.73123754116e-12
6573 4.40181224803e-12
6574 4.38848957174e-12
6575 5.09814412908e-12
6576 5.08393327436e-12
6577 5.82822679007e-12
6578 5.8113514001e-12
6579 6.58584298208e-12
6580 6.56541487842e-12
6581 7.36655181299e-12
6582 7.34523553092e-12
6583 8.16680056914e-12
6584 8.14459610865e-12
6585 8.98037200159e-12
6586 8.95639118426e-12
6587 9.80460157507e-12
6588 9.77617986564e-12
6589 1.06314956838e-11
6590 1.06012976175e-11
6591 1.14583897926e-11
6592 1.1425527191e-11
6593 1.22790666524e-11
6594 1.22435395156e-11
6595 1.30890853711e-11
6596 1.30517818775e-11
6597 1.38840050568e-11
6598 1.38449252063e-11
6599 1.46602729956e-11
6600 1.46194167883e-11
6601 1.54116719386e-11
6602 1.53663748392e-11
6603 1.61328728154e-11
6604 1.6087575716e-11
6605 1.68212110907e-11
6606 1.67750258129e-11
6607 1.74766867644e-11
6608 1.74260605945e-11
6609 1.80868653388e-11
6610 1.80353509904e-11
6611 1.86570758842e-11
6612 1.86028970006e-11
6613 1.91784366166e-11
6614 1.9124257733e-11
6615 1.96518357143e-11
6616 1.9594104117e-11
6617 2.00710559284e-11
6618 2.00151006879e-11
6619 2.04369854373e-11
6620 2.03801420184e-11
6621 2.07460715274e-11
6622 2.06874517517e-11
6623 2.09974260201e-11
6624 2.0937918066e-11
6625 2.11901607372e-11
6626 2.11315409615e-11
6627 2.13224993217e-11
6628 2.12612150108e-11
6629 2.13944417737e-11
6630 2.13331574628e-11
6631 2.14050999148e-11
6632 2.13438156038e-11
6633 2.13553619233e-11
6634 2.12958539691e-11
6635 2.12461159776e-11
6636 2.11848316667e-11
6637 2.10773620779e-11
6638 2.10178541238e-11
6639 2.0849100224e-11
6640 2.07913686268e-11
6641 2.05666594866e-11
6642 2.05089278893e-11
6643 2.02273753303e-11
6644 2.0169643733e-11
6645 1.98365768256e-11
6646 1.97806215851e-11
6647 1.93942639726e-11
6648 1.93383087321e-11
6649 1.89039894849e-11
6650 1.88506987797e-11
6651 1.83693060762e-11
6652 1.83177917279e-11
6653 1.77928782819e-11
6654 1.77431402903e-11
6655 1.71791469938e-11
6656 1.71294090023e-11
6657 1.6529888569e-11
6658 1.64837032912e-11
6659 1.58486557211e-11
6660 1.58033586217e-11
6661 1.51407775206e-11
6662 1.50981449565e-11
6663 1.44098066812e-11
6664 1.43689504739e-11
6665 1.36592959166e-11
6666 1.36202160661e-11
6667 1.28945742972e-11
6668 1.2858158982e-11
6669 1.21183063584e-11
6670 1.20836674e-11
6671 1.13349329922e-11
6672 1.13029585691e-11
6673 1.05497832692e-11
6674 1.05204733813e-11
6675 9.76640990302e-12
6676 9.73976455043e-12
6677 8.9901419642e-12
6678 8.96438479003e-12
6679 8.22453216642e-12
6680 8.20055134909e-12
6681 7.47313322336e-12
6682 7.45092876286e-12
6683 6.73772149185e-12
6684 6.71906974503e-12
6685 6.02629057767e-12
6686 6.00941518769e-12
6687 5.3423931945e-12
6688 5.32640598294e-12
6689 4.6842529855e-12
6690 4.67181848762e-12
6691 4.06075173487e-12
6692 4.05009359383e-12
6693 3.47544215629e-12
6694 3.46478401525e-12
6695 2.92477153607e-12
6696 2.91766610871e-12
6697 2.41762165842e-12
6698 2.41051623107e-12
6699 1.95488070176e-12
6700 1.9477752744e-12
6701 1.53654866608e-12
6702 1.53210777398e-12
6703 1.16529008665e-12
6704 1.16262555139e-12
6705 8.43769498715e-13
6706 8.41993141876e-13
6707 5.74651437546e-13
6708 5.73763259126e-13
6709 3.5527136788e-13
6710 3.5438318946e-13
6711 1.89182003396e-13
6712 1.89182003396e-13
6713 7.46069872548e-14
6714 7.46069872548e-14
6715 1.42108547152e-14
6716 1.50990331349e-14
6717 5.3290705182e-15
6718 5.3290705182e-15
6719 4.88498130835e-14
6720 4.79616346638e-14
6721 1.44773082411e-13
6722 1.43884903991e-13
6723 2.89546164822e-13
6724 2.87769807983e-13
6725 4.82280881897e-13
6726 4.82280881897e-13
6727 7.24753590475e-13
6728 7.21200876797e-13
6729 1.01074704162e-12
6730 1.00808250636e-12
6731 1.33937305691e-12
6732 1.33670852165e-12
6733 1.71151981476e-12
6734 1.70530256582e-12
6735 2.1191937094e-12
6736 2.11297646047e-12
6737 2.56328291925e-12
6738 2.55706567032e-12
6739 3.04112290905e-12
6740 3.03135294644e-12
6741 3.54738460828e-12
6742 3.53761464567e-12
6743 4.0802916601e-12
6744 4.06785716223e-12
6745 4.63717952925e-12
6746 4.62208049612e-12
6747 5.21094278838e-12
6748 5.19673193367e-12
6749 5.80335779432e-12
6750 5.78559422593e-12
6751 6.4064309413e-12
6752 6.38689101606e-12
6753 7.01660951563e-12
6754 6.99795776882e-12
6755 7.63478169574e-12
6756 7.61346541367e-12
6757 8.25295387585e-12
6758 8.22897305852e-12
6759 8.86846152071e-12
6760 8.84359252495e-12
6761 9.4768637382e-12
6762 9.45110656403e-12
6763 1.00772723499e-11
6764 1.00497388189e-11
6765 1.06643582853e-11
6766 1.06341602191e-11
6767 1.12336806524e-11
6768 1.12025944077e-11
6769 1.17834630942e-11
6770 1.17514886711e-11
6771 1.23110410755e-11
6772 1.22764021171e-11
6773 1.28119737042e-11
6774 1.27764465674e-11
6775 1.32844846235e-11
6776 1.32462929514e-11
6777 1.3725909298e-11
6778 1.36859412692e-11
6779 1.41326950143e-11
6780 1.40927269854e-11
6781 1.45039535937e-11
6782 1.4462209208e-11
6783 1.48379086795e-11
6784 1.47952761154e-11
6785 1.51292312012e-11
6786 1.50883749939e-11
6787 1.53814738724e-11
6788 1.53379531298e-11
6789 1.55910839794e-11
6790 1.554578688e-11
6791 1.57545088086e-11
6792 1.57100998877e-11
6793 1.58744128953e-11
6794 1.58308921527e-11
6795 1.59516844178e-11
6796 1.590549914e-11
6797 1.59809943057e-11
6798 1.59356972063e-11
6799 1.59650070941e-11
6800 1.59205981731e-11
6801 1.59046109616e-11
6802 1.58602020406e-11
6803 1.57989177296e-11
6804 1.57545088086e-11
6805 1.5651480112e-11
6806 1.5607071191e-11
6807 1.54596335733e-11
6808 1.54161128307e-11
6809 1.52251544705e-11
6810 1.51816337279e-11
6811 1.49515955172e-11
6812 1.49098511315e-11
6813 1.46389567135e-11
6814 1.45981005062e-11
6815 1.4290790773e-11
6816 1.42508227441e-11
6817 1.39062095172e-11
6818 1.38680178452e-11
6819 1.34923183737e-11
6820 1.34532385232e-11
6821 1.3046452807e-11
6822 1.30082611349e-11
6823 1.25730537093e-11
6824 1.25375265725e-11
6825 1.20747856158e-11
6826 1.20410348359e-11
6827 1.15569775971e-11
6828 1.15232268172e-11
6829 1.10178532964e-11
6830 1.09867670517e-11
6831 1.04636299625e-11
6832 1.04343200746e-11
6833 9.89786030914e-12
6834 9.86855042129e-12
6835 9.32143251475e-12
6836 9.29389898374e-12
6837 8.73878747143e-12
6838 8.71391847568e-12
6839 8.15347789285e-12
6840 8.13038525393e-12
6841 7.56816831426e-12
6842 7.54685203219e-12
6843 6.98552327094e-12
6844 6.96509516729e-12
6845 6.40909547656e-12
6846 6.39044372974e-12
6847 5.84154946637e-12
6848 5.82467407639e-12
6849 5.28821431089e-12
6850 5.27311527776e-12
6851 4.7473136533e-12
6852 4.73487915542e-12
6853 4.22595292093e-12
6854 4.2152947799e-12
6855 3.72590847064e-12
6856 3.71525032961e-12
6857 3.24895665926e-12
6858 3.24007487507e-12
6859 2.79865020048e-12
6860 2.78888023786e-12
6861 2.37410091586e-12
6862 2.36788366692e-12
6863 1.97974969751e-12
6864 1.97442062699e-12
6865 1.61914925911e-12
6866 1.6138201886e-12
6867 1.29052324382e-12
6868 1.28608235173e-12
6869 9.97424365323e-13
6870 9.93871651644e-13
6871 7.3985262361e-13
6872 7.38964445191e-13
6873 5.21360732364e-13
6874 5.18696197105e-13
6875 3.38395977906e-13
6876 3.38395977906e-13
6877 1.96287430754e-13
6878 1.95399252334e-13
6879 9.32587340685e-14
6880 9.41469124882e-14
6881 2.93098878501e-14
6882 2.93098878501e-14
6883 5.3290705182e-15
6884 3.5527136788e-15
6885 1.86517468137e-14
6886 1.7763568394e-14
6887 7.1054273576e-14
6888 7.1054273576e-14
6889 1.60760293966e-13
6890 1.60760293966e-13
6891 2.89546164822e-13
6892 2.89546164822e-13
6893 4.52970994047e-13
6894 4.52082815627e-13
6895 6.5103478164e-13
6896 6.49258424801e-13
6897 8.81072992343e-13
6898 8.79296635503e-13
6899 1.14486198299e-12
6900 1.14130926931e-12
6901 1.43707268307e-12
6902 1.43263179098e-12
6903 1.75592873575e-12
6904 1.75148784365e-12
6905 2.10143014101e-12
6906 2.09521289207e-12
6907 2.47002418519e-12
6908 2.46203057941e-12
6909 2.8581581546e-12
6910 2.85105272724e-12
6911 3.26494387082e-12
6912 3.25695026504e-12
6913 3.68860497701e-12
6914 3.67794683598e-12
6915 4.12470058109e-12
6916 4.11226608321e-12
6917 4.5714543262e-12
6918 4.5581316499e-12
6919 5.02531349866e-12
6920 5.01199082237e-12
6921 5.48627809849e-12
6922 5.47029088693e-12
6923 5.94635451989e-12
6924 5.92947912992e-12
6925 6.40731911972e-12
6926 6.39044372974e-12
6927 6.86473100586e-12
6928 6.84607925905e-12
6929 7.31681382149e-12
6930 7.29638571784e-12
6931 7.76001485292e-12
6932 7.73869857085e-12
6933 8.19166956489e-12
6934 8.16857692598e-12
6935 8.61088977899e-12
6936 8.58690896166e-12
6937 9.0123464247e-12
6938 8.98747742895e-12
6939 9.39781585885e-12
6940 9.37028232784e-12
6941 9.75930447566e-12
6942 9.73265912307e-12
6943 1.01003649888e-11
6944 1.00719432794e-11
6945 1.04165565062e-11
6946 1.03881347968e-11
6947 1.07069908495e-11
6948 1.06776809616e-11
6949 1.09698916617e-11
6950 1.09396935954e-11
6951 1.12034825861e-11
6952 1.1171508163e-11
6953 1.14059872658e-11
6954 1.13731246643e-11
6955 1.15774057008e-11
6956 1.15454312777e-11
6957 1.17177378911e-11
6958 1.16839871112e-11
6959 1.1823431123e-11
6960 1.17905685215e-11
6961 1.18962617535e-11
6962 1.18616227951e-11
6963 1.19344534255e-11
6964 1.19007026456e-11
6965 1.1939782496e-11
6966 1.19060317161e-11
6967 1.1912248965e-11
6968 1.18776100066e-11
6969 1.18483001188e-11
6970 1.18154375173e-11
6971 1.17532650279e-11
6972 1.17195142479e-11
6973 1.16253673355e-11
6974 1.15925047339e-11
6975 1.14663833983e-11
6976 1.14335207968e-11
6977 1.12754250381e-11
6978 1.12443387934e-11
6979 1.10569331468e-11
6980 1.10258469022e-11
6981 1.08082431893e-11
6982 1.07780451231e-11
6983 1.05337960576e-11
6984 1.05053743482e-11
6985 1.0236256287e-11
6986 1.02069463992e-11
6987 9.91384752069e-12
6988 9.88542581126e-12
6989 9.56923429385e-12
6990 9.54347711968e-12
6991 9.20685749861e-12
6992 9.18021214602e-12
6993 8.82671713498e-12
6994 8.80095996081e-12
6995 8.43147773821e-12
6996 8.40660874246e-12
6997 8.02380384357e-12
6998 7.99982302624e-12
6999 7.60369545105e-12
7000 7.58237916898e-12
7001 7.17559345276e-12
7002 7.15605352752e-12
7003 6.74305056236e-12
7004 6.72351063713e-12
7005 6.30606677987e-12
7006 6.28830321148e-12
7007 5.86819481896e-12
7008 5.85131942898e-12
7009 5.43209921489e-12
7010 5.41611200333e-12
7011 4.99777996765e-12
7012 4.98445729136e-12
7013 4.57056614778e-12
7014 4.55724347148e-12
7015 4.15134593368e-12
7016 4.1389114358e-12
7017 3.74278386062e-12
7018 3.73212571958e-12
7019 3.34576810701e-12
7020 3.33777450123e-12
7021 2.96385138654e-12
7022 2.95496960234e-12
7023 2.59969823446e-12
7024 2.5925928071e-12
7025 2.25153229394e-12
7026 2.24620322342e-12
7027 1.92468263549e-12
7028 1.91935356497e-12
7029 1.62003743753e-12
7030 1.6138201886e-12
7031 1.33759670007e-12
7032 1.33226762955e-12
7033 1.08002495836e-12
7034 1.07647224468e-12
7035 8.48210390814e-13
7036 8.45545855555e-13
7037 6.42152997443e-13
7038 6.40376640604e-13
7039 4.63629135083e-13
7040 4.62740956664e-13
7041 3.14415160574e-13
7042 3.13526982154e-13
7043 1.93622895495e-13
7044 1.91846538655e-13
7045 1.01252339846e-13
7046 1.02140518266e-13
7047 3.99680288865e-14
7048 3.90798504668e-14
7049 7.1054273576e-15
7050 7.9936057773e-15
7051 4.4408920985e-15
7052 4.4408920985e-15
7053 3.01980662698e-14
7054 3.01980662698e-14
7055 8.26005930321e-14
7056 8.43769498715e-14
7057 1.65201186064e-13
7058 1.65201186064e-13
7059 2.76223488527e-13
7060 2.76223488527e-13
7061 4.11226608321e-13
7062 4.11226608321e-13
7063 5.73763259126e-13
7064 5.71098723867e-13
7065 7.59392548844e-13
7066 7.54951656745e-13
7067 9.67226299053e-13
7068 9.61897228535e-13
7069 1.19548815292e-12
7070 1.19193543924e-12
7071 1.44595446727e-12
7072 1.44151357517e-12
7073 1.71418435002e-12
7074 1.70707892266e-12
7075 1.99662508749e-12
7076 1.99129601697e-12
7077 2.29594121492e-12
7078 2.28883578757e-12
7079 2.60680366182e-12
7080 2.59969823446e-12
7081 2.92743607133e-12
7082 2.91944246555e-12
7083 3.25783844346e-12
7084 3.24984483768e-12
7085 3.59712259979e-12
7086 3.58646445875e-12
7087 3.93818311295e-12
7088 3.92663679349e-12
7089 4.28457269663e-12
7090 4.27213819876e-12
7091 4.6300741019e-12
7092 4.61586324718e-12
7093 4.9729109719e-12
7094 4.95870011719e-12
7095 5.31397148507e-12
7096 5.29798427351e-12
7097 5.64881474929e-12
7098 5.63282753774e-12
7099 5.97655258616e-12
7100 5.95967719619e-12
7101 6.29540863883e-12
7102 6.27764507044e-12
7103 6.60183019363e-12
7104 6.58317844682e-12
7105 6.89581725055e-12
7106 6.87716550374e-12
7107 7.17470527434e-12
7108 7.15694170594e-12
7109 7.44027062183e-12
7110 7.41895433976e-12
7111 7.68451968725e-12
7112 7.66231522675e-12
7113 7.91189336269e-12
7114 7.8896889022e-12
7115 8.11795075606e-12
7116 8.09574629557e-12
7117 8.3044682242e-12
7118 8.28048740686e-12
7119 8.467004875e-12
7120 8.44391223609e-12
7121 8.60733706531e-12
7122 8.58157989114e-12
7123 8.72191208146e-12
7124 8.69793126412e-12
7125 8.81339445868e-12
7126 8.78941364135e-12
7127 8.88000784016e-12
7128 8.85602702283e-12
7129 8.92086404747e-12
7130 8.89599505172e-12
7131 8.93685125902e-12
7132 8.91287044169e-12
7133 8.92885765325e-12
7134 8.90221230065e-12
7135 8.89333051646e-12
7136 8.86757334229e-12
7137 8.83471074076e-12
7138 8.80806538817e-12
7139 8.75033379089e-12
7140 8.72546479513e-12
7141 8.64108784526e-12
7142 8.61710702793e-12
7143 8.51052561757e-12
7144 8.48565662181e-12
7145 8.35598257254e-12
7146 8.33288993363e-12
7147 8.18101142386e-12
7148 8.15703060653e-12
7149 7.98650034994e-12
7150 7.96251953261e-12
7151 7.76978481554e-12
7152 7.74758035504e-12
7153 7.53619389116e-12
7154 7.51487760908e-12
7155 7.28661575522e-12
7156 7.26796400841e-12
7157 7.02193858615e-12
7158 7.0015104825e-12
7159 6.74305056236e-12
7160 6.72351063713e-12
7161 6.45350439754e-12
7162 6.43396447231e-12
7163 6.15152373484e-12
7164 6.13376016645e-12
7165 5.84154946637e-12
7166 5.82467407639e-12
7167 5.52446977053e-12
7168 5.5093707374e-12
7169 5.20206100418e-12
7170 5.18696197105e-12
7171 4.87521134573e-12
7172 4.86277684786e-12
7173 4.54836168728e-12
7174 4.53592718941e-12
7175 4.22151202883e-12
7176 4.20818935254e-12
7177 3.89466237039e-12
7178 3.88400422935e-12
7179 3.57225360403e-12
7180 3.56248364142e-12
7181 3.25695026504e-12
7182 3.246292124e-12
7183 2.94608781815e-12
7184 2.93898239079e-12
7185 2.64499533387e-12
7186 2.63788990651e-12
7187 2.35367281221e-12
7188 2.34656738485e-12
7189 2.07478478842e-12
7190 2.06767936106e-12
7191 1.80744308409e-12
7192 1.80300219199e-12
7193 1.55520041289e-12
7194 1.5507595208e-12
7195 1.31894495325e-12
7196 1.316280418e-12
7197 1.09956488359e-12
7198 1.09690034833e-12
7199 8.97948382317e-13
7200 8.95283847058e-13
7201 7.14983627859e-13
7202 7.1143091418e-13
7203 5.51558798634e-13
7204 5.49782441794e-13
7205 4.09450251482e-13
7206 4.07673894642e-13
7207 2.85993451143e-13
7208 2.85993451143e-13
7209 1.86517468137e-13
7210 1.86517468137e-13
7211 1.06581410364e-13
7212 1.06581410364e-13
7213 4.97379915032e-14
7214 4.88498130835e-14
7215 1.59872115546e-14
7216 1.50990331349e-14
7217 2.6645352591e-15
7218 2.6645352591e-15
7219 1.15463194561e-14
7220 1.06581410364e-14
7221 4.17443857259e-14
7222 4.26325641456e-14
7223 9.41469124882e-14
7224 9.32587340685e-14
7225 1.65201186064e-13
7226 1.64313007645e-13
7227 2.59348098552e-13
7228 2.57571741713e-13
7229 3.71258579435e-13
7230 3.69482222595e-13
7231 4.99156271871e-13
7232 4.98268093452e-13
7233 6.48370246381e-13
7234 6.46593889542e-13
7235 8.12683254026e-13
7236 8.10906897186e-13
7237 9.93871651644e-13
7238 9.88542581126e-13
7239 1.18660636872e-12
7240 1.18305365504e-12
7241 1.39266376209e-12
7242 1.38911104841e-12
7243 1.61204383176e-12
7244 1.60760293966e-12
7245 1.84119386404e-12
7246 1.8349766151e-12
7247 2.07744932368e-12
7248 2.07212025316e-12
7249 2.32258656752e-12
7250 2.31636931858e-12
7251 2.57305288187e-12
7252 2.56683563293e-12
7253 2.82796008833e-12
7254 2.82085466097e-12
7255 3.08553183004e-12
7256 3.07753822426e-12
7257 3.34487992859e-12
7258 3.33422178755e-12
7259 3.6024516703e-12
7260 3.59179352927e-12
7261 3.85824705518e-12
7262 3.84847709256e-12
7263 4.11226608321e-12
7264 4.10071976376e-12
7265 4.36095604073e-12
7266 4.34763336443e-12
7267 4.60254057089e-12
7268 4.59010607301e-12
7269 4.83701967369e-12
7270 4.82369699739e-12
7271 5.06172881387e-12
7272 5.04751795916e-12
7273 5.27577981302e-12
7274 5.2615689583e-12
7275 5.47917267113e-12
7276 5.46496181641e-12
7277 5.67013103137e-12
7278 5.65503199823e-12
7279 5.84687853689e-12
7280 5.83177950375e-12
7281 6.00941518769e-12
7282 5.99342797614e-12
7283 6.15685280536e-12
7284 6.13908923697e-12
7285 6.28652685464e-12
7286 6.26965146466e-12
7287 6.40021369236e-12
7288 6.38156194555e-12
7289 6.49524878327e-12
7290 6.47570885803e-12
7291 6.57163212736e-12
7292 6.55475673739e-12
7293 6.63291643832e-12
7294 6.61248833467e-12
7295 6.67110811037e-12
7296 6.65156818513e-12
7297 6.69153621402e-12
7298 6.67377264563e-12
7299 6.69331257086e-12
7300 6.67643718089e-12
7301 6.67821353773e-12
7302 6.65956179091e-12
7303 6.64268640094e-12
7304 6.62403465412e-12
7305 6.58850751734e-12
7306 6.56985577052e-12
7307 6.51567688692e-12
7308 6.49791331853e-12
7309 6.42597086653e-12
7310 6.40820729814e-12
7311 6.31850127775e-12
7312 6.30162588777e-12
7313 6.19415629899e-12
7314 6.17816908743e-12
7315 6.05560046552e-12
7316 6.03872507554e-12
7317 5.90194559891e-12
7318 5.88418203051e-12
7319 5.73319169916e-12
7320 5.71720448761e-12
7321 5.55200330155e-12
7322 5.53601608999e-12
7323 5.35926858447e-12
7324 5.34328137292e-12
7325 5.15498754794e-12
7326 5.14077669322e-12
7327 4.94182472721e-12
7328 4.9276138725e-12
7329 4.71889194387e-12
7330 4.70645744599e-12
7331 4.48974191158e-12
7332 4.47730741371e-12
7333 4.25437463036e-12
7334 4.24282831091e-12
7335 4.01456645704e-12
7336 4.00479649443e-12
7337 3.77120557005e-12
7338 3.76054742901e-12
7339 3.52695650463e-12
7340 3.51629836359e-12
7341 3.28093108237e-12
7342 3.27116111976e-12
7343 3.03579383854e-12
7344 3.02691205434e-12
7345 2.79243295154e-12
7346 2.78532752418e-12
7347 2.55440113506e-12
7348 2.54640752928e-12
7349 2.31903385384e-12
7350 2.3128166049e-12
7351 2.08899564313e-12
7352 2.08366657262e-12
7353 1.86783921663e-12
7354 1.86251014611e-12
7355 1.65378821748e-12
7356 1.64845914696e-12
7357 1.44950718095e-12
7358 1.44595446727e-12
7359 1.25588428546e-12
7360 1.25144339336e-12
7361 1.07114317416e-12
7362 1.06936681732e-12
7363 9.01501095996e-13
7364 8.99724739156e-13
7365 7.44293515709e-13
7366 7.4074080203e-13
7367 6.00408611717e-13
7368 5.98632254878e-13
7369 4.69846384021e-13
7370 4.69846384021e-13
7371 3.5438318946e-13
7372 3.5527136788e-13
7373 2.56683563293e-13
7374 2.55795384874e-13
7375 1.74082970261e-13
7376 1.73194791842e-13
7377 1.06581410364e-13
7378 1.05693231944e-13
7379 5.68434188608e-14
7380 5.59552404411e-14
7381 2.22044604925e-14
7382 2.22044604925e-14
7383 3.5527136788e-15
7384 4.4408920985e-15
7385 2.6645352591e-15
7386 2.6645352591e-15
7387 1.86517468137e-14
7388 1.86517468137e-14
7389 4.97379915032e-14
7390 4.97379915032e-14
7391 9.59232693276e-14
7392 9.68114477473e-14
7393 1.58095758707e-13
7394 1.58983937126e-13
7395 2.3714363806e-13
7396 2.3625545964e-13
7397 3.27737836869e-13
7398 3.2596148003e-13
7399 4.32542890394e-13
7400 4.30766533555e-13
7401 5.48894263375e-13
7402 5.48006084955e-13
7403 6.78568312651e-13
7404 6.77680134231e-13
7405 8.18900502964e-13
7406 8.17124146124e-13
7407 9.69002655893e-13
7408 9.67226299053e-13
7409 1.12976294986e-12
7410 1.12621023618e-12
7411 1.29762867118e-12
7412 1.29318777908e-12
7413 1.47259981986e-12
7414 1.46904710618e-12
7415 1.65378821748e-12
7416 1.64934732538e-12
7417 1.84030568562e-12
7418 1.83586479352e-12
7419 2.0285995106e-12
7420 2.0241586185e-12
7421 2.22133422767e-12
7422 2.21600515715e-12
7423 2.41584530158e-12
7424 2.40962805265e-12
7425 2.6103563755e-12
7426 2.6014745913e-12
7427 2.80309109257e-12
7428 2.7950974868e-12
7429 2.99493763123e-12
7430 2.98605584703e-12
7431 3.18234327779e-12
7432 3.17434967201e-12
7433 3.36708438908e-12
7434 3.35642624805e-12
7435 3.54560825144e-12
7436 3.53495011041e-12
7437 3.71702668645e-12
7438 3.70636854541e-12
7439 3.88222787251e-12
7440 3.87156973147e-12
7441 4.04032363122e-12
7442 4.02700095492e-12
7443 4.18776124889e-12
7444 4.17532675101e-12
7445 4.3236525471e-12
7446 4.31121804922e-12
7447 4.45155023954e-12
7448 4.43911574166e-12
7449 4.56790161252e-12
7450 4.55457893622e-12
7451 4.6709303092e-12
7452 4.65671945449e-12
7453 4.76152450801e-12
7454 4.74820183172e-12
7455 4.84146056579e-12
7456 4.82636153265e-12
7457 4.90452123358e-12
7458 4.89119855729e-12
7459 4.95603558193e-12
7460 4.94093654879e-12
7461 4.99156271871e-12
7462 4.97912822084e-12
7463 5.01376717921e-12
7464 5.00044450291e-12
7465 5.02353714182e-12
7466 5.00932628711e-12
7467 5.01731989289e-12
7468 5.00310903817e-12
7469 4.99777996765e-12
7470 4.98356911294e-12
7471 4.9640291877e-12
7472 4.94981833299e-12
7473 4.91695573146e-12
7474 4.90274487674e-12
7475 4.8556714205e-12
7476 4.84146056579e-12
7477 4.78106443325e-12
7478 4.76507722169e-12
7479 4.6931347697e-12
7480 4.68070027182e-12
7481 4.59543514353e-12
7482 4.58033611039e-12
7483 4.48441284107e-12
7484 4.47197834319e-12
7485 4.36273239757e-12
7486 4.35118607811e-12
7487 4.23128199145e-12
7488 4.219735672e-12
7489 4.09094980114e-12
7490 4.0802916601e-12
7491 3.94173582663e-12
7492 3.93107768559e-12
7493 3.78541642476e-12
7494 3.77387010531e-12
7495 3.62110341712e-12
7496 3.61044527608e-12
7497 3.45146133895e-12
7498 3.44080319792e-12
7499 3.27649019027e-12
7500 3.26672022766e-12
7501 3.09885450633e-12
7502 3.08997272214e-12
7503 2.91766610871e-12
7504 2.90878432452e-12
7505 2.73381317584e-12
7506 2.7275959269e-12
7507 2.54907206454e-12
7508 2.5428548156e-12
7509 2.36610731008e-12
7510 2.35989006114e-12
7511 2.18314255562e-12
7512 2.17514894985e-12
7513 2.001954158e-12
7514 1.99573690907e-12
7515 1.82431847406e-12
7516 1.81721304671e-12
7517 1.64934732538e-12
7518 1.64490643328e-12
7519 1.48059342564e-12
7520 1.47704071196e-12
7521 1.31716859642e-12
7522 1.31361588274e-12
7523 1.15996101613e-12
7524 1.15729648087e-12
7525 1.01163522004e-12
7526 1.00897068478e-12
7527 8.70414851306e-13
7528 8.66862137627e-13
7529 7.36299909931e-13
7530 7.33635374672e-13
7531 6.13731288013e-13
7532 6.12843109593e-13
7533 5.00932628711e-13
7534 4.99156271871e-13
7535 3.99680288865e-13
7536 3.97015753606e-13
7537 3.07309733216e-13
7538 3.06421554797e-13
7539 2.27373675443e-13
7540 2.27373675443e-13
7541 1.58095758707e-13
7542 1.58983937126e-13
7543 1.03028696685e-13
7544 1.03916875105e-13
7545 5.95079541199e-14
7546 5.86197757002e-14
7547 2.84217094304e-14
7548 2.75335310107e-14
7549 8.881784197e-15
7550 7.9936057773e-15
7551 1.7763568394e-15
7552 1.7763568394e-15
7553 7.1054273576e-15
7554 6.2172489379e-15
7555 2.48689957516e-14
7556 2.57571741713e-14
7557 5.50670620214e-14
7558 5.50670620214e-14
7559 9.68114477473e-14
7560 9.50350909079e-14
7561 1.4921397451e-13
7562 1.4921397451e-13
7563 2.11386463889e-13
7564 2.12274642308e-13
7565 2.86881629563e-13
7566 2.85993451143e-13
7567 3.69482222595e-13
7568 3.67705865756e-13
7569 4.62740956664e-13
7570 4.62740956664e-13
7571 5.6399329651e-13
7572 5.6399329651e-13
7573 6.73239242133e-13
7574 6.71462885293e-13
7575 7.91366971953e-13
7576 7.86926079854e-13
7577 9.13047415452e-13
7578 9.12159237032e-13
7579 1.04272146473e-12
7580 1.03916875105e-12
7581 1.1768364061e-12
7582 1.17328369242e-12
7583 1.31539223958e-12
7584 1.31095134748e-12
7585 1.45661260831e-12
7586 1.45217171621e-12
7587 1.59872115546e-12
7588 1.59516844178e-12
7589 1.74527059471e-12
7590 1.73994152419e-12
7591 1.89093185554e-12
7592 1.8847146066e-12
7593 2.03570493795e-12
7594 2.03037586743e-12
7595 2.18047802036e-12
7596 2.17426077143e-12
7597 2.3216983891e-12
7598 2.31636931858e-12
7599 2.46203057941e-12
7600 2.45581333047e-12
7601 2.59881005604e-12
7602 2.59170462868e-12
7603 2.73026046216e-12
7604 2.72226685638e-12
7605 2.85726997618e-12
7606 2.84838819198e-12
7607 2.97717406283e-12
7608 2.97006863548e-12
7609 3.09174907898e-12
7610 3.08197911636e-12
7611 3.19921866776e-12
7612 3.18944870514e-12
7613 3.29958282919e-12
7614 3.28803650973e-12
7615 3.38928884958e-12
7616 3.37774253012e-12
7617 3.47188944261e-12
7618 3.46211947999e-12
7619 3.54560825144e-12
7620 3.53495011041e-12
7621 3.60866891924e-12
7622 3.59801077821e-12
7623 3.661071446e-12
7624 3.65130148339e-12
7625 3.70459218857e-12
7626 3.69393404753e-12
7627 3.73834296852e-12
7628 3.72768482748e-12
7629 3.75965925059e-12
7630 3.74900110955e-12
7631 3.77209374847e-12
7632 3.76054742901e-12
7633 3.77298192689e-12
7634 3.76054742901e-12
7635 3.76232378585e-12
7636 3.75166564481e-12
7637 3.74278386062e-12
7638 3.73123754116e-12
7639 3.71080943751e-12
7640 3.70015129647e-12
7641 3.6699532302e-12
7642 3.65929508916e-12
7643 3.61755070344e-12
7644 3.60778074082e-12
7645 3.55804274932e-12
7646 3.5482727867e-12
7647 3.48610029732e-12
7648 3.47810669155e-12
7649 3.40971695323e-12
7650 3.39994699061e-12
7651 3.32178728968e-12
7652 3.31201732706e-12
7653 3.22764037719e-12
7654 3.21787041457e-12
7655 3.12461168051e-12
7656 3.11395353947e-12
7657 3.0162539133e-12
7658 3.00648395068e-12
7659 2.89990254032e-12
7660 2.89190893454e-12
7661 2.77999845366e-12
7662 2.77111666946e-12
7663 2.65387711806e-12
7664 2.64677169071e-12
7665 2.52509124721e-12
7666 2.51798581985e-12
7667 2.39186448425e-12
7668 2.38564723531e-12
7669 2.25686136446e-12
7670 2.25153229394e-12
7671 2.12008188782e-12
7672 2.11386463889e-12
7673 1.98241423277e-12
7674 1.97708516225e-12
7675 1.8438583993e-12
7676 1.83764115036e-12
7677 1.70530256582e-12
7678 1.69997349531e-12
7679 1.56852308919e-12
7680 1.56319401867e-12
7681 1.4335199694e-12
7682 1.43085543414e-12
7683 1.30118138486e-12
7684 1.2985168496e-12
7685 1.17328369242e-12
7686 1.16973097875e-12
7687 1.04805053525e-12
7688 1.04538599999e-12
7689 9.28146448587e-13
7690 9.24593734908e-13
7691 8.13571432445e-13
7692 8.10906897186e-13
7693 7.02549129983e-13
7694 7.00772773143e-13
7695 6.01296790137e-13
7696 5.99520433298e-13
7697 5.0448534239e-13
7698 5.0448534239e-13
7699 4.1566750042e-13
7700 4.14779322e-13
7701 3.34843264227e-13
7702 3.34843264227e-13
7703 2.62012633812e-13
7704 2.62012633812e-13
7705 1.98951966013e-13
7706 1.98951966013e-13
7707 1.42996725572e-13
7708 1.42108547152e-13
7709 9.68114477473e-14
7710 9.59232693276e-14
7711 6.03961325396e-14
7712 5.86197757002e-14
7713 3.19744231092e-14
7714 3.10862446895e-14
7715 1.15463194561e-14
7716 1.24344978758e-14
7717 1.7763568394e-15
7718 2.6645352591e-15
7719 3.5527136788e-15
7720 2.6645352591e-15
7721 1.15463194561e-14
7722 1.24344978758e-14
7723 3.10862446895e-14
7724 3.01980662698e-14
7725 5.68434188608e-14
7726 5.68434188608e-14
7727 9.23705556488e-14
7728 9.14823772291e-14
7729 1.36779476634e-13
7730 1.35891298214e-13
7731 1.88293824976e-13
7732 1.86517468137e-13
7733 2.46913600677e-13
7734 2.46913600677e-13
7735 3.12638803734e-13
7736 3.13526982154e-13
7737 3.8635761257e-13
7738 3.87245790989e-13
7739 4.65405491923e-13
7740 4.64517313503e-13
7741 5.51558798634e-13
7742 5.49782441794e-13
7743 6.41264819023e-13
7744 6.40376640604e-13
7745 7.38076266771e-13
7746 7.35411731512e-13
7747 8.35775892938e-13
7748 8.33999536098e-13
7749 9.39692768043e-13
7750 9.36140054364e-13
7751 1.04449782157e-12
7752 1.04094510789e-12
7753 1.15019105351e-12
7754 1.14752651825e-12
7755 1.25943699913e-12
7756 1.25588428546e-12
7757 1.36868294476e-12
7758 1.36513023108e-12
7759 1.4788170688e-12
7760 1.47348799828e-12
7761 1.58806301442e-12
7762 1.58362212233e-12
7763 1.69464442479e-12
7764 1.69020353269e-12
7765 1.80033765673e-12
7766 1.79589676463e-12
7767 1.90514271026e-12
7768 1.89981363974e-12
7769 2.0063950501e-12
7770 1.99928962274e-12
7771 2.10320649785e-12
7772 2.09787742733e-12
7773 2.19468887508e-12
7774 2.19024798298e-12
7775 2.28439489547e-12
7776 2.27817764653e-12
7777 2.3669954885e-12
7778 2.36166641798e-12
7779 2.44604336785e-12
7780 2.43804976208e-12
7781 2.51709764143e-12
7782 2.50910403565e-12
7783 2.58104648765e-12
7784 2.57482923871e-12
7785 2.64055444177e-12
7786 2.63256083599e-12
7787 2.69029243327e-12
7788 2.68318700591e-12
7789 2.73470135426e-12
7790 2.72670774848e-12
7791 2.77111666946e-12
7792 2.76223488527e-12
7793 2.79865020048e-12
7794 2.79154477312e-12
7795 2.81996648255e-12
7796 2.81197287677e-12
7797 2.83240098042e-12
7798 2.82440737465e-12
7799 2.83684187252e-12
7800 2.82973644516e-12
7801 2.83240098042e-12
7802 2.82529555307e-12
7803 2.82174283939e-12
7804 2.81286105519e-12
7805 2.80131473573e-12
7806 2.79420930838e-12
7807 2.77378120472e-12
7808 2.76667577737e-12
7809 2.74003042477e-12
7810 2.73114864058e-12
7811 2.69739786063e-12
7812 2.69118061169e-12
7813 2.64765986913e-12
7814 2.64144262019e-12
7815 2.5925928071e-12
7816 2.58637555817e-12
7817 2.53042031773e-12
7818 2.52242671195e-12
7819 2.46114240099e-12
7820 2.45403697363e-12
7821 2.38653541373e-12
7822 2.37854180796e-12
7823 2.30659935596e-12
7824 2.30038210702e-12
7825 2.22311058451e-12
7826 2.21778151399e-12
7827 2.13429274254e-12
7828 2.12718731518e-12
7829 2.04192218689e-12
7830 2.03481675953e-12
7831 1.94511073914e-12
7832 1.94066984704e-12
7833 1.84652293456e-12
7834 1.84208204246e-12
7835 1.74615877313e-12
7836 1.74171788103e-12
7837 1.64401825486e-12
7838 1.63868918435e-12
7839 1.54098955818e-12
7840 1.53654866608e-12
7841 1.43618450466e-12
7842 1.43174361256e-12
7843 1.33315580797e-12
7844 1.32782673745e-12
7845 1.22923893286e-12
7846 1.22568621919e-12
7847 1.12621023618e-12
7848 1.12443387934e-12
7849 1.02673425317e-12
7850 1.02318153949e-12
7851 9.27258270167e-13
7852 9.25481913328e-13
7853 8.33999536098e-13
7854 8.3044682242e-13
7855 7.4074080203e-13
7856 7.38964445191e-13
7857 6.53699316899e-13
7858 6.5103478164e-13
7859 5.68434188608e-13
7860 5.65769653349e-13
7861 4.89386309255e-13
7862 4.86721773996e-13
7863 4.1389114358e-13
7864 4.13002965161e-13
7865 3.43725048424e-13
7866 3.42836870004e-13
7867 2.81552559045e-13
7868 2.79776202206e-13
7869 2.22932783345e-13
7870 2.22932783345e-13
7871 1.71418435002e-13
7872 1.71418435002e-13
7873 1.27009514017e-13
7874 1.27009514017e-13
7875 8.881784197e-14
7876 8.97060203897e-14
7877 5.77315972805e-14
7878 5.77315972805e-14
7879 3.37507799486e-14
7880 3.46389583683e-14
7881 1.68753899743e-14
7882 1.59872115546e-14
7883 5.3290705182e-15
7884 5.3290705182e-15
7885 1.7763568394e-15
7886 8.881784197e-16
7887 5.3290705182e-15
7888 5.3290705182e-15
7889 1.59872115546e-14
7890 1.59872115546e-14
7891 3.19744231092e-14
7892 3.19744231092e-14
7893 5.59552404411e-14
7894 5.59552404411e-14
7895 8.61533067109e-14
7896 8.61533067109e-14
7897 1.21680443499e-13
7898 1.21680443499e-13
7899 1.65201186064e-13
7900 1.64313007645e-13
7901 2.12274642308e-13
7902 2.11386463889e-13
7903 2.64677169071e-13
7904 2.64677169071e-13
7905 3.22408766351e-13
7906 3.21520587931e-13
7907 3.8546943415e-13
7908 3.8369307731e-13
7909 4.50306458788e-13
7910 4.49418280368e-13
7911 5.20472553944e-13
7912 5.18696197105e-13
7913 5.9330318436e-13
7914 5.9152682752e-13
7915 6.68798350034e-13
7916 6.67910171614e-13
7917 7.47846229388e-13
7918 7.46069872548e-13
7919 8.26894108741e-13
7920 8.25117751901e-13
7921 9.08606523353e-13
7922 9.05941988094e-13
7923 9.91207116385e-13
7924 9.88542581126e-13
7925 1.07203135258e-12
7926 1.07025499574e-12
7927 1.15463194561e-12
7928 1.15374376719e-12
7929 1.23723253864e-12
7930 1.23456800338e-12
7931 1.31805677483e-12
7932 1.31450406116e-12
7933 1.39710465419e-12
7934 1.39266376209e-12
7935 1.4743761767e-12
7936 1.46904710618e-12
7937 1.54809498554e-12
7938 1.54454227186e-12
7939 1.61914925911e-12
7940 1.61470836701e-12
7941 1.68842717585e-12
7942 1.68309810533e-12
7943 1.75237602207e-12
7944 1.74793512997e-12
7945 1.81366033303e-12
7946 1.80833126251e-12
7947 1.86783921663e-12
7948 1.86339832453e-12
7949 1.92024174339e-12
7950 1.91402449445e-12
7951 1.96731519964e-12
7952 1.96020977228e-12
7953 2.00728322852e-12
7954 2.00284233642e-12
7955 2.04281036531e-12
7956 2.03836947321e-12
7957 2.07300843158e-12
7958 2.06679118264e-12
7959 2.09698924891e-12
7960 2.09254835681e-12
7961 2.11652917415e-12
7962 2.10942374679e-12
7963 2.1280754936e-12
7964 2.12097006624e-12
7965 2.13429274254e-12
7966 2.12896367202e-12
7967 2.13429274254e-12
7968 2.1280754936e-12
7969 2.12896367202e-12
7970 2.1236346015e-12
7971 2.11652917415e-12
7972 2.11120010363e-12
7973 2.09965378417e-12
7974 2.09343653523e-12
7975 2.07567296684e-12
7976 2.07034389632e-12
7977 2.04636307899e-12
7978 2.04103400847e-12
7979 2.01172412062e-12
7980 2.0063950501e-12
7981 1.97264427015e-12
7982 1.96642702122e-12
7983 1.92734717075e-12
7984 1.92290627865e-12
7985 1.87849735767e-12
7986 1.87316828715e-12
7987 1.82343029564e-12
7988 1.81810122513e-12
7989 1.76481051994e-12
7990 1.76125780627e-12
7991 1.7044143874e-12
7992 1.69908531689e-12
7993 1.63780100593e-12
7994 1.63424829225e-12
7995 1.57029944603e-12
7996 1.56674673235e-12
7997 1.50013335087e-12
7998 1.49569245878e-12
7999 1.42641454204e-12
8000 1.42197364994e-12
8001 1.35180755478e-12
8002 1.34736666269e-12
8003 1.27453603227e-12
8004 1.27098331859e-12
8005 1.19815268818e-12
8006 1.19282361766e-12
8007 1.11910480882e-12
8008 1.11555209514e-12
8009 1.04094510789e-12
8010 1.03739239421e-12
8011 9.62785406955e-13
8012 9.60120871696e-13
8013 8.85513884441e-13
8014 8.83737527602e-13
8015 8.08242361927e-13
8016 8.07354183507e-13
8017 7.34523553092e-13
8018 7.31859017833e-13
8019 6.60804744257e-13
8020 6.59916565837e-13
8021 5.90638649101e-13
8022 5.89750470681e-13
8023 5.23137089203e-13
8024 5.21360732364e-13
8025 4.57411886146e-13
8026 4.57411886146e-13
8027 3.96127575186e-13
8028 3.94351218347e-13
8029 3.37507799486e-13
8030 3.37507799486e-13
8031 2.84217094304e-13
8032 2.83328915884e-13
8033 2.34479102801e-13
8034 2.33590924381e-13
8035 1.89182003396e-13
8036 1.88293824976e-13
8037 1.4832579609e-13
8038 1.4743761767e-13
8039 1.11910480882e-13
8040 1.11910480882e-13
8041 8.08242361927e-14
8042 7.90478793533e-14
8043 5.3290705182e-14
8044 5.41788836017e-14
8045 3.37507799486e-14
8046 3.28626015289e-14
8047 1.7763568394e-14
8048 1.86517468137e-14
8049 7.9936057773e-15
8050 7.9936057773e-15
8051 2.6645352591e-15
8052 1.7763568394e-15
8053 2.6645352591e-15
8054 1.7763568394e-15
8055 7.9936057773e-15
8056 7.1054273576e-15
8057 1.7763568394e-14
8058 1.7763568394e-14
8059 3.37507799486e-14
8060 3.37507799486e-14
8061 5.41788836017e-14
8062 5.50670620214e-14
8063 7.90478793533e-14
8064 7.81597009336e-14
8065 1.10134124043e-13
8066 1.07469588784e-13
8067 1.42108547152e-13
8068 1.42108547152e-13
8069 1.80300219199e-13
8070 1.79412040779e-13
8071 2.22044604925e-13
8072 2.21156426505e-13
8073 2.6734170433e-13
8074 2.6645352591e-13
8075 3.15303338994e-13
8076 3.15303338994e-13
8077 3.65929508916e-13
8078 3.66817687336e-13
8079 4.20108392518e-13
8080 4.20108392518e-13
8081 4.76951811379e-13
8082 4.76951811379e-13
8083 5.35571587079e-13
8084 5.34683408659e-13
8085 5.95079541199e-13
8086 5.9330318436e-13
8087 6.56363852158e-13
8088 6.54587495319e-13
8089 7.16759984698e-13
8090 7.14983627859e-13
8091 7.78932474077e-13
8092 7.77156117238e-13
8093 8.41104963456e-13
8094 8.38440428197e-13
8095 9.03277452835e-13
8096 9.00612917576e-13
8097 9.63673585375e-13
8098 9.61009050116e-13
8099 1.02495789633e-12
8100 1.02140518266e-12
8101 1.08357767203e-12
8102 1.08002495836e-12
8103 1.14042109089e-12
8104 1.13686837722e-12
8105 1.19548815292e-12
8106 1.19193543924e-12
8107 1.24700250126e-12
8108 1.244337966e-12
8109 1.29762867118e-12
8110 1.29496413592e-12
8111 1.34559030585e-12
8112 1.34203759217e-12
8113 1.38822286999e-12
8114 1.38467015631e-12
8115 1.42819089888e-12
8116 1.4246381852e-12
8117 1.46460621409e-12
8118 1.46105350041e-12
8119 1.49924517245e-12
8120 1.49391610194e-12
8121 1.52677870346e-12
8122 1.52322598979e-12
8123 1.55164769922e-12
8124 1.54809498554e-12
8125 1.57296398129e-12
8126 1.56852308919e-12
8127 1.58806301442e-12
8128 1.58362212233e-12
8129 1.6004975123e-12
8130 1.5960566202e-12
8131 1.60671476124e-12
8132 1.60316204756e-12
8133 1.6093792965e-12
8134 1.6049384044e-12
8135 1.60760293966e-12
8136 1.60316204756e-12
8137 1.6004975123e-12
8138 1.59516844178e-12
8139 1.58806301442e-12
8140 1.58362212233e-12
8141 1.57296398129e-12
8142 1.56852308919e-12
8143 1.55253587764e-12
8144 1.54987134238e-12
8145 1.52944323872e-12
8146 1.52500234663e-12
8147 1.50102152929e-12
8148 1.49746881561e-12
8149 1.46904710618e-12
8150 1.46549439251e-12
8151 1.4335199694e-12
8152 1.42819089888e-12
8153 1.39444011893e-12
8154 1.39177558367e-12
8155 1.35180755478e-12
8156 1.34914301952e-12
8157 1.30651045538e-12
8158 1.3029577417e-12
8159 1.25943699913e-12
8160 1.25499610704e-12
8161 1.20703447237e-12
8162 1.20525811553e-12
8163 1.15640830245e-12
8164 1.15285558877e-12
8165 1.10134124043e-12
8166 1.09690034833e-12
8167 1.04538599999e-12
8168 1.04272146473e-12
8169 9.88542581126e-13
8170 9.85878045867e-13
8171 9.29922805426e-13
8172 9.28146448587e-13
8173 8.71303029726e-13
8174 8.68638494467e-13
8175 8.12683254026e-13
8176 8.10018718767e-13
8177 7.52287121486e-13
8178 7.51398943066e-13
8179 6.95443702625e-13
8180 6.93667345786e-13
8181 6.36823926925e-13
8182 6.34159391666e-13
8183 5.80868686484e-13
8184 5.77315972805e-13
8185 5.24913446043e-13
8186 5.23137089203e-13
8187 4.70734562441e-13
8188 4.69846384021e-13
8189 4.18332035679e-13
8190 4.17443857259e-13
8191 3.68594044176e-13
8192 3.66817687336e-13
8193 3.20632409512e-13
8194 3.19744231092e-13
8195 2.75335310107e-13
8196 2.75335310107e-13
8197 2.33590924381e-13
8198 2.33590924381e-13
8199 1.94511073914e-13
8200 1.93622895495e-13
8201 1.58095758707e-13
8202 1.58095758707e-13
8203 1.25233157178e-13
8204 1.26121335597e-13
8205 9.59232693276e-14
8206 9.59232693276e-14
8207 7.28306304154e-14
8208 7.19424519957e-14
8209 4.97379915032e-14
8210 5.06261699229e-14
8211 3.28626015289e-14
8212 3.19744231092e-14
8213 1.86517468137e-14
8214 1.95399252334e-14
8215 7.9936057773e-15
8216 9.7699626167e-15
8217 3.5527136788e-15
8218 3.5527136788e-15
8219 1.7763568394e-15
8220 2.6645352591e-15
8221 4.4408920985e-15
8222 3.5527136788e-15
8223 9.7699626167e-15
8224 9.7699626167e-15
8225 1.86517468137e-14
8226 2.04281036531e-14
8227 3.37507799486e-14
8228 3.37507799486e-14
8229 5.24025267623e-14
8230 5.06261699229e-14
8231 7.19424519957e-14
8232 7.1054273576e-14
8233 9.50350909079e-14
8234 9.50350909079e-14
8235 1.22568621919e-13
8236 1.22568621919e-13
8237 1.52766688188e-13
8238 1.51878509769e-13
8239 1.84741111298e-13
8240 1.84741111298e-13
8241 2.21156426505e-13
8242 2.19380069666e-13
8243 2.58459920133e-13
8244 2.57571741713e-13
8245 2.975397706e-13
8246 2.975397706e-13
8247 3.39284156325e-13
8248 3.39284156325e-13
8249 3.82804898891e-13
8250 3.82804898891e-13
8251 4.27213819876e-13
8252 4.26325641456e-13
8253 4.7428727612e-13
8254 4.71622740861e-13
8255 5.18696197105e-13
8256 5.16919840265e-13
8257 5.64881474929e-13
8258 5.6399329651e-13
8259 6.11954931173e-13
8260 6.11066752754e-13
8261 6.59028387417e-13
8262 6.58140208998e-13
8263 7.06990022081e-13
8264 7.03437308402e-13
8265 7.51398943066e-13
8266 7.48734407807e-13
8267 7.95807864051e-13
8268 7.94031507212e-13
8269 8.39328606617e-13
8270 8.37552249777e-13
8271 8.81072992343e-13
8272 8.80184813923e-13
8273 9.22817378068e-13
8274 9.1926466439e-13
8275 9.61009050116e-13
8276 9.59232693276e-13
8277 9.98312543743e-13
8278 9.94759830064e-13
8279 1.03206332369e-12
8280 1.02851061001e-12
8281 1.06314956838e-12
8282 1.06048503312e-12
8283 1.09245945623e-12
8284 1.08979492097e-12
8285 1.1182166304e-12
8286 1.11732845198e-12
8287 1.14130926931e-12
8288 1.13864473406e-12
8289 1.16173737297e-12
8290 1.15818465929e-12
8291 1.17861276294e-12
8292 1.17594822768e-12
8293 1.19282361766e-12
8294 1.18927090398e-12
8295 1.20348175869e-12
8296 1.19992904501e-12
8297 1.20881082921e-12
8298 1.20614629395e-12
8299 1.21325172131e-12
8300 1.20969900763e-12
8301 1.21236354289e-12
8302 1.21058718605e-12
8303 1.20969900763e-12
8304 1.20703447237e-12
8305 1.20348175869e-12
8306 1.19992904501e-12
8307 1.19282361766e-12
8308 1.18927090398e-12
8309 1.17861276294e-12
8310 1.17594822768e-12
8311 1.16262555139e-12
8312 1.15907283771e-12
8313 1.14219744773e-12
8314 1.13953291248e-12
8315 1.12088116566e-12
8316 1.11555209514e-12
8317 1.09512399149e-12
8318 1.09068309939e-12
8319 1.06581410364e-12
8320 1.06314956838e-12
8321 1.03472785895e-12
8322 1.03295150211e-12
8323 1.00275343584e-12
8324 1.00008890058e-12
8325 9.66338120634e-13
8326 9.64561763794e-13
8327 9.29034627006e-13
8328 9.27258270167e-13
8329 8.90842954959e-13
8330 8.8906659812e-13
8331 8.49986747653e-13
8332 8.48210390814e-13
8333 8.08242361927e-13
8334 8.06466005088e-13
8335 7.66497976201e-13
8336 7.64721619362e-13
8337 7.22977233636e-13
8338 7.20312698377e-13
8339 6.77680134231e-13
8340 6.77680134231e-13
8341 6.34159391666e-13
8342 6.32383034826e-13
8343 5.89750470681e-13
8344 5.87974113841e-13
8345 5.46229728116e-13
8346 5.43565192856e-13
8347 5.01820807131e-13
8348 5.01820807131e-13
8349 4.59188242985e-13
8350 4.56523707726e-13
8351 4.16555678839e-13
8352 4.1566750042e-13
8353 3.75699471533e-13
8354 3.73923114694e-13
8355 3.34843264227e-13
8356 3.32178728968e-13
8357 2.9576341376e-13
8358 2.9576341376e-13
8359 2.59348098552e-13
8360 2.57571741713e-13
8361 2.24709140184e-13
8362 2.23820961764e-13
8363 1.91846538655e-13
8364 1.90958360236e-13
8365 1.60760293966e-13
8366 1.59872115546e-13
8367 1.32338584535e-13
8368 1.31450406116e-13
8369 1.06581410364e-13
8370 1.07469588784e-13
8371 8.34887714518e-14
8372 8.34887714518e-14
8373 6.39488462184e-14
8374 6.39488462184e-14
8375 4.61852778244e-14
8376 4.61852778244e-14
8377 3.01980662698e-14
8378 3.10862446895e-14
8379 1.86517468137e-14
8380 1.95399252334e-14
8381 1.06581410364e-14
8382 9.7699626167e-15
8383 4.4408920985e-15
8384 4.4408920985e-15
8385 1.7763568394e-15
8386 1.7763568394e-15
8387 2.6645352591e-15
8388 1.7763568394e-15
8389 4.4408920985e-15
8390 5.3290705182e-15
8391 1.15463194561e-14
8392 1.06581410364e-14
8393 1.95399252334e-14
8394 2.04281036531e-14
8395 3.28626015289e-14
8396 3.28626015289e-14
8397 4.61852778244e-14
8398 4.61852778244e-14
8399 6.48370246381e-14
8400 6.30606677987e-14
8401 8.26005930321e-14
8402 8.26005930321e-14
8403 1.03916875105e-13
8404 1.04805053525e-13
8405 1.27897692437e-13
8406 1.27009514017e-13
8407 1.54543045028e-13
8408 1.52766688188e-13
8409 1.81188397619e-13
8410 1.81188397619e-13
8411 2.10498285469e-13
8412 2.10498285469e-13
8413 2.41584530158e-13
8414 2.41584530158e-13
8415 2.73558953268e-13
8416 2.72670774848e-13
8417 3.07309733216e-13
8418 3.06421554797e-13
8419 3.41060513165e-13
8420 3.39284156325e-13
8421 3.74811293113e-13
8422 3.73923114694e-13
8423 4.10338429901e-13
8424 4.08562073062e-13
8425 4.4497738827e-13
8426 4.4497738827e-13
8427 4.81392703477e-13
8428 4.79616346638e-13
8429 5.15143483426e-13
8430 5.15143483426e-13
8431 5.50670620214e-13
8432 5.49782441794e-13
8433 5.86197757002e-13
8434 5.84421400163e-13
8435 6.18172180111e-13
8436 6.18172180111e-13
8437 6.5192296006e-13
8438 6.48370246381e-13
8439 6.8212102633e-13
8440 6.79456491071e-13
8441 7.1143091418e-13
8442 7.08766378921e-13
8443 7.38964445191e-13
8444 7.38076266771e-13
8445 7.66497976201e-13
8446 7.65609797782e-13
8447 7.92255150373e-13
8448 7.90478793533e-13
8449 8.14459610865e-13
8450 8.11795075606e-13
8451 8.34887714518e-13
8452 8.33111357679e-13
8453 8.54427639752e-13
8454 8.51763104492e-13
8455 8.71303029726e-13
8456 8.68638494467e-13
8457 8.84625706021e-13
8458 8.82849349182e-13
8459 8.96172025477e-13
8460 8.93507490218e-13
8461 9.05053809674e-13
8462 9.02389274415e-13
8463 9.10382880193e-13
8464 9.08606523353e-13
8465 9.14823772291e-13
8466 9.13047415452e-13
8467 9.15711950711e-13
8468 9.13047415452e-13
8469 9.14823772291e-13
8470 9.13047415452e-13
8471 9.10382880193e-13
8472 9.08606523353e-13
8473 9.05053809674e-13
8474 9.02389274415e-13
8475 8.97060203897e-13
8476 8.92619311799e-13
8477 8.83737527602e-13
8478 8.81072992343e-13
8479 8.70414851306e-13
8480 8.67750316047e-13
8481 8.55315818171e-13
8482 8.52651282912e-13
8483 8.35775892938e-13
8484 8.33999536098e-13
8485 8.16235967704e-13
8486 8.12683254026e-13
8487 7.93143328792e-13
8488 7.90478793533e-13
8489 7.6916251146e-13
8490 7.68274333041e-13
8491 7.42517158869e-13
8492 7.4162898045e-13
8493 7.15871806278e-13
8494 7.14983627859e-13
8495 6.87450096848e-13
8496 6.84785561589e-13
8497 6.57252030578e-13
8498 6.54587495319e-13
8499 6.26165785889e-13
8500 6.24389429049e-13
8501 5.94191362779e-13
8502 5.9152682752e-13
8503 5.6132876125e-13
8504 5.59552404411e-13
8505 5.28466159722e-13
8506 5.27577981302e-13
8507 4.95603558193e-13
8508 4.93827201353e-13
8509 4.61852778244e-13
8510 4.60964599824e-13
8511 4.28990176715e-13
8512 4.28101998295e-13
8513 3.95239396767e-13
8514 3.92574861507e-13
8515 3.60600438398e-13
8516 3.60600438398e-13
8517 3.30402372128e-13
8518 3.27737836869e-13
8519 2.98427949019e-13
8520 2.975397706e-13
8521 2.6734170433e-13
8522 2.6645352591e-13
8523 2.3803181648e-13
8524 2.3714363806e-13
8525 2.0872192863e-13
8526 2.0872192863e-13
8527 1.81188397619e-13
8528 1.82076576039e-13
8529 1.57207580287e-13
8530 1.56319401867e-13
8531 1.32338584535e-13
8532 1.32338584535e-13
8533 1.10134124043e-13
8534 1.10134124043e-13
8535 8.97060203897e-14
8536 8.881784197e-14
8537 7.19424519957e-14
8538 7.28306304154e-14
8539 5.50670620214e-14
8540 5.41788836017e-14
8541 3.99680288865e-14
8542 3.99680288865e-14
8543 2.84217094304e-14
8544 2.84217094304e-14
8545 1.95399252334e-14
8546 1.95399252334e-14
8547 1.06581410364e-14
8548 1.06581410364e-14
8549 5.3290705182e-15
8550 6.2172489379e-15
8551 2.6645352591e-15
8552 2.6645352591e-15
8553 1.7763568394e-15
8554 1.7763568394e-15
8555 3.5527136788e-15
8556 3.5527136788e-15
8557 6.2172489379e-15
8558 7.9936057773e-15
8559 1.33226762955e-14
8560 1.24344978758e-14
8561 2.04281036531e-14
8562 2.04281036531e-14
8563 3.01980662698e-14
8564 3.01980662698e-14
8565 4.17443857259e-14
8566 3.99680288865e-14
8567 5.59552404411e-14
8568 5.41788836017e-14
8569 7.1054273576e-14
8570 7.19424519957e-14
8571 8.79296635503e-14
8572 8.881784197e-14
8573 1.06581410364e-13
8574 1.06581410364e-13
8575 1.27009514017e-13
8576 1.27897692437e-13
8577 1.4921397451e-13
8578 1.4921397451e-13
8579 1.71418435002e-13
8580 1.71418435002e-13
8581 1.95399252334e-13
8582 1.94511073914e-13
8583 2.20268248086e-13
8584 2.19380069666e-13
8585 2.45137243837e-13
8586 2.45137243837e-13
8587 2.71782596428e-13
8588 2.70894418009e-13
8589 2.975397706e-13
8590 2.9665159218e-13
8591 3.2507330161e-13
8592 3.24185123191e-13
8593 3.51718654201e-13
8594 3.49942297362e-13
8595 3.77475828373e-13
8596 3.77475828373e-13
8597 4.04121180964e-13
8598 4.03233002544e-13
8599 4.29878355135e-13
8600 4.28101998295e-13
8601 4.55635529306e-13
8602 4.54747350886e-13
8603 4.79616346638e-13
8604 4.78728168218e-13
8605 5.0448534239e-13
8606 5.0359716397e-13
8607 5.26689802882e-13
8608 5.26689802882e-13
8609 5.48894263375e-13
8610 5.48006084955e-13
8611 5.70210545447e-13
8612 5.69322367028e-13
8613 5.88862292261e-13
8614 5.87974113841e-13
8615 6.08402217495e-13
8616 6.06625860655e-13
8617 6.24389429049e-13
8618 6.2172489379e-13
8619 6.39488462184e-13
8620 6.36823926925e-13
8621 6.5192296006e-13
8622 6.5014660322e-13
8623 6.63469279516e-13
8624 6.61692922677e-13
8625 6.73239242133e-13
8626 6.72351063713e-13
8627 6.8034466949e-13
8628 6.79456491071e-13
8629 6.86561918428e-13
8630 6.84785561589e-13
8631 6.90114632107e-13
8632 6.88338275268e-13
8633 6.92779167366e-13
8634 6.90114632107e-13
8635 6.91890988946e-13
8636 6.91002810527e-13
8637 6.90114632107e-13
8638 6.89226453687e-13
8639 6.85673740008e-13
8640 6.83897383169e-13
8641 6.8123284791e-13
8642 6.77680134231e-13
8643 6.73239242133e-13
8644 6.71462885293e-13
8645 6.63469279516e-13
8646 6.60804744257e-13
8647 6.5192296006e-13
8648 6.5103478164e-13
8649 6.39488462184e-13
8650 6.36823926925e-13
8651 6.25277607469e-13
8652 6.2172489379e-13
8653 6.08402217495e-13
8654 6.05737682235e-13
8655 5.89750470681e-13
8656 5.88862292261e-13
8657 5.71098723867e-13
8658 5.70210545447e-13
8659 5.52446977053e-13
8660 5.48894263375e-13
8661 5.29354338141e-13
8662 5.28466159722e-13
8663 5.07149877649e-13
8664 5.07149877649e-13
8665 4.84945417156e-13
8666 4.83169060317e-13
8667 4.60076421405e-13
8668 4.59188242985e-13
8669 4.35207425653e-13
8670 4.35207425653e-13
8671 4.11226608321e-13
8672 4.10338429901e-13
8673 3.8635761257e-13
8674 3.8635761257e-13
8675 3.62376795238e-13
8676 3.60600438398e-13
8677 3.36619621066e-13
8678 3.35731442647e-13
8679 3.11750625315e-13
8680 3.09086090056e-13
8681 2.85993451143e-13
8682 2.85105272724e-13
8683 2.61124455392e-13
8684 2.59348098552e-13
8685 2.3625545964e-13
8686 2.3714363806e-13
8687 2.13162820728e-13
8688 2.14050999148e-13
8689 1.89182003396e-13
8690 1.89182003396e-13
8691 1.67865721323e-13
8692 1.66977542904e-13
8693 1.4743761767e-13
8694 1.4743761767e-13
8695 1.27897692437e-13
8696 1.27009514017e-13
8697 1.09245945623e-13
8698 1.09245945623e-13
8699 9.23705556488e-14
8700 9.05941988094e-14
8701 7.63833440942e-14
8702 7.54951656745e-14
8703 6.12843109593e-14
8704 6.03961325396e-14
8705 4.70734562441e-14
8706 4.79616346638e-14
8707 3.5527136788e-14
8708 3.5527136788e-14
8709 2.6645352591e-14
8710 2.6645352591e-14
8711 1.7763568394e-14
8712 1.86517468137e-14
8713 1.15463194561e-14
8714 1.15463194561e-14
8715 6.2172489379e-15
8716 6.2172489379e-15
8717 2.6645352591e-15
8718 2.6645352591e-15
8719 1.7763568394e-15
8720 1.7763568394e-15
8721 1.7763568394e-15
8722 2.6645352591e-15
8723 3.5527136788e-15
8724 3.5527136788e-15
8725 7.9936057773e-15
8726 7.1054273576e-15
8727 1.24344978758e-14
8728 1.33226762955e-14
8729 1.86517468137e-14
8730 1.95399252334e-14
8731 2.6645352591e-14
8732 2.84217094304e-14
8733 3.81916720471e-14
8734 3.73034936274e-14
8735 4.88498130835e-14
8736 4.88498130835e-14
8737 6.12843109593e-14
8738 5.95079541199e-14
8739 7.37188088351e-14
8740 7.54951656745e-14
8741 9.05941988094e-14
8742 8.97060203897e-14
8743 1.05693231944e-13
8744 1.04805053525e-13
8745 1.22568621919e-13
8746 1.21680443499e-13
8747 1.39444011893e-13
8748 1.39444011893e-13
8749 1.58095758707e-13
8750 1.57207580287e-13
8751 1.7674750552e-13
8752 1.7674750552e-13
8753 1.96287430754e-13
8754 1.95399252334e-13
8755 2.15827355987e-13
8756 2.15827355987e-13
8757 2.3625545964e-13
8758 2.35367281221e-13
8759 2.55795384874e-13
8760 2.54907206454e-13
8761 2.76223488527e-13
8762 2.76223488527e-13
8763 2.975397706e-13
8764 2.9576341376e-13
8765 3.17079695833e-13
8766 3.16191517413e-13
8767 3.35731442647e-13
8768 3.34843264227e-13
8769 3.5438318946e-13
8770 3.53495011041e-13
8771 3.73034936274e-13
8772 3.71258579435e-13
8773 3.90798504668e-13
8774 3.89910326248e-13
8775 4.07673894642e-13
8776 4.07673894642e-13
8777 4.24549284617e-13
8778 4.23661106197e-13
8779 4.37871960912e-13
8780 4.37871960912e-13
8781 4.53859172467e-13
8782 4.52082815627e-13
8783 4.67181848762e-13
8784 4.66293670343e-13
8785 4.78728168218e-13
8786 4.76951811379e-13
8787 4.89386309255e-13
8788 4.86721773996e-13
8789 4.97379915032e-13
8790 4.95603558193e-13
8791 5.06261699229e-13
8792 5.05373520809e-13
8793 5.13367126587e-13
8794 5.11590769747e-13
8795 5.17808018685e-13
8796 5.16919840265e-13
8797 5.21360732364e-13
8798 5.20472553944e-13
8799 5.23137089203e-13
8800 5.22248910784e-13
8801 5.24025267623e-13
8802 5.21360732364e-13
8803 5.24025267623e-13
8804 5.22248910784e-13
8805 5.20472553944e-13
8806 5.20472553944e-13
8807 5.16919840265e-13
8808 5.15143483426e-13
8809 5.11590769747e-13
8810 5.10702591328e-13
8811 5.05373520809e-13
8812 5.0448534239e-13
8813 4.98268093452e-13
8814 4.96491736612e-13
8815 4.88498130835e-13
8816 4.87609952415e-13
8817 4.76951811379e-13
8818 4.76063632959e-13
8819 4.65405491923e-13
8820 4.65405491923e-13
8821 4.54747350886e-13
8822 4.51194637208e-13
8823 4.39648317752e-13
8824 4.37871960912e-13
8825 4.24549284617e-13
8826 4.24549284617e-13
8827 4.08562073062e-13
8828 4.07673894642e-13
8829 3.91686683088e-13
8830 3.91686683088e-13
8831 3.74811293113e-13
8832 3.73923114694e-13
8833 3.57935903139e-13
8834 3.561595463e-13
8835 3.39284156325e-13
8836 3.39284156325e-13
8837 3.21520587931e-13
8838 3.20632409512e-13
8839 3.02868841118e-13
8840 3.01092484278e-13
8841 2.82440737465e-13
8842 2.81552559045e-13
8843 2.63788990651e-13
8844 2.62012633812e-13
8845 2.44249065418e-13
8846 2.43360886998e-13
8847 2.24709140184e-13
8848 2.24709140184e-13
8849 2.0605739337e-13
8850 2.0605739337e-13
8851 1.89182003396e-13
8852 1.86517468137e-13
8853 1.69642078163e-13
8854 1.70530256582e-13
8855 1.52766688188e-13
8856 1.50990331349e-13
8857 1.35003119794e-13
8858 1.35891298214e-13
8859 1.1901590824e-13
8860 1.1901590824e-13
8861 1.04805053525e-13
8862 1.04805053525e-13
8863 8.97060203897e-14
8864 8.97060203897e-14
8865 7.54951656745e-14
8866 7.54951656745e-14
8867 6.30606677987e-14
8868 6.2172489379e-14
8869 5.15143483426e-14
8870 5.06261699229e-14
8871 4.08562073062e-14
8872 3.99680288865e-14
8873 3.19744231092e-14
8874 3.19744231092e-14
8875 2.39808173319e-14
8876 2.39808173319e-14
8877 1.59872115546e-14
8878 1.7763568394e-14
8879 1.15463194561e-14
8880 1.06581410364e-14
8881 7.1054273576e-15
8882 6.2172489379e-15
8883 4.4408920985e-15
8884 4.4408920985e-15
8885 2.6645352591e-15
8886 2.6645352591e-15
8887 8.881784197e-16
8888 8.881784197e-16
8889 2.6645352591e-15
8890 1.7763568394e-15
8891 4.4408920985e-15
8892 4.4408920985e-15
8893 7.1054273576e-15
8894 7.9936057773e-15
8895 1.24344978758e-14
8896 1.24344978758e-14
8897 1.95399252334e-14
8898 1.7763568394e-14
8899 2.39808173319e-14
8900 2.6645352591e-14
8901 3.28626015289e-14
8902 3.28626015289e-14
8903 4.17443857259e-14
8904 4.17443857259e-14
8905 5.24025267623e-14
8906 5.24025267623e-14
8907 6.2172489379e-14
8908 6.30606677987e-14
8909 7.46069872548e-14
8910 7.28306304154e-14
8911 8.70414851306e-14
8912 8.61533067109e-14
8913 1.01252339846e-13
8914 9.94759830064e-14
8915 1.13686837722e-13
8916 1.12798659302e-13
8917 1.26121335597e-13
8918 1.27009514017e-13
8919 1.42108547152e-13
8920 1.42108547152e-13
8921 1.56319401867e-13
8922 1.56319401867e-13
8923 1.69642078163e-13
8924 1.70530256582e-13
8925 1.86517468137e-13
8926 1.86517468137e-13
8927 2.02504679692e-13
8928 2.01616501272e-13
8929 2.16715534407e-13
8930 2.16715534407e-13
8931 2.32702745961e-13
8932 2.31814567542e-13
8933 2.46025422257e-13
8934 2.46025422257e-13
8935 2.61124455392e-13
8936 2.61124455392e-13
8937 2.75335310107e-13
8938 2.76223488527e-13
8939 2.90434343242e-13
8940 2.88657986403e-13
8941 3.02868841118e-13
8942 3.01092484278e-13
8943 3.15303338994e-13
8944 3.14415160574e-13
8945 3.27737836869e-13
8946 3.2596148003e-13
8947 3.39284156325e-13
8948 3.37507799486e-13
8949 3.49054118942e-13
8950 3.46389583683e-13
8951 3.58824081559e-13
8952 3.561595463e-13
8953 3.66817687336e-13
8954 3.65929508916e-13
8955 3.73034936274e-13
8956 3.73923114694e-13
8957 3.80140363632e-13
8958 3.78364006792e-13
8959 3.8546943415e-13
8960 3.8458125573e-13
8961 3.90798504668e-13
8962 3.89910326248e-13
8963 3.94351218347e-13
8964 3.93463039927e-13
8965 3.95239396767e-13
8966 3.94351218347e-13
8967 3.97015753606e-13
8968 3.97015753606e-13
8969 3.97015753606e-13
8970 3.96127575186e-13
8971 3.95239396767e-13
8972 3.94351218347e-13
8973 3.93463039927e-13
8974 3.91686683088e-13
8975 3.89022147829e-13
8976 3.89022147829e-13
8977 3.8546943415e-13
8978 3.8369307731e-13
8979 3.79252185212e-13
8980 3.77475828373e-13
8981 3.72146757854e-13
8982 3.73034936274e-13
8983 3.65041330497e-13
8984 3.64153152077e-13
8985 3.57935903139e-13
8986 3.5527136788e-13
8987 3.48165940522e-13
8988 3.46389583683e-13
8989 3.37507799486e-13
8990 3.37507799486e-13
8991 3.2684965845e-13
8992 3.2684965845e-13
8993 3.16191517413e-13
8994 3.13526982154e-13
8995 3.02868841118e-13
8996 3.01980662698e-13
8997 2.90434343242e-13
8998 2.90434343242e-13
8999 2.77999845366e-13
9000 2.76223488527e-13
9001 2.63788990651e-13
9002 2.63788990651e-13
9003 2.49578135936e-13
9004 2.48689957516e-13
9005 2.35367281221e-13
9006 2.34479102801e-13
9007 2.21156426505e-13
9008 2.21156426505e-13
9009 2.0783375021e-13
9010 2.05169214951e-13
9011 1.92734717075e-13
9012 1.91846538655e-13
9013 1.7852386236e-13
9014 1.7763568394e-13
9015 1.63424829225e-13
9016 1.62536650805e-13
9017 1.50102152929e-13
9018 1.4832579609e-13
9019 1.35891298214e-13
9020 1.35891298214e-13
9021 1.22568621919e-13
9022 1.22568621919e-13
9023 1.09245945623e-13
9024 1.10134124043e-13
9025 9.68114477473e-14
9026 9.68114477473e-14
9027 8.61533067109e-14
9028 8.43769498715e-14
9029 7.28306304154e-14
9030 7.37188088351e-14
9031 6.30606677987e-14
9032 6.30606677987e-14
9033 5.3290705182e-14
9034 5.24025267623e-14
9035 4.35207425653e-14
9036 4.26325641456e-14
9037 3.5527136788e-14
9038 3.46389583683e-14
9039 2.6645352591e-14
9040 2.75335310107e-14
9041 2.22044604925e-14
9042 2.04281036531e-14
9043 1.59872115546e-14
9044 1.50990331349e-14
9045 1.06581410364e-14
9046 1.06581410364e-14
9047 6.2172489379e-15
9048 6.2172489379e-15
9049 4.4408920985e-15
9050 4.4408920985e-15
9051 2.6645352591e-15
9052 2.6645352591e-15
9053 1.7763568394e-15
9054 1.7763568394e-15
9055 1.7763568394e-15
9056 1.7763568394e-15
9057 3.5527136788e-15
9058 3.5527136788e-15
9059 5.3290705182e-15
9060 6.2172489379e-15
9061 7.9936057773e-15
9062 7.9936057773e-15
9063 1.24344978758e-14
9064 1.24344978758e-14
9065 1.7763568394e-14
9066 1.68753899743e-14
9067 2.22044604925e-14
9068 2.22044604925e-14
9069 2.84217094304e-14
9070 2.93098878501e-14
9071 3.5527136788e-14
9072 3.46389583683e-14
9073 4.35207425653e-14
9074 4.4408920985e-14
9075 5.15143483426e-14
9076 5.06261699229e-14
9077 6.12843109593e-14
9078 6.12843109593e-14
9079 7.1054273576e-14
9080 7.1054273576e-14
9081 8.17124146124e-14
9082 8.08242361927e-14
9083 9.23705556488e-14
9084 9.23705556488e-14
9085 1.02140518266e-13
9086 1.03028696685e-13
9087 1.12798659302e-13
9088 1.13686837722e-13
9089 1.26121335597e-13
9090 1.24344978758e-13
9091 1.36779476634e-13
9092 1.35891298214e-13
9093 1.4743761767e-13
9094 1.4832579609e-13
9095 1.59872115546e-13
9096 1.58095758707e-13
9097 1.70530256582e-13
9098 1.71418435002e-13
9099 1.82076576039e-13
9100 1.82076576039e-13
9101 1.92734717075e-13
9102 1.91846538655e-13
9103 2.05169214951e-13
9104 2.03392858111e-13
9105 2.15827355987e-13
9106 2.14050999148e-13
9107 2.24709140184e-13
9108 2.23820961764e-13
9109 2.35367281221e-13
9110 2.34479102801e-13
9111 2.44249065418e-13
9112 2.44249065418e-13
9113 2.52242671195e-13
9114 2.52242671195e-13
9115 2.61124455392e-13
9116 2.60236276972e-13
9117 2.68229882749e-13
9118 2.6734170433e-13
9119 2.74447131687e-13
9120 2.74447131687e-13
9121 2.81552559045e-13
9122 2.79776202206e-13
9123 2.86881629563e-13
9124 2.85993451143e-13
9125 2.91322521662e-13
9126 2.89546164822e-13
9127 2.9487523534e-13
9128 2.93987056921e-13
9129 2.98427949019e-13
9130 2.9487523534e-13
9131 2.99316127439e-13
9132 2.99316127439e-13
9133 3.00204305859e-13
9134 3.00204305859e-13
9135 3.01092484278e-13
9136 2.99316127439e-13
9137 3.01092484278e-13
9138 3.00204305859e-13
9139 2.99316127439e-13
9140 2.98427949019e-13
9141 2.9665159218e-13
9142 2.9665159218e-13
9143 2.93987056921e-13
9144 2.93987056921e-13
9145 2.90434343242e-13
9146 2.88657986403e-13
9147 2.85105272724e-13
9148 2.85105272724e-13
9149 2.80664380625e-13
9150 2.79776202206e-13
9151 2.72670774848e-13
9152 2.73558953268e-13
9153 2.68229882749e-13
9154 2.6734170433e-13
9155 2.61124455392e-13
9156 2.59348098552e-13
9157 2.53130849615e-13
9158 2.52242671195e-13
9159 2.43360886998e-13
9160 2.42472708578e-13
9161 2.34479102801e-13
9162 2.32702745961e-13
9163 2.25597318604e-13
9164 2.23820961764e-13
9165 2.15827355987e-13
9166 2.14939177567e-13
9167 2.05169214951e-13
9168 2.05169214951e-13
9169 1.94511073914e-13
9170 1.93622895495e-13
9171 1.83852932878e-13
9172 1.82964754458e-13
9173 1.73194791842e-13
9174 1.73194791842e-13
9175 1.62536650805e-13
9176 1.61648472385e-13
9177 1.51878509769e-13
9178 1.50990331349e-13
9179 1.39444011893e-13
9180 1.40332190313e-13
9181 1.30562227696e-13
9182 1.29674049276e-13
9183 1.1812772982e-13
9184 1.1812772982e-13
9185 1.08357767203e-13
9186 1.07469588784e-13
9187 9.7699626167e-14
9188 9.85878045867e-14
9189 8.79296635503e-14
9190 8.70414851306e-14
9191 7.72715225139e-14
9192 7.72715225139e-14
9193 6.92779167366e-14
9194 6.92779167366e-14
9195 6.03961325396e-14
9196 6.03961325396e-14
9197 5.15143483426e-14
9198 5.24025267623e-14
9199 4.35207425653e-14
9200 4.4408920985e-14
9201 3.64153152077e-14
9202 3.73034936274e-14
9203 2.93098878501e-14
9204 2.93098878501e-14
9205 2.30926389122e-14
9206 2.48689957516e-14
9207 2.04281036531e-14
9208 1.95399252334e-14
9209 1.42108547152e-14
9210 1.33226762955e-14
9211 1.06581410364e-14
9212 1.06581410364e-14
9213 7.1054273576e-15
9214 7.1054273576e-15
9215 5.3290705182e-15
9216 4.4408920985e-15
9217 2.6645352591e-15
9218 2.6645352591e-15
9219 2.6645352591e-15
9220 2.6645352591e-15
9221 1.7763568394e-15
9222 8.881784197e-16
9223 2.6645352591e-15
9224 8.881784197e-16
9225 4.4408920985e-15
9226 3.5527136788e-15
9227 5.3290705182e-15
9228 5.3290705182e-15
9229 7.9936057773e-15
9230 7.1054273576e-15
9231 1.15463194561e-14
9232 1.15463194561e-14
9233 1.50990331349e-14
9234 1.50990331349e-14
9235 1.95399252334e-14
9236 2.04281036531e-14
9237 2.48689957516e-14
9238 2.57571741713e-14
9239 3.10862446895e-14
9240 3.01980662698e-14
9241 3.73034936274e-14
9242 3.64153152077e-14
9243 4.35207425653e-14
9244 4.4408920985e-14
9245 5.06261699229e-14
9246 5.06261699229e-14
9247 5.77315972805e-14
9248 5.86197757002e-14
9249 6.66133814775e-14
9250 6.57252030578e-14
9251 7.28306304154e-14
9252 7.37188088351e-14
9253 8.17124146124e-14
9254 8.17124146124e-14
9255 9.05941988094e-14
9256 9.05941988094e-14
9257 9.94759830064e-14
9258 1.00364161426e-13
9259 1.09245945623e-13
9260 1.06581410364e-13
9261 1.172395514e-13
9262 1.172395514e-13
9263 1.26121335597e-13
9264 1.26121335597e-13
9265 1.34114941375e-13
9266 1.34114941375e-13
9267 1.43884903991e-13
9268 1.42996725572e-13
9269 1.51878509769e-13
9270 1.50102152929e-13
9271 1.58983937126e-13
9272 1.58983937126e-13
9273 1.67865721323e-13
9274 1.66977542904e-13
9275 1.74971148681e-13
9276 1.74082970261e-13
9277 1.82076576039e-13
9278 1.81188397619e-13
9279 1.88293824976e-13
9280 1.89182003396e-13
9281 1.94511073914e-13
9282 1.94511073914e-13
9283 2.00728322852e-13
9284 2.00728322852e-13
9285 2.0783375021e-13
9286 2.05169214951e-13
9287 2.11386463889e-13
9288 2.10498285469e-13
9289 2.15827355987e-13
9290 2.14939177567e-13
9291 2.20268248086e-13
9292 2.18491891246e-13
9293 2.22932783345e-13
9294 2.21156426505e-13
9295 2.25597318604e-13
9296 2.23820961764e-13
9297 2.26485497024e-13
9298 2.25597318604e-13
9299 2.28261853863e-13
9300 2.27373675443e-13
9301 2.28261853863e-13
9302 2.27373675443e-13
9303 2.30038210702e-13
9304 2.27373675443e-13
9305 2.27373675443e-13
9306 2.27373675443e-13
9307 2.27373675443e-13
9308 2.25597318604e-13
9309 2.22932783345e-13
9310 2.23820961764e-13
9311 2.21156426505e-13
9312 2.21156426505e-13
9313 2.18491891246e-13
9314 2.18491891246e-13
9315 2.14939177567e-13
9316 2.14050999148e-13
9317 2.10498285469e-13
9318 2.09610107049e-13
9319 2.05169214951e-13
9320 2.04281036531e-13
9321 1.99840144433e-13
9322 1.99840144433e-13
9323 1.94511073914e-13
9324 1.93622895495e-13
9325 1.87405646557e-13
9326 1.88293824976e-13
9327 1.81188397619e-13
9328 1.80300219199e-13
9329 1.75859327101e-13
9330 1.74082970261e-13
9331 1.67865721323e-13
9332 1.67865721323e-13
9333 1.59872115546e-13
9334 1.58983937126e-13
9335 1.51878509769e-13
9336 1.50990331349e-13
9337 1.43884903991e-13
9338 1.43884903991e-13
9339 1.35891298214e-13
9340 1.35003119794e-13
9341 1.27009514017e-13
9342 1.26121335597e-13
9343 1.1990408666e-13
9344 1.1812772982e-13
9345 1.10134124043e-13
9346 1.11022302463e-13
9347 1.02140518266e-13
9348 1.03028696685e-13
9349 9.41469124882e-14
9350 9.41469124882e-14
9351 8.61533067109e-14
9352 8.61533067109e-14
9353 7.81597009336e-14
9354 7.81597009336e-14
9355 7.01660951563e-14
9356 7.01660951563e-14
9357 6.30606677987e-14
9358 6.39488462184e-14
9359 5.59552404411e-14
9360 5.50670620214e-14
9361 4.97379915032e-14
9362 4.88498130835e-14
9363 4.26325641456e-14
9364 4.26325641456e-14
9365 3.5527136788e-14
9366 3.64153152077e-14
9367 3.10862446895e-14
9368 3.10862446895e-14
9369 2.48689957516e-14
9370 2.48689957516e-14
9371 2.04281036531e-14
9372 2.04281036531e-14
9373 1.68753899743e-14
9374 1.68753899743e-14
9375 1.33226762955e-14
9376 1.24344978758e-14
9377 9.7699626167e-15
9378 9.7699626167e-15
9379 6.2172489379e-15
9380 7.1054273576e-15
9381 4.4408920985e-15
9382 5.3290705182e-15
9383 2.6645352591e-15
9384 3.5527136788e-15
9385 2.6645352591e-15
9386 1.7763568394e-15
9387 2.6645352591e-15
9388 1.7763568394e-15
9389 2.6645352591e-15
9390 2.6645352591e-15
9391 2.6645352591e-15
9392 1.7763568394e-15
9393 3.5527136788e-15
9394 3.5527136788e-15
9395 5.3290705182e-15
9396 5.3290705182e-15
9397 7.1054273576e-15
9398 7.9936057773e-15
9399 1.15463194561e-14
9400 1.06581410364e-14
9401 1.42108547152e-14
9402 1.33226762955e-14
9403 1.86517468137e-14
9404 1.7763568394e-14
9405 2.13162820728e-14
9406 2.04281036531e-14
9407 2.48689957516e-14
9408 2.57571741713e-14
9409 3.19744231092e-14
9410 3.10862446895e-14
9411 3.46389583683e-14
9412 3.73034936274e-14
9413 4.26325641456e-14
9414 4.17443857259e-14
9415 4.61852778244e-14
9416 4.70734562441e-14
9417 5.3290705182e-14
9418 5.24025267623e-14
9419 6.03961325396e-14
9420 5.95079541199e-14
9421 6.66133814775e-14
9422 6.66133814775e-14
9423 7.28306304154e-14
9424 7.28306304154e-14
9425 7.90478793533e-14
9426 7.9936057773e-14
9427 8.61533067109e-14
9428 8.52651282912e-14
9429 9.23705556488e-14
9430 9.23705556488e-14
9431 9.85878045867e-14
9432 9.85878045867e-14
9433 1.04805053525e-13
9434 1.05693231944e-13
9435 1.11910480882e-13
9436 1.12798659302e-13
9437 1.1901590824e-13
9438 1.1812772982e-13
9439 1.25233157178e-13
9440 1.25233157178e-13
9441 1.30562227696e-13
9442 1.29674049276e-13
9443 1.36779476634e-13
9444 1.35891298214e-13
9445 1.42108547152e-13
9446 1.40332190313e-13
9447 1.45661260831e-13
9448 1.46549439251e-13
9449 1.50990331349e-13
9450 1.4921397451e-13
9451 1.56319401867e-13
9452 1.54543045028e-13
9453 1.58983937126e-13
9454 1.58095758707e-13
9455 1.61648472385e-13
9456 1.61648472385e-13
9457 1.65201186064e-13
9458 1.65201186064e-13
9459 1.67865721323e-13
9460 1.67865721323e-13
9461 1.70530256582e-13
9462 1.70530256582e-13
9463 1.71418435002e-13
9464 1.73194791842e-13
9465 1.73194791842e-13
9466 1.72306613422e-13
9467 1.74082970261e-13
9468 1.72306613422e-13
9469 1.74082970261e-13
9470 1.73194791842e-13
9471 1.73194791842e-13
9472 1.73194791842e-13
9473 1.71418435002e-13
9474 1.72306613422e-13
9475 1.71418435002e-13
9476 1.71418435002e-13
9477 1.69642078163e-13
9478 1.68753899743e-13
9479 1.66977542904e-13
9480 1.66089364484e-13
9481 1.64313007645e-13
9482 1.64313007645e-13
9483 1.60760293966e-13
9484 1.61648472385e-13
9485 1.58095758707e-13
9486 1.58983937126e-13
9487 1.52766688188e-13
9488 1.54543045028e-13
9489 1.50102152929e-13
9490 1.50102152929e-13
9491 1.45661260831e-13
9492 1.44773082411e-13
9493 1.40332190313e-13
9494 1.40332190313e-13
9495 1.35891298214e-13
9496 1.35003119794e-13
9497 1.29674049276e-13
9498 1.28785870857e-13
9499 1.24344978758e-13
9500 1.24344978758e-13
9501 1.172395514e-13
9502 1.1901590824e-13
9503 1.11910480882e-13
9504 1.11910480882e-13
9505 1.06581410364e-13
9506 1.06581410364e-13
9507 9.94759830064e-14
9508 9.85878045867e-14
9509 9.50350909079e-14
9510 9.50350909079e-14
9511 8.79296635503e-14
9512 8.70414851306e-14
9513 8.08242361927e-14
9514 8.08242361927e-14
9515 7.37188088351e-14
9516 7.46069872548e-14
9517 6.92779167366e-14
9518 6.92779167366e-14
9519 6.30606677987e-14
9520 6.30606677987e-14
9521 5.59552404411e-14
9522 5.68434188608e-14
9523 5.06261699229e-14
9524 5.06261699229e-14
9525 4.52970994047e-14
9526 4.52970994047e-14
9527 4.08562073062e-14
9528 3.99680288865e-14
9529 3.46389583683e-14
9530 3.5527136788e-14
9531 3.19744231092e-14
9532 3.10862446895e-14
9533 2.57571741713e-14
9534 2.6645352591e-14
9535 2.13162820728e-14
9536 2.13162820728e-14
9537 1.86517468137e-14
9538 1.7763568394e-14
9539 1.42108547152e-14
9540 1.33226762955e-14
9541 1.15463194561e-14
9542 1.06581410364e-14
9543 8.881784197e-15
9544 8.881784197e-15
9545 7.1054273576e-15
9546 6.2172489379e-15
9547 4.4408920985e-15
9548 4.4408920985e-15
9549 4.4408920985e-15
9550 2.6645352591e-15
9551 2.6645352591e-15
9552 1.7763568394e-15
9553 8.881784197e-16
9554 1.7763568394e-15
9555 1.7763568394e-15
9556 8.881784197e-16
9557 0.0
9558 2.6645352591e-15
9559 2.6645352591e-15
9560 2.6645352591e-15
9561 3.5527136788e-15
9562 3.5527136788e-15
9563 7.1054273576e-15
9564 4.4408920985e-15
9565 7.1054273576e-15
9566 7.9936057773e-15
9567 8.881784197e-15
9568 1.06581410364e-14
9569 1.24344978758e-14
9570 1.24344978758e-14
9571 1.50990331349e-14
9572 1.50990331349e-14
9573 1.7763568394e-14
9574 1.95399252334e-14
9575 2.22044604925e-14
9576 2.22044604925e-14
9577 2.57571741713e-14
9578 2.6645352591e-14
9579 3.01980662698e-14
9580 3.01980662698e-14
9581 3.37507799486e-14
9582 3.37507799486e-14
9583 3.90798504668e-14
9584 3.81916720471e-14
9585 4.35207425653e-14
9586 4.26325641456e-14
9587 4.88498130835e-14
9588 4.88498130835e-14
9589 5.3290705182e-14
9590 5.41788836017e-14
9591 5.77315972805e-14
9592 5.95079541199e-14
9593 6.30606677987e-14
9594 6.30606677987e-14
9595 6.92779167366e-14
9596 6.75015598972e-14
9597 7.28306304154e-14
9598 7.28306304154e-14
9599 7.90478793533e-14
9600 7.72715225139e-14
9601 8.34887714518e-14
9602 8.26005930321e-14
9603 8.881784197e-14
9604 8.881784197e-14
9605 9.14823772291e-14
9606 9.23705556488e-14
9607 9.7699626167e-14
9608 9.68114477473e-14
9609 1.01252339846e-13
9610 1.02140518266e-13
9611 1.05693231944e-13
9612 1.04805053525e-13
9613 1.10134124043e-13
9614 1.09245945623e-13
9615 1.12798659302e-13
9616 1.11910480882e-13
9617 1.16351372981e-13
9618 1.16351372981e-13
9619 1.1901590824e-13
9620 1.1990408666e-13
9621 1.21680443499e-13
9622 1.21680443499e-13
9623 1.25233157178e-13
9624 1.24344978758e-13
9625 1.27897692437e-13
9626 1.26121335597e-13
9627 1.27897692437e-13
9628 1.27897692437e-13
9629 1.30562227696e-13
9630 1.28785870857e-13
9631 1.30562227696e-13
9632 1.30562227696e-13
9633 1.32338584535e-13
9634 1.31450406116e-13
9635 1.33226762955e-13
9636 1.31450406116e-13
9637 1.31450406116e-13
9638 1.31450406116e-13
9639 1.31450406116e-13
9640 1.30562227696e-13
9641 1.29674049276e-13
9642 1.30562227696e-13
9643 1.29674049276e-13
9644 1.30562227696e-13
9645 1.27897692437e-13
9646 1.27897692437e-13
9647 1.27009514017e-13
9648 1.25233157178e-13
9649 1.23456800338e-13
9650 1.23456800338e-13
9651 1.21680443499e-13
9652 1.21680443499e-13
9653 1.1812772982e-13
9654 1.1901590824e-13
9655 1.15463194561e-13
9656 1.15463194561e-13
9657 1.13686837722e-13
9658 1.11910480882e-13
9659 1.07469588784e-13
9660 1.08357767203e-13
9661 1.04805053525e-13
9662 1.04805053525e-13
9663 1.00364161426e-13
9664 1.00364161426e-13
9665 9.7699626167e-14
9666 9.68114477473e-14
9667 9.23705556488e-14
9668 9.23705556488e-14
9669 8.70414851306e-14
9670 8.79296635503e-14
9671 8.34887714518e-14
9672 8.34887714518e-14
9673 7.90478793533e-14
9674 7.90478793533e-14
9675 7.28306304154e-14
9676 7.28306304154e-14
9677 7.01660951563e-14
9678 6.92779167366e-14
9679 6.48370246381e-14
9680 6.39488462184e-14
9681 5.95079541199e-14
9682 5.86197757002e-14
9683 5.41788836017e-14
9684 5.41788836017e-14
9685 4.88498130835e-14
9686 4.97379915032e-14
9687 4.52970994047e-14
9688 4.61852778244e-14
9689 4.08562073062e-14
9690 4.08562073062e-14
9691 3.81916720471e-14
9692 3.5527136788e-14
9693 3.28626015289e-14
9694 3.28626015289e-14
9695 2.93098878501e-14
9696 2.84217094304e-14
9697 2.39808173319e-14
9698 2.48689957516e-14
9699 2.22044604925e-14
9700 2.13162820728e-14
9701 1.86517468137e-14
9702 1.86517468137e-14
9703 1.59872115546e-14
9704 1.50990331349e-14
9705 1.33226762955e-14
9706 1.24344978758e-14
9707 1.06581410364e-14
9708 1.06581410364e-14
9709 9.7699626167e-15
9710 7.9936057773e-15
9711 6.2172489379e-15
9712 6.2172489379e-15
9713 4.4408920985e-15
9714 3.5527136788e-15
9715 3.5527136788e-15
9716 3.5527136788e-15
9717 3.5527136788e-15
9718 2.6645352591e-15
9719 1.7763568394e-15
9720 1.7763568394e-15
9721 1.7763568394e-15
9722 1.7763568394e-15
9723 1.7763568394e-15
9724 1.7763568394e-15
9725 2.6645352591e-15
9726 1.7763568394e-15
9727 2.6645352591e-15
9728 3.5527136788e-15
9729 4.4408920985e-15
9730 4.4408920985e-15
9731 5.3290705182e-15
9732 4.4408920985e-15
9733 6.2172489379e-15
9734 6.2172489379e-15
9735 9.7699626167e-15
9736 8.881784197e-15
9737 1.06581410364e-14
9738 1.15463194561e-14
9739 1.24344978758e-14
9740 1.33226762955e-14
9741 1.59872115546e-14
9742 1.59872115546e-14
9743 1.7763568394e-14
9744 1.7763568394e-14
9745 2.13162820728e-14
9746 2.13162820728e-14
9747 2.48689957516e-14
9748 2.57571741713e-14
9749 2.75335310107e-14
9750 2.84217094304e-14
9751 3.10862446895e-14
9752 3.19744231092e-14
9753 3.64153152077e-14
9754 3.5527136788e-14
9755 3.90798504668e-14
9756 3.99680288865e-14
9757 4.35207425653e-14
9758 4.26325641456e-14
9759 4.70734562441e-14
9760 4.61852778244e-14
9761 5.06261699229e-14
9762 5.06261699229e-14
9763 5.50670620214e-14
9764 5.50670620214e-14
9765 5.86197757002e-14
9766 5.86197757002e-14
9767 6.2172489379e-14
9768 6.12843109593e-14
9769 6.57252030578e-14
9770 6.48370246381e-14
9771 6.92779167366e-14
9772 6.92779167366e-14
9773 7.19424519957e-14
9774 7.28306304154e-14
9775 7.54951656745e-14
9776 7.54951656745e-14
9777 7.90478793533e-14
9778 7.90478793533e-14
9779 8.17124146124e-14
9780 8.17124146124e-14
9781 8.52651282912e-14
9782 8.52651282912e-14
9783 8.79296635503e-14
9784 8.70414851306e-14
9785 9.05941988094e-14
9786 9.14823772291e-14
9787 9.32587340685e-14
9788 9.32587340685e-14
9789 9.50350909079e-14
9790 9.50350909079e-14
9791 9.68114477473e-14
9792 9.59232693276e-14
9793 9.7699626167e-14
9794 9.68114477473e-14
9795 9.94759830064e-14
9796 9.85878045867e-14
9797 1.00364161426e-13
9798 9.94759830064e-14
9799 1.01252339846e-13
9800 1.00364161426e-13
9801 1.00364161426e-13
9802 1.00364161426e-13
9803 1.02140518266e-13
9804 1.00364161426e-13
9805 9.94759830064e-14
9806 1.00364161426e-13
9807 1.01252339846e-13
9808 9.94759830064e-14
9809 9.94759830064e-14
9810 9.85878045867e-14
9811 9.85878045867e-14
9812 9.7699626167e-14
9813 9.59232693276e-14
9814 9.7699626167e-14
9815 9.68114477473e-14
9816 9.59232693276e-14
9817 9.41469124882e-14
9818 9.41469124882e-14
9819 9.23705556488e-14
9820 9.14823772291e-14
9821 8.97060203897e-14
9822 8.97060203897e-14
9823 8.70414851306e-14
9824 8.79296635503e-14
9825 8.34887714518e-14
9826 8.43769498715e-14
9827 8.08242361927e-14
9828 8.26005930321e-14
9829 7.81597009336e-14
9830 7.81597009336e-14
9831 7.63833440942e-14
9832 7.54951656745e-14
9833 7.28306304154e-14
9834 7.19424519957e-14
9835 6.83897383169e-14
9836 6.92779167366e-14
9837 6.57252030578e-14
9838 6.48370246381e-14
9839 6.12843109593e-14
9840 6.12843109593e-14
9841 5.95079541199e-14
9842 5.86197757002e-14
9843 5.50670620214e-14
9844 5.3290705182e-14
9845 5.15143483426e-14
9846 5.15143483426e-14
9847 4.79616346638e-14
9848 4.79616346638e-14
9849 4.4408920985e-14
9850 4.4408920985e-14
9851 4.08562073062e-14
9852 3.99680288865e-14
9853 3.64153152077e-14
9854 3.5527136788e-14
9855 3.37507799486e-14
9856 3.37507799486e-14
9857 2.93098878501e-14
9858 2.93098878501e-14
9859 2.6645352591e-14
9860 2.57571741713e-14
9861 2.30926389122e-14
9862 2.30926389122e-14
9863 2.04281036531e-14
9864 2.04281036531e-14
9865 1.86517468137e-14
9866 1.7763568394e-14
9867 1.59872115546e-14
9868 1.42108547152e-14
9869 1.33226762955e-14
9870 1.33226762955e-14
9871 1.15463194561e-14
9872 1.06581410364e-14
9873 9.7699626167e-15
9874 8.881784197e-15
9875 7.9936057773e-15
9876 7.9936057773e-15
9877 5.3290705182e-15
9878 5.3290705182e-15
9879 4.4408920985e-15
9880 3.5527136788e-15
9881 3.5527136788e-15
9882 3.5527136788e-15
9883 2.6645352591e-15
9884 3.5527136788e-15
9885 8.881784197e-16
9886 1.7763568394e-15
9887 1.7763568394e-15
9888 1.7763568394e-15
9889 2.6645352591e-15
9890 8.881784197e-16
9891 1.7763568394e-15
9892 1.7763568394e-15
9893 2.6645352591e-15
9894 2.6645352591e-15
9895 2.6645352591e-15
9896 3.5527136788e-15
9897 3.5527136788e-15
9898 4.4408920985e-15
9899 4.4408920985e-15
9900 4.4408920985e-15
9901 5.3290705182e-15
9902 7.1054273576e-15
9903 7.9936057773e-15
9904 7.9936057773e-15
9905 9.7699626167e-15
9906 8.881784197e-15
9907 9.7699626167e-15
9908 1.06581410364e-14
9909 1.33226762955e-14
9910 1.24344978758e-14
9911 1.59872115546e-14
9912 1.59872115546e-14
9913 1.86517468137e-14
9914 1.7763568394e-14
9915 2.04281036531e-14
9916 2.04281036531e-14
9917 2.39808173319e-14
9918 2.39808173319e-14
9919 2.6645352591e-14
9920 2.6645352591e-14
9921 2.84217094304e-14
9922 2.84217094304e-14
9923 3.19744231092e-14
9924 3.19744231092e-14
9925 3.37507799486e-14
9926 3.5527136788e-14
9927 3.64153152077e-14
9928 3.73034936274e-14
9929 4.08562073062e-14
9930 3.90798504668e-14
9931 4.4408920985e-14
9932 4.4408920985e-14
9933 4.61852778244e-14
9934 4.70734562441e-14
9935 4.88498130835e-14
9936 4.88498130835e-14
9937 5.24025267623e-14
9938 5.15143483426e-14
9939 5.50670620214e-14
9940 5.41788836017e-14
9941 5.68434188608e-14
9942 5.68434188608e-14
9943 5.95079541199e-14
9944 6.03961325396e-14
9945 6.2172489379e-14
9946 6.12843109593e-14
9947 6.30606677987e-14
9948 6.30606677987e-14
9949 6.66133814775e-14
9950 6.48370246381e-14
9951 6.83897383169e-14
9952 6.75015598972e-14
9953 7.01660951563e-14
9954 6.83897383169e-14
9955 7.1054273576e-14
9956 7.1054273576e-14
9957 7.19424519957e-14
9958 7.19424519957e-14
9959 7.28306304154e-14
9960 7.46069872548e-14
9961 7.54951656745e-14
9962 7.37188088351e-14
9963 7.54951656745e-14
9964 7.63833440942e-14
9965 7.63833440942e-14
9966 7.63833440942e-14
9967 7.63833440942e-14
9968 7.63833440942e-14
9969 7.63833440942e-14
9970 7.72715225139e-14
9971 7.63833440942e-14
9972 7.72715225139e-14
9973 7.72715225139e-14
9974 7.72715225139e-14
9975 7.63833440942e-14
9976 7.46069872548e-14
9977 7.63833440942e-14
9978 7.63833440942e-14
9979 7.37188088351e-14
9980 7.46069872548e-14
9981 7.28306304154e-14
9982 7.37188088351e-14
9983 7.19424519957e-14
9984 7.28306304154e-14
9985 7.1054273576e-14
9986 7.01660951563e-14
9987 7.01660951563e-14
9988 6.92779167366e-14
9989 6.66133814775e-14
9990 6.83897383169e-14
9991 6.57252030578e-14
9992 6.57252030578e-14
9993 6.30606677987e-14
9994 6.48370246381e-14
9995 6.12843109593e-14
9996 6.12843109593e-14
9997 5.86197757002e-14
9998 5.95079541199e-14
9999 5.59552404411e-14
10000 5.68434188608e-14


==> data/lasso_80_80_FISTA.dat <==
0 5228.4473094
1 1884.93672698
2 995.43801877
3 543.105826586
4 314.739994113
5 199.009980062
6 139.01893846
7 105.577911966
8 84.6535891689
9 69.9757381405
10 58.7559138578
11 49.6889041851
12 42.0580032332
13 35.4356080775
14 29.5749977673
15 24.3674966367
16 19.8000603746
17 15.9056519717
18 12.6536695103
19 9.98952451507
20 7.84178172771
21 6.13154462171
22 4.80060036132
23 3.76735741095
24 2.9806289716
25 2.4030314601
26 2.00564726779
27 1.74466831943
28 1.5908388035
29 1.51806474909
30 1.49914167728
31 1.51720923418
32 1.54503328394
33 1.56623340875
34 1.57205436495
35 1.55768726811
36 1.52130771058
37 1.46322245742
38 1.38525997857
39 1.29078063629
40 1.18322165048
41 1.06681853109
42 0.946391083525
43 0.826729957642
44 0.715822213439
45 0.614999841948
46 0.525660431307
47 0.449291922273
48 0.388343130324
49 0.341339541341
50 0.306674964284
51 0.282882094027
52 0.268198106962
53 0.260706438425
54 0.258446969148
55 0.259505845514
56 0.262095923697
57 0.26463083294
58 0.265789040977
59 0.264561804353
60 0.2602797136
61 0.252576183013
62 0.2419589839
63 0.227961185964
64 0.21112467167
65 0.192155109442
66 0.171851058635
67 0.15103705589
68 0.130502787177
69 0.111304091256
70 0.0940211640698
71 0.0788192531436
72 0.066030058661
73 0.0558241503325
74 0.0479013719766
75 0.0420545651986
76 0.0379953524347
77 0.0353892143798
78 0.0338891264397
79 0.0337510385688
80 0.0339957188643
81 0.0343646823242
82 0.0349258763228
83 0.0356941876952
84 0.0362186491878
85 0.0363976409292
86 0.0361422924358
87 0.0354618737501
88 0.0344103984401
89 0.0332873622007
90 0.03241079324
91 0.0314708922347
92 0.0305904037893
93 0.0298715413917
94 0.0293902221126
95 0.0291918664654
96 0.0292908843116
97 0.0296735996256
98 0.0307675128522
99 0.0319723523944
100 0.0331575966426
101 0.0342484390627
102 0.0351690127595
103 0.0358492161089
104 0.0362274793255
105 0.0362620659349
106 0.0359370535459
107 0.0352575373763
108 0.034241158841
109 0.0329182573361
110 0.0313290963558
111 0.0295632450338
112 0.0280294018528
113 0.0264270738304
114 0.0247848370375
115 0.0231213567351
116 0.0214510173596
117 0.0197884725944
118 0.0181504873977
119 0.0165544353261
120 0.0150151971113
121 0.0135422807848
122 0.0124904866618
123 0.0117313691298
124 0.0111103030986
125 0.0105361291254
126 0.00999252818994
127 0.00966766544713
128 0.00934811695499
129 0.00901601389297
130 0.00867222098497
131 0.00831202620231
132 0.00792793872811
133 0.00751519109813
134 0.00707449574883
135 0.00662074783352
136 0.00619251069462
137 0.00579042932832
138 0.00542950856321
139 0.00511647853532
140 0.00485539436577
141 0.00468303117224
142 0.00456586493896
143 0.00447935081714
144 0.00442256834789
145 0.00438328873846
146 0.00435960171861
147 0.00435397300964
148 0.00437030239304
149 0.00441116750274
150 0.00447589914398
151 0.00455781518561
152 0.00471198902469
153 0.00479625376576
154 0.00484102464184
155 0.00488190216631
156 0.00490630819736
157 0.00493061275292
158 0.00500530968194
159 0.0050795052245
160 0.00516499793391
161 0.0052648448662
162 0.0053735270694
163 0.00548516031891
164 0.00558921001108
165 0.00567187945413
166 0.00572021912503
167 0.00572403564924
168 0.00567874443156
169 0.00558645316656
170 0.00545389583326
171 0.00528951610697
172 0.0051012797725
173 0.00489579966346
174 0.00467851156307
175 0.00445425909642
176 0.00422769852892
177 0.00400325135459
178 0.00378468796717
179 0.00357462812772
180 0.00337423414063
181 0.00318322314413
182 0.00300015741173
183 0.00282287521688
184 0.00264892220177
185 0.00247590217309
186 0.00230173477076
187 0.00212484674502
188 0.00194432396419
189 0.00176002790551
190 0.00158140851115
191 0.00140961826292
192 0.00124436871155
193 0.00108879316342
194 0.000944872110511
195 0.000814706494246
196 0.000700790315039
197 0.000607546084018
198 0.000536775237313
199 0.000489984118476
200 0.000467317111357
201 0.000467925502435
202 0.000489912603392
203 0.000530444906063
204 0.000586023729978
205 0.000652798013753
206 0.000726864488827
207 0.00080452695859
208 0.000882497389989
209 0.000958032335805
210 0.00102900913232
211 0.00109395291437
212 0.00115202540745
213 0.00120298249953
214 0.00124710362769
215 0.00128509424142
216 0.00131796378884
217 0.00134688540142
218 0.00137304808428
219 0.00139751550915
220 0.00142110583693
221 0.0014443042064
222 0.00146721474811
223 0.00148955377499
224 0.00151068130328
225 0.00152966470103
226 0.00154536599193
227 0.00155654301048
228 0.00156195418078
229 0.00156045724223
230 0.00155109377086
231 0.00153315366243
232 0.00150621648939
233 0.00147016937314
234 0.00142520333524
235 0.00137179175315
236 0.001310655466
237 0.00124271931002
238 0.00116906455655
239 0.00109088105425
240 0.00100942201009
241 0.00092596341972
242 0.00084176927961
243 0.000758050331905
244 0.000676512484749
245 0.00059774343366
246 0.000522524509191
247 0.000451568778032
248 0.000385497200197
249 0.000324872641477
250 0.000270206691801
251 0.000221957546223
252 0.000180526891433
253 0.000146254367212
254 0.000119412626571
255 0.000100202436466
256 8.87444192603e-05
257 8.50592319752e-05
258 8.89735485687e-05
259 0.000100117727705
260 0.000117985023674
261 0.000141956672382
262 0.000171316747631
263 0.000205267599412
264 0.000242950467555
265 0.000283470194058
266 0.000325920060833
267 0.000369402932836
268 0.000413046972565
269 0.000456016757751
270 0.000497522199721
271 0.000536827554612
272 0.000573261514691
273 0.000606227883121
274 0.000635215480413
275 0.00065980594696
276 0.000679678741435
277 0.000694613413924
278 0.000704489736759
279 0.000709286318902
280 0.000709077986486
281 0.000704031725983
282 0.000694400625022
283 0.000680515184155
284 0.000662771643084
285 0.000641617472744
286 0.000617534763714
287 0.000591022716479
288 0.000562580677549
289 0.000532693109083
290 0.000501817553707
291 0.000470376154664
292 0.000438750746173
293 0.00040728106834
294 0.000376265374943
295 0.000345962620901
296 0.000316595511037
297 0.000288353893449
298 0.000261398209202
299 0.000235862897452
300 0.000211859764818
301 0.000189481355258
302 0.000168804323056
303 0.00014989274873
304 0.000132801276735
305 0.000117577915303
306 0.000104266329807
307 9.29074784217e-05
308 8.35404728123e-05
309 7.62025872723e-05
310 7.09283801941e-05
311 6.77479304692e-05
312 6.66842305339e-05
313 6.77498214845e-05
314 7.09428072749e-05
315 7.62424439573e-05
316 8.36045618406e-05
317 9.29571345631e-05
318 0.000104196349074
319 0.00011718354377
320 0.000131743361681
321 0.000147663408791
322 0.000164695617595
323 0.000182559400902
324 0.000200946552583
325 0.000219527724216
326 0.000237960192338
327 0.000255896541457
328 0.000272993830363
329 0.000288922787011
330 0.00030337658978
331 0.000316078836193
332 0.000326790367948
333 0.000335314705504
334 0.000341501938312
335 0.000345251010073
336 0.000346510425491
337 0.000345277480162
338 0.000341596174955
339 0.000335554018298
340 0.000327277943968
341 0.000316929579304
342 0.000304700091466
343 0.000290804820538
344 0.00027547788124
345 0.000258966883101
346 0.000241527885601
347 0.000223420672071
348 0.000204904396723
349 0.000186233633864
350 0.000167654838231
351 0.000149403210652
352 0.000131699953464
353 0.000114749895253
354 9.87394632466e-05
355 8.38349837089e-05
356 7.01812945971e-05
357 5.79006599803e-05
358 4.70919810551e-05
359 3.78303034188e-05
360 3.01666239269e-05
361 2.41280023374e-05
362 1.97179828882e-05
363 1.69173287592e-05
364 1.56850681989e-05
365 1.59598450811e-05
366 1.76615593031e-05
367 2.06932740836e-05
368 2.49433585049e-05
369 3.02878249929e-05
370 3.65928136139e-05
371 4.37171683032e-05
372 5.15150453655e-05
373 5.98384917581e-05
374 6.85399304921e-05
375 7.74744930476e-05
376 8.65021439669e-05
377 9.54895508398e-05
378 0.000104311663295
379 0.000112852976937
380 0.000121008471686
381 0.000128684228031
382 0.000135797738228
383 0.000142277941843
384 0.000148065025176
385 0.000153110031644
386 0.000157374334451
387 0.000160829023765
388 0.000163454258288
389 0.000165238625635
390 0.000166178548094
391 0.000166277760756
392 0.000165546878308
393 0.000164003056126
394 0.000161669740998
395 0.000158576497961
396 0.000154758892512
397 0.000150258402353
398 0.000145122330054
399 0.000139403687309
400 0.00013316102307
401 0.000126458171103
402 0.000119363897283
403 0.000111951432829
404 0.000104297886155
405 9.64835327011e-05
406 8.85909887316e-05
407 8.0704281082e-05
408 7.29078301873e-05
409 6.52853679401e-05
410 5.79188151404e-05
411 5.08871451492e-05
412 4.42652610753e-05
413 3.81229132804e-05
414 3.25236824503e-05
415 2.75240509424e-05
416 2.31725819448e-05
417 1.9509222299e-05
418 1.65647408537e-05
419 1.43603103187e-05
420 1.29072367274e-05
421 1.22068372281e-05
422 1.22504639641e-05
423 1.30196693773e-05
424 1.44865064762e-05
425 1.66139563147e-05
426 1.93564740973e-05
427 2.26606448903e-05
428 2.64659396665e-05
429 3.07055622937e-05
430 3.53073778285e-05
431 4.01949122191e-05
432 4.52884129247e-05
433 5.05059591687e-05
434 5.57646094856e-05
435 6.09815730508e-05
436 6.60753898343e-05
437 7.09671033787e-05
438 7.55814087228e-05
439 7.9847757041e-05
440 8.37013980002e-05
441 8.70843406817e-05
442 8.99462143771e-05
443 9.22450115652e-05
444 9.39476970228e-05
445 9.50306692422e-05
446 9.54800630408e-05
447 9.52918854793e-05
448 9.44719807343e-05
449 9.30358233671e-05
450 9.10081433405e-05
451 8.84223900561e-05
452 8.53200464048e-05
453 8.17498074417e-05
454 7.77666413443e-05
455 7.34307531554e-05
456 6.88064738394e-05
457 6.39610988866e-05
458 5.89637014796e-05
459 5.38839455322e-05
460 4.87909233717e-05
461 4.37520417007e-05
462 3.88319776308e-05
463 3.40917242223e-05
464 2.9587741988e-05
465 2.5371229583e-05
466 2.1487523302e-05
467 1.79756312058e-05
468 1.48679040377e-05
469 1.21898413381e-05
470 9.96002782827e-06
471 8.19019204013e-06
472 6.88537658444e-06
473 6.04420733286e-06
474 5.65924732143e-06
475 5.71742024302e-06
476 6.20048804834e-06
477 7.0855675034e-06
478 8.34567122165e-06
479 9.9502599511e-06
480 1.18657944466e-05
481 1.40562770881e-05
482 1.6483775414e-05
483 1.91089217685e-05
484 2.18913853125e-05
485 2.47903144999e-05
486 2.77647498432e-05
487 3.07740081373e-05
488 3.37780404225e-05
489 3.67377667105e-05
490 3.96153907882e-05
491 4.23746984763e-05
492 4.49813423655e-05
493 4.74031154019e-05
494 4.96102148793e-05
495 5.15754973396e-05
496 5.32747237454e-05
497 5.46867931863e-05
498 5.5793962237e-05
499 5.65820461125e-05
500 5.7040597043e-05
501 5.71630546009e-05
502 5.69468625509e-05
503 5.63935466538e-05
504 5.55087482521e-05
505 5.43022089055e-05
506 5.27877022547e-05
507 5.09829102739e-05
508 4.8909242274e-05
509 4.65915964103e-05
510 4.40580647822e-05
511 4.13395846968e-05
512 3.84695400255e-05
513 3.54833178688e-05
514 3.2417826981e-05
515 2.93109853642e-05
516 2.62011853209e-05
517 2.31267448561e-05
518 2.01253547889e-05
519 1.72335310973e-05
520 1.44860820592e-05
521 1.19155995248e-05
522 9.5519833021e-06
523 7.42200701787e-06
524 5.5489331503e-06
525 3.9521840165e-06
526 2.64707451336e-06
527 1.64461131025e-06
528 9.51361989188e-07
529 5.6939634252e-07
530 4.96300771147e-07
531 7.25265288715e-07
532 1.24524136602e-06
533 2.04116746527e-06
534 3.09425782685e-06
535 4.38234886069e-06
536 5.88029641246e-06
537 7.56041613048e-06
538 9.39295841373e-06
539 1.13466087415e-05
540 1.33890037732e-05
541 1.54872534299e-05
542 1.76084591317e-05
543 1.97202187113e-05
544 2.17911089244e-05
545 2.37911372825e-05
546 2.56921557282e-05
547 2.74682298054e-05
548 2.90959581886e-05
549 3.05547386459e-05
550 3.18269779349e-05
551 3.28982444584e-05
552 3.37573637852e-05
553 3.43964584211e-05
554 3.48109343502e-05
555 3.49994177897e-05
556 3.49636464945e-05
557 3.47083205092e-05
558 3.42409177696e-05
559 3.35714801327e-05
560 3.27123755453e-05
561 3.16780418927e-05
562 3.0484717886e-05
563 2.91501658944e-05
564 2.76933912211e-05
565 2.61343617831e-05
566 2.44937315541e-05
567 2.27925706646e-05
568 2.10521044046e-05
569 1.92934629979e-05
570 1.75374435019e-05
571 1.58042849474e-05
572 1.41134574418e-05
573 1.2483465901e-05
574 1.09316689043e-05
575 9.47411310293e-06
576 8.12538373918e-06
577 6.89847173785e-06
578 5.8046580369e-06
579 4.85341581324e-06
580 4.05233139222e-06
581 3.40704458601e-06
582 2.92120929579e-06
583 2.59647508205e-06
584 2.4324903416e-06
585 2.42692756736e-06
586 2.57553091476e-06
587 2.87218609518e-06
588 3.30901224199e-06
589 3.87647510092e-06
590 4.56352054279e-06
591 5.35772699273e-06
592 6.24547507933e-06
593 7.21213240684e-06
594 8.24225111007e-06
595 9.31977552998e-06
596 1.04282572115e-05
597 1.15510741683e-05
598 1.26716513638e-05
599 1.3773679238e-05
600 1.48413271885e-05
601 1.58594489541e-05
602 1.68137770151e-05
603 1.7691103297e-05
604 1.84794436908e-05
605 1.9168184167e-05
606 1.97482066113e-05
607 2.02119927213e-05
608 2.05537047862e-05
609 2.0769242429e-05
610 2.08562747641e-05
611 2.08142478559e-05
612 2.06443676234e-05
613 2.03495587749e-05
614 1.99344006209e-05
615 1.94050410043e-05
616 1.87690898139e-05
617 1.80354939019e-05
618 1.72143953563e-05
619 1.63169754348e-05
620 1.5355286517e-05
621 1.43420746364e-05
622 1.3290595275e-05
623 1.22144250811e-05
624 1.11272722672e-05
625 1.00427884071e-05
626 8.97438423575e-06
627 7.93505203411e-06
628 6.93719693867e-06
629 5.99247944155e-06
630 5.11167104378e-06
631 4.30452485745e-06
632 3.57966264009e-06
633 2.94447951621e-06
634 2.40506728932e-06
635 1.96615700965e-06
636 1.63108115814e-06
637 1.40175543084e-06
638 1.27867997257e-06
639 1.26095947284e-06
640 1.34634142324e-06
641 1.53127150782e-06
642 1.8109649238e-06
643 2.1794922791e-06
644 2.62987849631e-06
645 3.15421307118e-06
646 3.74376994294e-06
647 4.38913514156e-06
648 5.08034034752e-06
649 5.80700050712e-06
650 6.55845364683e-06
651 7.32390104652e-06
652 8.09254606082e-06
653 8.85372985771e-06
654 9.5970625491e-06
655 1.0312548179e-05
656 1.09907022958e-05
657 1.16226608267e-05
658 1.22002792109e-05
659 1.27162208603e-05
660 1.31640341472e-05
661 1.3538217317e-05
662 1.38342708143e-05
663 1.40487366975e-05
664 1.41792249773e-05
665 1.42244268213e-05
666 1.41841147165e-05
667 1.40591298479e-05
668 1.38513570302e-05
669 1.35636876912e-05
670 1.31999714998e-05
671 1.27649573418e-05
672 1.22642244396e-05
673 1.17041045389e-05
674 1.10915960851e-05
675 1.04342714868e-05
676 9.74017854016e-06
677 9.01773718454e-06
678 8.27563278616e-06
679 7.52270717896e-06
680 6.76784872056e-06
681 6.01988259508e-06
682 5.28746265616e-06
683 4.57896599837e-06
684 3.90239151482e-06
685 3.26526358307e-06
686 2.6745420092e-06
687 2.13653929304e-06
688 1.65684619802e-06
689 1.24026650639e-06
690 8.90761807426e-07
691 6.11406962392e-07
692 4.0435685289e-07
693 2.70824851434e-07
694 2.11073349021e-07
695 2.24416471184e-07
696 3.09235038465e-07
697 4.63003621221e-07
698 6.82329393875e-07
699 9.63002347198e-07
700 1.30005623333e-06
701 1.68783949039e-06
702 2.12009521849e-06
703 2.59004917691e-06
704 3.09050457314e-06
705 3.61394238624e-06
706 4.15262580677e-06
707 4.69870730146e-06
708 5.24433678972e-06
709 5.78176934596e-06
710 6.3034708635e-06
711 6.80222008764e-06
712 7.27120555322e-06
713 7.70411592832e-06
714 8.09522246836e-06
715 8.43945231388e-06
716 8.73245160982e-06
717 8.97063748528e-06
718 9.15123822587e-06
719 9.27232106651e-06
720 9.33280734472e-06
721 9.33247486756e-06
722 9.27194765232e-06
723 9.15267332147e-06
724 8.97688874968e-06
725 8.74757462022e-06
726 8.46839983026e-06
727 8.14365681112e-06
728 7.7781888983e-06
729 7.37731110778e-06
730 6.94672564627e-06
731 6.49243362805e-06
732 6.02064440081e-06
733 5.53768397804e-06
734 5.04990397765e-06
735 4.56359242929e-06
736 4.08488775339e-06
737 3.61969708429e-06
738 3.17362005298e-06
739 2.75187893095e-06
740 2.35925597369e-06
741 2.0000386467e-06
742 1.67797319772e-06
743 1.39622699713e-06
744 1.15735983997e-06
745 9.63304271018e-07
746 8.15354918693e-07
747 7.14166615623e-07
748 6.59761025368e-07
749 6.51541380847e-07
750 6.88314842456e-07
751 7.68321914535e-07
752 8.8927228159e-07
753 1.04838642834e-06
754 1.24244227706e-06
755 1.46782615307e-06
756 1.72058728776e-06
757 1.99649514698e-06
758 2.29109876759e-06
759 2.59978742978e-06
760 2.91785187567e-06
761 3.2405454089e-06
762 3.56314418593e-06
763 3.88100604631e-06
764 4.18962727355e-06
765 4.48469670467e-06
766 4.76214666367e-06
767 5.01820019494e-06
768 5.24941414692e-06
769 5.45271771202e-06
770 5.62544603611e-06
771 5.76536856123e-06
772 5.87071188995e-06
773 5.94017687927e-06
774 5.97294986804e-06
775 5.96870790481e-06
776 5.92761792184e-06
777 5.8503299103e-06
778 5.73796414471e-06
779 5.59209263784e-06
780 5.41471501769e-06
781 5.20822913153e-06
782 4.97539671418e-06
783 4.71930454715e-06
784 4.44332158356e-06
785 4.15105256568e-06
786 3.84628875327e-06
787 3.53295635769e-06
788 3.21506339951e-06
789 2.89664566111e-06
790 2.58171249712e-06
791 2.27419320264e-06
792 1.97788471112e-06
793 1.69640133763e-06
794 1.4331272542e-06
795 1.19117239983e-06
796 9.73332410226e-07
797 7.82053168891e-07
798 6.19400428725e-07
799 4.87034985674e-07
800 3.86193686808e-07
801 3.17676549066e-07
802 2.81840129901e-07
803 2.78597215519e-07
804 3.07422761026e-07
805 3.6736596698e-07
806 4.57068231263e-07
807 5.74786664487e-07
808 7.18422760393e-07
809 8.85555712316e-07
810 1.07347984901e-06
811 1.27924556192e-06
812 1.49970307728e-06
813 1.7315483678e-06
814 1.97137052105e-06
815 2.21569981829e-06
816 2.46105582136e-06
817 2.70399477209e-06
818 2.94115562038e-06
819 3.16930404587e-06
820 3.38537390743e-06
821 3.58650554499e-06
822 3.77008049579e-06
823 3.93375221108e-06
824 4.07547242354e-06
825 4.19351292624e-06
826 4.28648256179e-06
827 4.35333932991e-06
828 4.39339754177e-06
829 4.40633010612e-06
830 4.3921659989e-06
831 4.35128311604e-06
832 4.28439672007e-06
833 4.19254374506e-06
834 4.07706330119e-06
835 3.93957372591e-06
836 3.78194657547e-06
837 3.60627797402e-06
838 3.41485776278e-06
839 3.21013689408e-06
840 2.99469351805e-06
841 2.77119824066e-06
842 2.54237897757e-06
843 2.31098585246e-06
844 2.07975657673e-06
845 1.85138269959e-06
846 1.62847711138e-06
847 1.41354318206e-06
848 1.20894581368e-06
849 1.01688475773e-06
850 8.39370416728e-07
851 6.78202391136e-07
852 5.34950926223e-07
853 4.10941471962e-07
854 3.07242406627e-07
855 2.24656055536e-07
856 1.63713054668e-07
857 1.24670010315e-07
858 1.07510503611e-07
859 1.11949313819e-07
860 1.3743982219e-07
861 1.83184409863e-07
862 2.48147740578e-07
863 3.31072714133e-07
864 4.30498878323e-07
865 5.44783074652e-07
866 6.72122033585e-07
867 8.1057665291e-07
868 9.58097659876e-07
869 1.11255232849e-06
870 1.27175195974e-06
871 1.43347974468e-06
872 1.5955187278e-06
873 1.75567950045e-06
874 1.91182729736e-06
875 2.0619081802e-06
876 2.20397398376e-06
877 2.33620572754e-06
878 2.45693521617e-06
879 2.56466454651e-06
880 2.65808332855e-06
881 2.73608336698e-06
882 2.79777064893e-06
883 2.84247450644e-06
884 2.86975382924e-06
885 2.87940026755e-06
886 2.87143839728e-06
887 2.84612285828e-06
888 2.80393251195e-06
889 2.74556171131e-06
890 2.67190881686e-06
891 2.58406211273e-06
892 2.48328333274e-06
893 2.37098904066e-06
894 2.24873008836e-06
895 2.11816948603e-06
896 1.98105898175e-06
897 1.83921463126e-06
898 1.69449178422e-06
899 1.54875974356e-06
900 1.40387651371e-06
901 1.26166394221e-06
902 1.1238836235e-06
903 9.92213855078e-07
904 8.68227997053e-07
905 7.53374488127e-07
906 6.489587836e-07
907 5.56127466744e-07
908 4.75854707638e-07
909 4.08931232876e-07
910 3.55955945608e-07
911 3.1733028294e-07
912 2.93255316031e-07
913 2.83731665718e-07
914 2.88562132411e-07
915 3.07357015394e-07
916 3.39541985639e-07
917 3.84368380679e-07
918 4.40925740364e-07
919 5.08156374757e-07
920 5.84871745701e-07
921 6.69770396478e-07
922 7.61457164877e-07
923 8.58463402587e-07
924 9.59267896228e-07
925 1.06231820585e-06
926 1.16605211797e-06
927 1.26891891217e-06
928 1.36940018347e-06
929 1.46602989926e-06
930 1.55741349861e-06
931 1.64224570831e-06
932 1.71932695103e-06
933 1.78757807134e-06
934 1.84605326137e-06
935 1.89395101646e-06
936 1.93062302056e-06
937 1.9555808688e-06
938 1.96850058742e-06
939 1.96922490492e-06
940 1.95776330258e-06
941 1.93428986339e-06
942 1.89913897675e-06
943 1.85279900755e-06
944 1.79590401927e-06
945 1.72922369845e-06
946 1.65365162541e-06
947 1.57019207769e-06
948 1.47994554389e-06
949 1.38409316186e-06
950 1.28388027942e-06
951 1.18059935605e-06
952 1.07557247464e-06
953 9.70133621436e-07
954 8.65611021084e-07
955 7.63309724761e-07
956 6.64494677061e-07
957 5.70374474762e-07
958 4.82086010223e-07
959 4.00680207235e-07
960 3.27108994114e-07
961 2.62213695201e-07
962 2.06714971362e-07
963 1.61204414262e-07
964 1.26137909895e-07
965 1.0183082555e-07
966 8.84550841462e-08
967 8.60381366152e-08
968 9.44638465228e-08
969 1.13475244312e-07
970 1.4267911741e-07
971 1.81552363365e-07
972 2.29449987899e-07
973 2.85614664364e-07
974 3.49187688542e-07
975 4.19221181325e-07
976 4.94691387409e-07
977 5.74512842633e-07
978 6.57553259842e-07
979 7.42648884611e-07
980 8.28620158266e-07
981 9.14287416443e-07
982 9.984864624e-07
983 1.08008377619e-06
984 1.15799116518e-06
985 1.23117965689e-06
986 1.29869245935e-06
987 1.35965681647e-06
988 1.41329460401e-06
989 1.4589315489e-06
990 1.49600493593e-06
991 1.52406974951e-06
992 1.54280314035e-06
993 1.55200721785e-06
994 1.5516101195e-06
995 1.54166539712e-06
996 1.52234970141e-06
997 1.49395888283e-06
998 1.4569025284e-06
999 1.41169706858e-06
1000 1.35895754383e-06
1001 1.2993881926e-06
1002 1.23377196992e-06
1003 1.16295919206e-06
1004 1.08785545816e-06
1005 1.00940901238e-06
1006 9.28597756022e-07
1007 8.46416065237e-07
1008 7.63861605968e-07
1009 6.81922322165e-07
1010 6.01563759695e-07
1011 5.23716907175e-07
1012 4.49266689628e-07
1013 3.79041248166e-07
1014 3.13802160257e-07
1015 2.54235684061e-07
1016 2.0094514408e-07
1017 1.54444508738e-07
1018 1.15153254931e-07
1019 8.33925302146e-08
1020 5.93826632311e-08
1021 4.32420028673e-08
1022 3.49871056571e-08
1023 3.45342128227e-08
1024 4.17019920818e-08
1025 5.62154971462e-08
1026 7.77112276751e-08
1027 1.0574326037e-07
1028 1.39790314435e-07
1029 1.79263653699e-07
1030 2.23515733921e-07
1031 2.71849436295e-07
1032 3.23527787671e-07
1033 3.7778402362e-07
1034 4.33831883306e-07
1035 4.90875966541e-07
1036 5.4812204997e-07
1037 6.04787242509e-07
1038 6.60109820139e-07
1039 7.13358645932e-07
1040 7.6384208203e-07
1041 8.10916217731e-07
1042 8.5399242522e-07
1043 8.92544059994e-07
1044 9.26112297961e-07
1045 9.54311004442e-07
1046 9.76830618171e-07
1047 9.93440998798e-07
1048 1.00399321301e-06
1049 1.00842025397e-06
1050 1.00673669223e-06
1051 9.99037285787e-07
1052 9.85494573058e-07
1053 9.6635547564e-07
1054 9.41937002175e-07
1055 9.12621076488e-07
1056 8.78848597452e-07
1057 8.4111279719e-07
1058 7.99952010411e-07
1059 7.55941924169e-07
1060 7.09687453693e-07
1061 6.61814319791e-07
1062 6.12960461943e-07
1063 5.63767402539e-07
1064 5.14871652868e-07
1065 4.66896304729e-07
1066 4.20442904492e-07
1067 3.76083704623e-07
1068 3.34354397502e-07
1069 2.95747443424e-07
1070 2.60706039867e-07
1071 2.29618823511e-07
1072 2.0281538049e-07
1073 1.80562587104e-07
1074 1.63061849356e-07
1075 1.50447238667e-07
1076 1.42784570833e-07
1077 1.40071398036e-07
1078 1.42237929879e-07
1079 1.49148829287e-07
1080 1.60605891253e-07
1081 1.76351512948e-07
1082 1.96072917014e-07
1083 2.19407080948e-07
1084 2.45946258914e-07
1085 2.75244042669e-07
1086 3.06821865692e-07
1087 3.40175851932e-07
1088 3.74783915014e-07
1089 4.10113018212e-07
1090 4.45626485934e-07
1091 4.80791257473e-07
1092 5.1508502974e-07
1093 5.48003131762e-07
1094 5.79065102535e-07
1095 6.07820854093e-07
1096 6.33856347854e-07
1097 6.56798736287e-07
1098 6.76320870419e-07
1099 6.92145174952e-07
1100 7.04046795974e-07
1101 7.11856024793e-07
1102 7.15459961498e-07
1103 7.14803418234e-07
1104 7.09889030226e-07
1105 7.0077664116e-07
1106 6.8758191496e-07
1107 6.70474243236e-07
1108 6.4967398572e-07
1109 6.25449057878e-07
1110 5.98110954542e-07
1111 5.68010237956e-07
1112 5.35531573753e-07
1113 5.01088385008e-07
1114 4.65117173221e-07
1115 4.28071625258e-07
1116 3.90416531992e-07
1117 3.52621656319e-07
1118 3.15155567421e-07
1119 2.78479583393e-07
1120 2.43041840875e-07
1121 2.09271608043e-07
1122 1.77573886262e-07
1123 1.48324376781e-07
1124 1.2186486309e-07
1125 9.84990853325e-08
1126 7.84891165395e-08
1127 6.20523215034e-08
1128 4.93589045192e-08
1129 4.0530090395e-08
1130 3.56369245225e-08
1131 3.46997550693e-08
1132 3.76883422248e-08
1133 4.45226167045e-08
1134 5.50740848482e-08
1135 6.91678199161e-08
1136 8.65850360299e-08
1137 1.07066217225e-07
1138 1.30314719904e-07
1139 1.56000845131e-07
1140 1.83766281303e-07
1141 2.13228895873e-07
1142 2.43987788195e-07
1143 2.75628551094e-07
1144 3.07728655002e-07
1145 3.39862906706e-07
1146 3.71608900984e-07
1147 4.02552391421e-07
1148 4.32292512897e-07
1149 4.60446809569e-07
1150 4.86655959975e-07
1151 5.10588201941e-07
1152 5.31943332938e-07
1153 5.50456302761e-07
1154 5.65900307059e-07
1155 5.78089366599e-07
1156 5.86880347875e-07
1157 5.92174441039e-07
1158 5.93918010772e-07
1159 5.92102885832e-07
1160 5.86766041977e-07
1161 5.77988701345e-07
1162 5.65894875848e-07
1163 5.50649337683e-07
1164 5.32455112889e-07
1165 5.11550475757e-07
1166 4.88205519567e-07
1167 4.62718340088e-07
1168 4.35410896671e-07
1169 4.06624597105e-07
1170 3.76715676431e-07
1171 3.46050425648e-07
1172 3.15000344031e-07
1173 2.83937266587e-07
1174 2.5322855457e-07
1175 2.23232383689e-07
1176 1.94293213518e-07
1177 1.6673749581e-07
1178 1.40869658161e-07
1179 1.16968434938e-07
1180 9.52835783607e-08
1181 7.60329923466e-08
1182 5.94003264354e-08
1183 4.55330413374e-08
1184 3.45409976177e-08
1185 2.64955373197e-08
1186 2.14291020484e-08
1187 1.93353653088e-08
1188 2.01698746594e-08
1189 2.38511921324e-08
1190 3.02625062787e-08
1191 3.92536909644e-08
1192 5.06437762837e-08
1193 6.42237880655e-08
1194 7.97599222224e-08
1195 9.699700243e-08
1196 1.15662160738e-07
1197 1.35468710916e-07
1198 1.56120131933e-07
1199 1.77314142036e-07
1200 1.98746763935e-07
1201 2.20116369576e-07
1202 2.41127620093e-07
1203 2.61495273435e-07
1204 2.80947780595e-07
1205 2.99230673129e-07
1206 3.16109641574e-07
1207 3.31373318119e-07
1208 3.44835710209e-07
1209 3.56338255791e-07
1210 3.65751477993e-07
1211 3.72976239227e-07
1212 3.77944565422e-07
1213 3.80620053697e-07
1214 3.80997840388e-07
1215 3.79104155179e-07
1216 3.74995486219e-07
1217 3.68757328673e-07
1218 3.60502586005e-07
1219 3.50369624869e-07
1220 3.38520014687e-07
1221 3.25136012336e-07
1222 3.10417776817e-07
1223 2.94580417837e-07
1224 2.77850865871e-07
1225 2.60464640078e-07
1226 2.42662544281e-07
1227 2.2468734695e-07
1228 2.06780464751e-07
1229 1.89178722465e-07
1230 1.72111220387e-07
1231 1.55796335832e-07
1232 1.40438912943e-07
1233 1.26227678976e-07
1234 1.1333289951e-07
1235 1.01904302774e-07
1236 9.20693334905e-08
1237 8.39316935952e-08
1238 7.75702426736e-08
1239 7.30382341274e-08
1240 7.0362904836e-08
1241 6.95454209776e-08
1242 7.05611720164e-08
1243 7.33604084147e-08
1244 7.78692008652e-08
1245 8.39907352557e-08
1246 9.16068714218e-08
1247 1.00579990558e-07
1248 1.10755078886e-07
1249 1.21962016486e-07
1250 1.34018056208e-07
1251 1.46730428696e-07
1252 1.59899076202e-07
1253 1.73319435248e-07
1254 1.86785254819e-07
1255 2.00091431424e-07
1256 2.130367589e-07
1257 2.25426637357e-07
1258 2.3707563912e-07
1259 2.47809940568e-07
1260 2.57469570997e-07
1261 2.65910450103e-07
1262 2.73006199869e-07
1263 2.7864969443e-07
1264 2.8275434083e-07
1265 2.85255072896e-07
1266 2.86109057335e-07
1267 2.85296067659e-07
1268 2.82818596098e-07
1269 2.78701620005e-07
1270 2.72992100037e-07
1271 2.65758178131e-07
1272 2.57088106359e-07
1273 2.47088906669e-07
1274 2.35884820121e-07
1275 2.23615516326e-07
1276 2.10434130565e-07
1277 1.96505135719e-07
1278 1.82002088067e-07
1279 1.67105275395e-07
1280 1.51999286047e-07
1281 1.36870569989e-07
1282 1.2190496701e-07
1283 1.07285296203e-07
1284 9.31889792e-08
1285 7.97857815371e-08
1286 6.7235662371e-08
1287 5.56867671975e-08
1288 4.52736088619e-08
1289 3.61154262052e-08
1290 2.83147683078e-08
1291 2.19563069948e-08
1292 1.71058838205e-08
1293 1.38098208424e-08
1294 1.20944720905e-08
1295 1.19660672482e-08
1296 1.34107738248e-08
1297 1.63950613086e-08
1298 2.08662749301e-08
1299 2.67534767673e-08
1300 3.39684937956e-08
1301 4.24071942007e-08
1302 5.19509351093e-08
1303 6.24681959494e-08
1304 7.38163556946e-08
1305 8.58435855733e-08
1306 9.83908563512e-08
1307 1.11293998017e-07
1308 1.24385818978e-07
1309 1.37498236796e-07
1310 1.50464394721e-07
1311 1.63120745356e-07
1312 1.75309073036e-07
1313 1.86878421182e-07
1314 1.97686915726e-07
1315 2.0760344821e-07
1316 2.16509205231e-07
1317 2.24299038898e-07
1318 2.30882625019e-07
1319 2.3618545697e-07
1320 2.40149589104e-07
1321 2.42734198963e-07
1322 2.43915903475e-07
1323 2.43688865531e-07
1324 2.42064665201e-07
1325 2.39071966668e-07
1326 2.34755957784e-07
1327 2.2917760667e-07
1328 2.22412702477e-07
1329 2.14550743394e-07
1330 2.05693639899e-07
1331 1.95954307003e-07
1332 1.85455096613e-07
1333 1.74326158842e-07
1334 1.62703702955e-07
1335 1.50728220127e-07
1336 1.38542650241e-07
1337 1.2629056112e-07
1338 1.14114326877e-07
1339 1.02153351556e-07
1340 9.05423434006e-08
1341 7.94096823853e-08
1342 6.8875878334e-08
1343 5.9052146284e-08
1344 5.00391319491e-08
1345 4.19257739637e-08
1346 3.47883402085e-08
1347 2.86896320034e-08
1348 2.36783757046e-08
1349 1.97887990439e-08
1350 1.70404090838e-08
1351 1.54379504735e-08
1352 1.49715599917e-08
1353 1.56171058308e-08
1354 1.73367205036e-08
1355 2.0079476748e-08
1356 2.37822579408e-08
1357 2.83707439763e-08
1358 3.37605543521e-08
1359 3.98584862893e-08
1360 4.65638754221e-08
1361 5.37700062253e-08
1362 6.13656112591e-08
1363 6.9236391731e-08
1364 7.72665611493e-08
1365 8.53403960832e-08
1366 9.33437442896e-08
1367 1.01165526623e-07
1368 1.08699139467e-07
1369 1.15843802995e-07
1370 1.22505810829e-07
1371 1.28599666027e-07
1372 1.3404909005e-07
1373 1.38787904724e-07
1374 1.4276075877e-07
1375 1.4592370956e-07
1376 1.48244635234e-07
1377 1.49703498487e-07
1378 1.50292415846e-07
1379 1.50015614153e-07
1380 1.48889164997e-07
1381 1.46940617007e-07
1382 1.44208440744e-07
1383 1.40741363452e-07
1384 1.36597542166e-07
1385 1.31843658657e-07
1386 1.26553874047e-07
1387 1.20808723914e-07
1388 1.14693925468e-07
1389 1.08299129664e-07
1390 1.01716644885e-07
1391 9.50401268796e-08
1392 8.8363282913e-08
1393 8.17785679175e-08
1394 7.53759348271e-08
1395 6.92416151082e-08
1396 6.3456980115e-08
1397 5.80974628406e-08
1398 5.32315880264e-08
1399 4.89201008591e-08
1400 4.52152031372e-08
1401 4.21599235523e-08
1402 3.97876220859e-08
1403 3.81216151979e-08
1404 3.7174953782e-08
1405 3.69503458941e-08
1406 3.74402056025e-08
1407 3.86268581565e-08
1408 4.0482873942e-08
1409 4.29715223405e-08
1410 4.60473703612e-08
1411 4.96569674269e-08
1412 5.37396607214e-08
1413 5.82284753747e-08
1414 6.30510905708e-08
1415 6.81308751638e-08
1416 7.33879748083e-08
1417 7.87404257352e-08
1418 8.410530139e-08
1419 8.93998519658e-08
1420 9.45426403831e-08
1421 9.94546480726e-08
1422 1.04060342565e-07
1423 1.08288678469e-07
1424 1.12074055814e-07
1425 1.15357167374e-07
1426 1.18085782042e-07
1427 1.2021540563e-07
1428 1.21709851086e-07
1429 1.22541676362e-07
1430 1.22692518367e-07
1431 1.22153291038e-07
1432 1.20924257274e-07
1433 1.19014988975e-07
1434 1.16444187626e-07
1435 1.13239389421e-07
1436 1.09436557594e-07
1437 1.05079563717e-07
1438 1.00219564203e-07
1439 9.4914289761e-08
1440 8.92272460362e-08
1441 8.32268547413e-08
1442 7.69855175164e-08
1443 7.05786504795e-08
1444 6.40836814725e-08
1445 5.75790162216e-08
1446 5.11430195971e-08
1447 4.48529924313e-08
1448 3.87841643246e-08
1449 3.30087308598e-08
1450 2.75949423312e-08
1451 2.26062351061e-08
1452 1.81004411459e-08
1453 1.41290792399e-08
1454 1.07367368329e-08
1455 7.96052823659e-09
1456 5.82967629725e-09
1457 4.36518998725e-09
1458 3.57965124209e-09
1459 3.47711104354e-09
1460 4.05310096596e-09
1461 5.29475219224e-09
1462 7.18102199926e-09
1463 9.68301971938e-09
1464 1.27644392833e-08
1465 1.63820761401e-08
1466 2.04864223363e-08
1467 2.50223566312e-08
1468 2.99298754669e-08
1469 3.51448941061e-08
1470 4.06000921771e-08
1471 4.62257796485e-08
1472 5.19508001062e-08
1473 5.77034331428e-08
1474 6.3412292306e-08
1475 6.90072239351e-08
1476 7.44201553715e-08
1477 7.95859413927e-08
1478 8.4443125381e-08
1479 8.89346818411e-08
1480 9.30086656581e-08
1481 9.66188071772e-08
1482 9.97250202417e-08
1483 1.02293827631e-07
1484 1.04298703008e-07
1485 1.05720312504e-07
1486 1.0654666216e-07
1487 1.0677316542e-07
1488 1.06402595179e-07
1489 1.05444956766e-07
1490 1.03917276562e-07
1491 1.01843278699e-07
1492 9.92530191368e-08
1493 9.61824078161e-08
1494 9.26726855255e-08
1495 8.87698377028e-08
1496 8.45239469527e-08
1497 7.99885091496e-08
1498 7.52197157894e-08
1499 7.02757141369e-08
1500 6.52158407277e-08
1501 6.00998690814e-08
1502 5.49872405387e-08
1503 4.9936335067e-08
1504 4.50037465072e-08
1505 4.02435968994e-08
1506 3.5706893442e-08
1507 3.14409343005e-08
1508 2.74887703711e-08
1509 2.38887301052e-08
1510 2.0674002954e-08
1511 1.7872313407e-08
1512 1.5505649209e-08
1513 1.35900846132e-08
1514 1.21356658056e-08
1515 1.11463966945e-08
1516 1.06202771022e-08
1517 1.05494430969e-08
1518 1.0920366833e-08
1519 1.17141238931e-08
1520 1.29067423416e-08
1521 1.44695944115e-08
1522 1.63698565814e-08
1523 1.85710105072e-08
1524 2.10333848116e-08
1525 2.37147324e-08
1526 2.65708308689e-08
1527 2.95561015662e-08
1528 3.26242401982e-08
1529 3.57288394426e-08
1530 3.88240071203e-08
1531 4.18649710454e-08
1532 4.48086652227e-08
1533 4.76142627548e-08
1534 5.02437016436e-08
1535 5.26621413144e-08
1536 5.48383809473e-08
1537 5.67452209665e-08
1538 5.83597712378e-08
1539 5.96636784422e-08
1540 6.06433143702e-08
1541 6.12898878316e-08
1542 6.15994721898e-08
1543 6.15730009201e-08
1544 6.12161690228e-08
1545 6.05392811437e-08
1546 5.95570526229e-08
1547 5.82883199485e-08
1548 5.6755736999e-08
1549 5.49854028975e-08
1550 5.30064365734e-08
1551 5.08505531016e-08
1552 4.85515689874e-08
1553 4.61449074507e-08
1554 4.36670823944e-08
1555 4.11551761559e-08
1556 3.86463057112e-08
1557 3.61771110846e-08
1558 3.37832393171e-08
1559 3.14988577443e-08
1560 2.93561805975e-08
1561 2.7385057777e-08
1562 2.56125538556e-08
1563 2.4062607018e-08
1564 2.27557190868e-08
1565 2.17086979504e-08
1566 2.09344452884e-08
1567 2.04418215688e-08
1568 2.02355350254e-08
1569 2.03161167889e-08
1570 2.06799413149e-08
1571 2.13192965504e-08
1572 2.22225260416e-08
1573 2.33742092348e-08
1574 2.47553986199e-08
1575 2.63438986181e-08
1576 2.81145968728e-08
1577 3.00398124153e-08
1578 3.20897042272e-08
1579 3.42326744729e-08
1580 3.64358303528e-08
1581 3.86654219753e-08
1582 4.08873113145e-08
1583 4.30674500507e-08
1584 4.51723298767e-08
1585 4.71694443505e-08
1586 4.90277223264e-08
1587 5.07179498399e-08
1588 5.22131529124e-08
1589 5.34889572634e-08
1590 5.45239142724e-08
1591 5.52997789782e-08
1592 5.58017418939e-08
1593 5.60186261822e-08
1594 5.59430270997e-08
1595 5.55714034789e-08
1596 5.49041132558e-08
1597 5.39454099169e-08
1598 5.27033670039e-08
1599 5.11897839672e-08
1600 4.94200023127e-08
1601 4.7412718196e-08
1602 4.51897204101e-08
1603 4.27756132737e-08
1604 4.01974782349e-08
1605 3.74845301465e-08
1606 3.46677326846e-08
1607 3.17793986682e-08
1608 2.88527672865e-08
1609 2.59215839904e-08
1610 2.30196643969e-08
1611 2.01804635225e-08
1612 1.74366547867e-08
1613 1.48197170091e-08
1614 1.23595373935e-08
1615 1.00840509276e-08
1616 8.01887711788e-09
1617 6.18702777899e-09
1618 4.60861038221e-09
1619 3.30060423437e-09
1620 2.27665175601e-09
1621 1.54690660281e-09
1622 1.11793152513e-09
1623 9.92622872786e-10
1624 1.1702061542e-09
1625 1.64626268173e-09
1626 2.41280062596e-09
1627 3.45838824245e-09
1628 4.76831019114e-09
1629 6.32476648832e-09
1630 8.10713007837e-09
1631 1.00922088464e-08
1632 1.22545555925e-08
1633 1.45667993223e-08
1634 1.69999987421e-08
1635 1.95240144052e-08
1636 2.2107884412e-08
1637 2.47202178727e-08
1638 2.73295821529e-08
1639 2.99048927843e-08
1640 3.24157909404e-08
1641 3.48330075894e-08
1642 3.71287196543e-08
1643 3.92768608748e-08
1644 4.12534433281e-08
1645 4.30368132243e-08
1646 4.46078995964e-08
1647 4.59504096995e-08
1648 4.70510057582e-08
1649 4.78994266473e-08
1650 4.84885767094e-08
1651 4.88145666111e-08
1652 4.88767275542e-08
1653 4.86775677544e-08
1654 4.82227067167e-08
1655 4.75207428963e-08
1656 4.65831302421e-08
1657 4.54239668102e-08
1658 4.40597984763e-08
1659 4.25093658052e-08
1660 4.07933402613e-08
1661 3.89340337748e-08
1662 3.69550914314e-08
1663 3.48811761697e-08
1664 3.27376401543e-08
1665 3.05501988151e-08
1666 2.83445897864e-08
1667 2.61462611562e-08
1668 2.39800401758e-08
1669 2.18698410492e-08
1670 1.98383736105e-08
1671 1.79068697648e-08
1672 1.60948507855e-08
1673 1.44198963881e-08
1674 1.28974644298e-08
1675 1.15407283729e-08
1676 1.03604538282e-08
1677 9.3648964139e-09
1678 8.55975645919e-09
1679 7.94814170035e-09
1680 7.53058859715e-09
1681 7.30509519542e-09
1682 7.26720639221e-09
1683 7.41011518812e-09
1684 7.72480124311e-09
1685 8.20020051862e-09
1686 8.82338291319e-09
1687 9.57976986626e-09
1688 1.04533599554e-08
1689 1.14269713691e-08
1690 1.24825039194e-08
1691 1.36011939489e-08
1692 1.47638807846e-08
1693 1.59512936193e-08
1694 1.71442948727e-08
1695 1.83241537499e-08
1696 1.94727922675e-08
1697 2.05730277258e-08
1698 2.16087840954e-08
1699 2.25653034036e-08
1700 2.34293304757e-08
1701 2.41892585962e-08
1702 2.48352760579e-08
1703 2.53594638622e-08
1704 2.57558809835e-08
1705 2.60206123315e-08
1706 2.61517900668e-08
1707 2.61495900489e-08
1708 2.60161918675e-08
1709 2.57557255523e-08
1710 2.5374172985e-08
1711 2.48792613178e-08
1712 2.42803270822e-08
1713 2.35881580934e-08
1714 2.28148193671e-08
1715 2.19734603846e-08
1716 2.10781188059e-08
1717 2.01435010894e-08
1718 1.91847604469e-08
1719 1.82172792407e-08
1720 1.72564380563e-08
1721 1.63173989876e-08
1722 1.54148791509e-08
1723 1.45629526216e-08
1724 1.37748417117e-08
1725 1.30627375583e-08
1726 1.24376331456e-08
1727 1.19091643214e-08
1728 1.14854943334e-08
1729 1.11731832675e-08
1730 1.09771240986e-08
1731 1.09004609783e-08
1732 1.09445670304e-08
1733 1.11090212584e-08
1734 1.13916271971e-08
1735 1.17884386697e-08
1736 1.22938317304e-08
1737 1.29005854888e-08
1738 1.35999718154e-08
1739 1.43819045562e-08
1740 1.52350567717e-08
1741 1.6147038373e-08
1742 1.7104556882e-08
1743 1.80936057248e-08
1744 1.9099651638e-08
1745 2.01078433903e-08
1746 2.11032062936e-08
1747 2.20708473719e-08
1748 2.29961552023e-08
1749 2.38650024187e-08
1750 2.46639304535e-08
1751 2.53803298378e-08
1752 2.60026133958e-08
1753 2.65203636829e-08
1754 2.69244795348e-08
1755 2.72072879781e-08
1756 2.73626543645e-08
1757 2.73860569777e-08
1758 2.72746518704e-08
1759 2.70273012859e-08
1760 2.6644605633e-08
1761 2.61288777281e-08
1762 2.54841285852e-08
1763 2.47160025779e-08
1764 2.38317188206e-08
1765 2.2839968139e-08
1766 2.17508118183e-08
1767 2.05755448235e-08
1768 1.93265590198e-08
1769 1.80171833009e-08
1770 1.66615201636e-08
1771 1.5274260079e-08
1772 1.38705100738e-08
1773 1.24655956668e-08
1774 1.10748734627e-08
1775 9.71354552348e-09
1776 8.39646396855e-09
1777 7.1379577804e-09
1778 5.95165783324e-09
1779 4.85032636277e-09
1780 3.84570864043e-09
1781 2.94839708204e-09
1782 2.16769890926e-09
1783 1.51153756178e-09
1784 9.86354997679e-10
1785 5.97047744577e-10
1786 3.46915385308e-10
1787 2.37624142585e-10
1788 2.69200661762e-10
1789 4.40046221684e-10
1790 7.46958939146e-10
1791 1.1851870596e-09
1792 1.74849734691e-09
1793 2.4292576839e-09
1794 3.21854809471e-09
1795 4.1062699907e-09
1796 5.08127939725e-09
1797 6.13153083862e-09
1798 7.24423188103e-09
1799 8.40599501117e-09
1800 9.60301349551e-09
1801 1.0821229246e-08
1802 1.2046496245e-08
1803 1.32647599571e-08
1804 1.44622163134e-08
1805 1.56254831296e-08
1806 1.67417493202e-08
1807 1.77989178951e-08
1808 1.87857542855e-08
1809 1.96919964779e-08
1810 2.05084740301e-08
1811 2.12272004418e-08
1812 2.18414530906e-08
1813 2.23458345161e-08
1814 2.27363194938e-08
1815 2.30102843446e-08
1816 2.31665131523e-08
1817 2.32051915461e-08
1818 2.3127887161e-08
1819 2.29374998995e-08
1820 2.26382050883e-08
1821 2.22353850887e-08
1822 2.17355431431e-08
1823 2.11461941291e-08
1824 2.04757633071e-08
1825 1.97334628638e-08
1826 1.8929158685e-08
1827 1.807324157e-08
1828 1.71764833468e-08
1829 1.62499000922e-08
1830 1.53046002538e-08
1831 1.43516505346e-08
1832 1.34019373377e-08
1833 1.24660282097e-08
1834 1.15540430556e-08
1835 1.06755457807e-08
1836 9.8394190573e-09
1837 9.05377373073e-09
1838 8.32585556054e-09
1839 7.66197949531e-09
1840 7.06745328927e-09
1841 6.54654819243e-09
1842 6.10244743626e-09
1843 5.73724179276e-09
1844 5.45192513357e-09
1845 5.24639620636e-09
1846 5.11949771465e-09
1847 5.06904829223e-09
1848 5.09189490572e-09
1849 5.18397946792e-09
1850 5.3404134448e-09
1851 5.55556844972e-09
1852 5.82316239672e-09
1853 6.13636697011e-09
1854 6.48791154134e-09
1855 6.87019419132e-09
1856 7.27540339085e-09
1857 7.69562102931e-09
1858 8.12294231878e-09
1859 8.54959392171e-09
1860 8.96803520334e-09
1861 9.37106126031e-09
1862 9.75190683761e-09
1863 1.01043315937e-08
1864 1.04227062536e-08
1865 1.07020738938e-08
1866 1.09382201074e-08
1867 1.11277209669e-08
1868 1.12679767739e-08
1869 1.13572378169e-08
1870 1.13946221347e-08
1871 1.13801137402e-08
1872 1.13145421921e-08
1873 1.11995737129e-08
1874 1.10376658924e-08
1875 1.08320206138e-08
1876 1.05865343158e-08
1877 1.03057216094e-08
1878 9.9946548815e-09
1879 9.65886659543e-09
1880 9.30427468404e-09
1881 8.93708573813e-09
1882 8.56369819502e-09
1883 8.19060819168e-09
1884 7.82430475965e-09
1885 7.47118011901e-09
1886 7.13742931424e-09
1887 6.82895517912e-09
1888 6.55129195337e-09
1889 6.30951380032e-09
1890 6.10816019986e-09
1891 5.95117288782e-09
1892 5.84183368346e-09
1893 5.78272540963e-09
1894 5.77567771387e-09
1895 5.82175108121e-09
1896 5.92121818244e-09
1897 6.07355143956e-09
1898 6.27743723669e-09
1899 6.53078480184e-09
1900 6.8307546286e-09
1901 7.17380110871e-09
1902 7.55571250011e-09
1903 7.97167043487e-09
1904 8.4163120917e-09
1905 8.88380480291e-09
1906 9.36792243778e-09
1907 9.86212889131e-09
1908 1.03596669021e-08
1909 1.08536406529e-08
1910 1.13371250166e-08
1911 1.1803234834e-08
1912 1.22452421536e-08
1913 1.26566455094e-08
1914 1.30312676205e-08
1915 1.33633335508e-08
1916 1.36475533097e-08
1917 1.38791840243e-08
1918 1.40541018823e-08
1919 1.41688527577e-08
1920 1.42207028375e-08
1921 1.42076670429e-08
1922 1.41285507738e-08
1923 1.39829552381e-08
1924 1.37712916626e-08
1925 1.34947732988e-08
1926 1.31554065419e-08
1927 1.27559633967e-08
1928 1.22999521679e-08
1929 1.17915730513e-08
1930 1.12356675075e-08
1931 1.0637654313e-08
1932 1.00034780459e-08
1933 9.33951760373e-09
1934 8.65252314242e-09
1935 7.94952903505e-09
1936 7.23776594214e-09
1937 6.52457821104e-09
1938 5.81733239358e-09
1939 5.12332931635e-09
1940 4.44971881564e-09
1941 3.80341624862e-09
1942 3.19101278734e-09
1943 2.61870969354e-09
1944 2.09223927072e-09
1945 1.61679913901e-09
1946 1.19699983259e-09
1947 8.36805291726e-10
1948 5.39495559337e-10
1949 3.07633030161e-10
1950 1.43033140887e-10
1951 4.67448302288e-11
1952 1.90603088868e-11
1953 5.94990723357e-11
1954 1.66829217108e-10
1955 3.39086980716e-10
1956 5.73607827903e-10
1957 8.67056648701e-10
1958 1.21548549004e-09
1959 1.61437530011e-09
1960 2.0587016536e-09
1961 2.54299425961e-09
1962 3.0614071278e-09
1963 3.60779672803e-09
1964 4.17578771561e-09
1965 4.7588581964e-09
1966 5.35041344563e-09
1967 5.94386762032e-09
1968 6.53271481355e-09
1969 7.11061520775e-09
1970 7.67144836544e-09
1971 8.20939938251e-09
1972 8.71901661981e-09
1973 9.19526588206e-09
1974 9.63358726125e-09
1975 1.0029936881e-08
1976 1.0380827753e-08
1977 1.06833635272e-08
1978 1.09352589206e-08
1979 1.11348539278e-08
1980 1.12811253672e-08
1981 1.13736797758e-08
1982 1.14127578499e-08
1983 1.13992042472e-08
1984 1.13344551522e-08
1985 1.12205009728e-08
1986 1.10598543657e-08
1987 1.08555084921e-08
1988 1.06108872799e-08
1989 1.0329793021e-08
1990 1.00163539685e-08
1991 9.67496038839e-09
1992 9.31021038042e-09
1993 8.92683971188e-09
1994 8.52966586251e-09
1995 8.12352229929e-09
1996 7.71319719206e-09
1997 7.30336946475e-09
1998 6.89855994551e-09
1999 6.50307274697e-09
2000 6.12094375185e-09
2001 5.75589798046e-09
2002 5.41130784626e-09
2003 5.09015851691e-09
2004 4.79502038075e-09
2005 4.52802328965e-09
2006 4.29084057174e-09
2007 4.08468459057e-09
2008 3.91029075786e-09
2009 3.76793796164e-09
2010 3.65743790809e-09
2011 3.57816798413e-09
2012 3.52908013923e-09
2013 3.50873197164e-09
2014 3.5153187028e-09
2015 3.54670959268e-09
2016 3.60047902603e-09
2017 3.67396335577e-09
2018 3.76429198923e-09
2019 3.86844956068e-09
2020 3.98330879392e-09
2021 4.10569178655e-09
2022 4.23241530711e-09
2023 4.36033786855e-09
2024 4.48640591344e-09
2025 4.60770710475e-09
2026 4.72149608299e-09
2027 4.82525308598e-09
2028 4.91670526515e-09
2029 4.99386221264e-09
2030 5.05504083037e-09
2031 5.09889197531e-09
2032 5.12441111766e-09
2033 5.13095255172e-09
2034 5.11823383675e-09
2035 5.08633846152e-09
2036 5.03570518617e-09
2037 4.96712893039e-09
2038 4.88172968716e-09
2039 4.78094541734e-09
2040 4.66650362796e-09
2041 4.54039028597e-09
2042 4.40481517927e-09
2043 4.26218615956e-09
2044 4.11506206888e-09
2045 3.96611365971e-09
2046 3.81808273886e-09
2047 3.67374042298e-09
2048 3.53584539425e-09
2049 3.40709771507e-09
2050 3.29009264277e-09
2051 3.1872939843e-09
2052 3.10098169365e-09
2053 3.03322433837e-09
2054 2.98584268421e-09
2055 2.9603794971e-09
2056 2.95808000317e-09
2057 2.97986169073e-09
2058 3.02630898119e-09
2059 3.09764836004e-09
2060 3.19375281777e-09
2061 3.31413474441e-09
2062 3.45794415324e-09
2063 3.6239891088e-09
2064 3.81073572697e-09
2065 4.01633215574e-09
2066 4.2386307797e-09
2067 4.47521131264e-09
2068 4.7234136602e-09
2069 4.98036545338e-09
2070 5.24302468108e-09
2071 5.50821521728e-09
2072 5.77266501267e-09
2073 6.03305227997e-09
2074 6.28604635011e-09
2075 6.52834941661e-09
2076 6.75673561545e-09
2077 6.96810253942e-09
2078 7.15950410068e-09
2079 7.32819227522e-09
2080 7.47164730086e-09
2081 7.58761853348e-09
2082 7.67415109237e-09
2083 7.72961072926e-09
2084 7.75270869724e-09
2085 7.74251418534e-09
2086 7.69847297022e-09
2087 7.62042073887e-09
2088 7.5085715423e-09
2089 7.36352934183e-09
2090 7.18628534457e-09
2091 6.97819046991e-09
2092 6.74095890218e-09
2093 6.47663966902e-09
2094 6.18759177229e-09
2095 5.87646464822e-09
2096 5.54615908754e-09
2097 5.19979792557e-09
2098 4.84068962692e-09
2099 4.47228742928e-09
2100 4.09815470448e-09
2101 3.72191522047e-09
2102 3.34721850237e-09
2103 2.97769542357e-09
2104 2.61691734948e-09
2105 2.26834995232e-09
2106 1.93532212478e-09
2107 1.62098601209e-09
2108 1.32827970845e-09
2109 1.05989350629e-09
2110 8.18246803647e-10
2111 6.05457906033e-10
2112 4.23323598397e-10
2113 2.73297828812e-10
2114 1.5648637941e-10
2115 7.36264382795e-11
2116 2.50919285349e-11
2117 1.08810738197e-11
2118 3.06332736955e-11
2119 8.36264391069e-11
2120 1.68798308664e-10
2121 2.84751777713e-10
2122 4.29783320044e-10
2123 6.01902527819e-10
2124 7.9886053328e-10
2125 1.01817576592e-09
2126 1.25717214416e-09
2127 1.51299950346e-09
2128 1.78268511064e-09
2129 2.06315498019e-09
2130 2.35128094772e-09
2131 2.64390997984e-09
2132 2.93790680672e-09
2133 3.23018323201e-09
2134 3.51773721263e-09
2135 3.79768394509e-09
2136 4.06728872804e-09
2137 4.32399094308e-09
2138 4.56543336469e-09
2139 4.7894870292e-09
2140 4.99426988654e-09
2141 5.17815390566e-09
2142 5.33979882533e-09
2143 5.47813527874e-09
2144 5.59239321518e-09
2145 5.68209479468e-09
2146 5.74704461798e-09
2147 5.7873403847e-09
2148 5.80335246525e-09
2149 5.79571857173e-09
2150 5.7653215535e-09
2151 5.71328051535e-09
2152 5.64092150768e-09
2153 5.54976509193e-09
2154 5.44149258985e-09
2155 5.31792387903e-09
2156 5.18099252389e-09
2157 5.03271557761e-09
2158 4.8751633841e-09
2159 4.71043559713e-09
2160 4.5406318705e-09
2161 4.36782077173e-09
2162 4.19401846585e-09
2163 4.02116384635e-09
2164 3.85109188983e-09
2165 3.68551322794e-09
2166 3.52599727194e-09
2167 3.37395622552e-09
2168 3.23062643304e-09
2169 3.09706482682e-09
2170 2.97412938721e-09
2171 2.86248624803e-09
2172 2.76259815024e-09
2173 2.67472888282e-09
2174 2.59894505916e-09
2175 2.53512233428e-09
2176 2.48295162208e-09
2177 2.44195597077e-09
2178 2.4114985564e-09
2179 2.39079778197e-09
2180 2.37894859367e-09
2181 2.37493402722e-09
2182 2.37765362954e-09
2183 2.38593855784e-09
2184 2.39857023132e-09
2185 2.4143096411e-09
2186 2.43191156102e-09
2187 2.45014675215e-09
2188 2.4678339372e-09
2189 2.48383713597e-09
2190 2.49710385702e-09
2191 2.50667486767e-09
2192 2.51169751664e-09
2193 2.51144083308e-09
2194 2.50530884927e-09
2195 2.49284681786e-09
2196 2.47375098184e-09
2197 2.44786857451e-09
2198 2.41520581312e-09
2199 2.3759225698e-09
2200 2.33033237151e-09
2201 2.27889529469e-09
2202 2.22220997159e-09
2203 2.16101092576e-09
2204 2.09614903213e-09
2205 2.02857641796e-09
2206 1.95934113378e-09
2207 1.88956494895e-09
2208 1.82042469987e-09
2209 1.75313363826e-09
2210 1.6889272203e-09
2211 1.62904267853e-09
2212 1.57468882378e-09
2213 1.52704338063e-09
2214 1.48722278936e-09
2215 1.45626621872e-09
2216 1.43512224327e-09
2217 1.42462663888e-09
2218 1.42549350102e-09
2219 1.43830014565e-09
2220 1.46347467478e-09
2221 1.50128975918e-09
2222 1.55185553297e-09
2223 1.61511071184e-09
2224 1.69082614576e-09
2225 1.77859948991e-09
2226 1.87786319827e-09
2227 1.98788008277e-09
2228 2.1077646295e-09
2229 2.23647500519e-09
2230 2.37283348525e-09
2231 2.5155388883e-09
2232 2.66318345155e-09
2233 2.81425815984e-09
2234 2.96718472015e-09
2235 3.12032177874e-09
2236 3.27199600747e-09
2237 3.42051009738e-09
2238 3.56417118041e-09
2239 3.70130681659e-09
2240 3.83029341577e-09
2241 3.94956600758e-09
2242 4.05764577494e-09
2243 4.15315160041e-09
2244 4.23482049428e-09
2245 4.30152624631e-09
2246 4.35228741935e-09
2247 4.38628955379e-09
2248 4.40288339121e-09
2249 4.40160086157e-09
2250 4.38216662957e-09
2251 4.34448921283e-09
2252 4.28867164004e-09
2253 4.21501145098e-09
2254 4.1239962556e-09
2255 4.01629574043e-09
2256 3.89276166857e-09
2257 3.75441100431e-09
2258 3.60242324859e-09
2259 3.4381164582e-09
2260 3.26294724573e-09
2261 3.07847525249e-09
2262 2.88637025392e-09
2263 2.68837130335e-09
2264 2.48627785027e-09
2265 2.28193108853e-09
2266 2.07719264012e-09
2267 1.87391613338e-09
2268 1.67393920947e-09
2269 1.47905687697e-09
2270 1.29100019564e-09
2271 1.11142384185e-09
2272 9.41888345096e-10
2273 7.83832554418e-10
2274 6.38576302947e-10
2275 5.07293762553e-10
2276 3.91009002954e-10
2277 2.90584445395e-10
2278 2.06704875438e-10
2279 1.3989520653e-10
2280 9.04902819343e-11
2281 5.86464210528e-11
2282 4.43414194251e-11
2283 4.73772132636e-11
2284 6.73834321674e-11
2285 1.03821840014e-10
2286 1.56000545815e-10
2287 2.23077556427e-10
2288 3.0407587559e-10
2289 3.9789593842e-10
2290 5.03332486801e-10
2291 6.19085227527e-10
2292 7.43778372225e-10
2293 8.75970407321e-10
2294 1.01418518028e-09
2295 1.15691278779e-09
2296 1.30264155018e-09
2297 1.44986422868e-09
2298 1.59709756531e-09
2299 1.74290004651e-09
2300 1.88588966665e-09
2301 2.02474925715e-09
2302 2.15824869088e-09
2303 2.28524665857e-09
2304 2.40471731416e-09
2305 2.5157405048e-09
2306 2.6175177581e-09
2307 2.70938027569e-09
2308 2.79078715693e-09
2309 2.86133428062e-09
2310 2.92074631147e-09
2311 2.96888025275e-09
2312 3.00572899903e-09
2313 3.03140001989e-09
2314 3.04612868263e-09
2315 3.05025871228e-09
2316 3.04423775077e-09
2317 3.02860669876e-09
2318 3.00399705111e-09
2319 2.97110425151e-09
2320 2.93068946888e-09
2321 2.88356449829e-09
2322 2.83057310924e-09
2323 2.77258749293e-09
2324 2.71048428147e-09
2325 2.64514810056e-09
2326 2.57744225962e-09
2327 2.50821141634e-09
2328 2.43826558943e-09
2329 2.36836328327e-09
2330 2.29921592876e-09
2331 2.2314701198e-09
2332 2.16570761324e-09
2333 2.10243200627e-09
2334 2.04207051269e-09
2335 1.98497396298e-09
2336 1.93140170524e-09
2337 1.88153670422e-09
2338 1.83547488319e-09
2339 1.79324111116e-09
2340 1.75477055109e-09
2341 1.71993796982e-09
2342 1.6885444154e-09
2343 1.66033586879e-09
2344 1.63499702666e-09
2345 1.61217439398e-09
2346 1.59147628409e-09
2347 1.57248347676e-09
2348 1.55475454733e-09
2349 1.5378445184e-09
2350 1.52130130715e-09
2351 1.50468881799e-09
2352 1.48758605434e-09
2353 1.46959688863e-09
2354 1.45036249677e-09
2355 1.42956579907e-09
2356 1.40693856565e-09
2357 1.3822631928e-09
2358 1.3553833611e-09
2359 1.32620847637e-09
2360 1.29470834054e-09
2361 1.26092203345e-09
2362 1.22495791288e-09
2363 1.18698917362e-09
2364 1.14725384748e-09
2365 1.10605657966e-09
2366 1.06375175335e-09
2367 1.02076036512e-09
2368 9.77540715041e-10
2369 9.34599952984e-10
2370 8.92474538716e-10
2371 8.51732906426e-10
2372 8.129559248e-10
2373 7.76736008845e-10
2374 7.43670014458e-10
2375 7.14339698504e-10
2376 6.89311718816e-10
2377 6.69127864228e-10
2378 6.54291731905e-10
2379 6.45258957377e-10
2380 6.4244165543e-10
2381 6.46182662933e-10
2382 6.56767085161e-10
2383 6.74401867684e-10
2384 6.99222013623e-10
2385 7.31275484611e-10
2386 7.7053385894e-10
2387 8.16877232523e-10
2388 8.70105765216e-10
2389 9.2992635814e-10
2390 9.95966864537e-10
2391 1.06777253706e-09
2392 1.14481135682e-09
2393 1.22647492162e-09
2394 1.31209265675e-09
2395 1.40093003864e-09
2396 1.49219836487e-09
2397 1.58506896497e-09
2398 1.67867231227e-09
2399 1.77211312291e-09
2400 1.8644819022e-09
2401 1.95486382637e-09
2402 2.04233963075e-09
2403 2.12601403149e-09
2404 2.20501217285e-09
2405 2.27849028533e-09
2406 2.34565344925e-09
2407 2.40575914745e-09
2408 2.45812348254e-09
2409 2.50213894049e-09
2410 2.53726906152e-09
2411 2.56306531554e-09
2412 2.57916443758e-09
2413 2.5852999741e-09
2414 2.58130050668e-09
2415 2.56709409285e-09
2416 2.54270826616e-09
2417 2.50827358883e-09
2418 2.46401565818e-09
2419 2.41025865932e-09
2420 2.34741914795e-09
2421 2.27600693847e-09
2422 2.19661089318e-09
2423 2.10989892224e-09
2424 2.01660732557e-09
2425 1.91753990464e-09
2426 1.81354842255e-09
2427 1.70553438039e-09
2428 1.59442592462e-09
2429 1.48118850518e-09
2430 1.36679467744e-09
2431 1.25222410219e-09
2432 1.13844844662e-09
2433 1.02643049615e-09
2434 9.17101061759e-10
2435 8.11361644537e-10
2436 7.10065783949e-10
2437 6.14018169642e-10
2438 5.23964871491e-10
2439 4.40581793271e-10
2440 3.644773372e-10
2441 2.96174640368e-10
2442 2.36123121056e-10
2443 1.84680715165e-10
2444 1.42120093471e-10
2445 1.08621556194e-10
2446 8.42801384238e-11
2447 6.9096728339e-11
2448 6.2991389882e-11
2449 6.57918164393e-11
2450 7.72502062318e-11
2451 9.70388214228e-11
2452 1.24757981723e-10
2453 1.59942281641e-10
2454 2.02065919552e-10
2455 2.50553355841e-10
2456 3.0477842472e-10
2457 3.64082097803e-10
2458 4.27768931388e-10
2459 4.9513282363e-10
2460 5.65441915512e-10
2461 6.37966124373e-10
2462 7.11978920265e-10
2463 7.8675999049e-10
2464 8.61612114988e-10
2465 9.35857613626e-10
2466 1.00885255705e-09
2467 1.0799903194e-09
2468 1.14870868373e-09
2469 1.21449073021e-09
2470 1.27687460605e-09
2471 1.33544553194e-09
2472 1.38985267739e-09
2473 1.43980205536e-09
2474 1.48505829856e-09
2475 1.52544998855e-09
2476 1.56085544489e-09
2477 1.59122226506e-09
2478 1.61654689634e-09
2479 1.63688085308e-09
2480 1.6523262758e-09
2481 1.66302882576e-09
2482 1.6691803495e-09
2483 1.67100644433e-09
2484 1.66876645835e-09
2485 1.66274549684e-09
2486 1.65325353407e-09
2487 1.64061120245e-09
2488 1.6251586743e-09
2489 1.6072307929e-09
2490 1.58717305965e-09
2491 1.56531854145e-09
2492 1.54199231162e-09
2493 1.51750967348e-09
2494 1.49216283774e-09
2495 1.46622536334e-09
2496 1.43994416391e-09
2497 1.41354039584e-09
2498 1.38720324117e-09
2499 1.36109701288e-09
2500 1.33534783231e-09
2501 1.3100533991e-09
2502 1.28528032661e-09
2503 1.26105970111e-09
2504 1.23739951619e-09
2505 1.21427579103e-09
2506 1.191640564e-09
2507 1.16942366901e-09
2508 1.1475327355e-09
2509 1.12586118206e-09
2510 1.10429088096e-09
2511 1.08269038179e-09
2512 1.0609264578e-09
2513 1.03886410585e-09
2514 1.01637454009e-09
2515 9.93329862808e-10
2516 9.69612834467e-10
2517 9.45126643614e-10
2518 9.19786025122e-10
2519 8.93527918322e-10
2520 8.66316796078e-10
2521 8.38131342107e-10
2522 8.08991096335e-10
2523 7.78931585899e-10
2524 7.48029194142e-10
2525 7.16381620691e-10
2526 6.84117651417e-10
2527 6.51398046614e-10
2528 6.18412876463e-10
2529 5.85371751072e-10
2530 5.52513590435e-10
2531 5.2009863083e-10
2532 4.88403095744e-10
2533 4.57720084057e-10
2534 4.28354240967e-10
2535 4.00618205276e-10
2536 3.74827280325e-10
2537 3.51294993095e-10
2538 3.30331317855e-10
2539 3.1223645891e-10
2540 2.97295521534e-10
2541 2.85775847431e-10
2542 2.77918132952e-10
2543 2.73941758167e-10
2544 2.74031464187e-10
2545 2.78340905879e-10
2546 2.86983770081e-10
2547 3.00036440137e-10
2548 3.17529114113e-10
2549 3.39454686582e-10
2550 3.65754537768e-10
2551 3.96328303509e-10
2552 4.31028546188e-10
2553 4.6966164291e-10
2554 5.11993114571e-10
2555 5.57741408613e-10
2556 6.06585004448e-10
2557 6.58167742529e-10
2558 7.12094383459e-10
2559 7.67941266133e-10
2560 8.25256307735e-10
2561 8.83562556453e-10
2562 9.42367073264e-10
2563 1.00115915558e-09
2564 1.05942898898e-09
2565 1.11664988367e-09
2566 1.17231024888e-09
2567 1.22590027019e-09
2568 1.2769216795e-09
2569 1.3248984132e-09
2570 1.36937394757e-09
2571 1.40992195696e-09
2572 1.44615164288e-09
2573 1.47770240488e-09
2574 1.50425893963e-09
2575 1.52555035271e-09
2576 1.54135015862e-09
2577 1.55148516257e-09
2578 1.55583013139e-09
2579 1.55431401083e-09
2580 1.54691992549e-09
2581 1.53368517886e-09
2582 1.51469858878e-09
2583 1.49010315198e-09
2584 1.46009160318e-09
2585 1.4249055269e-09
2586 1.3848353575e-09
2587 1.34021238551e-09
2588 1.29140698135e-09
2589 1.23882859526e-09
2590 1.18291687556e-09
2591 1.12413722775e-09
2592 1.06297903812e-09
2593 9.99947680214e-10
2594 9.3556362657e-10
2595 8.70354455174e-10
2596 8.04841526758e-10
2597 7.3955508384e-10
2598 6.75005829009e-10
2599 6.11700023967e-10
2600 5.50120837772e-10
2601 4.90729235025e-10
2602 4.33959534973e-10
2603 3.80218523333e-10
2604 3.29869465077e-10
2605 2.83254308897e-10
2606 2.40659936424e-10
2607 2.02340366684e-10
2608 1.68503433429e-10
2609 1.39311673308e-10
2610 1.14884102231e-10
2611 9.52971035417e-11
2612 8.05746580568e-11
2613 7.07025549218e-11
2614 6.56221743611e-11
2615 6.52331522133e-11
2616 6.93960444664e-11
2617 7.79367681503e-11
2618 9.06457131578e-11
2619 1.07283071316e-10
2620 1.27580612741e-10
2621 1.51247903091e-10
2622 1.77976744453e-10
2623 2.07437622635e-10
2624 2.39292141657e-10
2625 2.73189471045e-10
2626 3.08783221215e-10
2627 3.45717232619e-10
2628 3.83641562962e-10
2629 4.22212487194e-10
2630 4.61096938409e-10
2631 4.99972507839e-10
2632 5.38536326644e-10
2633 5.76497960481e-10
2634 6.13591844001e-10
2635 6.49571951783e-10
2636 6.84218903757e-10
2637 7.173319716e-10
2638 7.48745065948e-10
2639 7.7830719647e-10
2640 8.05904676326e-10
2641 8.31439805893e-10
2642 8.54848636322e-10
2643 8.76084094159e-10
2644 8.95126639477e-10
2645 9.11979824991e-10
2646 9.26661414269e-10
2647 9.3921670441e-10
2648 9.49697209762e-10
2649 9.58176649135e-10
2650 9.64735846765e-10
2651 9.69468949563e-10
2652 9.72474545335e-10
2653 9.7386010367e-10
2654 9.73732205978e-10
2655 9.72200986382e-10
2656 9.69374802651e-10
2657 9.65358459837e-10
2658 9.60251433924e-10
2659 9.54148760002e-10
2660 9.47138367735e-10
2661 9.39294864111e-10
2662 9.30690191581e-10
2663 9.21381193564e-10
2664 9.11417608052e-10
2665 9.00832297646e-10
2666 8.89657236769e-10
2667 8.77905748098e-10
2668 8.65585825238e-10
2669 8.52695691833e-10
2670 8.39224689742e-10
2671 8.25161272644e-10
2672 8.10481459723e-10
2673 7.95160381983e-10
2674 7.79169617715e-10
2675 7.62485186101e-10
2676 7.45078665432e-10
2677 7.26924298533e-10
2678 7.08006098193e-10
2679 6.88308077201e-10
2680 6.67826682843e-10
2681 6.46563691475e-10
2682 6.24531537596e-10
2683 6.0175597838e-10
2684 5.78272540963e-10
2685 5.54134516051e-10
2686 5.29404964311e-10
2687 5.04162045445e-10
2688 4.78495465472e-10
2689 4.52518023053e-10
2690 4.26342516846e-10
2691 4.00107502685e-10
2692 3.73955977295e-10
2693 3.48046036436e-10
2694 3.22543769471e-10
2695 2.97624147549e-10
2696 2.73468359069e-10
2697 2.50263809676e-10
2698 2.28199681374e-10
2699 2.07465156166e-10
2700 1.88249416055e-10
2701 1.70740754868e-10
2702 1.55110591038e-10
2703 1.41537448428e-10
2704 1.30174981905e-10
2705 1.21175069978e-10
2706 1.14667386697e-10
2707 1.10769171613e-10
2708 1.0957368346e-10
2709 1.11159970118e-10
2710 1.15581322291e-10
2711 1.22866161689e-10
2712 1.33024258275e-10
2713 1.46036960302e-10
2714 1.61858082492e-10
2715 1.80418346929e-10
2716 2.01622718521e-10
2717 2.25350405003e-10
2718 2.5145308058e-10
2719 2.79764655886e-10
2720 3.10091508027e-10
2721 3.42219586003e-10
2722 3.75917075246e-10
2723 4.10932621264e-10
2724 4.46998882353e-10
2725 4.83840523202e-10
2726 5.21167109468e-10
2727 5.58680213203e-10
2728 5.96078741921e-10
2729 6.33057162247e-10
2730 6.69312605339e-10
2731 7.0454575507e-10
2732 7.38462624383e-10
2733 7.70776331649e-10
2734 8.01216870627e-10
2735 8.29526669577e-10
2736 8.55463255789e-10
2737 8.78808137372e-10
2738 8.9935703329e-10
2739 9.16940301465e-10
2740 9.31405175209e-10
2741 9.42625533185e-10
2742 9.50508116659e-10
2743 9.54983647716e-10
2744 9.5601571104e-10
2745 9.53594536668e-10
2746 9.47739664525e-10
2747 9.38503497139e-10
2748 9.25964194209e-10
2749 9.10229225326e-10
2750 8.91428264538e-10
2751 8.69720295782e-10
2752 8.45288283813e-10
2753 8.18333845132e-10
2754 7.89079912522e-10
2755 7.577645178e-10
2756 7.24642568173e-10
2757 6.89980517166e-10
2758 6.54053700089e-10
2759 6.17146334037e-10
2760 5.79545300639e-10
2761 5.41536593346e-10
2762 5.0341153468e-10
2763 4.65453453558e-10
2764 4.27938573466e-10
2765 3.91136012468e-10
2766 3.55304230482e-10
2767 3.20685700217e-10
2768 2.87510459884e-10
2769 2.55990784126e-10
2770 2.26322072194e-10
2771 1.98677518881e-10
2772 1.73207226339e-10
2773 1.5004530951e-10
2774 1.29300126162e-10
2775 1.11057829599e-10
2776 9.53779277779e-11
2777 8.23048296184e-11
2778 7.18536341537e-11
2779 6.40207886704e-11
2780 5.87787596373e-11
2781 5.6084026312e-11
2782 5.58699753128e-11
2783 5.805222969e-11
2784 6.25357543527e-11
2785 6.92033097494e-11
2786 7.79296627229e-11
2787 8.85735929046e-11
2788 1.00989439034e-10
2789 1.15021769886e-10
2790 1.30505384277e-10
2791 1.47277745555e-10
2792 1.65168323463e-10
2793 1.84010140458e-10
2794 2.03634442641e-10
2795 2.23876028826e-10
2796 2.44570586005e-10
2797 2.65567123847e-10
2798 2.86712875663e-10
2799 3.07866621085e-10
2800 3.28893356993e-10
2801 3.49670514765e-10
2802 3.70083519385e-10
2803 3.900275658e-10
2804 4.09409395274e-10
2805 4.28145519038e-10
2806 4.46161330103e-10
2807 4.63397320516e-10
2808 4.79801087749e-10
2809 4.95326446526e-10
2810 5.09943198779e-10
2811 5.23624699156e-10
2812 5.36355848624e-10
2813 5.4812154815e-10
2814 5.5892357409e-10
2815 5.68757485553e-10
2816 5.77634828858e-10
2817 5.85560044897e-10
2818 5.92545568168e-10
2819 5.98607385882e-10
2820 6.03757932538e-10
2821 6.08014971704e-10
2822 6.11390937877e-10
2823 6.13901818269e-10
2824 6.15559159201e-10
2825 6.16376283347e-10
2826 6.16360296135e-10
2827 6.15519191172e-10
2828 6.13857409348e-10
2829 6.11378503379e-10
2830 6.08080696907e-10
2831 6.0396487811e-10
2832 5.99025717918e-10
2833 5.93259663617e-10
2834 5.86660497959e-10
2835 5.79227332764e-10
2836 5.70948621714e-10
2837 5.61825252987e-10
2838 5.51854562048e-10
2839 5.41037437074e-10
2840 5.29376542602e-10
2841 5.16880760415e-10
2842 5.03560748655e-10
2843 4.89438711782e-10
2844 4.74531525185e-10
2845 4.58872051468e-10
2846 4.424984823e-10
2847 4.25452562069e-10
2848 4.07786693302e-10
2849 3.89562160308e-10
2850 3.70842911934e-10
2851 3.51705331525e-10
2852 3.3223379603e-10
2853 3.12517123291e-10
2854 2.92651236578e-10
2855 2.72741829122e-10
2856 2.52898146869e-10
2857 2.33232988478e-10
2858 2.13867146215e-10
2859 1.94922300523e-10
2860 1.76523684559e-10
2861 1.58797419658e-10
2862 1.41870515336e-10
2863 1.25865540213e-10
2864 1.10906839268e-10
2865 9.71143165884e-11
2866 8.45998826549e-11
2867 7.34754479481e-11
2868 6.38378239159e-11
2869 5.57820456493e-11
2870 4.93880492058e-11
2871 4.47304415729e-11
2872 4.18687307047e-11
2873 4.08464373436e-11
2874 4.17008649833e-11
2875 4.44524417276e-11
2876 4.91029439331e-11
2877 5.56452661726e-11
2878 6.40527630935e-11
2879 7.42863548453e-11
2880 8.62874216523e-11
2881 9.99884619546e-11
2882 1.1530065791e-10
2883 1.32126309893e-10
2884 1.50352619244e-10
2885 1.69852576448e-10
2886 1.90490290208e-10
2887 2.12118322906e-10
2888 2.34575914249e-10
2889 2.57700527584e-10
2890 2.81320744477e-10
2891 3.05254488353e-10
2892 3.29326788062e-10
2893 3.53350237958e-10
2894 3.77142761465e-10
2895 4.00521393829e-10
2896 4.23306723007e-10
2897 4.4532555421e-10
2898 4.66403804467e-10
2899 4.86382489839e-10
2900 5.05107955462e-10
2901 5.22438092787e-10
2902 5.38239675052e-10
2903 5.5239279817e-10
2904 5.64794433444e-10
2905 5.75351322141e-10
2906 5.83988857272e-10
2907 5.9064486635e-10
2908 5.95277604987e-10
2909 5.97857763296e-10
2910 5.98376459493e-10
2911 5.96836358113e-10
2912 5.93263216331e-10
2913 5.87692561282e-10
2914 5.80175907317e-10
2915 5.70785196885e-10
2916 5.59601254224e-10
2917 5.46720002603e-10
2918 5.32250687968e-10
2919 5.16308773513e-10
2920 4.99025709644e-10
2921 4.80539164016e-10
2922 4.60993021534e-10
2923 4.40538272528e-10
2924 4.19329460044e-10
2925 3.97527344376e-10
2926 3.75289133103e-10
2927 3.52775586521e-10
2928 3.301483531e-10
2929 3.07562864066e-10
2930 2.85170109748e-10
2931 2.63121968658e-10
2932 2.41556996627e-10
2933 2.20612861312e-10
2934 2.00413019513e-10
2935 1.81079151673e-10
2936 1.62716951024e-10
2937 1.4542589355e-10
2938 1.29291244377e-10
2939 1.14392051387e-10
2940 1.00787822532e-10
2941 8.85345130541e-11
2942 7.7673867338e-11
2943 6.82343070935e-11
2944 6.02335958888e-11
2945 5.36806155083e-11
2946 4.85691487029e-11
2947 4.48885373316e-11
2948 4.26139123988e-11
2949 4.17115231244e-11
2950 4.21440660148e-11
2951 4.38600267216e-11
2952 4.68061145398e-11
2953 5.09201569798e-11
2954 5.61364288387e-11
2955 6.23838758429e-11
2956 6.95887791835e-11
2957 7.76729791596e-11
2958 8.65609806056e-11
2959 9.61684065715e-11
2960 1.06415321e-10
2961 1.17223564189e-10
2962 1.28513200082e-10
2963 1.40205180799e-10
2964 1.52224011174e-10
2965 1.64495084221e-10
2966 1.76947345665e-10
2967 1.89514182125e-10
2968 2.02130756577e-10
2969 2.14732231996e-10
2970 2.27266205854e-10
2971 2.39674946556e-10
2972 2.51909604287e-10
2973 2.63921329235e-10
2974 2.75670153371e-10
2975 2.87113444131e-10
2976 2.98214786199e-10
2977 3.08940428795e-10
2978 3.19260173853e-10
2979 3.29141158772e-10
2980 3.38560290913e-10
2981 3.4749270128e-10
2982 3.55913520877e-10
2983 3.63802321601e-10
2984 3.7113778717e-10
2985 3.77900377657e-10
2986 3.84072329496e-10
2987 3.8963410276e-10
2988 3.94569710238e-10
2989 3.98861388362e-10
2990 4.0249314992e-10
2991 4.05445454987e-10
2992 4.07708533601e-10
2993 4.09262845835e-10
2994 4.10095957193e-10
2995 4.10192768641e-10
2996 4.09542622037e-10
2997 4.08135747421e-10
2998 4.05960598471e-10
2999 4.03010957939e-10
3000 3.99281496755e-10
3001 3.94770438561e-10
3002 3.89477783358e-10
3003 3.83407083859e-10
3004 3.76566333671e-10
3005 3.68964414577e-10
3006 3.6062175468e-10
3007 3.51552564837e-10
3008 3.41784378577e-10
3009 3.31342953075e-10
3010 3.20263815468e-10
3011 3.08588710141e-10
3012 2.96361157837e-10
3013 2.83626455655e-10
3014 2.7044411155e-10
3015 2.56869192583e-10
3016 2.42970088493e-10
3017 2.28811636305e-10
3018 2.14467554827e-10
3019 2.00013339224e-10
3020 1.85530701913e-10
3021 1.71100467128e-10
3022 1.56808788176e-10
3023 1.42740042008e-10
3024 1.28979493752e-10
3025 1.15617737606e-10
3026 1.02743591412e-10
3027 9.0438767586e-11
3028 7.87894194332e-11
3029 6.78772593687e-11
3030 5.77804470936e-11
3031 4.85709250597e-11
3032 4.03206357191e-11
3033 3.30926397396e-11
3034 2.69420041832e-11
3035 2.19211315766e-11
3036 1.80762071977e-11
3037 1.54374291128e-11
3038 1.40341072097e-11
3039 1.38840050568e-11
3040 1.49986689735e-11
3041 1.73754344246e-11
3042 2.10054196259e-11
3043 2.58699728306e-11
3044 3.19424486861e-11
3045 3.91828791635e-11
3046 4.75459671634e-11
3047 5.69757574453e-11
3048 6.741007752e-11
3049 7.87752085785e-11
3050 9.09903263846e-11
3051 1.03974606702e-10
3052 1.17632126262e-10
3053 1.31864297259e-10
3054 1.46570755533e-10
3055 1.61643143315e-10
3056 1.76975767374e-10
3057 1.92453164516e-10
3058 2.07966088794e-10
3059 2.23399965193e-10
3060 2.38645547768e-10
3061 2.53589149679e-10
3062 2.68123301339e-10
3063 2.82147638586e-10
3064 2.95557356367e-10
3065 3.08260972304e-10
3066 3.20165227663e-10
3067 3.31190186387e-10
3068 3.41260353309e-10
3069 3.50308226871e-10
3070 3.58271634582e-10
3071 3.65101726629e-10
3072 3.70756758628e-10
3073 3.75202091618e-10
3074 3.78415521141e-10
3075 3.8038283634e-10
3076 3.81100484503e-10
3077 3.80571130165e-10
3078 3.78811648716e-10
3079 3.75842468259e-10
3080 3.71698227752e-10
3081 3.66415342512e-10
3082 3.60044438708e-10
3083 3.52639695222e-10
3084 3.44264172725e-10
3085 3.3498182006e-10
3086 3.24869908752e-10
3087 3.14004822144e-10
3088 3.02467384472e-10
3089 2.90343749043e-10
3090 2.77724510056e-10
3091 2.64692268104e-10
3092 2.51342946456e-10
3093 2.37765362954e-10
3094 2.24050111797e-10
3095 2.1028423447e-10
3096 1.96558325172e-10
3097 1.82954984496e-10
3098 1.69555036678e-10
3099 1.56438417775e-10
3100 1.43679734776e-10
3101 1.31346489241e-10
3102 1.19504406371e-10
3103 1.08214770478e-10
3104 9.75273195536e-11
3105 8.74944561247e-11
3106 7.81588127552e-11
3107 6.95541402251e-11
3108 6.17141893144e-11
3109 5.46602763052e-11
3110 4.84172701931e-11
3111 4.29949409408e-11
3112 3.84003939757e-11
3113 3.46398465467e-11
3114 3.17079695833e-11
3115 2.95976576581e-11
3116 2.82973644516e-11
3117 2.7790214574e-11
3118 2.80584444567e-11
3119 2.90762969257e-11
3120 3.08180148068e-11
3121 3.32551763904e-11
3122 3.63522545399e-11
3123 4.00781630105e-11
3124 4.43964864871e-11
3125 4.92681451192e-11
3126 5.46558354131e-11
3127 6.05195893399e-11
3128 6.68194388709e-11
3129 7.3515415977e-11
3130 8.05657762726e-11
3131 8.79296635503e-11
3132 9.55671097813e-11
3133 1.03439923294e-10
3134 1.11505471523e-10
3135 1.19725562797e-10
3136 1.28062893623e-10
3137 1.36479272328e-10
3138 1.4493650724e-10
3139 1.53399959402e-10
3140 1.61834101675e-10
3141 1.70203406924e-10
3142 1.78474124368e-10
3143 1.86615167763e-10
3144 1.94590121794e-10
3145 2.02368788393e-10
3146 2.09922745853e-10
3147 2.17219131571e-10
3148 2.24228635659e-10
3149 2.3092194823e-10
3150 2.37270647574e-10
3151 2.43248088339e-10
3152 2.48826736993e-10
3153 2.53979948184e-10
3154 2.58682852916e-10
3155 2.62912358551e-10
3156 2.66643596092e-10
3157 2.69857913793e-10
3158 2.72530442658e-10
3159 2.7464786001e-10
3160 2.7618796139e-10
3161 2.77139200477e-10
3162 2.77484701883e-10
3163 2.77216472e-10
3164 2.76324740867e-10
3165 2.74805955769e-10
3166 2.7265301128e-10
3167 2.69869460112e-10
3168 2.66456190445e-10
3169 2.62419419528e-10
3170 2.57771581857e-10
3171 2.52521559219e-10
3172 2.46690667893e-10
3173 2.4029667145e-10
3174 2.33366215241e-10
3175 2.25924168262e-10
3176 2.18005169472e-10
3177 2.09642081472e-10
3178 2.0087576047e-10
3179 1.91746174494e-10
3180 1.82302173357e-10
3181 1.72589942338e-10
3182 1.62660995784e-10
3183 1.52567736222e-10
3184 1.42367895251e-10
3185 1.32118316287e-10
3186 1.21880283643e-10
3187 1.11709752559e-10
3188 1.01670671881e-10
3189 9.18234377423e-11
3190 8.22293344527e-11
3191 7.29487581452e-11
3192 6.40385522388e-11
3193 5.55600010443e-11
3194 4.75646189102e-11
3195 4.01083610768e-11
3196 3.32383010004e-11
3197 2.70024003157e-11
3198 2.144151523e-11
3199 1.65982783074e-11
3200 1.25002230789e-11
3201 9.18110032444e-12
3202 6.66311450459e-12
3203 4.9640291877e-12
3204 4.09627887166e-12
3205 4.06785716223e-12
3206 4.87965223783e-12
3207 6.52455867112e-12
3208 8.99635921314e-12
3209 1.22737375818e-11
3210 1.6337153852e-11
3211 2.11555217788e-11
3212 2.66986432962e-11
3213 3.29238858399e-11
3214 3.97903932026e-11
3215 4.72475392144e-11
3216 5.52429213485e-11
3217 6.3721472543e-11
3218 7.26227966652e-11
3219 8.18811685122e-11
3220 9.14353037729e-11
3221 1.01215036352e-10
3222 1.11153752869e-10
3223 1.21178622692e-10
3224 1.3122303244e-10
3225 1.41215039662e-10
3226 1.51088030975e-10
3227 1.60772728464e-10
3228 1.70202518746e-10
3229 1.79314341153e-10
3230 1.88047799554e-10
3231 1.96345162351e-10
3232 2.04153138839e-10
3233 2.11418438312e-10
3234 2.18098428206e-10
3235 2.24151364137e-10
3236 2.2953905443e-10
3237 2.34233965557e-10
3238 2.38207675807e-10
3239 2.41439757076e-10
3240 2.43916886689e-10
3241 2.45627518325e-10
3242 2.4656898745e-10
3243 2.46741294063e-10
3244 2.46153319949e-10
3245 2.44813946892e-10
3246 2.42740938461e-10
3247 2.39958275472e-10
3248 2.36490826921e-10
3249 2.32367902697e-10
3250 2.27622365401e-10
3251 2.22294183061e-10
3252 2.16424211885e-10
3253 2.10055972616e-10
3254 2.03235650531e-10
3255 1.96009430908e-10
3256 1.88429716275e-10
3257 1.80546244621e-10
3258 1.72410530297e-10
3259 1.64075864006e-10
3260 1.55595536455e-10
3261 1.47019285635e-10
3262 1.3840040225e-10
3263 1.29786847936e-10
3264 1.21231025219e-10
3265 1.1277734302e-10
3266 1.04473762974e-10
3267 9.63620294669e-11
3268 8.8485663241e-11
3269 8.08810796116e-11
3270 7.35846938937e-11
3271 6.66311450459e-11
3272 6.00488547775e-11
3273 5.38680211548e-11
3274 4.81108486383e-11
3275 4.27995416885e-11
3276 3.79509756954e-11
3277 3.3580249692e-11
3278 2.97024627116e-11
3279 2.63247201815e-11
3280 2.34532393506e-11
3281 2.10951256463e-11
3282 1.92459381765e-11
3283 1.79092296548e-11
3284 1.70761182972e-11
3285 1.6745715925e-11
3286 1.69073643974e-11
3287 1.7547741038e-11
3288 1.86588522411e-11
3289 2.02255989734e-11
3290 2.22311058451e-11
3291 2.46576092877e-11
3292 2.74908984466e-11
3293 3.07061043259e-11
3294 3.42854633573e-11
3295 3.82049947234e-11
3296 4.24416057854e-11
3297 4.69757566179e-11
3298 5.17790255117e-11
3299 5.68265434708e-11
3300 6.20943296781e-11
3301 6.7553962424e-11
3302 7.31814608912e-11
3303 7.89484033703e-11
3304 8.48263681519e-11
3305 9.07887098833e-11
3306 9.68096713905e-11
3307 1.02858166429e-10
3308 1.08907549645e-10
3309 1.14926734796e-10
3310 1.20890852884e-10
3311 1.26770594022e-10
3312 1.32539312858e-10
3313 1.38167699504e-10
3314 1.43629108607e-10
3315 1.48895118457e-10
3316 1.53941748238e-10
3317 1.58739688061e-10
3318 1.63267621645e-10
3319 1.67498903636e-10
3320 1.71409553218e-10
3321 1.74979142287e-10
3322 1.78185466382e-10
3323 1.810080974e-10
3324 1.83431048129e-10
3325 1.85433890465e-10
3326 1.87005078089e-10
3327 1.88129511969e-10
3328 1.88799198497e-10
3329 1.89000814999e-10
3330 1.8872992058e-10
3331 1.87984738886e-10
3332 1.86760829024e-10
3333 1.85059079172e-10
3334 1.82883042044e-10
3335 1.80238934888e-10
3336 1.77138304025e-10
3337 1.73588254881e-10
3338 1.69609215561e-10
3339 1.65213620562e-10
3340 1.60421897988e-10
3341 1.55258916834e-10
3342 1.4974776974e-10
3343 1.43920431128e-10
3344 1.37800881816e-10
3345 1.31426425298e-10
3346 1.24828147818e-10
3347 1.1804335287e-10
3348 1.11112008483e-10
3349 1.04070529972e-10
3350 9.6958885365e-11
3351 8.98214835843e-11
3352 8.26982926583e-11
3353 7.56319451511e-11
3354 6.8665073627e-11
3355 6.18385342932e-11
3356 5.51958478923e-11
3357 4.87769824531e-11
3358 4.26219060046e-11
3359 3.67688102187e-11
3360 3.12541104108e-11
3361 2.61124455392e-11
3362 2.13757900269e-11
3363 1.70716774051e-11
3364 1.32320820967e-11
3365 9.87654402707e-12
3366 7.02726765667e-12
3367 4.70290473231e-12
3368 2.9167779303e-12
3369 1.67688085639e-12
3370 9.93871651644e-13
3371 8.67750316047e-13
3372 1.29940502802e-12
3373 2.28173036021e-12
3374 3.80939724209e-12
3375 5.86908299738e-12
3376 8.44480041451e-12
3377 1.15170095683e-11
3378 1.50635059981e-11
3379 1.90585325299e-11
3380 2.34736674543e-11
3381 2.82760481696e-11
3382 3.34328120744e-11
3383 3.89084320318e-11
3384 4.46638281915e-11
3385 5.06572561676e-11
3386 5.68505242882e-11
3387 6.31974472753e-11
3388 6.96571689218e-11
3389 7.61852803066e-11
3390 8.27391488656e-11
3391 8.92725893209e-11
3392 9.57447454653e-11
3393 1.02111208378e-10
3394 1.08332010029e-10
3395 1.14367182391e-10
3396 1.20178533791e-10
3397 1.25729648914e-10
3398 1.30985000624e-10
3399 1.35915279031e-10
3400 1.40490286071e-10
3401 1.44681600034e-10
3402 1.48469680994e-10
3403 1.51830548134e-10
3404 1.54748214243e-10
3405 1.57209356644e-10
3406 1.59199764482e-10
3407 1.60713220509e-10
3408 1.61745283833e-10
3409 1.62294178097e-10
3410 1.62362567835e-10
3411 1.61954005762e-10
3412 1.61076485483e-10
3413 1.59741553318e-10
3414 1.57960755587e-10
3415 1.55750967679e-10
3416 1.53129953162e-10
3417 1.50119916498e-10
3418 1.46740397611e-10
3419 1.43016265497e-10
3420 1.38977718223e-10
3421 1.3464607207e-10
3422 1.30053301461e-10
3423 1.25229604464e-10
3424 1.20204290965e-10
3425 1.15005782675e-10
3426 1.09669606729e-10
3427 1.04225073017e-10
3428 9.87014914244e-11
3429 9.31343890898e-11
3430 8.75512995435e-11
3431 8.19833090304e-11
3432 7.64588392599e-11
3433 7.10072001198e-11
3434 6.56568133195e-11
3435 6.04334360332e-11
3436 5.53610490783e-11
3437 5.04627450937e-11
3438 4.57651694319e-11
3439 4.12834211261e-11
3440 3.70405928152e-11
3441 3.3055336246e-11
3442 2.93383095595e-11
3443 2.59072763242e-11
3444 2.27764473948e-11
3445 1.99555927338e-11
3446 1.74535941255e-11
3447 1.52766688188e-11
3448 1.3433698598e-11
3449 1.19264598197e-11
3450 1.07585051978e-11
3451 9.93072291067e-12
3452 9.44666567193e-12
3453 9.29833987584e-12
3454 9.48663370082e-12
3455 1.00035535411e-11
3456 1.08464348614e-11
3457 1.20037313422e-11
3458 1.34692257348e-11
3459 1.52358126115e-11
3460 1.7287504761e-11
3461 1.96127558638e-11
3462 2.21982432436e-11
3463 2.50315324024e-11
3464 2.80984124856e-11
3465 3.13757908543e-11
3466 3.48530093675e-11
3467 3.85114162782e-11
3468 4.23279189476e-11
3469 4.62883065211e-11
3470 5.03694863596e-11
3471 5.45501421811e-11
3472 5.88116222389e-11
3473 6.3129057537e-11
3474 6.74829081504e-11
3475 7.18509696185e-11
3476 7.62092611239e-11
3477 8.05373545631e-11
3478 8.48103809403e-11
3479 8.90052476166e-11
3480 9.31033028451e-11
3481 9.70796776301e-11
3482 1.00912167511e-10
3483 1.04582120741e-10
3484 1.08066444682e-10
3485 1.11347375764e-10
3486 1.14402709528e-10
3487 1.17218235118e-10
3488 1.1977441261e-10
3489 1.22057031149e-10
3490 1.24050991701e-10
3491 1.25742083412e-10
3492 1.27116983606e-10
3493 1.28169475033e-10
3494 1.28888899553e-10
3495 1.29268151738e-10
3496 1.29303678875e-10
3497 1.2899192825e-10
3498 1.28332899862e-10
3499 1.27324817356e-10
3500 1.2597389798e-10
3501 1.24281029912e-10
3502 1.2225864765e-10
3503 1.19910303908e-10
3504 1.17251985898e-10
3505 1.14293463582e-10
3506 1.11049835994e-10
3507 1.07540643057e-10
3508 1.03781871985e-10
3509 9.97930627022e-11
3510 9.56008605613e-11
3511 9.12248054874e-11
3512 8.6688878298e-11
3513 8.20215007025e-11
3514 7.72466535182e-11
3515 7.23945348113e-11
3516 6.74917899346e-11
3517 6.2570393311e-11
3518 5.7654325758e-11
3519 5.2776449877e-11
3520 4.79625228422e-11
3521 4.32454072552e-11
3522 3.86508602901e-11
3523 3.42073036563e-11
3524 2.99422708849e-11
3525 2.58779664364e-11
3526 2.20419238417e-11
3527 1.84563475614e-11
3528 1.51425538775e-11
3529 1.21183063584e-11
3530 9.40314492937e-12
3531 7.01394498037e-12
3532 4.96047647403e-12
3533 3.25783844346e-12
3534 1.91224813761e-12
3535 9.32587340685e-13
3536 3.21520587931e-13
3537 8.08242361927e-14
3538 2.11386463889e-13
3539 7.1054273576e-13
3540 1.56941126761e-12
3541 2.78355116734e-12
3542 4.33963975865e-12
3543 6.2305716142e-12
3544 8.43680680873e-12
3545 1.09441344875e-11
3546 1.37339029038e-11
3547 1.67865721323e-11
3548 2.0080825891e-11
3549 2.35926833625e-11
3550 2.72972755511e-11
3551 3.11732861746e-11
3552 3.51896289885e-11
3553 3.93205468185e-11
3554 4.3541170669e-11
3555 4.78195261167e-11
3556 5.21325205227e-11
3557 5.64472912856e-11
3558 6.07416339449e-11
3559 6.49853504342e-11
3560 6.91500190442e-11
3561 7.32143234927e-11
3562 7.71516184273e-11
3563 8.09379230304e-11
3564 8.45519210202e-11
3565 8.7971407936e-11
3566 9.11759556743e-11
3567 9.41513533803e-11
3568 9.68771729504e-11
3569 9.9341868065e-11
3570 1.01532116048e-10
3571 1.03438146937e-10
3572 1.05047526233e-10
3573 1.06355813045e-10
3574 1.07358566481e-10
3575 1.08053122005e-10
3576 1.08437703261e-10
3577 1.0851142207e-10
3578 1.08278719324e-10
3579 1.07744035915e-10
3580 1.06911812736e-10
3581 1.05793596106e-10
3582 1.04395603273e-10
3583 1.02729380558e-10
3584 1.00805586101e-10
3585 9.86402071135e-11
3586 9.62447899155e-11
3587 9.36388744321e-11
3588 9.0836671518e-11
3589 8.78559447415e-11
3590 8.4714457671e-11
3591 8.14308620534e-11
3592 7.80246978138e-11
3593 7.45146166992e-11
3594 7.09228231699e-11
3595 6.7266192616e-11
3596 6.35642649627e-11
3597 5.98392446705e-11
3598 5.61097834861e-11
3599 5.23936449781e-11
3600 4.87130336069e-11
3601 4.50812720487e-11
3602 4.15205647641e-11
3603 3.80468989647e-11
3604 3.46744855051e-11
3605 3.14219761322e-11
3606 2.83053580574e-11
3607 2.53361776004e-11
3608 2.25277574373e-11
3609 1.98934202444e-11
3610 1.74429359845e-11
3611 1.51896273337e-11
3612 1.31414878979e-11
3613 1.13047349259e-11
3614 9.68913838051e-12
3615 8.29736279684e-12
3616 7.13828995913e-12
3617 6.21191986738e-12
3618 5.52358159212e-12
3619 5.07593966859e-12
3620 4.8645532047e-12
3621 4.89297491413e-12
3622 5.15854026162e-12
3623 5.65769653349e-12
3624 6.38689101606e-12
3625 7.34079463882e-12
3626 8.51230197441e-12
3627 9.8960839523e-12
3628 1.14841469667e-11
3629 1.32658328766e-11
3630 1.52331480763e-11
3631 1.73727698893e-11
3632 1.96758165316e-11
3633 2.21289653268e-11
3634 2.47162290634e-11
3635 2.74278377788e-11
3636 3.02478042613e-11
3637 3.31601412995e-11
3638 3.61488616818e-11
3639 3.92006427319e-11
3640 4.22959445245e-11
3641 4.54178916698e-11
3642 4.85513851345e-11
3643 5.16786613503e-11
3644 5.47810685703e-11
3645 5.78435077614e-11
3646 6.08491035337e-11
3647 6.37783159618e-11
3648 6.66151578343e-11
3649 6.93463064749e-11
3650 7.19522219583e-11
3651 7.44186934298e-11
3652 7.67306218563e-11
3653 7.88782372751e-11
3654 8.08455524748e-11
3655 8.26183566005e-11
3656 8.41886560465e-11
3657 8.5544016315e-11
3658 8.6678220157e-11
3659 8.75823857882e-11
3660 8.82502959598e-11
3661 8.86757334229e-11
3662 8.88578099989e-11
3663 8.87911966174e-11
3664 8.84758932784e-11
3665 8.79127881603e-11
3666 8.71045457984e-11
3667 8.60547189063e-11
3668 8.47668601978e-11
3669 8.32480751001e-11
3670 8.1506357219e-11
3671 7.95532528741e-11
3672 7.73949793142e-11
3673 7.5047523751e-11
3674 7.25215443254e-11
3675 6.98312518921e-11
3676 6.69944100196e-11
3677 6.40243413841e-11
3678 6.09379213756e-11
3679 5.77564662763e-11
3680 5.44950751191e-11
3681 5.11768405431e-11
3682 4.78150852246e-11
3683 4.44355663376e-11
3684 4.10551592722e-11
3685 3.76942921321e-11
3686 3.43725048424e-11
3687 3.11093373284e-11
3688 2.79261058722e-11
3689 2.48379095069e-11
3690 2.18642881578e-11
3691 1.90238935716e-11
3692 1.6330936603e-11
3693 1.38022926421e-11
3694 1.14548370789e-11
3695 9.29478716216e-12
3696 7.34079463882e-12
3697 5.60085311463e-12
3698 4.0847325522e-12
3699 2.79953837889e-12
3700 1.75326420049e-12
3701 9.50350909079e-13
3702 3.90798504668e-13
3703 7.9936057773e-14
3704 1.59872115546e-14
3705 1.98951966013e-13
3706 6.24389429049e-13
3707 1.28697053015e-12
3708 2.18491891246e-12
3709 3.30580007812e-12
3710 4.64162042135e-12
3711 6.18527451479e-12
3712 7.92343968214e-12
3713 9.8419050687e-12
3714 1.19309007118e-11
3715 1.41726630432e-11
3716 1.65538693864e-11
3717 1.90576443515e-11
3718 2.16688889054e-11
3719 2.43680631229e-11
3720 2.71382916139e-11
3721 2.99626989886e-11
3722 3.28244098569e-11
3723 3.57003315798e-11
3724 3.85780296597e-11
3725 4.14397405279e-11
3726 4.4265036081e-11
3727 4.70370409289e-11
3728 4.97433205737e-11
3729 5.23643350903e-11
3730 5.48858736238e-11
3731 5.72937253196e-11
3732 5.95754556798e-11
3733 6.17159656713e-11
3734 6.37054853314e-11
3735 6.55342446976e-11
3736 6.71898092719e-11
3737 6.86686263407e-11
3738 6.99582614061e-11
3739 7.10578262897e-11
3740 7.19584392073e-11
3741 7.26574356236e-11
3742 7.3155703717e-11
3743 7.34479144171e-11
3744 7.35367322591e-11
3745 7.34212690645e-11
3746 7.31050775471e-11
3747 7.25925985989e-11
3748 7.18864967553e-11
3749 7.09929892651e-11
3750 6.99182933772e-11
3751 6.86695145191e-11
3752 6.72546462965e-11
3753 6.56861232073e-11
3754 6.39683861436e-11
3755 6.21120932465e-11
3756 6.01314553705e-11
3757 5.80380188353e-11
3758 5.58415536034e-11
3759 5.35536059942e-11
3760 5.11910513978e-11
3761 4.876188342e-11
3762 4.62829774506e-11
3763 4.37641034523e-11
3764 4.12230249935e-11
3765 3.86677356801e-11
3766 3.61159990803e-11
3767 3.35784733352e-11
3768 3.10675929427e-11
3769 2.85957924007e-11
3770 2.61772825638e-11
3771 2.38218333948e-11
3772 2.15418793914e-11
3773 1.93489668732e-11
3774 1.72528658027e-11
3775 1.5264234321e-11
3776 1.33901778554e-11
3777 1.16422427254e-11
3778 1.00275343584e-11
3779 8.55227000329e-12
3780 7.222666909e-12
3781 6.04671868132e-12
3782 5.02886621234e-12
3783 4.17355039417e-12
3784 3.48165940522e-12
3785 2.96029867286e-12
3786 2.60858001866e-12
3787 2.42739162104e-12
3788 2.41673348e-12
3789 2.57660559555e-12
3790 2.90523161084e-12
3791 3.39994699061e-12
3792 4.05808719961e-12
3793 4.87432316731e-12
3794 5.84332582321e-12
3795 6.96154245361e-12
3796 8.22275580958e-12
3797 9.61719592851e-12
3798 1.11395337399e-11
3799 1.27782229242e-11
3800 1.45261580542e-11
3801 1.63744573456e-11
3802 1.83106863005e-11
3803 2.03250749564e-11
3804 2.24043006369e-11
3805 2.45394815579e-11
3806 2.6717295043e-11
3807 2.89270829512e-11
3808 3.11519698926e-11
3809 3.33839622613e-11
3810 3.56088492026e-11
3811 3.78133080403e-11
3812 3.99849042765e-11
3813 4.21112034132e-11
3814 4.41788827743e-11
3815 4.6178172397e-11
3816 4.80948614268e-11
3817 4.99200680792e-11
3818 5.16404696782e-11
3819 5.32471844394e-11
3820 5.47304424003e-11
3821 5.60813617767e-11
3822 5.72919489628e-11
3823 5.83559867096e-11
3824 5.92628168761e-11
3825 6.0009774927e-11
3826 6.05915317919e-11
3827 6.10036465787e-11
3828 6.1243454752e-11
3829 6.13100681335e-11
3830 6.12017103663e-11
3831 6.0917493272e-11
3832 6.04600813858e-11
3833 5.98339155999e-11
3834 5.90389959143e-11
3835 5.8079763221e-11
3836 5.6962434769e-11
3837 5.56932278073e-11
3838 5.42801359416e-11
3839 5.27293764208e-11
3840 5.10533837428e-11
3841 4.92565987997e-11
3842 4.73541206247e-11
3843 4.53557191804e-11
3844 4.32720526078e-11
3845 4.11155554048e-11
3846 3.88986620692e-11
3847 3.66355834558e-11
3848 3.43387540624e-11
3849 3.20223847439e-11
3850 2.96997981764e-11
3851 2.73816525009e-11
3852 2.50865994644e-11
3853 2.2823520851e-11
3854 2.06084038723e-11
3855 1.84527948477e-11
3856 1.63673519182e-11
3857 1.43689504739e-11
3858 1.24629195852e-11
3859 1.06634701069e-11
3860 8.97948382317e-12
3861 7.42073069659e-12
3862 5.9960925114e-12
3863 4.71089833809e-12
3864 3.57314178245e-12
3865 2.58904009343e-12
3866 1.76214598469e-12
3867 1.09778852675e-12
3868 5.97744076458e-13
3869 2.59348098552e-13
3870 9.23705556488e-14
3871 9.05941988094e-14
3872 2.53130849615e-13
3873 5.76427794385e-13
3874 1.06048503312e-12
3875 1.69730896005e-12
3876 2.48334686148e-12
3877 3.41326966691e-12
3878 4.48086012739e-12
3879 5.67457192346e-12
3880 6.98996416304e-12
3881 8.41637870508e-12
3882 9.94404558696e-12
3883 1.15631948461e-11
3884 1.3262280163e-11
3885 1.50333079318e-11
3886 1.68602909412e-11
3887 1.87361237636e-11
3888 2.06448191875e-11
3889 2.25810481425e-11
3890 2.45279352384e-11
3891 2.64721577992e-11
3892 2.84083867541e-11
3893 3.03197467133e-11
3894 3.2198244071e-11
3895 3.4028779794e-11
3896 3.58078011686e-11
3897 3.7518432805e-11
3898 3.91553456325e-11
3899 4.0709657867e-11
3900 4.21698231889e-11
3901 4.35322888848e-11
3902 4.4785508635e-11
3903 4.59268179043e-11
3904 4.69473349085e-11
3905 4.7843506934e-11
3906 4.8611781267e-11
3907 4.92468288371e-11
3908 4.97495378227e-11
3909 5.01128027963e-11
3910 5.03392882933e-11
3911 5.04289943137e-11
3912 5.03792563222e-11
3913 5.01927388541e-11
3914 4.98721064446e-11
3915 4.94173590937e-11
3916 4.88356022288e-11
3917 4.81268358499e-11
3918 4.72990535627e-11
3919 4.63549199026e-11
3920 4.53024284752e-11
3921 4.41451319944e-11
3922 4.28910240657e-11
3923 4.15463219383e-11
3924 4.01199073963e-11
3925 3.86206622238e-11
3926 3.70548036699e-11
3927 3.54294371618e-11
3928 3.37587735544e-11
3929 3.20463655612e-11
3930 3.03046476802e-11
3931 2.85398371602e-11
3932 2.67634803208e-11
3933 2.4986235303e-11
3934 2.32134311773e-11
3935 2.14557260847e-11
3936 1.97220018094e-11
3937 1.80229164926e-11
3938 1.63655755614e-11
3939 1.47588608002e-11
3940 1.32089894578e-11
3941 1.17257314969e-11
3942 1.03161923448e-11
3943 8.98481289369e-12
3944 7.74313946295e-12
3945 6.59206023101e-12
3946 5.53956880367e-12
3947 4.59188242985e-12
3948 3.75077746639e-12
3949 3.02247116224e-12
3950 2.40873987423e-12
3951 1.91313631603e-12
3952 1.53832502292e-12
3953 1.28341781647e-12
3954 1.15107923193e-12
3955 1.14397380457e-12
3956 1.25588428546e-12
3957 1.49125156668e-12
3958 1.84474657772e-12
3959 2.31548114016e-12
3960 2.90167889716e-12
3961 3.59623442137e-12
3962 4.39914771277e-12
3963 5.30064880877e-12
3964 6.29984953093e-12
3965 7.39053263032e-12
3966 8.56470450117e-12
3967 9.81437153769e-12
3968 1.11350928478e-11
3969 1.25188748257e-11
3970 1.39559475087e-11
3971 1.54383172912e-11
3972 1.69597669242e-11
3973 1.85087500881e-11
3974 2.00763849989e-11
3975 2.16564544075e-11
3976 2.32365238162e-11
3977 2.48085996191e-11
3978 2.63646882104e-11
3979 2.78932432707e-11
3980 2.93871593726e-11
3981 3.08366665536e-11
3982 3.22337712078e-11
3983 3.3569591551e-11
3984 3.48370221559e-11
3985 3.60289575951e-11
3986 3.71374042629e-11
3987 3.81561449103e-11
3988 3.90789622884e-11
3989 3.99005273266e-11
3990 4.0614622776e-11
3991 4.12185841014e-11
3992 4.17079704107e-11
3993 4.20801171686e-11
3994 4.23332480182e-11
3995 4.24638102459e-11
3996 4.24718038516e-11
3997 4.23598933708e-11
3998 4.21245260895e-11
3999 4.17683665432e-11
4000 4.12940792671e-11
4001 4.07061051533e-11
4002 4.00044442017e-11
4003 3.91944254829e-11
4004 3.82822662459e-11
4005 3.72724073827e-11
4006 3.6168401607e-11
4007 3.49809070599e-11
4008 3.37152528118e-11
4009 3.23767679333e-11
4010 3.09761105655e-11
4011 2.95203861356e-11
4012 2.80184764279e-11
4013 2.64783750481e-11
4014 2.49098519589e-11
4015 2.33235653013e-11
4016 2.17239559674e-11
4017 2.01261229904e-11
4018 1.85353954407e-11
4019 1.69606551026e-11
4020 1.54134482955e-11
4021 1.39008804467e-11
4022 1.2432721519e-11
4023 1.10151887611e-11
4024 9.6571639574e-12
4025 8.36841707041e-12
4026 7.15072445701e-12
4027 6.01652061505e-12
4028 4.96669372296e-12
4029 4.00923738653e-12
4030 3.14948067626e-12
4031 2.39186448425e-12
4032 1.73727698893e-12
4033 1.19104726082e-12
4034 7.54951656745e-13
4035 4.30766533555e-13
4036 2.18491891246e-13
4037 1.1901590824e-13
4038 1.33226762955e-13
4039 2.57571741713e-13
4040 4.92939022934e-13
4041 8.33111357679e-13
4042 1.27897692437e-12
4043 1.8260948309e-12
4044 2.46913600677e-12
4045 3.20365955986e-12
4046 4.0261127765e-12
4047 4.92939022934e-12
4048 5.90638649101e-12
4049 6.95354884783e-12
4050 8.06199551562e-12
4051 9.22550924543e-12
4052 1.04360964315e-11
4053 1.16875398248e-11
4054 1.29700694629e-11
4055 1.42792444535e-11
4056 1.56017421205e-11
4057 1.69357861068e-11
4058 1.82698300932e-11
4059 1.95967686523e-11
4060 2.09086081782e-11
4061 2.22000196004e-11
4062 2.3460344778e-11
4063 2.46851428187e-11
4064 2.58646437601e-11
4065 2.69944067099e-11
4066 2.80699907762e-11
4067 2.90825141747e-11
4068 3.00284241916e-11
4069 3.09015035782e-11
4070 3.16981996207e-11
4071 3.24149596054e-11
4072 3.30464544618e-11
4073 3.35891314762e-11
4074 3.40429906487e-11
4075 3.44035910871e-11
4076 3.46709327914e-11
4077 3.48441275833e-11
4078 3.49205109273e-11
4079 3.4902747359e-11
4080 3.47899486997e-11
4081 3.45830031279e-11
4082 3.42836870004e-11
4083 3.38946648526e-11
4084 3.34177130412e-11
4085 3.285638428e-11
4086 3.22124549257e-11
4087 3.14912540489e-11
4088 3.06963343633e-11
4089 2.98312485825e-11
4090 2.89022139555e-11
4091 2.79145595528e-11
4092 2.68736144449e-11
4093 2.57847077023e-11
4094 2.46531683956e-11
4095 2.34861019521e-11
4096 2.22897256208e-11
4097 2.10684802937e-11
4098 1.98321359335e-11
4099 1.85842452538e-11
4100 1.73345782173e-11
4101 1.60866875376e-11
4102 1.48485668205e-11
4103 1.36273214935e-11
4104 1.24282806269e-11
4105 1.12558851129e-11
4106 1.01207930925e-11
4107 9.02478092257e-12
4108 7.97406585207e-12
4109 6.97575330832e-12
4110 6.03517236186e-12
4111 5.15498754794e-12
4112 4.34141611549e-12
4113 3.59801077821e-12
4114 2.92654789291e-12
4115 2.33324470855e-12
4116 1.81987758197e-12
4117 1.38822286999e-12
4118 1.04094510789e-12
4119 7.79820652497e-13
4120 6.06625860655e-13
4121 5.19584375525e-13
4122 5.19584375525e-13
4123 6.08402217495e-13
4124 7.83373366176e-13
4125 1.04360964315e-12
4126 1.38733469157e-12
4127 1.81188397619e-12
4128 2.31459296174e-12
4129 2.89279711296e-12
4130 3.54472007302e-12
4131 4.26236823614e-12
4132 5.04662978074e-12
4133 5.88595838735e-12
4134 6.78035405599e-12
4135 7.72448771613e-12
4136 8.710365762e-12
4137 9.73443547991e-12
4138 1.07904796209e-11
4139 1.18705045793e-11
4140 1.29674049276e-11
4141 1.40785161307e-11
4142 1.51940682258e-11
4143 1.6309620321e-11
4144 1.74162906319e-11
4145 1.85096382666e-11
4146 1.95816696191e-11
4147 2.06279437975e-11
4148 2.1640467196e-11
4149 2.2613910744e-11
4150 2.3542945371e-11
4151 2.44222420065e-11
4152 2.52446952231e-11
4153 2.60094168425e-11
4154 2.6706636902e-11
4155 2.733724358e-11
4156 2.78941314491e-11
4157 2.8376412331e-11
4158 2.87787571551e-11
4159 2.91020540999e-11
4160 2.93400859164e-11
4161 2.94955171398e-11
4162 2.9565683235e-11
4163 2.95505842018e-11
4164 2.94502200404e-11
4165 2.92645907507e-11
4166 2.89972490464e-11
4167 2.8647306749e-11
4168 2.82174283939e-11
4169 2.77111666946e-11
4170 2.71294098297e-11
4171 2.64801514049e-11
4172 2.57625032418e-11
4173 2.49817944109e-11
4174 2.41442421611e-11
4175 2.32533992062e-11
4176 2.2315482795e-11
4177 2.1335821998e-11
4178 2.03197458859e-11
4179 1.92734717075e-11
4180 1.82023285333e-11
4181 1.71143099692e-11
4182 1.60138569072e-11
4183 1.49071865962e-11
4184 1.38031808206e-11
4185 1.2703615937e-11
4186 1.16191500865e-11
4187 1.05551123397e-11
4188 9.51327905341e-12
4189 8.50519654705e-12
4190 7.53264117748e-12
4191 6.60271837205e-12
4192 5.71986902287e-12
4193 4.88853402203e-12
4194 4.11315426163e-12
4195 3.39639427693e-12
4196 2.74447131687e-12
4197 2.15916173829e-12
4198 1.64313007645e-12
4199 1.20170540185e-12
4200 8.31335000839e-13
4201 5.37347943919e-13
4202 3.20632409512e-13
4203 1.79412040779e-13
4204 1.16351372981e-13
4205 1.30562227696e-13
4206 2.22044604925e-13
4207 3.87245790989e-13
4208 6.26165785889e-13
4209 9.36140054364e-13
4210 1.316280418e-12
4211 1.76036962785e-12
4212 2.26929586233e-12
4213 2.83861822936e-12
4214 3.46211947999e-12
4215 4.1389114358e-12
4216 4.86100049102e-12
4217 5.62749846722e-12
4218 6.43041175863e-12
4219 7.26885218683e-12
4220 8.13393796761e-12
4221 9.02034003047e-12
4222 9.92717019699e-12
4223 1.08428821477e-11
4224 1.17674758826e-11
4225 1.26920696175e-11
4226 1.36122224603e-11
4227 1.45261580542e-11
4228 1.54223300797e-11
4229 1.62998503583e-11
4230 1.71533898197e-11
4231 1.79767312147e-11
4232 1.87672100083e-11
4233 1.95186089513e-11
4234 2.02282635087e-11
4235 2.08917327882e-11
4236 2.15063522546e-11
4237 2.20685691943e-11
4238 2.25739427151e-11
4239 2.30198082818e-11
4240 2.34079422512e-11
4241 2.37303510175e-11
4242 2.39914754729e-11
4243 2.41859865469e-11
4244 2.43129960609e-11
4245 2.43751685503e-11
4246 2.43698394797e-11
4247 2.42978970277e-11
4248 2.41593411943e-11
4249 2.39568365146e-11
4250 2.36894948102e-11
4251 2.33599806165e-11
4252 2.29727348255e-11
4253 2.25242047236e-11
4254 2.20223839165e-11
4255 2.14672724042e-11
4256 2.08633110788e-11
4257 2.02122762971e-11
4258 1.95177207729e-11
4259 1.87885262903e-11
4260 1.80220283141e-11
4261 1.72244440932e-11
4262 1.6402879055e-11
4263 1.55599977347e-11
4264 1.4699352846e-11
4265 1.38253852811e-11
4266 1.29443122887e-11
4267 1.20596865827e-11
4268 1.11786135903e-11
4269 1.03037578469e-11
4270 9.43689570931e-12
4271 8.58957349692e-12
4272 7.76179120976e-12
4273 6.95798973993e-12
4274 6.18260997953e-12
4275 5.44009282066e-12
4276 4.73576733384e-12
4277 4.07140987591e-12
4278 3.45057316053e-12
4279 2.87680990141e-12
4280 2.35278463379e-12
4281 1.88293824976e-12
4282 1.46460621409e-12
4283 1.10667031095e-12
4284 8.07354183507e-13
4285 5.68434188608e-13
4286 3.90798504668e-13
4287 2.73558953268e-13
4288 2.20268248086e-13
4289 2.30038210702e-13
4290 2.99316127439e-13
4291 4.33431068814e-13
4292 6.26165785889e-13
4293 8.79296635503e-13
4294 1.18838272556e-12
4295 1.55342405606e-12
4296 1.97264427015e-12
4297 2.44071429734e-12
4298 2.9576341376e-12
4299 3.51896289885e-12
4300 4.12025968899e-12
4301 4.75974815117e-12
4302 5.43387557173e-12
4303 6.13731288013e-12
4304 6.86473100586e-12
4305 7.61435359209e-12
4306 8.37996338987e-12
4307 9.15623132869e-12
4308 9.94049287328e-12
4309 1.072919531e-11
4310 1.15152332114e-11
4311 1.22923893286e-11
4312 1.30615518401e-11
4313 1.38129507832e-11
4314 1.4544809801e-11
4315 1.52517998231e-11
4316 1.59312563142e-11
4317 1.65760738469e-11
4318 1.71862524212e-11
4319 1.77564629666e-11
4320 1.82831527695e-11
4321 1.8764545473e-11
4322 1.9196200185e-11
4323 1.95745641918e-11
4324 1.99014138502e-11
4325 2.01723082682e-11
4326 2.03863592674e-11
4327 2.05409023124e-11
4328 2.0639490117e-11
4329 2.06767936106e-11
4330 2.06537009717e-11
4331 2.05719885571e-11
4332 2.04316563668e-11
4333 2.02335925792e-11
4334 1.99795735512e-11
4335 1.96687111043e-11
4336 1.9306334309e-11
4337 1.8891554987e-11
4338 1.84297022088e-11
4339 1.79234405095e-11
4340 1.73718817109e-11
4341 1.67803548834e-11
4342 1.61568536328e-11
4343 1.54978252453e-11
4344 1.48112633269e-11
4345 1.41007205912e-11
4346 1.33697497517e-11
4347 1.26219035224e-11
4348 1.18633991519e-11
4349 1.10969011757e-11
4350 1.03286268427e-11
4351 9.56035250965e-12
4352 8.79740724713e-12
4353 8.04423194722e-12
4354 7.30526750203e-12
4355 6.58406662524e-12
4356 5.88595838735e-12
4357 5.21271914522e-12
4358 4.56967796936e-12
4359 3.9586112166e-12
4360 3.38395977906e-12
4361 2.84750001356e-12
4362 2.35367281221e-12
4363 1.90336635342e-12
4364 1.50013335087e-12
4365 1.14397380457e-12
4366 8.39328606617e-13
4367 5.84421400163e-13
4368 3.82804898891e-13
4369 2.32702745961e-13
4370 1.36779476634e-13
4371 9.68114477473e-14
4372 1.06581410364e-13
4373 1.70530256582e-13
4374 2.86881629563e-13
4375 4.54747350886e-13
4376 6.70574706874e-13
4377 9.36140054364e-13
4378 1.24700250126e-12
4379 1.6004975123e-12
4380 1.99662508749e-12
4381 2.43183251314e-12
4382 2.90167889716e-12
4383 3.40616423955e-12
4384 3.93995946979e-12
4385 4.50217640946e-12
4386 5.0857096312e-12
4387 5.6896709566e-12
4388 6.31050767197e-12
4389 6.9428907068e-12
4390 7.58504370424e-12
4391 8.23163759378e-12
4392 8.87823148332e-12
4393 9.52482537286e-12
4394 1.0164313835e-11
4395 1.07940323346e-11
4396 1.14104281579e-11
4397 1.2011724948e-11
4398 1.25899290992e-11
4399 1.314592879e-11
4400 1.36761713065e-11
4401 1.41771039353e-11
4402 1.46460621409e-11
4403 1.50786050312e-11
4404 1.54765089633e-11
4405 1.5833556688e-11
4406 1.61533009191e-11
4407 1.64277480508e-11
4408 1.66595626183e-11
4409 1.68443037296e-11
4410 1.69846359199e-11
4411 1.70761182972e-11
4412 1.71240799318e-11
4413 1.71205272181e-11
4414 1.70734537619e-11
4415 1.69775304926e-11
4416 1.68354219454e-11
4417 1.66497926557e-11
4418 1.64179780882e-11
4419 1.61444191349e-11
4420 1.58282276175e-11
4421 1.54747326064e-11
4422 1.50821577449e-11
4423 1.46549439251e-11
4424 1.41957556821e-11
4425 1.37054811944e-11
4426 1.31867849973e-11
4427 1.26432198044e-11
4428 1.20783383295e-11
4429 1.1497469643e-11
4430 1.08979492097e-11
4431 1.02877706354e-11
4432 9.66782209844e-12
4433 9.04432084781e-12
4434 8.4172668835e-12
4435 7.79110109761e-12
4436 7.17115256066e-12
4437 6.56008580791e-12
4438 5.95701266093e-12
4439 5.37081490393e-12
4440 4.80238071532e-12
4441 4.25437463036e-12
4442 3.72946118432e-12
4443 3.23119309087e-12
4444 2.76312306369e-12
4445 2.32525110277e-12
4446 1.92290627865e-12
4447 1.55431223448e-12
4448 1.22568621919e-12
4449 9.36140054364e-13
4450 6.85673740008e-13
4451 4.79616346638e-13
4452 3.17079695833e-13
4453 1.94511073914e-13
4454 1.1901590824e-13
4455 8.70414851306e-14
4456 1.00364161426e-13
4457 1.58095758707e-13
4458 2.58459920133e-13
4459 4.01456645704e-13
4460 5.86197757002e-13
4461 8.13571432445e-13
4462 1.07824860152e-12
4463 1.38022926421e-12
4464 1.71862524212e-12
4465 2.08988382155e-12
4466 2.49222864568e-12
4467 2.92299517923e-12
4468 3.37951888696e-12
4469 3.86002341202e-12
4470 4.36006786231e-12
4471 4.87787588099e-12
4472 5.40811839755e-12
4473 5.95168359041e-12
4474 6.50235421062e-12
4475 7.05480118768e-12
4476 7.61168905683e-12
4477 8.1650242123e-12
4478 8.71391847568e-12
4479 9.25215459802e-12
4480 9.78062075774e-12
4481 1.02939878843e-11
4482 1.07878150857e-11
4483 1.12629905402e-11
4484 1.17141851774e-11
4485 1.2138734462e-11
4486 1.25348620372e-11
4487 1.28990151893e-11
4488 1.32311939183e-11
4489 1.35296218673e-11
4490 1.37916345011e-11
4491 1.4013679106e-11
4492 1.41975320389e-11
4493 1.43414169429e-11
4494 1.44444456396e-11
4495 1.45057299505e-11
4496 1.45261580542e-11
4497 1.45039535937e-11
4498 1.44408929259e-11
4499 1.43369760508e-11
4500 1.41930911468e-11
4501 1.40074618571e-11
4502 1.37854172522e-11
4503 1.35260691536e-11
4504 1.32329702751e-11
4505 1.29052324382e-11
4506 1.25437438214e-11
4507 1.21547216736e-11
4508 1.17399423516e-11
4509 1.1298517677e-11
4510 1.08357767203e-11
4511 1.03534958384e-11
4512 9.85433956657e-12
4513 9.34097243999e-12
4514 8.81694717236e-12
4515 8.28759283422e-12
4516 7.74935671188e-12
4517 7.21112058955e-12
4518 6.67466082405e-12
4519 6.13997741539e-12
4520 5.61506396934e-12
4521 5.0990323075e-12
4522 4.59543514353e-12
4523 4.10782519111e-12
4524 3.63709062867e-12
4525 3.1876723483e-12
4526 2.76134670685e-12
4527 2.36077823956e-12
4528 1.98596694645e-12
4529 1.64313007645e-12
4530 1.32871491587e-12
4531 1.04716235683e-12
4532 8.0024875615e-13
4533 5.86197757002e-13
4534 4.09450251482e-13
4535 2.68229882749e-13
4536 1.65201186064e-13
4537 9.85878045867e-14
4538 7.1054273576e-14
4539 7.90478793533e-14
4540 1.22568621919e-13
4541 2.05169214951e-13
4542 3.23296944771e-13
4543 4.7517545454e-13
4544 6.59916565837e-13
4545 8.78408457083e-13
4546 1.12798659302e-12
4547 1.40598643839e-12
4548 1.71240799318e-12
4549 2.04281036531e-12
4550 2.39808173319e-12
4551 2.77378120472e-12
4552 3.16724424465e-12
4553 3.57935903139e-12
4554 4.00568467285e-12
4555 4.44178027692e-12
4556 4.88853402203e-12
4557 5.34061683766e-12
4558 5.79714054538e-12
4559 6.25366425311e-12
4560 6.71107613925e-12
4561 7.16049441962e-12
4562 7.60724816473e-12
4563 8.04156741196e-12
4564 8.46522851816e-12
4565 8.87645512648e-12
4566 9.27080634483e-12
4567 9.64561763794e-12
4568 1.00008890058e-11
4569 1.03330677348e-11
4570 1.06394892896e-11
4571 1.09219300271e-11
4572 1.11777254119e-11
4573 1.14024345521e-11
4574 1.1596945626e-11
4575 1.17612586337e-11
4576 1.18935972182e-11
4577 1.19921850228e-11
4578 1.20587984043e-11
4579 1.20907728274e-11
4580 1.20907728274e-11
4581 1.2056133869e-11
4582 1.19886323091e-11
4583 1.18873799693e-11
4584 1.17541532063e-11
4585 1.15898401987e-11
4586 1.13944409463e-11
4587 1.11697318061e-11
4588 1.0917489135e-11
4589 1.06386011112e-11
4590 1.03330677348e-11
4591 1.00071062548e-11
4592 9.6571639574e-12
4593 9.28856991322e-12
4594 8.90221230065e-12
4595 8.49986747653e-12
4596 8.08419997611e-12
4597 7.65876251307e-12
4598 7.22444326584e-12
4599 6.78390676967e-12
4600 6.34070573824e-12
4601 5.89572834997e-12
4602 5.4507509617e-12
4603 5.01021446553e-12
4604 4.57500703988e-12
4605 4.14868139842e-12
4606 3.733013898e-12
4607 3.3315572523e-12
4608 2.94164692605e-12
4609 2.57216470345e-12
4610 2.22133422767e-12
4611 1.89004367712e-12
4612 1.58184576549e-12
4613 1.29940502802e-12
4614 1.04094510789e-12
4615 8.10906897186e-13
4616 6.08402217495e-13
4617 4.35207425653e-13
4618 2.92210700081e-13
4619 1.80300219199e-13
4620 9.94759830064e-14
4621 4.97379915032e-14
4622 3.19744231092e-14
4623 4.70734562441e-14
4624 9.14823772291e-14
4625 1.66977542904e-13
4626 2.74447131687e-13
4627 4.08562073062e-13
4628 5.74651437546e-13
4629 7.65609797782e-13
4630 9.84989867447e-13
4631 1.22835075445e-12
4632 1.49391610194e-12
4633 1.78257408834e-12
4634 2.08988382155e-12
4635 2.41673348e-12
4636 2.75957035001e-12
4637 3.11484171789e-12
4638 3.48432394048e-12
4639 3.86002341202e-12
4640 4.24549284617e-12
4641 4.634514994e-12
4642 5.0270898555e-12
4643 5.42055289543e-12
4644 5.81223957852e-12
4645 6.19770901267e-12
4646 6.57873755472e-12
4647 6.94910795573e-12
4648 7.31059657255e-12
4649 7.65698615623e-12
4650 7.99094124204e-12
4651 8.30713275946e-12
4652 8.60289617322e-12
4653 8.88089601858e-12
4654 9.1340268682e-12
4655 9.36672961416e-12
4656 9.57278700753e-12
4657 9.75308722673e-12
4658 9.90674209334e-12
4659 1.00337516074e-11
4660 1.01314512335e-11
4661 1.01998409718e-11
4662 1.02415853576e-11
4663 1.02504671418e-11
4664 1.02318153949e-11
4665 1.01838537603e-11
4666 1.01083585946e-11
4667 1.00035535411e-11
4668 9.87032677813e-12
4669 9.71223101942e-12
4670 9.5266017297e-12
4671 9.31787980107e-12
4672 9.08517705511e-12
4673 8.83026984866e-12
4674 8.55493453855e-12
4675 8.26005930321e-12
4676 7.9483086779e-12
4677 7.62057084103e-12
4678 7.28039850628e-12
4679 6.92867985208e-12
4680 6.56807941368e-12
4681 6.19770901267e-12
4682 5.82289771955e-12
4683 5.4463100696e-12
4684 5.06705788439e-12
4685 4.6886938776e-12
4686 4.31388258448e-12
4687 3.94440036189e-12
4688 3.58113538823e-12
4689 3.22675219877e-12
4690 2.88391532877e-12
4691 2.55351295664e-12
4692 2.23732143922e-12
4693 1.93711713337e-12
4694 1.65556457432e-12
4695 1.39266376209e-12
4696 1.15019105351e-12
4697 9.30810983846e-13
4698 7.31859017833e-13
4699 5.56887869152e-13
4700 4.08562073062e-13
4701 2.84217094304e-13
4702 1.84741111298e-13
4703 1.12798659302e-13
4704 6.57252030578e-14
4705 4.61852778244e-14
4706 5.24025267623e-14
4707 8.61533067109e-14
4708 1.42996725572e-13
4709 2.27373675443e-13
4710 3.33955085807e-13
4711 4.66293670343e-13
4712 6.2083671537e-13
4713 7.97584220891e-13
4714 9.94759830064e-13
4715 1.21147536447e-12
4716 1.44595446727e-12
4717 1.69819713847e-12
4718 1.96465066438e-12
4719 2.24353868816e-12
4720 2.53486120982e-12
4721 2.83773005094e-12
4722 3.146816141e-12
4723 3.46300765841e-12
4724 3.78364006792e-12
4725 4.10693701269e-12
4726 4.43289849272e-12
4727 4.75708361591e-12
4728 5.07682784701e-12
4729 5.39301936442e-12
4730 5.70388181131e-12
4731 6.00408611717e-12
4732 6.29540863883e-12
4733 6.57518484104e-12
4734 6.84341472379e-12
4735 7.09476921656e-12
4736 7.32924831937e-12
4737 7.54862838903e-12
4738 7.74935671188e-12
4739 7.92965693108e-12
4740 8.09041722505e-12
4741 8.2280848801e-12
4742 8.34443625308e-12
4743 8.43769498715e-12
4744 8.50786108231e-12
4745 8.55404636013e-12
4746 8.57713899904e-12
4747 8.5753626422e-12
4748 8.54960546803e-12
4749 8.49986747653e-12
4750 8.4261486677e-12
4751 8.33200175521e-12
4752 8.21209766855e-12
4753 8.07265365665e-12
4754 7.91189336269e-12
4755 7.73159314349e-12
4756 7.53086482064e-12
4757 7.31237292939e-12
4758 7.07878200501e-12
4759 6.82742751223e-12
4760 6.56541487842e-12
4761 6.28830321148e-12
4762 6.00142158191e-12
4763 5.70388181131e-12
4764 5.4010129702e-12
4765 5.09192688014e-12
4766 4.77662354115e-12
4767 4.46132020215e-12
4768 4.14424050632e-12
4769 3.82716081049e-12
4770 3.51363382833e-12
4771 3.2054359167e-12
4772 2.90167889716e-12
4773 2.60680366182e-12
4774 2.32258656752e-12
4775 2.04636307899e-12
4776 1.7852386236e-12
4777 1.53654866608e-12
4778 1.30206956328e-12
4779 1.08713038571e-12
4780 8.8729024128e-13
4781 7.06101843662e-13
4782 5.44453371276e-13
4783 4.03233002544e-13
4784 2.83328915884e-13
4785 1.84741111298e-13
4786 1.07469588784e-13
4787 5.15143483426e-14
4788 1.95399252334e-14
4789 1.15463194561e-14
4790 2.48689957516e-14
4791 5.95079541199e-14
4792 1.16351372981e-13
4793 1.94511073914e-13
4794 2.93987056921e-13
4795 4.13002965161e-13
4796 5.52446977053e-13
4797 7.1054273576e-13
4798 8.85513884441e-13
4799 1.07647224468e-12
4800 1.28341781647e-12
4801 1.50368606455e-12
4802 1.73727698893e-12
4803 1.98063787593e-12
4804 2.2364332608e-12
4805 2.49666953778e-12
4806 2.76489942053e-12
4807 3.03845837379e-12
4808 3.31557004074e-12
4809 3.59356988611e-12
4810 3.87245790989e-12
4811 4.14956957684e-12
4812 4.42224035169e-12
4813 4.69224659128e-12
4814 4.95425922509e-12
4815 5.20916643154e-12
4816 5.45430367538e-12
4817 5.68789459976e-12
4818 5.9108273831e-12
4819 6.11954931173e-12
4820 6.31406038565e-12
4821 6.49258424801e-12
4822 6.65423272039e-12
4823 6.79811762438e-12
4824 6.92423895998e-12
4825 7.03170854877e-12
4826 7.11786185548e-12
4827 7.18625159379e-12
4828 7.23332505004e-12
4829 7.25997040263e-12
4830 7.26618765157e-12
4831 7.25108861843e-12
4832 7.21556148164e-12
4833 7.15871806278e-12
4834 7.08499925395e-12
4835 6.9881878062e-12
4836 6.8753891469e-12
4837 6.74216238394e-12
4838 6.59294840943e-12
4839 6.42597086653e-12
4840 6.24567064733e-12
4841 6.04938321658e-12
4842 5.84154946637e-12
4843 5.62039303986e-12
4844 5.3876902939e-12
4845 5.14699394216e-12
4846 4.89741580623e-12
4847 4.64073224293e-12
4848 4.37960778754e-12
4849 4.11493061847e-12
4850 3.84758891414e-12
4851 3.57935903139e-12
4852 3.31112914864e-12
4853 3.04467562273e-12
4854 2.7817748105e-12
4855 2.52686760405e-12
4856 2.27640128969e-12
4857 2.03304040269e-12
4858 1.80033765673e-12
4859 1.57651669497e-12
4860 1.3660184095e-12
4861 1.16529008665e-12
4862 9.7877261851e-13
4863 8.08242361927e-13
4864 6.5192296006e-13
4865 5.11590769747e-13
4866 3.89022147829e-13
4867 2.83328915884e-13
4868 1.96287430754e-13
4869 1.25233157178e-13
4870 7.54951656745e-14
4871 4.35207425653e-14
4872 2.93098878501e-14
4873 3.5527136788e-14
4874 5.86197757002e-14
4875 1.00364161426e-13
4876 1.58983937126e-13
4877 2.3625545964e-13
4878 3.30402372128e-13
4879 4.41424674591e-13
4880 5.66657831769e-13
4881 7.07878200501e-13
4882 8.62421245529e-13
4883 1.03028696685e-12
4884 1.20792265079e-12
4885 1.39888101103e-12
4886 1.59783297704e-12
4887 1.80744308409e-12
4888 2.02238226166e-12
4889 2.24176233132e-12
4890 2.46735964993e-12
4891 2.69739786063e-12
4892 2.92832424975e-12
4893 3.15925063887e-12
4894 3.39106520642e-12
4895 3.61932706028e-12
4896 3.84492437888e-12
4897 4.06608080539e-12
4898 4.28101998295e-12
4899 4.48707737633e-12
4900 4.68691752076e-12
4901 4.87698770257e-12
4902 5.05551156493e-12
4903 5.22426546468e-12
4904 5.38058486654e-12
4905 5.5226934137e-12
4906 5.65059110613e-12
4907 5.76427794385e-12
4908 5.86197757002e-12
4909 5.94457816305e-12
4910 6.01030336611e-12
4911 6.05826500077e-12
4912 6.09201578072e-12
4913 6.10622663544e-12
4914 6.1044502786e-12
4915 6.08491035337e-12
4916 6.04760685974e-12
4917 5.99431615456e-12
4918 5.92592641624e-12
4919 5.83977310953e-12
4920 5.73852076968e-12
4921 5.62305757512e-12
4922 5.49249534743e-12
4923 5.34949862185e-12
4924 5.19229104157e-12
4925 5.02353714182e-12
4926 4.84501327946e-12
4927 4.65494309765e-12
4928 4.45687931006e-12
4929 4.2517100951e-12
4930 4.0394354528e-12
4931 3.82271991839e-12
4932 3.60156349188e-12
4933 3.3768543517e-12
4934 3.15214521152e-12
4935 2.92477153607e-12
4936 2.69828603905e-12
4937 2.4753532557e-12
4938 2.25597318604e-12
4939 2.04014583005e-12
4940 1.830535723e-12
4941 1.62714286489e-12
4942 1.43174361256e-12
4943 1.24700250126e-12
4944 1.07114317416e-12
4945 9.05941988094e-13
4946 7.51398943066e-13
4947 6.11066752754e-13
4948 4.84945417156e-13
4949 3.71258579435e-13
4950 2.72670774848e-13
4951 1.87405646557e-13
4952 1.1901590824e-13
4953 6.66133814775e-14
4954 2.93098878501e-14
4955 8.881784197e-15
4956 5.3290705182e-15
4957 1.50990331349e-14
4958 4.26325641456e-14
4959 8.52651282912e-14
4960 1.43884903991e-13
4961 2.15827355987e-13
4962 3.02868841118e-13
4963 4.01456645704e-13
4964 5.16031661846e-13
4965 6.41264819023e-13
4966 7.79820652497e-13
4967 9.29034627006e-13
4968 1.08624220729e-12
4969 1.2532197502e-12
4970 1.42730272046e-12
4971 1.60849111808e-12
4972 1.79678494305e-12
4973 1.98774330329e-12
4974 2.1822543772e-12
4975 2.38120634322e-12
4976 2.57660559555e-12
4977 2.77466938314e-12
4978 2.9709568139e-12
4979 3.16724424465e-12
4980 3.35820260489e-12
4981 3.54294371618e-12
4982 3.72324393538e-12
4983 3.89732690564e-12
4984 4.06341627013e-12
4985 4.22062385041e-12
4986 4.36806146809e-12
4987 4.5039527663e-12
4988 4.63096228032e-12
4989 4.74376093962e-12
4990 4.84590145788e-12
4991 4.93471929985e-12
4992 5.01021446553e-12
4993 5.07061059807e-12
4994 5.11768405431e-12
4995 5.15143483426e-12
4996 5.16742204582e-12
4997 5.17008658107e-12
4998 5.15942844004e-12
4999 5.13367126587e-12
5000 5.09192688014e-12
5001 5.03952435338e-12
5002 4.9684700798e-12
5003 4.88764584361e-12
5004 4.79349893112e-12
5005 4.68602934234e-12
5006 4.56790161252e-12
5007 4.43822756324e-12
5008 4.29878355135e-12
5009 4.14956957684e-12
5010 3.99058563971e-12
5011 3.82627263207e-12
5012 3.65396601865e-12
5013 3.47721851313e-12
5014 3.29514193709e-12
5015 3.10773629053e-12
5016 2.92033064397e-12
5017 2.72937228374e-12
5018 2.53752574508e-12
5019 2.34745556327e-12
5020 2.15827355987e-12
5021 1.97175609173e-12
5022 1.7896795157e-12
5023 1.61115565334e-12
5024 1.43884903991e-12
5025 1.27275967543e-12
5026 1.1137757383e-12
5027 9.62785406955e-13
5028 8.22453216642e-13
5029 6.90114632107e-13
5030 5.67546010188e-13
5031 4.58300064565e-13
5032 3.57935903139e-13
5033 2.71782596428e-13
5034 1.95399252334e-13
5035 1.34114941375e-13
5036 8.43769498715e-14
5037 4.88498130835e-14
5038 2.6645352591e-14
5039 1.7763568394e-14
5040 2.13162820728e-14
5041 3.90798504668e-14
5042 7.01660951563e-14
5043 1.13686837722e-13
5044 1.67865721323e-13
5045 2.3625545964e-13
5046 3.14415160574e-13
5047 4.06785716223e-13
5048 5.06261699229e-13
5049 6.17284001692e-13
5050 7.37188088351e-13
5051 8.65973959208e-13
5052 1.00186525742e-12
5053 1.14752651825e-12
5054 1.29496413592e-12
5055 1.44861900253e-12
5056 1.60760293966e-12
5057 1.76925141204e-12
5058 1.93356441969e-12
5059 2.09965378417e-12
5060 2.2630786134e-12
5061 2.42916797788e-12
5062 2.5925928071e-12
5063 2.75335310107e-12
5064 2.91144885978e-12
5065 3.06510372639e-12
5066 3.21342952248e-12
5067 3.35553806963e-12
5068 3.49231754626e-12
5069 3.61932706028e-12
5070 3.73923114694e-12
5071 3.8502534494e-12
5072 3.95061761083e-12
5073 4.04298816647e-12
5074 4.12292422425e-12
5075 4.19220214098e-12
5076 4.24993373827e-12
5077 4.29611901609e-12
5078 4.33164615288e-12
5079 4.35296243495e-12
5080 4.36273239757e-12
5081 4.36095604073e-12
5082 4.34585700759e-12
5083 4.319211655e-12
5084 4.28013180453e-12
5085 4.22861745619e-12
5086 4.16555678839e-12
5087 4.09272615798e-12
5088 4.00923738653e-12
5089 3.91420229562e-12
5090 3.81028542051e-12
5091 3.69926311805e-12
5092 3.57580631771e-12
5093 3.44790862528e-12
5094 3.31201732706e-12
5095 3.16990877991e-12
5096 3.02158298382e-12
5097 2.87059265247e-12
5098 2.7142732506e-12
5099 2.55528931348e-12
5100 2.39452901951e-12
5101 2.23288054713e-12
5102 2.07123207474e-12
5103 1.90958360236e-12
5104 1.75148784365e-12
5105 1.59339208494e-12
5106 1.43973721833e-12
5107 1.29052324382e-12
5108 1.14575016141e-12
5109 1.00719432794e-12
5110 8.75743921824e-13
5111 7.51398943066e-13
5112 6.34159391666e-13
5113 5.24913446043e-13
5114 4.26325641456e-13
5115 3.36619621066e-13
5116 2.56683563293e-13
5117 1.85629289717e-13
5118 1.27897692437e-13
5119 7.9936057773e-14
5120 4.35207425653e-14
5121 1.86517468137e-14
5122 5.3290705182e-15
5123 1.7763568394e-15
5124 1.24344978758e-14
5125 3.37507799486e-14
5126 6.39488462184e-14
5127 1.06581410364e-13
5128 1.58983937126e-13
5129 2.22044604925e-13
5130 2.93987056921e-13
5131 3.77475828373e-13
5132 4.68070027182e-13
5133 5.67546010188e-13
5134 6.74127420552e-13
5135 7.86926079854e-13
5136 9.06830166514e-13
5137 1.03206332369e-12
5138 1.16173737297e-12
5139 1.29496413592e-12
5140 1.43263179098e-12
5141 1.57118762445e-12
5142 1.71240799318e-12
5143 1.85451654033e-12
5144 1.99484873065e-12
5145 2.13518092096e-12
5146 2.27462493285e-12
5147 2.40873987423e-12
5148 2.54107845876e-12
5149 2.66986432962e-12
5150 2.79420930838e-12
5151 2.9123370382e-12
5152 3.02335934066e-12
5153 3.12727621576e-12
5154 3.22497584193e-12
5155 3.31468186232e-12
5156 3.39550609851e-12
5157 3.46744855051e-12
5158 3.53050921831e-12
5159 3.58291174507e-12
5160 3.62554430922e-12
5161 3.65840691074e-12
5162 3.68149954966e-12
5163 3.69215769069e-12
5164 3.69482222595e-12
5165 3.68505226334e-12
5166 3.66728869494e-12
5167 3.63709062867e-12
5168 3.59801077821e-12
5169 3.5482727867e-12
5170 3.48876483258e-12
5171 3.42037509427e-12
5172 3.34399175017e-12
5173 3.25872662188e-12
5174 3.16546788781e-12
5175 3.0659919048e-12
5176 2.95941049444e-12
5177 2.84661183514e-12
5178 2.7275959269e-12
5179 2.60502730498e-12
5180 2.47801779096e-12
5181 2.34745556327e-12
5182 2.21422880031e-12
5183 2.0783375021e-12
5184 1.9433343823e-12
5185 1.80566672725e-12
5186 1.67066360746e-12
5187 1.53566048766e-12
5188 1.40243372471e-12
5189 1.27098331859e-12
5190 1.14486198299e-12
5191 1.02140518266e-12
5192 9.03277452835e-13
5193 7.89590615113e-13
5194 6.8212102633e-13
5195 5.81756864904e-13
5196 4.85833595576e-13
5197 4.00568467285e-13
5198 3.22408766351e-13
5199 2.51354492775e-13
5200 1.89182003396e-13
5201 1.36779476634e-13
5202 8.97060203897e-14
5203 5.68434188608e-14
5204 3.10862446895e-14
5205 1.68753899743e-14
5206 9.7699626167e-15
5207 1.42108547152e-14
5208 2.75335310107e-14
5209 4.88498130835e-14
5210 8.08242361927e-14
5211 1.21680443499e-13
5212 1.69642078163e-13
5213 2.27373675443e-13
5214 2.93098878501e-13
5215 3.65929508916e-13
5216 4.4497738827e-13
5217 5.320188734e-13
5218 6.25277607469e-13
5219 7.22977233636e-13
5220 8.25117751901e-13
5221 9.33475519105e-13
5222 1.04272146473e-12
5223 1.15640830245e-12
5224 1.27453603227e-12
5225 1.39177558367e-12
5226 1.50990331349e-12
5227 1.62980740015e-12
5228 1.74704695155e-12
5229 1.86517468137e-12
5230 1.98063787593e-12
5231 2.09254835681e-12
5232 2.20357065928e-12
5233 2.30926389122e-12
5234 2.41051623107e-12
5235 2.50732767881e-12
5236 2.59881005604e-12
5237 2.68496336275e-12
5238 2.76312306369e-12
5239 2.8359536941e-12
5240 2.90079071874e-12
5241 2.95852231602e-12
5242 3.00826030752e-12
5243 3.04734015799e-12
5244 3.08109093794e-12
5245 3.10595993369e-12
5246 3.12017078841e-12
5247 3.12638803734e-12
5248 3.12461168051e-12
5249 3.11217718263e-12
5250 3.09352543582e-12
5251 3.06421554797e-12
5252 3.02780023276e-12
5253 2.98072677651e-12
5254 2.92832424975e-12
5255 2.86615176037e-12
5256 2.79776202206e-12
5257 2.72404321322e-12
5258 2.64144262019e-12
5259 2.55528931348e-12
5260 2.46203057941e-12
5261 2.36433095324e-12
5262 2.26219043498e-12
5263 2.15472084619e-12
5264 2.04636307899e-12
5265 1.93534077653e-12
5266 1.82076576039e-12
5267 1.70530256582e-12
5268 1.58895119284e-12
5269 1.47259981986e-12
5270 1.35891298214e-12
5271 1.244337966e-12
5272 1.1315393067e-12
5273 1.02140518266e-12
5274 9.14823772291e-13
5275 8.11795075606e-13
5276 7.13207271019e-13
5277 6.19948536951e-13
5278 5.29354338141e-13
5279 4.45865566689e-13
5280 3.69482222595e-13
5281 2.98427949019e-13
5282 2.35367281221e-13
5283 1.7763568394e-13
5284 1.29674049276e-13
5285 8.881784197e-14
5286 5.50670620214e-14
5287 2.93098878501e-14
5288 1.33226762955e-14
5289 2.6645352591e-15
5290 1.7763568394e-15
5291 8.881784197e-15
5292 2.48689957516e-14
5293 4.88498130835e-14
5294 7.9936057773e-14
5295 1.1812772982e-13
5296 1.63424829225e-13
5297 2.17603712827e-13
5298 2.75335310107e-13
5299 3.41060513165e-13
5300 4.1389114358e-13
5301 4.90274487674e-13
5302 5.71986902287e-13
5303 6.58140208998e-13
5304 7.48734407807e-13
5305 8.40216785036e-13
5306 9.37028232784e-13
5307 1.03472785895e-12
5308 1.13420384196e-12
5309 1.2354561818e-12
5310 1.33759670007e-12
5311 1.43796086149e-12
5312 1.53921320134e-12
5313 1.63868918435e-12
5314 1.73372427525e-12
5315 1.82875936616e-12
5316 1.92112992181e-12
5317 2.00994776378e-12
5318 2.09343653523e-12
5319 2.17337259301e-12
5320 2.24886775868e-12
5321 2.317257497e-12
5322 2.3803181648e-12
5323 2.43804976208e-12
5324 2.48956411042e-12
5325 2.5339730314e-12
5326 2.57038834661e-12
5327 2.60236276972e-12
5328 2.62545540863e-12
5329 2.64144262019e-12
5330 2.64854804755e-12
5331 2.64943622597e-12
5332 2.64144262019e-12
5333 2.62723176547e-12
5334 2.60680366182e-12
5335 2.57838195239e-12
5336 2.54196663718e-12
5337 2.50022225146e-12
5338 2.45048425995e-12
5339 2.39452901951e-12
5340 2.33324470855e-12
5341 2.26663132707e-12
5342 2.19468887508e-12
5343 2.11830553098e-12
5344 2.03659311637e-12
5345 1.9522161665e-12
5346 1.86339832453e-12
5347 1.77102776888e-12
5348 1.67865721323e-12
5349 1.58184576549e-12
5350 1.48681067458e-12
5351 1.38822286999e-12
5352 1.29052324382e-12
5353 1.19193543924e-12
5354 1.09601216991e-12
5355 9.99200722163e-13
5356 9.06830166514e-13
5357 8.15347789285e-13
5358 7.27418125734e-13
5359 6.43041175863e-13
5360 5.6221693967e-13
5361 4.85833595576e-13
5362 4.12114786741e-13
5363 3.44613226844e-13
5364 2.83328915884e-13
5365 2.27373675443e-13
5366 1.75859327101e-13
5367 1.32338584535e-13
5368 9.50350909079e-14
5369 6.30606677987e-14
5370 3.81916720471e-14
5371 2.13162820728e-14
5372 9.7699626167e-15
5373 7.1054273576e-15
5374 9.7699626167e-15
5375 1.95399252334e-14
5376 3.5527136788e-14
5377 5.95079541199e-14
5378 8.79296635503e-14
5379 1.23456800338e-13
5380 1.66089364484e-13
5381 2.12274642308e-13
5382 2.6645352591e-13
5383 3.23296944771e-13
5384 3.8635761257e-13
5385 4.52082815627e-13
5386 5.24913446043e-13
5387 5.97744076458e-13
5388 6.75015598972e-13
5389 7.55839835165e-13
5390 8.36664071358e-13
5391 9.21041021229e-13
5392 1.0054179711e-12
5393 1.08979492097e-12
5394 1.17594822768e-12
5395 1.26210153439e-12
5396 1.34559030585e-12
5397 1.42819089888e-12
5398 1.51079149191e-12
5399 1.58983937126e-12
5400 1.66444635852e-12
5401 1.73816516735e-12
5402 1.80833126251e-12
5403 1.87316828715e-12
5404 1.93534077653e-12
5405 1.99040783855e-12
5406 2.04192218689e-12
5407 2.08899564313e-12
5408 2.12896367202e-12
5409 2.16449080881e-12
5410 2.19380069666e-12
5411 2.21600515715e-12
5412 2.23199236871e-12
5413 2.24265050974e-12
5414 2.24709140184e-12
5415 2.245315045e-12
5416 2.23554508239e-12
5417 2.22133422767e-12
5418 2.19912976718e-12
5419 2.17248441459e-12
5420 2.13873363464e-12
5421 2.10054196259e-12
5422 2.05702122003e-12
5423 2.0063950501e-12
5424 1.9522161665e-12
5425 1.89270821238e-12
5426 1.830535723e-12
5427 1.7630341631e-12
5428 1.69286806795e-12
5429 1.61914925911e-12
5430 1.5418777366e-12
5431 1.46371803567e-12
5432 1.38289379947e-12
5433 1.30029320644e-12
5434 1.21769261341e-12
5435 1.13420384196e-12
5436 1.05249142734e-12
5437 9.68114477473e-13
5438 8.86402062861e-13
5439 8.05577826668e-13
5440 7.27418125734e-13
5441 6.5192296006e-13
5442 5.77315972805e-13
5443 5.06261699229e-13
5444 4.38760139332e-13
5445 3.74811293113e-13
5446 3.15303338994e-13
5447 2.60236276972e-13
5448 2.11386463889e-13
5449 1.65201186064e-13
5450 1.24344978758e-13
5451 9.05941988094e-14
5452 6.2172489379e-14
5453 3.73034936274e-14
5454 1.95399252334e-14
5455 7.9936057773e-15
5456 2.6645352591e-15
5457 2.6645352591e-15
5458 7.9936057773e-15
5459 2.04281036531e-14
5460 3.81916720471e-14
5461 5.95079541199e-14
5462 8.70414851306e-14
5463 1.21680443499e-13
5464 1.58983937126e-13
5465 2.01616501272e-13
5466 2.49578135936e-13
5467 3.01092484278e-13
5468 3.57935903139e-13
5469 4.1566750042e-13
5470 4.77839989799e-13
5471 5.42677014437e-13
5472 6.09290395914e-13
5473 6.79456491071e-13
5474 7.50510764647e-13
5475 8.23341395062e-13
5476 8.94395668638e-13
5477 9.67226299053e-13
5478 1.04005692947e-12
5479 1.1137757383e-12
5480 1.18394183346e-12
5481 1.25233157178e-12
5482 1.32160948851e-12
5483 1.38644651315e-12
5484 1.45039535937e-12
5485 1.50990331349e-12
5486 1.56763491077e-12
5487 1.62092561595e-12
5488 1.67066360746e-12
5489 1.71596070686e-12
5490 1.75770509259e-12
5491 1.79323222937e-12
5492 1.82431847406e-12
5493 1.85096382666e-12
5494 1.87316828715e-12
5495 1.8891554987e-12
5496 1.89981363974e-12
5497 1.90425453184e-12
5498 1.90603088868e-12
5499 1.90070181816e-12
5500 1.89004367712e-12
5501 1.87494464399e-12
5502 1.85185200507e-12
5503 1.82875936616e-12
5504 1.79678494305e-12
5505 1.76036962785e-12
5506 1.72040159896e-12
5507 1.67599267797e-12
5508 1.62803104331e-12
5509 1.57651669497e-12
5510 1.52056145453e-12
5511 1.46282985725e-12
5512 1.40154554629e-12
5513 1.33670852165e-12
5514 1.27187149701e-12
5515 1.20348175869e-12
5516 1.13509202038e-12
5517 1.0640377468e-12
5518 9.94759830064e-13
5519 9.23705556488e-13
5520 8.53539461332e-13
5521 7.84261544595e-13
5522 7.15871806278e-13
5523 6.48370246381e-13
5524 5.82645043323e-13
5525 5.18696197105e-13
5526 4.58300064565e-13
5527 3.99680288865e-13
5528 3.45501405263e-13
5529 2.93098878501e-13
5530 2.44249065418e-13
5531 2.00728322852e-13
5532 1.60760293966e-13
5533 1.24344978758e-13
5534 9.23705556488e-14
5535 6.57252030578e-14
5536 4.35207425653e-14
5537 2.57571741713e-14
5538 1.42108547152e-14
5539 5.3290705182e-15
5540 4.4408920985e-15
5541 7.1054273576e-15
5542 1.42108547152e-14
5543 2.57571741713e-14
5544 4.26325641456e-14
5545 6.39488462184e-14
5546 9.05941988094e-14
5547 1.21680443499e-13
5548 1.56319401867e-13
5549 1.94511073914e-13
5550 2.3625545964e-13
5551 2.80664380625e-13
5552 3.30402372128e-13
5553 3.81028542051e-13
5554 4.35207425653e-13
5555 4.92050844514e-13
5556 5.49782441794e-13
5557 6.07514039075e-13
5558 6.67910171614e-13
5559 7.29194482574e-13
5560 7.90478793533e-13
5561 8.51763104492e-13
5562 9.13935593871e-13
5563 9.75219904831e-13
5564 1.03561603737e-12
5565 1.09334763465e-12
5566 1.14930287509e-12
5567 1.20348175869e-12
5568 1.2576606423e-12
5569 1.30651045538e-12
5570 1.35447209004e-12
5571 1.39710465419e-12
5572 1.43884903991e-12
5573 1.47526435512e-12
5574 1.50723877823e-12
5575 1.53654866608e-12
5576 1.56141766183e-12
5577 1.58184576549e-12
5578 1.59872115546e-12
5579 1.61026747492e-12
5580 1.61737290227e-12
5581 1.62003743753e-12
5582 1.61737290227e-12
5583 1.61115565334e-12
5584 1.6004975123e-12
5585 1.58362212233e-12
5586 1.56497037551e-12
5587 1.54010137976e-12
5588 1.51079149191e-12
5589 1.47970524722e-12
5590 1.44328993201e-12
5591 1.40421008155e-12
5592 1.3615775174e-12
5593 1.31450406116e-12
5594 1.26565424807e-12
5595 1.21591625657e-12
5596 1.16173737297e-12
5597 1.10755848937e-12
5598 1.05071507051e-12
5599 9.91207116385e-13
5600 9.32587340685e-13
5601 8.73079386565e-13
5602 8.11795075606e-13
5603 7.52287121486e-13
5604 6.92779167366e-13
5605 6.35047570086e-13
5606 5.76427794385e-13
5607 5.20472553944e-13
5608 4.65405491923e-13
5609 4.12114786741e-13
5610 3.61488616818e-13
5611 3.12638803734e-13
5612 2.6734170433e-13
5613 2.25597318604e-13
5614 1.85629289717e-13
5615 1.4921397451e-13
5616 1.1812772982e-13
5617 8.79296635503e-14
5618 6.39488462184e-14
5619 4.4408920985e-14
5620 2.75335310107e-14
5621 1.50990331349e-14
5622 6.2172489379e-15
5623 1.7763568394e-15
5624 1.7763568394e-15
5625 6.2172489379e-15
5626 1.59872115546e-14
5627 2.84217094304e-14
5628 4.52970994047e-14
5629 6.66133814775e-14
5630 9.05941988094e-14
5631 1.172395514e-13
5632 1.4921397451e-13
5633 1.83852932878e-13
5634 2.22044604925e-13
5635 2.60236276972e-13
5636 3.04645197957e-13
5637 3.49942297362e-13
5638 3.97015753606e-13
5639 4.4497738827e-13
5640 4.94715379773e-13
5641 5.45341549696e-13
5642 5.97744076458e-13
5643 6.49258424801e-13
5644 7.00772773143e-13
5645 7.54951656745e-13
5646 8.05577826668e-13
5647 8.5798035343e-13
5648 9.07718344934e-13
5649 9.55679979597e-13
5650 1.00364161426e-12
5651 1.04893871367e-12
5652 1.09157127781e-12
5653 1.13331566354e-12
5654 1.172395514e-12
5655 1.20792265079e-12
5656 1.24078525232e-12
5657 1.27098331859e-12
5658 1.29496413592e-12
5659 1.31716859642e-12
5660 1.33759670007e-12
5661 1.3526957332e-12
5662 1.36424205266e-12
5663 1.3704593016e-12
5664 1.3749001937e-12
5665 1.3749001937e-12
5666 1.37134748002e-12
5667 1.36335387424e-12
5668 1.35358391162e-12
5669 1.33670852165e-12
5670 1.31805677483e-12
5671 1.29496413592e-12
5672 1.26831878333e-12
5673 1.24078525232e-12
5674 1.20792265079e-12
5675 1.172395514e-12
5676 1.13509202038e-12
5677 1.09423581307e-12
5678 1.05249142734e-12
5679 1.00808250636e-12
5680 9.61897228535e-13
5681 9.14823772291e-13
5682 8.65973959208e-13
5683 8.15347789285e-13
5684 7.64721619362e-13
5685 7.14983627859e-13
5686 6.63469279516e-13
5687 6.13731288013e-13
5688 5.6221693967e-13
5689 5.13367126587e-13
5690 4.64517313503e-13
5691 4.17443857259e-13
5692 3.72146757854e-13
5693 3.27737836869e-13
5694 2.85105272724e-13
5695 2.46025422257e-13
5696 2.0783375021e-13
5697 1.74082970261e-13
5698 1.42996725572e-13
5699 1.12798659302e-13
5700 8.70414851306e-14
5701 6.48370246381e-14
5702 4.52970994047e-14
5703 3.01980662698e-14
5704 1.86517468137e-14
5705 8.881784197e-15
5706 4.4408920985e-15
5707 2.6645352591e-15
5708 4.4408920985e-15
5709 1.06581410364e-14
5710 1.95399252334e-14
5711 3.37507799486e-14
5712 4.70734562441e-14
5713 6.75015598972e-14
5714 8.79296635503e-14
5715 1.14575016141e-13
5716 1.42996725572e-13
5717 1.72306613422e-13
5718 2.0605739337e-13
5719 2.40696351739e-13
5720 2.77999845366e-13
5721 3.17967874253e-13
5722 3.57935903139e-13
5723 4.00568467285e-13
5724 4.41424674591e-13
5725 4.87609952415e-13
5726 5.29354338141e-13
5727 5.76427794385e-13
5728 6.19060358531e-13
5729 6.65245636355e-13
5730 7.08766378921e-13
5731 7.51398943066e-13
5732 7.94031507212e-13
5733 8.34887714518e-13
5734 8.73967564985e-13
5735 9.12159237032e-13
5736 9.467981954e-13
5737 9.82325332188e-13
5738 1.01252339846e-12
5739 1.04094510789e-12
5740 1.0684786389e-12
5741 1.09334763465e-12
5742 1.11288755988e-12
5743 1.13065112828e-12
5744 1.14575016141e-12
5745 1.15640830245e-12
5746 1.16529008665e-12
5747 1.16973097875e-12
5748 1.17061915716e-12
5749 1.16973097875e-12
5750 1.16351372981e-12
5751 1.15552012403e-12
5752 1.14486198299e-12
5753 1.12976294986e-12
5754 1.11199938146e-12
5755 1.09068309939e-12
5756 1.06759046048e-12
5757 1.04272146473e-12
5758 1.01163522004e-12
5759 9.81437153769e-13
5760 9.4768637382e-13
5761 9.13047415452e-13
5762 8.76632100244e-13
5763 8.36664071358e-13
5764 7.97584220891e-13
5765 7.55839835165e-13
5766 7.14095449439e-13
5767 6.70574706874e-13
5768 6.27942142728e-13
5769 5.84421400163e-13
5770 5.40900657597e-13
5771 4.97379915032e-13
5772 4.54747350886e-13
5773 4.1389114358e-13
5774 3.73034936274e-13
5775 3.33955085807e-13
5776 2.9487523534e-13
5777 2.58459920133e-13
5778 2.23820961764e-13
5779 1.90958360236e-13
5780 1.60760293966e-13
5781 1.31450406116e-13
5782 1.05693231944e-13
5783 8.34887714518e-14
5784 6.30606677987e-14
5785 4.4408920985e-14
5786 3.01980662698e-14
5787 1.86517468137e-14
5788 1.06581410364e-14
5789 4.4408920985e-15
5790 8.881784197e-16
5791 1.7763568394e-15
5792 5.3290705182e-15
5793 1.24344978758e-14
5794 2.22044604925e-14
5795 3.37507799486e-14
5796 4.88498130835e-14
5797 6.66133814775e-14
5798 8.79296635503e-14
5799 1.10134124043e-13
5800 1.35003119794e-13
5801 1.61648472385e-13
5802 1.90958360236e-13
5803 2.22044604925e-13
5804 2.56683563293e-13
5805 2.89546164822e-13
5806 3.2507330161e-13
5807 3.61488616818e-13
5808 3.97015753606e-13
5809 4.35207425653e-13
5810 4.71622740861e-13
5811 5.10702591328e-13
5812 5.48894263375e-13
5813 5.87085935422e-13
5814 6.23501250629e-13
5815 6.59028387417e-13
5816 6.94555524205e-13
5817 7.29194482574e-13
5818 7.60280727263e-13
5819 7.92255150373e-13
5820 8.21565038223e-13
5821 8.49986747653e-13
5822 8.76632100244e-13
5823 8.99724739156e-13
5824 9.21041021229e-13
5825 9.38804589623e-13
5826 9.56568158017e-13
5827 9.69002655893e-13
5828 9.7877261851e-13
5829 9.88542581126e-13
5830 9.92983473225e-13
5831 9.95648008484e-13
5832 9.94759830064e-13
5833 9.91207116385e-13
5834 9.86766224287e-13
5835 9.7788444009e-13
5836 9.66338120634e-13
5837 9.53903622758e-13
5838 9.36140054364e-13
5839 9.1748830755e-13
5840 8.96172025477e-13
5841 8.73079386565e-13
5842 8.47322212394e-13
5843 8.19788681383e-13
5844 7.89590615113e-13
5845 7.59392548844e-13
5846 7.27418125734e-13
5847 6.93667345786e-13
5848 6.59028387417e-13
5849 6.24389429049e-13
5850 5.87974113841e-13
5851 5.51558798634e-13
5852 5.15143483426e-13
5853 4.78728168218e-13
5854 4.39648317752e-13
5855 4.05897537803e-13
5856 3.68594044176e-13
5857 3.33955085807e-13
5858 2.99316127439e-13
5859 2.6734170433e-13
5860 2.35367281221e-13
5861 2.03392858111e-13
5862 1.7674750552e-13
5863 1.4832579609e-13
5864 1.25233157178e-13
5865 1.02140518266e-13
5866 8.08242361927e-14
5867 6.12843109593e-14
5868 4.79616346638e-14
5869 3.19744231092e-14
5870 2.13162820728e-14
5871 1.33226762955e-14
5872 6.2172489379e-15
5873 2.6645352591e-15
5874 1.7763568394e-15
5875 4.4408920985e-15
5876 7.9936057773e-15
5877 1.50990331349e-14
5878 2.39808173319e-14
5879 3.5527136788e-14
5880 4.97379915032e-14
5881 6.57252030578e-14
5882 8.43769498715e-14
5883 1.05693231944e-13
5884 1.27009514017e-13
5885 1.50990331349e-13
5886 1.7763568394e-13
5887 2.03392858111e-13
5888 2.32702745961e-13
5889 2.62900812231e-13
5890 2.92210700081e-13
5891 3.22408766351e-13
5892 3.5527136788e-13
5893 3.87245790989e-13
5894 4.19220214098e-13
5895 4.51194637208e-13
5896 4.84057238737e-13
5897 5.15143483426e-13
5898 5.47117906535e-13
5899 5.77315972805e-13
5900 6.06625860655e-13
5901 6.35047570086e-13
5902 6.64357457936e-13
5903 6.88338275268e-13
5904 7.123190926e-13
5905 7.35411731512e-13
5906 7.57616192004e-13
5907 7.75379760398e-13
5908 7.93143328792e-13
5909 8.08242361927e-13
5910 8.19788681383e-13
5911 8.3044682242e-13
5912 8.39328606617e-13
5913 8.45545855555e-13
5914 8.47322212394e-13
5915 8.48210390814e-13
5916 8.47322212394e-13
5917 8.41993141876e-13
5918 8.35775892938e-13
5919 8.27782287161e-13
5920 8.17124146124e-13
5921 8.04689648248e-13
5922 7.88702436694e-13
5923 7.709388683e-13
5924 7.53175299906e-13
5925 7.31859017833e-13
5926 7.0965455734e-13
5927 6.84785561589e-13
5928 6.59028387417e-13
5929 6.32383034826e-13
5930 6.03961325396e-13
5931 5.75539615966e-13
5932 5.45341549696e-13
5933 5.14255305006e-13
5934 4.84945417156e-13
5935 4.52970994047e-13
5936 4.22772927777e-13
5937 3.89022147829e-13
5938 3.58824081559e-13
5939 3.27737836869e-13
5940 2.98427949019e-13
5941 2.68229882749e-13
5942 2.39808173319e-13
5943 2.11386463889e-13
5944 1.85629289717e-13
5945 1.62536650805e-13
5946 1.36779476634e-13
5947 1.14575016141e-13
5948 9.50350909079e-14
5949 7.63833440942e-14
5950 5.86197757002e-14
5951 4.4408920985e-14
5952 3.28626015289e-14
5953 2.22044604925e-14
5954 1.42108547152e-14
5955 7.9936057773e-15
5956 3.5527136788e-15
5957 1.7763568394e-15
5958 2.6645352591e-15
5959 4.4408920985e-15
5960 1.06581410364e-14
5961 1.68753899743e-14
5962 2.57571741713e-14
5963 3.73034936274e-14
5964 4.88498130835e-14
5965 6.48370246381e-14
5966 8.26005930321e-14
5967 1.00364161426e-13
5968 1.20792265079e-13
5969 1.41220368732e-13
5970 1.63424829225e-13
5971 1.87405646557e-13
5972 2.13162820728e-13
5973 2.3803181648e-13
5974 2.62900812231e-13
5975 2.91322521662e-13
5976 3.17967874253e-13
5977 3.44613226844e-13
5978 3.73923114694e-13
5979 4.00568467285e-13
5980 4.27213819876e-13
5981 4.54747350886e-13
5982 4.79616346638e-13
5983 5.05373520809e-13
5984 5.30242516561e-13
5985 5.55111512313e-13
5986 5.77315972805e-13
5987 5.97744076458e-13
5988 6.18172180111e-13
5989 6.36823926925e-13
5990 6.5281113848e-13
5991 6.67910171614e-13
5992 6.83009204749e-13
5993 6.92779167366e-13
5994 7.02549129983e-13
5995 7.1143091418e-13
5996 7.16759984698e-13
5997 7.21200876797e-13
5998 7.22977233636e-13
5999 7.22089055216e-13
6000 7.19424519957e-13
6001 7.14983627859e-13
6002 7.0965455734e-13
6003 6.99884594724e-13
6004 6.90114632107e-13
6005 6.79456491071e-13
6006 6.64357457936e-13
6007 6.48370246381e-13
6008 6.32383034826e-13
6009 6.13731288013e-13
6010 5.9330318436e-13
6011 5.72875080707e-13
6012 5.49782441794e-13
6013 5.26689802882e-13
6014 5.01820807131e-13
6015 4.76951811379e-13
6016 4.52082815627e-13
6017 4.25437463036e-13
6018 3.97903932026e-13
6019 3.70370401015e-13
6020 3.45501405263e-13
6021 3.18856052672e-13
6022 2.91322521662e-13
6023 2.6556534749e-13
6024 2.40696351739e-13
6025 2.15827355987e-13
6026 1.92734717075e-13
6027 1.68753899743e-13
6028 1.4832579609e-13
6029 1.27009514017e-13
6030 1.06581410364e-13
6031 8.881784197e-14
6032 7.28306304154e-14
6033 5.77315972805e-14
6034 4.52970994047e-14
6035 3.28626015289e-14
6036 2.30926389122e-14
6037 1.59872115546e-14
6038 8.881784197e-15
6039 4.4408920985e-15
6040 2.6645352591e-15
6041 1.7763568394e-15
6042 2.6645352591e-15
6043 6.2172489379e-15
6044 1.15463194561e-14
6045 1.95399252334e-14
6046 2.6645352591e-14
6047 3.64153152077e-14
6048 4.97379915032e-14
6049 6.39488462184e-14
6050 7.72715225139e-14
6051 9.50350909079e-14
6052 1.11910480882e-13
6053 1.30562227696e-13
6054 1.50990331349e-13
6055 1.71418435002e-13
6056 1.91846538655e-13
6057 2.14050999148e-13
6058 2.3625545964e-13
6059 2.60236276972e-13
6060 2.82440737465e-13
6061 3.07309733216e-13
6062 3.29514193709e-13
6063 3.5438318946e-13
6064 3.76587649953e-13
6065 3.99680288865e-13
6066 4.21884749358e-13
6067 4.42312853011e-13
6068 4.62740956664e-13
6069 4.84057238737e-13
6070 5.0270898555e-13
6071 5.19584375525e-13
6072 5.35571587079e-13
6073 5.50670620214e-13
6074 5.65769653349e-13
6075 5.77315972805e-13
6076 5.86197757002e-13
6077 5.95967719619e-13
6078 6.03961325396e-13
6079 6.11066752754e-13
6080 6.12843109593e-13
6081 6.15507644852e-13
6082 6.16395823272e-13
6083 6.14619466432e-13
6084 6.11066752754e-13
6085 6.08402217495e-13
6086 6.01296790137e-13
6087 5.9330318436e-13
6088 5.83533221743e-13
6089 5.71986902287e-13
6090 5.60440582831e-13
6091 5.46229728116e-13
6092 5.30242516561e-13
6093 5.14255305006e-13
6094 4.95603558193e-13
6095 4.78728168218e-13
6096 4.57411886146e-13
6097 4.37871960912e-13
6098 4.16555678839e-13
6099 3.93463039927e-13
6100 3.73034936274e-13
6101 3.49942297362e-13
6102 3.27737836869e-13
6103 3.04645197957e-13
6104 2.81552559045e-13
6105 2.59348098552e-13
6106 2.3625545964e-13
6107 2.14939177567e-13
6108 1.92734717075e-13
6109 1.72306613422e-13
6110 1.53654866608e-13
6111 1.34114941375e-13
6112 1.15463194561e-13
6113 9.85878045867e-14
6114 8.34887714518e-14
6115 6.92779167366e-14
6116 5.41788836017e-14
6117 4.35207425653e-14
6118 3.10862446895e-14
6119 2.30926389122e-14
6120 1.59872115546e-14
6121 9.7699626167e-15
6122 7.1054273576e-15
6123 2.6645352591e-15
6124 1.7763568394e-15
6125 1.7763568394e-15
6126 4.4408920985e-15
6127 7.9936057773e-15
6128 1.33226762955e-14
6129 1.95399252334e-14
6130 2.84217094304e-14
6131 3.73034936274e-14
6132 4.79616346638e-14
6133 5.95079541199e-14
6134 7.46069872548e-14
6135 8.881784197e-14
6136 1.03916875105e-13
6137 1.20792265079e-13
6138 1.37667655054e-13
6139 1.55431223448e-13
6140 1.74971148681e-13
6141 1.93622895495e-13
6142 2.14050999148e-13
6143 2.32702745961e-13
6144 2.54019028034e-13
6145 2.73558953268e-13
6146 2.92210700081e-13
6147 3.12638803734e-13
6148 3.32178728968e-13
6149 3.51718654201e-13
6150 3.70370401015e-13
6151 3.88133969409e-13
6152 4.05009359383e-13
6153 4.21884749358e-13
6154 4.36095604073e-13
6155 4.51194637208e-13
6156 4.63629135083e-13
6157 4.76951811379e-13
6158 4.87609952415e-13
6159 4.97379915032e-13
6160 5.0448534239e-13
6161 5.12478948167e-13
6162 5.17808018685e-13
6163 5.21360732364e-13
6164 5.24913446043e-13
6165 5.26689802882e-13
6166 5.25801624462e-13
6167 5.24025267623e-13
6168 5.20472553944e-13
6169 5.15143483426e-13
6170 5.09814412908e-13
6171 5.00932628711e-13
6172 4.92939022934e-13
6173 4.84057238737e-13
6174 4.7251091928e-13
6175 4.59188242985e-13
6176 4.4497738827e-13
6177 4.30766533555e-13
6178 4.1389114358e-13
6179 3.99680288865e-13
6180 3.81916720471e-13
6181 3.64153152077e-13
6182 3.45501405263e-13
6183 3.2684965845e-13
6184 3.07309733216e-13
6185 2.88657986403e-13
6186 2.69118061169e-13
6187 2.50466314355e-13
6188 2.30038210702e-13
6189 2.12274642308e-13
6190 1.92734717075e-13
6191 1.73194791842e-13
6192 1.55431223448e-13
6193 1.38555833473e-13
6194 1.21680443499e-13
6195 1.05693231944e-13
6196 9.14823772291e-14
6197 7.72715225139e-14
6198 6.39488462184e-14
6199 5.3290705182e-14
6200 4.17443857259e-14
6201 3.19744231092e-14
6202 2.39808173319e-14
6203 1.68753899743e-14
6204 1.06581410364e-14
6205 6.2172489379e-15
6206 3.5527136788e-15
6207 2.6645352591e-15
6208 1.7763568394e-15
6209 3.5527136788e-15
6210 4.4408920985e-15
6211 7.1054273576e-15
6212 1.42108547152e-14
6213 2.13162820728e-14
6214 2.75335310107e-14
6215 3.64153152077e-14
6216 4.70734562441e-14
6217 5.86197757002e-14
6218 7.01660951563e-14
6219 8.26005930321e-14
6220 9.68114477473e-14
6221 1.11022302463e-13
6222 1.26121335597e-13
6223 1.41220368732e-13
6224 1.58095758707e-13
6225 1.74082970261e-13
6226 1.90958360236e-13
6227 2.0872192863e-13
6228 2.25597318604e-13
6229 2.42472708578e-13
6230 2.60236276972e-13
6231 2.76223488527e-13
6232 2.92210700081e-13
6233 3.08197911636e-13
6234 3.24185123191e-13
6235 3.38395977906e-13
6236 3.53495011041e-13
6237 3.66817687336e-13
6238 3.80140363632e-13
6239 3.91686683088e-13
6240 4.01456645704e-13
6241 4.13002965161e-13
6242 4.20996570938e-13
6243 4.28101998295e-13
6244 4.35207425653e-13
6245 4.40536496171e-13
6246 4.4497738827e-13
6247 4.47641923529e-13
6248 4.48530101949e-13
6249 4.49418280368e-13
6250 4.47641923529e-13
6251 4.45865566689e-13
6252 4.42312853011e-13
6253 4.37871960912e-13
6254 4.32542890394e-13
6255 4.25437463036e-13
6256 4.17443857259e-13
6257 4.08562073062e-13
6258 3.97903932026e-13
6259 3.8546943415e-13
6260 3.73034936274e-13
6261 3.60600438398e-13
6262 3.47277762103e-13
6263 3.33955085807e-13
6264 3.17967874253e-13
6265 3.01980662698e-13
6266 2.85993451143e-13
6267 2.70894418009e-13
6268 2.54907206454e-13
6269 2.3803181648e-13
6270 2.21156426505e-13
6271 2.04281036531e-13
6272 1.89182003396e-13
6273 1.72306613422e-13
6274 1.56319401867e-13
6275 1.41220368732e-13
6276 1.25233157178e-13
6277 1.11910480882e-13
6278 9.7699626167e-14
6279 8.34887714518e-14
6280 7.1054273576e-14
6281 6.03961325396e-14
6282 4.88498130835e-14
6283 4.08562073062e-14
6284 3.10862446895e-14
6285 2.39808173319e-14
6286 1.7763568394e-14
6287 1.15463194561e-14
6288 7.1054273576e-15
6289 4.4408920985e-15
6290 2.6645352591e-15
6291 8.881784197e-16
6292 1.7763568394e-15
6293 4.4408920985e-15
6294 6.2172489379e-15
6295 1.06581410364e-14
6296 1.59872115546e-14
6297 2.13162820728e-14
6298 2.84217094304e-14
6299 3.64153152077e-14
6300 4.52970994047e-14
6301 5.50670620214e-14
6302 6.48370246381e-14
6303 7.63833440942e-14
6304 8.97060203897e-14
6305 1.00364161426e-13
6306 1.15463194561e-13
6307 1.28785870857e-13
6308 1.42996725572e-13
6309 1.57207580287e-13
6310 1.70530256582e-13
6311 1.86517468137e-13
6312 1.99840144433e-13
6313 2.14939177567e-13
6314 2.29150032283e-13
6315 2.44249065418e-13
6316 2.57571741713e-13
6317 2.70006239589e-13
6318 2.83328915884e-13
6319 2.9576341376e-13
6320 3.08197911636e-13
6321 3.19744231092e-13
6322 3.29514193709e-13
6323 3.38395977906e-13
6324 3.48165940522e-13
6325 3.57047724719e-13
6326 3.63264973657e-13
6327 3.69482222595e-13
6328 3.73923114694e-13
6329 3.77475828373e-13
6330 3.81028542051e-13
6331 3.82804898891e-13
6332 3.8369307731e-13
6333 3.82804898891e-13
6334 3.81916720471e-13
6335 3.80140363632e-13
6336 3.75699471533e-13
6337 3.72146757854e-13
6338 3.65929508916e-13
6339 3.57935903139e-13
6340 3.51718654201e-13
6341 3.43725048424e-13
6342 3.33955085807e-13
6343 3.24185123191e-13
6344 3.12638803734e-13
6345 3.01092484278e-13
6346 2.89546164822e-13
6347 2.77111666946e-13
6348 2.6556534749e-13
6349 2.51354492775e-13
6350 2.3803181648e-13
6351 2.22932783345e-13
6352 2.0872192863e-13
6353 1.95399252334e-13
6354 1.81188397619e-13
6355 1.67865721323e-13
6356 1.54543045028e-13
6357 1.39444011893e-13
6358 1.27009514017e-13
6359 1.12798659302e-13
6360 1.00364161426e-13
6361 8.881784197e-14
6362 7.72715225139e-14
6363 6.57252030578e-14
6364 5.59552404411e-14
6365 4.70734562441e-14
6366 3.81916720471e-14
6367 2.93098878501e-14
6368 2.30926389122e-14
6369 1.68753899743e-14
6370 1.24344978758e-14
6371 7.9936057773e-15
6372 4.4408920985e-15
6373 3.5527136788e-15
6374 1.7763568394e-15
6375 1.7763568394e-15
6376 2.6645352591e-15
6377 5.3290705182e-15
6378 7.1054273576e-15
6379 1.15463194561e-14
6380 1.59872115546e-14
6381 2.13162820728e-14
6382 2.84217094304e-14
6383 3.64153152077e-14
6384 4.35207425653e-14
6385 5.15143483426e-14
6386 6.2172489379e-14
6387 7.1054273576e-14
6388 8.17124146124e-14
6389 9.41469124882e-14
6390 1.05693231944e-13
6391 1.172395514e-13
6392 1.27897692437e-13
6393 1.42108547152e-13
6394 1.53654866608e-13
6395 1.66977542904e-13
6396 1.7852386236e-13
6397 1.90070181816e-13
6398 2.02504679692e-13
6399 2.14939177567e-13
6400 2.26485497024e-13
6401 2.3714363806e-13
6402 2.48689957516e-13
6403 2.58459920133e-13
6404 2.68229882749e-13
6405 2.78888023786e-13
6406 2.86881629563e-13
6407 2.93098878501e-13
6408 3.01092484278e-13
6409 3.08197911636e-13
6410 3.14415160574e-13
6411 3.17967874253e-13
6412 3.22408766351e-13
6413 3.2507330161e-13
6414 3.2684965845e-13
6415 3.27737836869e-13
6416 3.27737836869e-13
6417 3.27737836869e-13
6418 3.2596148003e-13
6419 3.22408766351e-13
6420 3.17967874253e-13
6421 3.13526982154e-13
6422 3.09974268475e-13
6423 3.02868841118e-13
6424 2.9665159218e-13
6425 2.90434343242e-13
6426 2.81552559045e-13
6427 2.72670774848e-13
6428 2.62012633812e-13
6429 2.52242671195e-13
6430 2.41584530158e-13
6431 2.31814567542e-13
6432 2.21156426505e-13
6433 2.0783375021e-13
6434 1.96287430754e-13
6435 1.84741111298e-13
6436 1.72306613422e-13
6437 1.59872115546e-13
6438 1.4921397451e-13
6439 1.37667655054e-13
6440 1.25233157178e-13
6441 1.13686837722e-13
6442 1.02140518266e-13
6443 9.05941988094e-14
6444 8.08242361927e-14
6445 7.1054273576e-14
6446 6.03961325396e-14
6447 5.15143483426e-14
6448 4.35207425653e-14
6449 3.5527136788e-14
6450 2.84217094304e-14
6451 2.39808173319e-14
6452 1.7763568394e-14
6453 1.24344978758e-14
6454 8.881784197e-15
6455 6.2172489379e-15
6456 3.5527136788e-15
6457 1.7763568394e-15
6458 1.7763568394e-15
6459 1.7763568394e-15
6460 3.5527136788e-15
6461 6.2172489379e-15
6462 8.881784197e-15
6463 1.15463194561e-14
6464 1.68753899743e-14
6465 2.13162820728e-14
6466 2.75335310107e-14
6467 3.37507799486e-14
6468 4.17443857259e-14
6469 4.97379915032e-14
6470 5.68434188608e-14
6471 6.57252030578e-14
6472 7.63833440942e-14
6473 8.52651282912e-14
6474 9.50350909079e-14
6475 1.03916875105e-13
6476 1.15463194561e-13
6477 1.27009514017e-13
6478 1.35891298214e-13
6479 1.4743761767e-13
6480 1.58095758707e-13
6481 1.69642078163e-13
6482 1.79412040779e-13
6483 1.89182003396e-13
6484 1.98951966013e-13
6485 2.0783375021e-13
6486 2.17603712827e-13
6487 2.26485497024e-13
6488 2.34479102801e-13
6489 2.41584530158e-13
6490 2.48689957516e-13
6491 2.54019028034e-13
6492 2.60236276972e-13
6493 2.6556534749e-13
6494 2.69118061169e-13
6495 2.73558953268e-13
6496 2.77111666946e-13
6497 2.78888023786e-13
6498 2.80664380625e-13
6499 2.80664380625e-13
6500 2.78888023786e-13
6501 2.79776202206e-13
6502 2.77111666946e-13
6503 2.75335310107e-13
6504 2.71782596428e-13
6505 2.68229882749e-13
6506 2.62012633812e-13
6507 2.57571741713e-13
6508 2.51354492775e-13
6509 2.43360886998e-13
6510 2.3625545964e-13
6511 2.29150032283e-13
6512 2.21156426505e-13
6513 2.12274642308e-13
6514 2.02504679692e-13
6515 1.91846538655e-13
6516 1.82076576039e-13
6517 1.73194791842e-13
6518 1.63424829225e-13
6519 1.51878509769e-13
6520 1.42996725572e-13
6521 1.31450406116e-13
6522 1.21680443499e-13
6523 1.11022302463e-13
6524 1.01252339846e-13
6525 9.14823772291e-14
6526 8.17124146124e-14
6527 7.28306304154e-14
6528 6.48370246381e-14
6529 5.59552404411e-14
6530 4.88498130835e-14
6531 4.17443857259e-14
6532 3.37507799486e-14
6533 2.75335310107e-14
6534 2.13162820728e-14
6535 1.68753899743e-14
6536 1.33226762955e-14
6537 7.9936057773e-15
6538 5.3290705182e-15
6539 5.3290705182e-15
6540 2.6645352591e-15
6541 1.7763568394e-15
6542 1.7763568394e-15
6543 3.5527136788e-15
6544 3.5527136788e-15
6545 6.2172489379e-15
6546 9.7699626167e-15
6547 1.15463194561e-14
6548 1.68753899743e-14
6549 2.22044604925e-14
6550 2.6645352591e-14
6551 3.19744231092e-14
6552 3.90798504668e-14
6553 4.52970994047e-14
6554 5.3290705182e-14
6555 6.03961325396e-14
6556 6.92779167366e-14
6557 7.81597009336e-14
6558 8.61533067109e-14
6559 9.59232693276e-14
6560 1.03028696685e-13
6561 1.13686837722e-13
6562 1.21680443499e-13
6563 1.31450406116e-13
6564 1.40332190313e-13
6565 1.4832579609e-13
6566 1.58983937126e-13
6567 1.66089364484e-13
6568 1.74971148681e-13
6569 1.82964754458e-13
6570 1.90070181816e-13
6571 1.97175609173e-13
6572 2.03392858111e-13
6573 2.09610107049e-13
6574 2.15827355987e-13
6575 2.22932783345e-13
6576 2.25597318604e-13
6577 2.30038210702e-13
6578 2.32702745961e-13
6579 2.3625545964e-13
6580 2.38919994899e-13
6581 2.39808173319e-13
6582 2.40696351739e-13
6583 2.40696351739e-13
6584 2.39808173319e-13
6585 2.3803181648e-13
6586 2.35367281221e-13
6587 2.33590924381e-13
6588 2.29150032283e-13
6589 2.25597318604e-13
6590 2.21156426505e-13
6591 2.16715534407e-13
6592 2.13162820728e-13
6593 2.04281036531e-13
6594 1.99840144433e-13
6595 1.91846538655e-13
6596 1.84741111298e-13
6597 1.7763568394e-13
6598 1.69642078163e-13
6599 1.60760293966e-13
6600 1.52766688188e-13
6601 1.43884903991e-13
6602 1.35003119794e-13
6603 1.25233157178e-13
6604 1.1812772982e-13
6605 1.09245945623e-13
6606 1.00364161426e-13
6607 9.05941988094e-14
6608 8.34887714518e-14
6609 7.46069872548e-14
6610 6.66133814775e-14
6611 5.86197757002e-14
6612 5.24025267623e-14
6613 4.4408920985e-14
6614 3.81916720471e-14
6615 3.10862446895e-14
6616 2.57571741713e-14
6617 2.04281036531e-14
6618 1.7763568394e-14
6619 1.24344978758e-14
6620 8.881784197e-15
6621 6.2172489379e-15
6622 4.4408920985e-15
6623 2.6645352591e-15
6624 1.7763568394e-15
6625 1.7763568394e-15
6626 1.7763568394e-15
6627 1.7763568394e-15
6628 4.4408920985e-15
6629 6.2172489379e-15
6630 9.7699626167e-15
6631 1.24344978758e-14
6632 1.68753899743e-14
6633 2.13162820728e-14
6634 2.57571741713e-14
6635 3.10862446895e-14
6636 3.73034936274e-14
6637 4.35207425653e-14
6638 4.97379915032e-14
6639 5.68434188608e-14
6640 6.39488462184e-14
6641 7.01660951563e-14
6642 7.81597009336e-14
6643 8.52651282912e-14
6644 9.23705556488e-14
6645 1.00364161426e-13
6646 1.09245945623e-13
6647 1.172395514e-13
6648 1.23456800338e-13
6649 1.31450406116e-13
6650 1.39444011893e-13
6651 1.45661260831e-13
6652 1.53654866608e-13
6653 1.60760293966e-13
6654 1.66089364484e-13
6655 1.72306613422e-13
6656 1.7763568394e-13
6657 1.82076576039e-13
6658 1.87405646557e-13
6659 1.91846538655e-13
6660 1.95399252334e-13
6661 1.99840144433e-13
6662 1.99840144433e-13
6663 2.03392858111e-13
6664 2.04281036531e-13
6665 2.0605739337e-13
6666 2.0605739337e-13
6667 2.0605739337e-13
6668 2.04281036531e-13
6669 2.03392858111e-13
6670 2.01616501272e-13
6671 1.98063787593e-13
6672 1.95399252334e-13
6673 1.92734717075e-13
6674 1.88293824976e-13
6675 1.83852932878e-13
6676 1.7852386236e-13
6677 1.73194791842e-13
6678 1.67865721323e-13
6679 1.60760293966e-13
6680 1.54543045028e-13
6681 1.4743761767e-13
6682 1.41220368732e-13
6683 1.33226762955e-13
6684 1.27009514017e-13
6685 1.1901590824e-13
6686 1.11910480882e-13
6687 1.03916875105e-13
6688 9.68114477473e-14
6689 8.881784197e-14
6690 8.26005930321e-14
6691 7.54951656745e-14
6692 6.66133814775e-14
6693 6.03961325396e-14
6694 5.3290705182e-14
6695 4.61852778244e-14
6696 4.17443857259e-14
6697 3.5527136788e-14
6698 3.01980662698e-14
6699 2.48689957516e-14
6700 2.04281036531e-14
6701 1.7763568394e-14
6702 1.33226762955e-14
6703 8.881784197e-15
6704 7.1054273576e-15
6705 4.4408920985e-15
6706 3.5527136788e-15
6707 2.6645352591e-15
6708 8.881784197e-16
6709 8.881784197e-16
6710 2.6645352591e-15
6711 3.5527136788e-15
6712 5.3290705182e-15
6713 6.2172489379e-15
6714 9.7699626167e-15
6715 1.24344978758e-14
6716 1.59872115546e-14
6717 2.04281036531e-14
6718 2.39808173319e-14
6719 2.93098878501e-14
6720 3.5527136788e-14
6721 3.99680288865e-14
6722 4.61852778244e-14
6723 5.24025267623e-14
6724 5.77315972805e-14
6725 6.39488462184e-14
6726 7.01660951563e-14
6727 7.72715225139e-14
6728 8.43769498715e-14
6729 8.97060203897e-14
6730 9.68114477473e-14
6731 1.03916875105e-13
6732 1.10134124043e-13
6733 1.16351372981e-13
6734 1.22568621919e-13
6735 1.28785870857e-13
6736 1.35003119794e-13
6737 1.41220368732e-13
6738 1.45661260831e-13
6739 1.50102152929e-13
6740 1.55431223448e-13
6741 1.58983937126e-13
6742 1.63424829225e-13
6743 1.66977542904e-13
6744 1.68753899743e-13
6745 1.71418435002e-13
6746 1.72306613422e-13
6747 1.74971148681e-13
6748 1.74971148681e-13
6749 1.7674750552e-13
6750 1.7674750552e-13
6751 1.74971148681e-13
6752 1.74971148681e-13
6753 1.72306613422e-13
6754 1.71418435002e-13
6755 1.68753899743e-13
6756 1.66089364484e-13
6757 1.62536650805e-13
6758 1.60760293966e-13
6759 1.55431223448e-13
6760 1.50102152929e-13
6761 1.46549439251e-13
6762 1.41220368732e-13
6763 1.35003119794e-13
6764 1.29674049276e-13
6765 1.24344978758e-13
6766 1.172395514e-13
6767 1.11022302463e-13
6768 1.05693231944e-13
6769 9.85878045867e-14
6770 9.23705556488e-14
6771 8.61533067109e-14
6772 7.9936057773e-14
6773 7.19424519957e-14
6774 6.66133814775e-14
6775 6.03961325396e-14
6776 5.3290705182e-14
6777 4.97379915032e-14
6778 4.35207425653e-14
6779 3.81916720471e-14
6780 3.28626015289e-14
6781 2.84217094304e-14
6782 2.30926389122e-14
6783 1.95399252334e-14
6784 1.42108547152e-14
6785 1.15463194561e-14
6786 9.7699626167e-15
6787 7.1054273576e-15
6788 6.2172489379e-15
6789 2.6645352591e-15
6790 2.6645352591e-15
6791 1.7763568394e-15
6792 8.881784197e-16
6793 1.7763568394e-15
6794 2.6645352591e-15
6795 3.5527136788e-15
6796 5.3290705182e-15
6797 7.9936057773e-15
6798 9.7699626167e-15
6799 1.24344978758e-14
6800 1.59872115546e-14
6801 2.04281036531e-14
6802 2.30926389122e-14
6803 2.75335310107e-14
6804 3.28626015289e-14
6805 3.5527136788e-14
6806 4.17443857259e-14
6807 4.70734562441e-14
6808 5.3290705182e-14
6809 5.86197757002e-14
6810 6.30606677987e-14
6811 6.92779167366e-14
6812 7.37188088351e-14
6813 8.08242361927e-14
6814 8.70414851306e-14
6815 9.23705556488e-14
6816 9.7699626167e-14
6817 1.03028696685e-13
6818 1.07469588784e-13
6819 1.13686837722e-13
6820 1.1812772982e-13
6821 1.22568621919e-13
6822 1.27009514017e-13
6823 1.30562227696e-13
6824 1.35003119794e-13
6825 1.37667655054e-13
6826 1.41220368732e-13
6827 1.43884903991e-13
6828 1.45661260831e-13
6829 1.4743761767e-13
6830 1.4921397451e-13
6831 1.50102152929e-13
6832 1.50990331349e-13
6833 1.50990331349e-13
6834 1.51878509769e-13
6835 1.50990331349e-13
6836 1.4921397451e-13
6837 1.4832579609e-13
6838 1.46549439251e-13
6839 1.43884903991e-13
6840 1.40332190313e-13
6841 1.37667655054e-13
6842 1.35003119794e-13
6843 1.31450406116e-13
6844 1.27009514017e-13
6845 1.23456800338e-13
6846 1.1812772982e-13
6847 1.12798659302e-13
6848 1.08357767203e-13
6849 1.03028696685e-13
6850 9.7699626167e-14
6851 9.32587340685e-14
6852 8.79296635503e-14
6853 8.17124146124e-14
6854 7.54951656745e-14
6855 7.01660951563e-14
6856 6.48370246381e-14
6857 5.95079541199e-14
6858 5.3290705182e-14
6859 4.97379915032e-14
6860 4.4408920985e-14
6861 3.99680288865e-14
6862 3.37507799486e-14
6863 3.01980662698e-14
6864 2.6645352591e-14
6865 2.30926389122e-14
6866 1.7763568394e-14
6867 1.50990331349e-14
6868 1.15463194561e-14
6869 1.06581410364e-14
6870 7.1054273576e-15
6871 5.3290705182e-15
6872 3.5527136788e-15
6873 2.6645352591e-15
6874 1.7763568394e-15
6875 8.881784197e-16
6876 8.881784197e-16
6877 1.7763568394e-15
6878 3.5527136788e-15
6879 4.4408920985e-15
6880 6.2172489379e-15
6881 7.9936057773e-15
6882 9.7699626167e-15
6883 1.24344978758e-14
6884 1.50990331349e-14
6885 1.86517468137e-14
6886 2.22044604925e-14
6887 2.57571741713e-14
6888 3.01980662698e-14
6889 3.46389583683e-14
6890 3.81916720471e-14
6891 4.26325641456e-14
6892 4.70734562441e-14
6893 5.24025267623e-14
6894 5.77315972805e-14
6895 6.2172489379e-14
6896 6.66133814775e-14
6897 7.19424519957e-14
6898 7.63833440942e-14
6899 8.17124146124e-14
6900 8.61533067109e-14
6901 9.05941988094e-14
6902 9.41469124882e-14
6903 9.85878045867e-14
6904 1.03916875105e-13
6905 1.07469588784e-13
6906 1.11910480882e-13
6907 1.13686837722e-13
6908 1.1812772982e-13
6909 1.1990408666e-13
6910 1.22568621919e-13
6911 1.24344978758e-13
6912 1.25233157178e-13
6913 1.27897692437e-13
6914 1.28785870857e-13
6915 1.29674049276e-13
6916 1.29674049276e-13
6917 1.29674049276e-13
6918 1.28785870857e-13
6919 1.28785870857e-13
6920 1.27897692437e-13
6921 1.26121335597e-13
6922 1.24344978758e-13
6923 1.22568621919e-13
6924 1.1901590824e-13
6925 1.172395514e-13
6926 1.13686837722e-13
6927 1.09245945623e-13
6928 1.06581410364e-13
6929 1.03916875105e-13
6930 9.85878045867e-14
6931 9.50350909079e-14
6932 9.14823772291e-14
6933 8.52651282912e-14
6934 8.17124146124e-14
6935 7.72715225139e-14
6936 7.28306304154e-14
6937 6.75015598972e-14
6938 6.30606677987e-14
6939 5.86197757002e-14
6940 5.3290705182e-14
6941 4.88498130835e-14
6942 4.4408920985e-14
6943 3.99680288865e-14
6944 3.5527136788e-14
6945 3.19744231092e-14
6946 2.84217094304e-14
6947 2.39808173319e-14
6948 2.04281036531e-14
6949 1.68753899743e-14
6950 1.42108547152e-14
6951 1.24344978758e-14
6952 8.881784197e-15
6953 7.1054273576e-15
6954 5.3290705182e-15
6955 5.3290705182e-15
6956 3.5527136788e-15
6957 1.7763568394e-15
6958 1.7763568394e-15
6959 2.6645352591e-15
6960 2.6645352591e-15
6961 3.5527136788e-15
6962 3.5527136788e-15
6963 4.4408920985e-15
6964 7.1054273576e-15
6965 7.9936057773e-15
6966 9.7699626167e-15
6967 1.24344978758e-14
6968 1.42108547152e-14
6969 1.86517468137e-14
6970 2.04281036531e-14
6971 2.39808173319e-14
6972 2.75335310107e-14
6973 3.19744231092e-14
6974 3.5527136788e-14
6975 3.90798504668e-14
6976 4.35207425653e-14
6977 4.88498130835e-14
6978 5.3290705182e-14
6979 5.59552404411e-14
6980 5.86197757002e-14
6981 6.39488462184e-14
6982 6.83897383169e-14
6983 7.19424519957e-14
6984 7.54951656745e-14
6985 7.9936057773e-14
6986 8.43769498715e-14
6987 8.79296635503e-14
6988 9.05941988094e-14
6989 9.41469124882e-14
6990 9.7699626167e-14
6991 9.94759830064e-14
6992 1.01252339846e-13
6993 1.04805053525e-13
6994 1.06581410364e-13
6995 1.07469588784e-13
6996 1.09245945623e-13
6997 1.10134124043e-13
6998 1.11022302463e-13
6999 1.11022302463e-13
7000 1.11910480882e-13
7001 1.11910480882e-13
7002 1.11910480882e-13
7003 1.09245945623e-13
7004 1.08357767203e-13
7005 1.06581410364e-13
7006 1.05693231944e-13
7007 1.03028696685e-13
7008 1.02140518266e-13
7009 1.00364161426e-13
7010 9.68114477473e-14
7011 9.32587340685e-14
7012 9.14823772291e-14
7013 8.61533067109e-14
7014 8.43769498715e-14
7015 8.08242361927e-14
7016 7.54951656745e-14
7017 7.19424519957e-14
7018 6.75015598972e-14
7019 6.48370246381e-14
7020 6.03961325396e-14
7021 5.59552404411e-14
7022 5.3290705182e-14
7023 4.88498130835e-14
7024 4.4408920985e-14
7025 3.99680288865e-14
7026 3.64153152077e-14
7027 3.28626015289e-14
7028 3.01980662698e-14
7029 2.48689957516e-14
7030 2.22044604925e-14
7031 1.95399252334e-14
7032 1.68753899743e-14
7033 1.33226762955e-14
7034 1.15463194561e-14
7035 8.881784197e-15
7036 7.9936057773e-15
7037 5.3290705182e-15
7038 3.5527136788e-15
7039 3.5527136788e-15
7040 2.6645352591e-15
7041 2.6645352591e-15
7042 1.7763568394e-15
7043 1.7763568394e-15
7044 2.6645352591e-15
7045 2.6645352591e-15
7046 2.6645352591e-15
7047 5.3290705182e-15
7048 6.2172489379e-15
7049 7.9936057773e-15
7050 1.06581410364e-14
7051 1.06581410364e-14
7052 1.42108547152e-14
7053 1.68753899743e-14
7054 2.04281036531e-14
7055 2.22044604925e-14
7056 2.57571741713e-14
7057 2.93098878501e-14
7058 3.19744231092e-14
7059 3.73034936274e-14
7060 3.99680288865e-14
7061 4.26325641456e-14
7062 4.70734562441e-14
7063 5.15143483426e-14
7064 5.3290705182e-14
7065 5.77315972805e-14
7066 6.12843109593e-14
7067 6.39488462184e-14
7068 6.75015598972e-14
7069 7.01660951563e-14
7070 7.37188088351e-14
7071 7.72715225139e-14
7072 7.9936057773e-14
7073 8.08242361927e-14
7074 8.43769498715e-14
7075 8.70414851306e-14
7076 8.881784197e-14
7077 9.05941988094e-14
7078 9.23705556488e-14
7079 9.32587340685e-14
7080 9.50350909079e-14
7081 9.50350909079e-14
7082 9.59232693276e-14
7083 9.50350909079e-14
7084 9.50350909079e-14
7085 9.59232693276e-14
7086 9.41469124882e-14
7087 9.41469124882e-14
7088 9.41469124882e-14
7089 9.23705556488e-14
7090 9.05941988094e-14
7091 8.79296635503e-14
7092 8.61533067109e-14
7093 8.34887714518e-14
7094 8.17124146124e-14
7095 7.81597009336e-14
7096 7.54951656745e-14
7097 7.37188088351e-14
7098 7.01660951563e-14
7099 6.66133814775e-14
7100 6.39488462184e-14
7101 6.03961325396e-14
7102 5.68434188608e-14
7103 5.3290705182e-14
7104 4.97379915032e-14
7105 4.61852778244e-14
7106 4.4408920985e-14
7107 4.08562073062e-14
7108 3.5527136788e-14
7109 3.28626015289e-14
7110 2.93098878501e-14
7111 2.75335310107e-14
7112 2.30926389122e-14
7113 2.13162820728e-14
7114 1.7763568394e-14
7115 1.59872115546e-14
7116 1.33226762955e-14
7117 1.06581410364e-14
7118 8.881784197e-15
7119 7.9936057773e-15
7120 5.3290705182e-15
7121 4.4408920985e-15
7122 3.5527136788e-15
7123 3.5527136788e-15
7124 8.881784197e-16
7125 2.6645352591e-15
7126 1.7763568394e-15
7127 1.7763568394e-15
7128 3.5527136788e-15
7129 2.6645352591e-15
7130 4.4408920985e-15
7131 5.3290705182e-15
7132 6.2172489379e-15
7133 7.9936057773e-15
7134 9.7699626167e-15
7135 1.15463194561e-14
7136 1.33226762955e-14
7137 1.59872115546e-14
7138 1.95399252334e-14
7139 1.95399252334e-14
7140 2.39808173319e-14
7141 2.6645352591e-14
7142 2.93098878501e-14
7143 3.28626015289e-14
7144 3.5527136788e-14
7145 3.81916720471e-14
7146 4.17443857259e-14
7147 4.4408920985e-14
7148 4.88498130835e-14
7149 5.06261699229e-14
7150 5.3290705182e-14
7151 5.59552404411e-14
7152 5.86197757002e-14
7153 6.12843109593e-14
7154 6.57252030578e-14
7155 6.66133814775e-14
7156 6.92779167366e-14
7157 7.28306304154e-14
7158 7.28306304154e-14
7159 7.46069872548e-14
7160 7.72715225139e-14
7161 7.90478793533e-14
7162 7.9936057773e-14
7163 8.08242361927e-14
7164 8.17124146124e-14
7165 8.17124146124e-14
7166 8.26005930321e-14
7167 8.26005930321e-14
7168 8.17124146124e-14
7169 8.17124146124e-14
7170 8.17124146124e-14
7171 7.9936057773e-14
7172 7.9936057773e-14
7173 7.81597009336e-14
7174 7.63833440942e-14
7175 7.54951656745e-14
7176 7.37188088351e-14
7177 7.1054273576e-14
7178 6.92779167366e-14
7179 6.75015598972e-14
7180 6.39488462184e-14
7181 6.2172489379e-14
7182 5.77315972805e-14
7183 5.68434188608e-14
7184 5.24025267623e-14
7185 5.06261699229e-14
7186 4.79616346638e-14
7187 4.35207425653e-14
7188 4.08562073062e-14
7189 3.81916720471e-14
7190 3.46389583683e-14
7191 3.37507799486e-14
7192 3.01980662698e-14
7193 2.75335310107e-14
7194 2.30926389122e-14
7195 2.22044604925e-14
7196 1.95399252334e-14
7197 1.68753899743e-14
7198 1.42108547152e-14
7199 1.24344978758e-14
7200 1.06581410364e-14
7201 9.7699626167e-15
7202 7.1054273576e-15
7203 5.3290705182e-15
7204 4.4408920985e-15
7205 4.4408920985e-15
7206 2.6645352591e-15
7207 3.5527136788e-15
7208 8.881784197e-16
7209 1.7763568394e-15
7210 1.7763568394e-15
7211 1.7763568394e-15
7212 2.6645352591e-15
7213 3.5527136788e-15
7214 4.4408920985e-15
7215 4.4408920985e-15
7216 7.1054273576e-15
7217 7.9936057773e-15
7218 8.881784197e-15
7219 1.06581410364e-14
7220 1.33226762955e-14
7221 1.50990331349e-14
7222 1.68753899743e-14
7223 2.04281036531e-14
7224 2.22044604925e-14
7225 2.48689957516e-14
7226 2.75335310107e-14
7227 2.84217094304e-14
7228 3.19744231092e-14
7229 3.5527136788e-14
7230 3.73034936274e-14
7231 4.08562073062e-14
7232 4.17443857259e-14
7233 4.52970994047e-14
7234 4.70734562441e-14
7235 4.97379915032e-14
7236 5.24025267623e-14
7237 5.59552404411e-14
7238 5.77315972805e-14
7239 5.95079541199e-14
7240 6.2172489379e-14
7241 6.48370246381e-14
7242 6.48370246381e-14
7243 6.48370246381e-14
7244 6.66133814775e-14
7245 6.83897383169e-14
7246 6.83897383169e-14
7247 7.01660951563e-14
7248 7.1054273576e-14
7249 7.1054273576e-14
7250 7.1054273576e-14
7251 7.1054273576e-14
7252 7.1054273576e-14
7253 7.1054273576e-14
7254 6.92779167366e-14
7255 6.92779167366e-14
7256 6.92779167366e-14
7257 6.75015598972e-14
7258 6.57252030578e-14
7259 6.39488462184e-14
7260 6.2172489379e-14
7261 5.95079541199e-14
7262 5.86197757002e-14
7263 5.59552404411e-14
7264 5.41788836017e-14
7265 5.24025267623e-14
7266 4.97379915032e-14
7267 4.70734562441e-14
7268 4.52970994047e-14
7269 4.26325641456e-14
7270 3.90798504668e-14
7271 3.64153152077e-14
7272 3.46389583683e-14
7273 3.10862446895e-14
7274 2.93098878501e-14
7275 2.75335310107e-14
7276 2.39808173319e-14
7277 2.22044604925e-14
7278 1.95399252334e-14
7279 1.7763568394e-14
7280 1.50990331349e-14
7281 1.24344978758e-14
7282 1.15463194561e-14
7283 1.15463194561e-14
7284 8.881784197e-15
7285 6.2172489379e-15
7286 5.3290705182e-15
7287 3.5527136788e-15
7288 3.5527136788e-15
7289 2.6645352591e-15
7290 1.7763568394e-15
7291 1.7763568394e-15
7292 8.881784197e-16
7293 1.7763568394e-15
7294 1.7763568394e-15
7295 1.7763568394e-15
7296 2.6645352591e-15
7297 2.6645352591e-15
7298 4.4408920985e-15
7299 6.2172489379e-15
7300 6.2172489379e-15
7301 7.9936057773e-15
7302 9.7699626167e-15
7303 1.06581410364e-14
7304 1.24344978758e-14
7305 1.42108547152e-14
7306 1.59872115546e-14
7307 1.7763568394e-14
7308 2.04281036531e-14
7309 2.22044604925e-14
7310 2.39808173319e-14
7311 2.75335310107e-14
7312 2.84217094304e-14
7313 3.10862446895e-14
7314 3.19744231092e-14
7315 3.64153152077e-14
7316 3.81916720471e-14
7317 3.99680288865e-14
7318 4.26325641456e-14
7319 4.4408920985e-14
7320 4.79616346638e-14
7321 4.88498130835e-14
7322 4.97379915032e-14
7323 5.15143483426e-14
7324 5.41788836017e-14
7325 5.41788836017e-14
7326 5.68434188608e-14
7327 5.68434188608e-14
7328 5.86197757002e-14
7329 5.95079541199e-14
7330 6.03961325396e-14
7331 6.03961325396e-14
7332 6.12843109593e-14
7333 6.03961325396e-14
7334 6.03961325396e-14
7335 6.12843109593e-14
7336 5.95079541199e-14
7337 6.03961325396e-14
7338 5.95079541199e-14
7339 5.95079541199e-14
7340 5.77315972805e-14
7341 5.68434188608e-14
7342 5.59552404411e-14
7343 5.41788836017e-14
7344 5.3290705182e-14
7345 5.15143483426e-14
7346 4.97379915032e-14
7347 4.79616346638e-14
7348 4.52970994047e-14
7349 4.35207425653e-14
7350 4.17443857259e-14
7351 3.90798504668e-14
7352 3.64153152077e-14
7353 3.5527136788e-14
7354 3.37507799486e-14
7355 3.01980662698e-14
7356 2.84217094304e-14
7357 2.6645352591e-14
7358 2.48689957516e-14
7359 2.13162820728e-14
7360 2.04281036531e-14
7361 1.7763568394e-14
7362 1.59872115546e-14
7363 1.42108547152e-14
7364 1.33226762955e-14
7365 1.15463194561e-14
7366 9.7699626167e-15
7367 7.9936057773e-15
7368 7.1054273576e-15
7369 6.2172489379e-15
7370 5.3290705182e-15
7371 5.3290705182e-15
7372 3.5527136788e-15
7373 2.6645352591e-15
7374 1.7763568394e-15
7375 1.7763568394e-15
7376 8.881784197e-16
7377 1.7763568394e-15
7378 8.881784197e-16
7379 3.5527136788e-15
7380 2.6645352591e-15
7381 3.5527136788e-15
7382 3.5527136788e-15
7383 5.3290705182e-15
7384 7.1054273576e-15
7385 7.1054273576e-15
7386 8.881784197e-15
7387 9.7699626167e-15
7388 1.06581410364e-14
7389 1.42108547152e-14
7390 1.42108547152e-14
7391 1.7763568394e-14
7392 1.86517468137e-14
7393 1.95399252334e-14
7394 2.13162820728e-14
7395 2.39808173319e-14
7396 2.57571741713e-14
7397 2.84217094304e-14
7398 3.01980662698e-14
7399 3.28626015289e-14
7400 3.46389583683e-14
7401 3.5527136788e-14
7402 3.64153152077e-14
7403 3.81916720471e-14
7404 4.17443857259e-14
7405 4.26325641456e-14
7406 4.4408920985e-14
7407 4.4408920985e-14
7408 4.70734562441e-14
7409 4.79616346638e-14
7410 4.97379915032e-14
7411 5.06261699229e-14
7412 5.15143483426e-14
7413 5.24025267623e-14
7414 5.15143483426e-14
7415 5.3290705182e-14
7416 5.3290705182e-14
7417 5.24025267623e-14
7418 5.3290705182e-14
7419 5.15143483426e-14
7420 5.15143483426e-14
7421 5.15143483426e-14
7422 5.15143483426e-14
7423 5.06261699229e-14
7424 4.97379915032e-14
7425 4.88498130835e-14
7426 4.70734562441e-14
7427 4.61852778244e-14
7428 4.52970994047e-14
7429 4.35207425653e-14
7430 4.17443857259e-14
7431 4.17443857259e-14
7432 3.81916720471e-14
7433 3.73034936274e-14
7434 3.5527136788e-14
7435 3.37507799486e-14
7436 3.19744231092e-14
7437 2.93098878501e-14
7438 2.75335310107e-14
7439 2.57571741713e-14
7440 2.48689957516e-14
7441 2.22044604925e-14
7442 1.95399252334e-14
7443 1.7763568394e-14
7444 1.59872115546e-14
7445 1.50990331349e-14
7446 1.42108547152e-14
7447 1.15463194561e-14
7448 8.881784197e-15
7449 7.9936057773e-15
7450 7.9936057773e-15
7451 6.2172489379e-15
7452 5.3290705182e-15
7453 4.4408920985e-15
7454 4.4408920985e-15
7455 2.6645352591e-15
7456 1.7763568394e-15
7457 1.7763568394e-15
7458 1.7763568394e-15
7459 1.7763568394e-15
7460 2.6645352591e-15
7461 8.881784197e-16
7462 1.7763568394e-15
7463 1.7763568394e-15
7464 2.6645352591e-15
7465 3.5527136788e-15
7466 5.3290705182e-15
7467 6.2172489379e-15
7468 6.2172489379e-15
7469 5.3290705182e-15
7470 8.881784197e-15
7471 9.7699626167e-15
7472 1.06581410364e-14
7473 1.24344978758e-14
7474 1.42108547152e-14
7475 1.59872115546e-14
7476 1.68753899743e-14
7477 1.95399252334e-14
7478 2.04281036531e-14
7479 2.22044604925e-14
7480 2.39808173319e-14
7481 2.48689957516e-14
7482 2.75335310107e-14
7483 2.84217094304e-14
7484 3.01980662698e-14
7485 3.19744231092e-14
7486 3.37507799486e-14
7487 3.37507799486e-14
7488 3.64153152077e-14
7489 3.73034936274e-14
7490 3.90798504668e-14
7491 3.90798504668e-14
7492 3.99680288865e-14
7493 4.26325641456e-14
7494 4.17443857259e-14
7495 4.35207425653e-14
7496 4.35207425653e-14
7497 4.52970994047e-14
7498 4.52970994047e-14
7499 4.61852778244e-14
7500 4.52970994047e-14
7501 4.52970994047e-14
7502 4.61852778244e-14
7503 4.61852778244e-14
7504 4.61852778244e-14
7505 4.35207425653e-14
7506 4.35207425653e-14
7507 4.26325641456e-14
7508 4.35207425653e-14
7509 4.17443857259e-14
7510 3.99680288865e-14
7511 3.90798504668e-14
7512 3.90798504668e-14
7513 3.73034936274e-14
7514 3.5527136788e-14
7515 3.5527136788e-14
7516 3.28626015289e-14
7517 3.01980662698e-14
7518 3.01980662698e-14
7519 2.75335310107e-14
7520 2.57571741713e-14
7521 2.39808173319e-14
7522 2.30926389122e-14
7523 2.13162820728e-14
7524 1.86517468137e-14
7525 1.7763568394e-14
7526 1.7763568394e-14
7527 1.50990331349e-14
7528 1.42108547152e-14
7529 1.24344978758e-14
7530 1.06581410364e-14
7531 9.7699626167e-15
7532 9.7699626167e-15
7533 7.1054273576e-15
7534 5.3290705182e-15
7535 5.3290705182e-15
7536 3.5527136788e-15
7537 3.5527136788e-15
7538 3.5527136788e-15
7539 2.6645352591e-15
7540 2.6645352591e-15
7541 2.6645352591e-15
7542 2.6645352591e-15
7543 1.7763568394e-15
7544 2.6645352591e-15
7545 1.7763568394e-15
7546 1.7763568394e-15
7547 1.7763568394e-15
7548 2.6645352591e-15
7549 4.4408920985e-15
7550 4.4408920985e-15
7551 4.4408920985e-15
7552 7.1054273576e-15
7553 6.2172489379e-15
7554 7.9936057773e-15
7555 8.881784197e-15
7556 1.06581410364e-14
7557 1.24344978758e-14
7558 1.33226762955e-14
7559 1.42108547152e-14
7560 1.59872115546e-14
7561 1.68753899743e-14
7562 1.86517468137e-14
7563 2.04281036531e-14
7564 2.22044604925e-14
7565 2.30926389122e-14
7566 2.39808173319e-14
7567 2.57571741713e-14
7568 2.6645352591e-14
7569 2.93098878501e-14
7570 2.93098878501e-14
7571 3.19744231092e-14
7572 3.19744231092e-14
7573 3.37507799486e-14
7574 3.37507799486e-14
7575 3.46389583683e-14
7576 3.5527136788e-14
7577 3.5527136788e-14
7578 3.81916720471e-14
7579 3.81916720471e-14
7580 3.90798504668e-14
7581 3.81916720471e-14
7582 3.99680288865e-14
7583 3.99680288865e-14
7584 3.99680288865e-14
7585 3.81916720471e-14
7586 3.90798504668e-14
7587 3.81916720471e-14
7588 3.90798504668e-14
7589 3.81916720471e-14
7590 3.73034936274e-14
7591 3.73034936274e-14
7592 3.5527136788e-14
7593 3.5527136788e-14
7594 3.37507799486e-14
7595 3.37507799486e-14
7596 3.28626015289e-14
7597 3.10862446895e-14
7598 2.93098878501e-14
7599 2.84217094304e-14
7600 2.75335310107e-14
7601 2.57571741713e-14
7602 2.48689957516e-14
7603 2.39808173319e-14
7604 2.13162820728e-14
7605 2.04281036531e-14
7606 1.86517468137e-14
7607 1.68753899743e-14
7608 1.59872115546e-14
7609 1.59872115546e-14
7610 1.42108547152e-14
7611 1.15463194561e-14
7612 1.06581410364e-14
7613 8.881784197e-15
7614 9.7699626167e-15
7615 7.9936057773e-15
7616 7.1054273576e-15
7617 6.2172489379e-15
7618 4.4408920985e-15
7619 5.3290705182e-15
7620 3.5527136788e-15
7621 3.5527136788e-15
7622 3.5527136788e-15
7623 1.7763568394e-15
7624 1.7763568394e-15
7625 8.881784197e-16
7626 1.7763568394e-15
7627 8.881784197e-16
7628 1.7763568394e-15
7629 2.6645352591e-15
7630 1.7763568394e-15
7631 1.7763568394e-15
7632 3.5527136788e-15
7633 3.5527136788e-15
7634 4.4408920985e-15
7635 5.3290705182e-15
7636 6.2172489379e-15
7637 6.2172489379e-15
7638 7.1054273576e-15
7639 8.881784197e-15
7640 8.881784197e-15
7641 1.24344978758e-14
7642 1.24344978758e-14
7643 1.33226762955e-14
7644 1.50990331349e-14
7645 1.59872115546e-14
7646 1.68753899743e-14
7647 1.86517468137e-14
7648 1.95399252334e-14
7649 2.04281036531e-14
7650 2.04281036531e-14
7651 2.30926389122e-14
7652 2.39808173319e-14
7653 2.57571741713e-14
7654 2.6645352591e-14
7655 2.75335310107e-14
7656 2.84217094304e-14
7657 2.75335310107e-14
7658 3.10862446895e-14
7659 3.10862446895e-14
7660 3.19744231092e-14
7661 3.19744231092e-14
7662 3.28626015289e-14
7663 3.19744231092e-14
7664 3.37507799486e-14
7665 3.37507799486e-14
7666 3.37507799486e-14
7667 3.37507799486e-14
7668 3.37507799486e-14
7669 3.46389583683e-14
7670 3.46389583683e-14
7671 3.46389583683e-14
7672 3.28626015289e-14
7673 3.28626015289e-14
7674 3.19744231092e-14
7675 3.19744231092e-14
7676 3.10862446895e-14
7677 3.01980662698e-14
7678 2.93098878501e-14
7679 2.84217094304e-14
7680 2.84217094304e-14
7681 2.75335310107e-14
7682 2.57571741713e-14
7683 2.30926389122e-14
7684 2.30926389122e-14
7685 2.13162820728e-14
7686 2.13162820728e-14
7687 2.04281036531e-14
7688 1.95399252334e-14
7689 1.7763568394e-14
7690 1.59872115546e-14
7691 1.42108547152e-14
7692 1.42108547152e-14
7693 1.42108547152e-14
7694 1.15463194561e-14
7695 1.06581410364e-14
7696 7.9936057773e-15
7697 8.881784197e-15
7698 7.9936057773e-15
7699 6.2172489379e-15
7700 6.2172489379e-15
7701 4.4408920985e-15
7702 3.5527136788e-15
7703 2.6645352591e-15
7704 2.6645352591e-15
7705 2.6645352591e-15
7706 1.7763568394e-15
7707 1.7763568394e-15
7708 1.7763568394e-15
7709 1.7763568394e-15
7710 1.7763568394e-15
7711 1.7763568394e-15
7712 1.7763568394e-15
7713 2.6645352591e-15
7714 2.6645352591e-15
7715 3.5527136788e-15
7716 4.4408920985e-15
7717 4.4408920985e-15
7718 4.4408920985e-15
7719 5.3290705182e-15
7720 5.3290705182e-15
7721 6.2172489379e-15
7722 7.9936057773e-15
7723 7.9936057773e-15
7724 8.881784197e-15
7725 1.06581410364e-14
7726 1.06581410364e-14
7727 1.24344978758e-14
7728 1.33226762955e-14
7729 1.50990331349e-14
7730 1.50990331349e-14
7731 1.7763568394e-14
7732 1.68753899743e-14
7733 1.86517468137e-14
7734 1.95399252334e-14
7735 2.04281036531e-14
7736 2.13162820728e-14
7737 2.30926389122e-14
7738 2.39808173319e-14
7739 2.39808173319e-14
7740 2.57571741713e-14
7741 2.48689957516e-14
7742 2.57571741713e-14
7743 2.75335310107e-14
7744 2.6645352591e-14
7745 2.84217094304e-14
7746 2.84217094304e-14
7747 2.84217094304e-14
7748 2.93098878501e-14
7749 3.01980662698e-14
7750 2.93098878501e-14
7751 2.93098878501e-14
7752 3.01980662698e-14
7753 2.93098878501e-14
7754 2.93098878501e-14
7755 2.84217094304e-14
7756 2.84217094304e-14
7757 2.84217094304e-14
7758 2.84217094304e-14
7759 2.75335310107e-14
7760 2.75335310107e-14
7761 2.6645352591e-14
7762 2.57571741713e-14
7763 2.39808173319e-14
7764 2.30926389122e-14
7765 2.22044604925e-14
7766 2.22044604925e-14
7767 2.13162820728e-14
7768 1.95399252334e-14
7769 1.86517468137e-14
7770 1.68753899743e-14
7771 1.68753899743e-14
7772 1.50990331349e-14
7773 1.42108547152e-14
7774 1.42108547152e-14
7775 1.33226762955e-14
7776 1.06581410364e-14
7777 1.15463194561e-14
7778 1.06581410364e-14
7779 8.881784197e-15
7780 7.9936057773e-15
7781 6.2172489379e-15
7782 6.2172489379e-15
7783 5.3290705182e-15
7784 4.4408920985e-15
7785 3.5527136788e-15
7786 3.5527136788e-15
7787 3.5527136788e-15
7788 3.5527136788e-15
7789 2.6645352591e-15
7790 2.6645352591e-15
7791 1.7763568394e-15
7792 2.6645352591e-15
7793 2.6645352591e-15
7794 1.7763568394e-15
7795 1.7763568394e-15
7796 2.6645352591e-15
7797 1.7763568394e-15
7798 2.6645352591e-15
7799 1.7763568394e-15
7800 3.5527136788e-15
7801 3.5527136788e-15
7802 4.4408920985e-15
7803 5.3290705182e-15
7804 5.3290705182e-15
7805 5.3290705182e-15
7806 7.1054273576e-15
7807 7.9936057773e-15
7808 8.881784197e-15
7809 8.881784197e-15
7810 9.7699626167e-15
7811 1.15463194561e-14
7812 1.15463194561e-14
7813 1.33226762955e-14
7814 1.50990331349e-14
7815 1.50990331349e-14
7816 1.59872115546e-14
7817 1.59872115546e-14
7818 1.68753899743e-14
7819 1.86517468137e-14
7820 1.95399252334e-14
7821 1.95399252334e-14
7822 2.04281036531e-14
7823 2.22044604925e-14
7824 2.22044604925e-14
7825 2.30926389122e-14
7826 2.30926389122e-14
7827 2.39808173319e-14
7828 2.57571741713e-14
7829 2.48689957516e-14
7830 2.57571741713e-14
7831 2.48689957516e-14
7832 2.48689957516e-14
7833 2.48689957516e-14
7834 2.48689957516e-14
7835 2.6645352591e-14
7836 2.57571741713e-14
7837 2.57571741713e-14
7838 2.57571741713e-14
7839 2.57571741713e-14
7840 2.39808173319e-14
7841 2.48689957516e-14
7842 2.39808173319e-14
7843 2.30926389122e-14
7844 2.30926389122e-14
7845 2.22044604925e-14
7846 2.13162820728e-14
7847 2.13162820728e-14
7848 2.04281036531e-14
7849 1.95399252334e-14
7850 1.86517468137e-14
7851 1.68753899743e-14
7852 1.7763568394e-14
7853 1.50990331349e-14
7854 1.59872115546e-14
7855 1.42108547152e-14
7856 1.24344978758e-14
7857 1.33226762955e-14
7858 1.06581410364e-14
7859 1.06581410364e-14
7860 9.7699626167e-15
7861 8.881784197e-15
7862 7.1054273576e-15
7863 7.1054273576e-15
7864 7.1054273576e-15
7865 6.2172489379e-15
7866 5.3290705182e-15
7867 5.3290705182e-15
7868 4.4408920985e-15
7869 2.6645352591e-15
7870 2.6645352591e-15
7871 2.6645352591e-15
7872 2.6645352591e-15
7873 2.6645352591e-15
7874 1.7763568394e-15
7875 1.7763568394e-15
7876 8.881784197e-16
7877 1.7763568394e-15
7878 1.7763568394e-15
7879 1.7763568394e-15
7880 2.6645352591e-15
7881 3.5527136788e-15
7882 2.6645352591e-15
7883 2.6645352591e-15
7884 3.5527136788e-15
7885 3.5527136788e-15
7886 3.5527136788e-15
7887 4.4408920985e-15
7888 5.3290705182e-15
7889 5.3290705182e-15
7890 5.3290705182e-15
7891 6.2172489379e-15
7892 7.9936057773e-15
7893 7.9936057773e-15
7894 9.7699626167e-15
7895 1.06581410364e-14
7896 1.15463194561e-14
7897 1.15463194561e-14
7898 1.33226762955e-14
7899 1.33226762955e-14
7900 1.50990331349e-14
7901 1.59872115546e-14
7902 1.50990331349e-14
7903 1.59872115546e-14
7904 1.59872115546e-14
7905 1.7763568394e-14
7906 1.7763568394e-14
7907 1.95399252334e-14
7908 1.95399252334e-14
7909 2.13162820728e-14
7910 2.04281036531e-14
7911 2.13162820728e-14
7912 2.13162820728e-14
7913 2.13162820728e-14
7914 2.13162820728e-14
7915 2.30926389122e-14
7916 2.13162820728e-14
7917 2.13162820728e-14
7918 2.30926389122e-14
7919 2.30926389122e-14
7920 2.22044604925e-14
7921 2.30926389122e-14
7922 2.22044604925e-14
7923 2.13162820728e-14
7924 2.13162820728e-14
7925 2.04281036531e-14
7926 2.13162820728e-14
7927 2.04281036531e-14
7928 2.04281036531e-14
7929 1.95399252334e-14
7930 1.7763568394e-14
7931 1.7763568394e-14
7932 1.7763568394e-14
7933 1.59872115546e-14
7934 1.59872115546e-14
7935 1.50990331349e-14
7936 1.50990331349e-14
7937 1.24344978758e-14
7938 1.42108547152e-14
7939 1.15463194561e-14
7940 1.24344978758e-14
7941 1.06581410364e-14
7942 8.881784197e-15
7943 9.7699626167e-15
7944 7.1054273576e-15
7945 7.9936057773e-15
7946 7.9936057773e-15
7947 6.2172489379e-15
7948 6.2172489379e-15
7949 4.4408920985e-15
7950 4.4408920985e-15
7951 4.4408920985e-15
7952 2.6645352591e-15
7953 2.6645352591e-15
7954 3.5527136788e-15
7955 2.6645352591e-15
7956 8.881784197e-16
7957 2.6645352591e-15
7958 8.881784197e-16
7959 2.6645352591e-15
7960 2.6645352591e-15
7961 1.7763568394e-15
7962 1.7763568394e-15
7963 1.7763568394e-15
7964 1.7763568394e-15
7965 2.6645352591e-15
7966 2.6645352591e-15
7967 1.7763568394e-15
7968 2.6645352591e-15
7969 5.3290705182e-15
7970 3.5527136788e-15
7971 4.4408920985e-15
7972 5.3290705182e-15
7973 5.3290705182e-15
7974 7.1054273576e-15
7975 7.1054273576e-15
7976 7.1054273576e-15
7977 7.1054273576e-15
7978 9.7699626167e-15
7979 1.06581410364e-14
7980 9.7699626167e-15
7981 9.7699626167e-15
7982 1.15463194561e-14
7983 1.24344978758e-14
7984 1.42108547152e-14
7985 1.42108547152e-14
7986 1.42108547152e-14
7987 1.42108547152e-14
7988 1.50990331349e-14
7989 1.42108547152e-14
7990 1.68753899743e-14
7991 1.68753899743e-14
7992 1.7763568394e-14
7993 1.7763568394e-14
7994 1.7763568394e-14
7995 1.86517468137e-14
7996 1.86517468137e-14
7997 2.04281036531e-14
7998 1.95399252334e-14
7999 2.04281036531e-14
8000 2.04281036531e-14
8001 1.95399252334e-14
8002 1.95399252334e-14
8003 1.95399252334e-14
8004 1.95399252334e-14
8005 1.86517468137e-14
8006 1.95399252334e-14
8007 1.7763568394e-14
8008 1.95399252334e-14
8009 1.86517468137e-14
8010 1.7763568394e-14
8011 1.7763568394e-14
8012 1.59872115546e-14
8013 1.59872115546e-14
8014 1.59872115546e-14
8015 1.50990331349e-14
8016 1.42108547152e-14
8017 1.50990331349e-14
8018 1.33226762955e-14
8019 1.24344978758e-14
8020 1.24344978758e-14
8021 1.06581410364e-14
8022 1.15463194561e-14
8023 1.06581410364e-14
8024 1.06581410364e-14
8025 8.881784197e-15
8026 8.881784197e-15
8027 7.9936057773e-15
8028 7.1054273576e-15
8029 6.2172489379e-15
8030 5.3290705182e-15
8031 5.3290705182e-15
8032 4.4408920985e-15
8033 3.5527136788e-15
8034 3.5527136788e-15
8035 3.5527136788e-15
8036 1.7763568394e-15
8037 4.4408920985e-15
8038 3.5527136788e-15
8039 2.6645352591e-15
8040 2.6645352591e-15
8041 8.881784197e-16
8042 2.6645352591e-15
8043 8.881784197e-16
8044 2.6645352591e-15
8045 1.7763568394e-15
8046 1.7763568394e-15
8047 8.881784197e-16
8048 1.7763568394e-15
8049 2.6645352591e-15
8050 1.7763568394e-15
8051 3.5527136788e-15
8052 2.6645352591e-15
8053 2.6645352591e-15
8054 4.4408920985e-15
8055 4.4408920985e-15
8056 5.3290705182e-15
8057 6.2172489379e-15
8058 7.1054273576e-15
8059 6.2172489379e-15
8060 7.1054273576e-15
8061 7.1054273576e-15
8062 8.881784197e-15
8063 8.881784197e-15
8064 7.9936057773e-15
8065 9.7699626167e-15
8066 9.7699626167e-15
8067 1.15463194561e-14
8068 1.24344978758e-14
8069 1.15463194561e-14
8070 1.33226762955e-14
8071 1.33226762955e-14
8072 1.33226762955e-14
8073 1.42108547152e-14
8074 1.42108547152e-14
8075 1.42108547152e-14
8076 1.50990331349e-14
8077 1.59872115546e-14
8078 1.59872115546e-14
8079 1.68753899743e-14
8080 1.68753899743e-14
8081 1.59872115546e-14
8082 1.68753899743e-14
8083 1.7763568394e-14
8084 1.68753899743e-14
8085 1.68753899743e-14
8086 1.68753899743e-14
8087 1.68753899743e-14
8088 1.68753899743e-14
8089 1.59872115546e-14
8090 1.68753899743e-14
8091 1.59872115546e-14
8092 1.50990331349e-14
8093 1.59872115546e-14
8094 1.50990331349e-14
8095 1.50990331349e-14
8096 1.50990331349e-14
8097 1.33226762955e-14
8098 1.42108547152e-14
8099 1.33226762955e-14
8100 1.33226762955e-14
8101 1.24344978758e-14
8102 1.06581410364e-14
8103 1.06581410364e-14
8104 1.06581410364e-14
8105 9.7699626167e-15
8106 9.7699626167e-15
8107 7.9936057773e-15
8108 7.9936057773e-15
8109 6.2172489379e-15
8110 7.1054273576e-15
8111 7.1054273576e-15
8112 6.2172489379e-15
8113 6.2172489379e-15
8114 5.3290705182e-15
8115 5.3290705182e-15
8116 4.4408920985e-15
8117 2.6645352591e-15
8118 4.4408920985e-15
8119 2.6645352591e-15
8120 1.7763568394e-15
8121 1.7763568394e-15
8122 1.7763568394e-15
8123 2.6645352591e-15
8124 8.881784197e-16
8125 1.7763568394e-15
8126 1.7763568394e-15
8127 1.7763568394e-15
8128 1.7763568394e-15
8129 8.881784197e-16
8130 1.7763568394e-15
8131 8.881784197e-16
8132 1.7763568394e-15
8133 2.6645352591e-15
8134 2.6645352591e-15
8135 3.5527136788e-15
8136 2.6645352591e-15
8137 3.5527136788e-15
8138 2.6645352591e-15
8139 5.3290705182e-15
8140 5.3290705182e-15
8141 4.4408920985e-15
8142 5.3290705182e-15
8143 6.2172489379e-15
8144 6.2172489379e-15
8145 7.1054273576e-15
8146 8.881784197e-15
8147 7.9936057773e-15
8148 7.9936057773e-15
8149 1.06581410364e-14
8150 8.881784197e-15
8151 1.06581410364e-14
8152 9.7699626167e-15
8153 1.15463194561e-14
8154 1.15463194561e-14
8155 1.33226762955e-14
8156 1.24344978758e-14
8157 1.24344978758e-14
8158 1.33226762955e-14
8159 1.42108547152e-14
8160 1.33226762955e-14
8161 1.33226762955e-14
8162 1.42108547152e-14
8163 1.50990331349e-14
8164 1.50990331349e-14
8165 1.50990331349e-14
8166 1.50990331349e-14
8167 1.50990331349e-14
8168 1.50990331349e-14
8169 1.42108547152e-14
8170 1.50990331349e-14
8171 1.50990331349e-14
8172 1.50990331349e-14
8173 1.33226762955e-14
8174 1.42108547152e-14
8175 1.50990331349e-14
8176 1.33226762955e-14
8177 1.33226762955e-14
8178 1.42108547152e-14
8179 1.33226762955e-14
8180 1.33226762955e-14
8181 1.24344978758e-14
8182 1.24344978758e-14
8183 1.06581410364e-14
8184 1.15463194561e-14
8185 9.7699626167e-15
8186 9.7699626167e-15
8187 8.881784197e-15
8188 8.881784197e-15
8189 8.881784197e-15
8190 7.1054273576e-15
8191 7.1054273576e-15
8192 7.1054273576e-15
8193 7.1054273576e-15
8194 6.2172489379e-15
8195 5.3290705182e-15
8196 5.3290705182e-15
8197 4.4408920985e-15
8198 4.4408920985e-15
8199 3.5527136788e-15
8200 4.4408920985e-15
8201 4.4408920985e-15
8202 3.5527136788e-15
8203 2.6645352591e-15
8204 1.7763568394e-15
8205 2.6645352591e-15
8206 1.7763568394e-15
8207 1.7763568394e-15
8208 1.7763568394e-15
8209 1.7763568394e-15
8210 2.6645352591e-15
8211 1.7763568394e-15
8212 1.7763568394e-15
8213 2.6645352591e-15
8214 2.6645352591e-15
8215 1.7763568394e-15
8216 1.7763568394e-15
8217 2.6645352591e-15
8218 3.5527136788e-15
8219 3.5527136788e-15
8220 3.5527136788e-15
8221 3.5527136788e-15
8222 3.5527136788e-15
8223 4.4408920985e-15
8224 4.4408920985e-15
8225 4.4408920985e-15
8226 4.4408920985e-15
8227 5.3290705182e-15
8228 4.4408920985e-15
8229 7.1054273576e-15
8230 6.2172489379e-15
8231 6.2172489379e-15
8232 7.9936057773e-15
8233 7.1054273576e-15
8234 7.9936057773e-15
8235 9.7699626167e-15
8236 8.881784197e-15
8237 9.7699626167e-15
8238 9.7699626167e-15
8239 1.15463194561e-14
8240 1.06581410364e-14
8241 1.24344978758e-14
8242 1.24344978758e-14
8243 1.24344978758e-14
8244 1.15463194561e-14
8245 1.24344978758e-14
8246 1.24344978758e-14
8247 1.33226762955e-14
8248 1.24344978758e-14
8249 1.42108547152e-14
8250 1.33226762955e-14
8251 1.24344978758e-14
8252 1.33226762955e-14
8253 1.15463194561e-14
8254 1.42108547152e-14
8255 1.42108547152e-14
8256 1.33226762955e-14
8257 1.24344978758e-14
8258 1.24344978758e-14
8259 1.15463194561e-14
8260 1.24344978758e-14
8261 1.33226762955e-14
8262 1.24344978758e-14
8263 1.06581410364e-14
8264 1.06581410364e-14
8265 1.06581410364e-14
8266 1.06581410364e-14
8267 1.06581410364e-14
8268 7.9936057773e-15
8269 9.7699626167e-15
8270 8.881784197e-15
8271 7.9936057773e-15
8272 8.881784197e-15
8273 7.9936057773e-15
8274 7.1054273576e-15
8275 6.2172489379e-15
8276 6.2172489379e-15
8277 7.1054273576e-15
8278 5.3290705182e-15
8279 5.3290705182e-15
8280 4.4408920985e-15
8281 4.4408920985e-15
8282 3.5527136788e-15
8283 3.5527136788e-15
8284 3.5527136788e-15
8285 2.6645352591e-15
8286 2.6645352591e-15
8287 2.6645352591e-15
8288 2.6645352591e-15
8289 8.881784197e-16
8290 2.6645352591e-15
8291 1.7763568394e-15
8292 8.881784197e-16
8293 1.7763568394e-15
8294 8.881784197e-16
8295 8.881784197e-16
8296 1.7763568394e-15
8297 8.881784197e-16
8298 1.7763568394e-15
8299 1.7763568394e-15
8300 8.881784197e-16
8301 2.6645352591e-15
8302 3.5527136788e-15
8303 3.5527136788e-15
8304 4.4408920985e-15
8305 3.5527136788e-15
8306 2.6645352591e-15
8307 4.4408920985e-15
8308 4.4408920985e-15
8309 5.3290705182e-15
8310 4.4408920985e-15
8311 5.3290705182e-15
8312 5.3290705182e-15
8313 6.2172489379e-15
8314 6.2172489379e-15
8315 6.2172489379e-15
8316 7.9936057773e-15
8317 7.1054273576e-15
8318 7.1054273576e-15
8319 8.881784197e-15
8320 8.881784197e-15
8321 8.881784197e-15
8322 8.881784197e-15
8323 9.7699626167e-15
8324 8.881784197e-15
8325 9.7699626167e-15
8326 1.06581410364e-14
8327 9.7699626167e-15
8328 1.06581410364e-14
8329 1.15463194561e-14
8330 1.06581410364e-14
8331 1.15463194561e-14
8332 1.15463194561e-14
8333 1.06581410364e-14
8334 1.15463194561e-14
8335 1.15463194561e-14
8336 1.15463194561e-14
8337 1.24344978758e-14
8338 1.06581410364e-14
8339 1.15463194561e-14
8340 1.06581410364e-14
8341 1.15463194561e-14
8342 9.7699626167e-15
8343 9.7699626167e-15
8344 1.06581410364e-14
8345 9.7699626167e-15
8346 1.06581410364e-14
8347 9.7699626167e-15
8348 9.7699626167e-15
8349 8.881784197e-15
8350 7.9936057773e-15
8351 7.9936057773e-15
8352 8.881784197e-15
8353 7.9936057773e-15
8354 7.1054273576e-15
8355 7.1054273576e-15
8356 7.1054273576e-15
8357 6.2172489379e-15
8358 6.2172489379e-15
8359 5.3290705182e-15
8360 4.4408920985e-15
8361 5.3290705182e-15
8362 4.4408920985e-15
8363 3.5527136788e-15
8364 3.5527136788e-15
8365 4.4408920985e-15
8366 3.5527136788e-15
8367 2.6645352591e-15
8368 2.6645352591e-15
8369 1.7763568394e-15
8370 2.6645352591e-15
8371 2.6645352591e-15
8372 2.6645352591e-15
8373 1.7763568394e-15
8374 1.7763568394e-15
8375 1.7763568394e-15
8376 1.7763568394e-15
8377 8.881784197e-16
8378 2.6645352591e-15
8379 8.881784197e-16
8380 2.6645352591e-15
8381 1.7763568394e-15
8382 2.6645352591e-15
8383 1.7763568394e-15
8384 8.881784197e-16
8385 2.6645352591e-15
8386 1.7763568394e-15
8387 2.6645352591e-15
8388 3.5527136788e-15
8389 4.4408920985e-15
8390 2.6645352591e-15
8391 2.6645352591e-15
8392 4.4408920985e-15
8393 3.5527136788e-15
8394 4.4408920985e-15
8395 5.3290705182e-15
8396 6.2172489379e-15
8397 5.3290705182e-15
8398 6.2172489379e-15
8399 5.3290705182e-15
8400 7.1054273576e-15
8401 7.1054273576e-15
8402 7.9936057773e-15
8403 6.2172489379e-15
8404 7.1054273576e-15
8405 8.881784197e-15
8406 7.9936057773e-15
8407 8.881784197e-15
8408 8.881784197e-15
8409 9.7699626167e-15
8410 8.881784197e-15
8411 8.881784197e-15
8412 8.881784197e-15
8413 9.7699626167e-15
8414 8.881784197e-15
8415 9.7699626167e-15
8416 9.7699626167e-15
8417 9.7699626167e-15
8418 1.06581410364e-14
8419 1.06581410364e-14
8420 9.7699626167e-15
8421 9.7699626167e-15
8422 8.881784197e-15
8423 1.06581410364e-14
8424 8.881784197e-15
8425 9.7699626167e-15
8426 9.7699626167e-15
8427 8.881784197e-15
8428 9.7699626167e-15
8429 8.881784197e-15
8430 8.881784197e-15
8431 8.881784197e-15
8432 8.881784197e-15
8433 7.9936057773e-15
8434 7.1054273576e-15
8435 7.1054273576e-15
8436 6.2172489379e-15
8437 7.1054273576e-15
8438 6.2172489379e-15
8439 6.2172489379e-15
8440 5.3290705182e-15
8441 5.3290705182e-15
8442 5.3290705182e-15
8443 4.4408920985e-15
8444 4.4408920985e-15
8445 5.3290705182e-15
8446 3.5527136788e-15
8447 3.5527136788e-15
8448 3.5527136788e-15
8449 3.5527136788e-15
8450 2.6645352591e-15
8451 2.6645352591e-15
8452 2.6645352591e-15
8453 2.6645352591e-15
8454 3.5527136788e-15
8455 2.6645352591e-15
8456 1.7763568394e-15
8457 1.7763568394e-15
8458 1.7763568394e-15
8459 2.6645352591e-15
8460 2.6645352591e-15
8461 2.6645352591e-15
8462 1.7763568394e-15
8463 8.881784197e-16
8464 1.7763568394e-15
8465 1.7763568394e-15
8466 3.5527136788e-15
8467 1.7763568394e-15
8468 1.7763568394e-15
8469 1.7763568394e-15
8470 2.6645352591e-15
8471 3.5527136788e-15
8472 3.5527136788e-15
8473 3.5527136788e-15
8474 3.5527136788e-15
8475 3.5527136788e-15
8476 4.4408920985e-15
8477 4.4408920985e-15
8478 4.4408920985e-15
8479 5.3290705182e-15
8480 4.4408920985e-15
8481 5.3290705182e-15
8482 7.1054273576e-15
8483 6.2172489379e-15
8484 6.2172489379e-15
8485 6.2172489379e-15
8486 7.1054273576e-15
8487 6.2172489379e-15
8488 7.9936057773e-15
8489 7.1054273576e-15
8490 7.9936057773e-15
8491 8.881784197e-15
8492 7.1054273576e-15
8493 7.9936057773e-15
8494 7.9936057773e-15
8495 8.881784197e-15
8496 9.7699626167e-15
8497 8.881784197e-15
8498 8.881784197e-15
8499 7.9936057773e-15
8500 8.881784197e-15
8501 8.881784197e-15
8502 9.7699626167e-15
8503 8.881784197e-15
8504 8.881784197e-15
8505 8.881784197e-15
8506 9.7699626167e-15
8507 7.9936057773e-15
8508 7.9936057773e-15
8509 8.881784197e-15
8510 7.1054273576e-15
8511 8.881784197e-15
8512 8.881784197e-15
8513 8.881784197e-15
8514 7.1054273576e-15
8515 7.9936057773e-15
8516 7.1054273576e-15
8517 6.2172489379e-15
8518 6.2172489379e-15
8519 5.3290705182e-15
8520 7.1054273576e-15
8521 6.2172489379e-15
8522 5.3290705182e-15
8523 6.2172489379e-15
8524 5.3290705182e-15
8525 4.4408920985e-15
8526 5.3290705182e-15
8527 4.4408920985e-15
8528 5.3290705182e-15
8529 3.5527136788e-15
8530 3.5527136788e-15
8531 3.5527136788e-15
8532 3.5527136788e-15
8533 3.5527136788e-15
8534 1.7763568394e-15
8535 2.6645352591e-15
8536 1.7763568394e-15
8537 1.7763568394e-15
8538 1.7763568394e-15
8539 1.7763568394e-15
8540 1.7763568394e-15
8541 1.7763568394e-15
8542 1.7763568394e-15
8543 1.7763568394e-15
8544 1.7763568394e-15
8545 1.7763568394e-15
8546 2.6645352591e-15
8547 1.7763568394e-15
8548 1.7763568394e-15
8549 1.7763568394e-15
8550 1.7763568394e-15
8551 1.7763568394e-15
8552 2.6645352591e-15
8553 1.7763568394e-15
8554 2.6645352591e-15
8555 1.7763568394e-15
8556 2.6645352591e-15
8557 1.7763568394e-15
8558 3.5527136788e-15
8559 3.5527136788e-15
8560 3.5527136788e-15
8561 3.5527136788e-15
8562 3.5527136788e-15
8563 5.3290705182e-15
8564 5.3290705182e-15
8565 5.3290705182e-15
8566 5.3290705182e-15
8567 5.3290705182e-15
8568 7.1054273576e-15
8569 5.3290705182e-15
8570 6.2172489379e-15
8571 7.1054273576e-15
8572 6.2172489379e-15
8573 6.2172489379e-15
8574 7.1054273576e-15
8575 7.1054273576e-15
8576 7.9936057773e-15
8577 7.1054273576e-15
8578 7.1054273576e-15
8579 7.1054273576e-15
8580 7.1054273576e-15
8581 8.881784197e-15
8582 7.1054273576e-15
8583 7.9936057773e-15
8584 7.9936057773e-15
8585 8.881784197e-15
8586 7.1054273576e-15
8587 7.9936057773e-15
8588 8.881784197e-15
8589 7.9936057773e-15
8590 7.1054273576e-15
8591 7.9936057773e-15
8592 7.9936057773e-15
8593 7.1054273576e-15
8594 7.9936057773e-15
8595 7.1054273576e-15
8596 7.1054273576e-15
8597 7.1054273576e-15
8598 7.1054273576e-15
8599 6.2172489379e-15
8600 7.1054273576e-15
8601 5.3290705182e-15
8602 6.2172489379e-15
8603 5.3290705182e-15
8604 5.3290705182e-15
8605 4.4408920985e-15
8606 5.3290705182e-15
8607 5.3290705182e-15
8608 5.3290705182e-15
8609 3.5527136788e-15
8610 3.5527136788e-15
8611 3.5527136788e-15
8612 4.4408920985e-15
8613 1.7763568394e-15
8614 1.7763568394e-15
8615 2.6645352591e-15
8616 2.6645352591e-15
8617 3.5527136788e-15
8618 2.6645352591e-15
8619 1.7763568394e-15
8620 2.6645352591e-15
8621 1.7763568394e-15
8622 2.6645352591e-15
8623 1.7763568394e-15
8624 2.6645352591e-15
8625 8.881784197e-16
8626 1.7763568394e-15
8627 1.7763568394e-15
8628 1.7763568394e-15
8629 2.6645352591e-15
8630 1.7763568394e-15
8631 1.7763568394e-15
8632 1.7763568394e-15
8633 8.881784197e-16
8634 1.7763568394e-15
8635 1.7763568394e-15
8636 1.7763568394e-15
8637 2.6645352591e-15
8638 1.7763568394e-15
8639 4.4408920985e-15
8640 1.7763568394e-15
8641 3.5527136788e-15
8642 3.5527136788e-15
8643 3.5527136788e-15
8644 3.5527136788e-15
8645 3.5527136788e-15
8646 2.6645352591e-15
8647 5.3290705182e-15
8648 4.4408920985e-15
8649 4.4408920985e-15
8650 4.4408920985e-15
8651 5.3290705182e-15
8652 5.3290705182e-15
8653 5.3290705182e-15
8654 5.3290705182e-15
8655 5.3290705182e-15
8656 5.3290705182e-15
8657 5.3290705182e-15
8658 5.3290705182e-15
8659 6.2172489379e-15
8660 7.1054273576e-15
8661 7.1054273576e-15
8662 6.2172489379e-15
8663 7.1054273576e-15
8664 6.2172489379e-15
8665 6.2172489379e-15
8666 7.1054273576e-15
8667 7.1054273576e-15
8668 7.1054273576e-15
8669 7.9936057773e-15
8670 7.9936057773e-15
8671 7.1054273576e-15
8672 6.2172489379e-15
8673 6.2172489379e-15
8674 6.2172489379e-15
8675 6.2172489379e-15
8676 6.2172489379e-15
8677 7.1054273576e-15
8678 6.2172489379e-15
8679 6.2172489379e-15
8680 5.3290705182e-15
8681 6.2172489379e-15
8682 5.3290705182e-15
8683 6.2172489379e-15
8684 5.3290705182e-15
8685 6.2172489379e-15
8686 7.1054273576e-15
8687 4.4408920985e-15
8688 4.4408920985e-15
8689 4.4408920985e-15
8690 3.5527136788e-15
8691 3.5527136788e-15
8692 4.4408920985e-15
8693 4.4408920985e-15
8694 3.5527136788e-15
8695 3.5527136788e-15
8696 2.6645352591e-15
8697 3.5527136788e-15
8698 1.7763568394e-15
8699 2.6645352591e-15
8700 2.6645352591e-15
8701 2.6645352591e-15
8702 1.7763568394e-15
8703 2.6645352591e-15
8704 2.6645352591e-15
8705 1.7763568394e-15
8706 2.6645352591e-15
8707 2.6645352591e-15
8708 1.7763568394e-15
8709 1.7763568394e-15
8710 2.6645352591e-15
8711 1.7763568394e-15
8712 2.6645352591e-15
8713 1.7763568394e-15
8714 8.881784197e-16
8715 2.6645352591e-15
8716 2.6645352591e-15
8717 2.6645352591e-15
8718 2.6645352591e-15
8719 8.881784197e-16
8720 8.881784197e-16
8721 2.6645352591e-15
8722 2.6645352591e-15
8723 2.6645352591e-15
8724 3.5527136788e-15
8725 2.6645352591e-15
8726 3.5527136788e-15
8727 2.6645352591e-15
8728 2.6645352591e-15
8729 3.5527136788e-15
8730 4.4408920985e-15
8731 3.5527136788e-15
8732 4.4408920985e-15
8733 4.4408920985e-15
8734 4.4408920985e-15
8735 4.4408920985e-15
8736 4.4408920985e-15
8737 5.3290705182e-15
8738 5.3290705182e-15
8739 5.3290705182e-15
8740 4.4408920985e-15
8741 5.3290705182e-15
8742 5.3290705182e-15
8743 5.3290705182e-15
8744 5.3290705182e-15
8745 6.2172489379e-15
8746 6.2172489379e-15
8747 7.1054273576e-15
8748 6.2172489379e-15
8749 6.2172489379e-15
8750 6.2172489379e-15
8751 7.1054273576e-15
8752 6.2172489379e-15
8753 6.2172489379e-15
8754 5.3290705182e-15
8755 6.2172489379e-15
8756 6.2172489379e-15
8757 6.2172489379e-15
8758 7.1054273576e-15
8759 7.1054273576e-15
8760 6.2172489379e-15
8761 7.1054273576e-15
8762 6.2172489379e-15
8763 5.3290705182e-15
8764 4.4408920985e-15
8765 5.3290705182e-15
8766 5.3290705182e-15
8767 5.3290705182e-15
8768 5.3290705182e-15
8769 4.4408920985e-15
8770 5.3290705182e-15
8771 4.4408920985e-15
8772 5.3290705182e-15
8773 4.4408920985e-15
8774 4.4408920985e-15
8775 4.4408920985e-15
8776 4.4408920985e-15
8777 4.4408920985e-15
8778 2.6645352591e-15
8779 2.6645352591e-15
8780 3.5527136788e-15
8781 2.6645352591e-15
8782 2.6645352591e-15
8783 2.6645352591e-15
8784 2.6645352591e-15
8785 2.6645352591e-15
8786 1.7763568394e-15
8787 8.881784197e-16
8788 8.881784197e-16
8789 2.6645352591e-15
8790 1.7763568394e-15
8791 1.7763568394e-15
8792 8.881784197e-16
8793 2.6645352591e-15
8794 8.881784197e-16
8795 8.881784197e-16
8796 1.7763568394e-15
8797 8.881784197e-16
8798 2.6645352591e-15
8799 1.7763568394e-15
8800 8.881784197e-16
8801 1.7763568394e-15
8802 1.7763568394e-15
8803 2.6645352591e-15
8804 1.7763568394e-15
8805 2.6645352591e-15
8806 1.7763568394e-15
8807 3.5527136788e-15
8808 2.6645352591e-15
8809 3.5527136788e-15
8810 3.5527136788e-15
8811 3.5527136788e-15
8812 3.5527136788e-15
8813 3.5527136788e-15
8814 3.5527136788e-15
8815 3.5527136788e-15
8816 4.4408920985e-15
8817 4.4408920985e-15
8818 4.4408920985e-15
8819 5.3290705182e-15
8820 4.4408920985e-15
8821 4.4408920985e-15
8822 4.4408920985e-15
8823 4.4408920985e-15
8824 5.3290705182e-15
8825 5.3290705182e-15
8826 5.3290705182e-15
8827 5.3290705182e-15
8828 5.3290705182e-15
8829 6.2172489379e-15
8830 5.3290705182e-15
8831 4.4408920985e-15
8832 6.2172489379e-15
8833 6.2172489379e-15
8834 5.3290705182e-15
8835 5.3290705182e-15
8836 5.3290705182e-15
8837 6.2172489379e-15
8838 5.3290705182e-15
8839 5.3290705182e-15
8840 5.3290705182e-15
8841 6.2172489379e-15
8842 5.3290705182e-15
8843 5.3290705182e-15
8844 5.3290705182e-15
8845 6.2172489379e-15
8846 5.3290705182e-15
8847 5.3290705182e-15
8848 6.2172489379e-15
8849 5.3290705182e-15
8850 4.4408920985e-15
8851 4.4408920985e-15
8852 4.4408920985e-15
8853 5.3290705182e-15
8854 3.5527136788e-15
8855 3.5527136788e-15
8856 3.5527136788e-15
8857 4.4408920985e-15
8858 4.4408920985e-15
8859 2.6645352591e-15
8860 3.5527136788e-15
8861 2.6645352591e-15
8862 2.6645352591e-15
8863 3.5527136788e-15
8864 2.6645352591e-15
8865 2.6645352591e-15
8866 2.6645352591e-15
8867 1.7763568394e-15
8868 1.7763568394e-15
8869 2.6645352591e-15
8870 1.7763568394e-15
8871 3.5527136788e-15
8872 1.7763568394e-15
8873 2.6645352591e-15
8874 1.7763568394e-15
8875 1.7763568394e-15
8876 2.6645352591e-15
8877 1.7763568394e-15
8878 1.7763568394e-15
8879 1.7763568394e-15
8880 1.7763568394e-15
8881 2.6645352591e-15
8882 1.7763568394e-15
8883 8.881784197e-16
8884 1.7763568394e-15
8885 1.7763568394e-15
8886 3.5527136788e-15
8887 1.7763568394e-15
8888 2.6645352591e-15
8889 2.6645352591e-15
8890 2.6645352591e-15
8891 2.6645352591e-15
8892 2.6645352591e-15
8893 3.5527136788e-15
8894 1.7763568394e-15
8895 3.5527136788e-15
8896 2.6645352591e-15
8897 4.4408920985e-15
8898 2.6645352591e-15
8899 3.5527136788e-15
8900 2.6645352591e-15
8901 4.4408920985e-15
8902 4.4408920985e-15
8903 3.5527136788e-15
8904 2.6645352591e-15
8905 3.5527136788e-15
8906 5.3290705182e-15
8907 5.3290705182e-15
8908 4.4408920985e-15
8909 5.3290705182e-15
8910 6.2172489379e-15
8911 4.4408920985e-15
8912 5.3290705182e-15
8913 5.3290705182e-15
8914 6.2172489379e-15
8915 5.3290705182e-15
8916 4.4408920985e-15
8917 5.3290705182e-15
8918 4.4408920985e-15
8919 5.3290705182e-15
8920 6.2172489379e-15
8921 5.3290705182e-15
8922 4.4408920985e-15
8923 5.3290705182e-15
8924 5.3290705182e-15
8925 6.2172489379e-15
8926 5.3290705182e-15
8927 5.3290705182e-15
8928 4.4408920985e-15
8929 4.4408920985e-15
8930 4.4408920985e-15
8931 6.2172489379e-15
8932 4.4408920985e-15
8933 4.4408920985e-15
8934 4.4408920985e-15
8935 5.3290705182e-15
8936 4.4408920985e-15
8937 3.5527136788e-15
8938 3.5527136788e-15
8939 3.5527136788e-15
8940 4.4408920985e-15
8941 3.5527136788e-15
8942 3.5527136788e-15
8943 2.6645352591e-15
8944 2.6645352591e-15
8945 3.5527136788e-15
8946 3.5527136788e-15
8947 3.5527136788e-15
8948 3.5527136788e-15
8949 1.7763568394e-15
8950 3.5527136788e-15
8951 2.6645352591e-15
8952 2.6645352591e-15
8953 1.7763568394e-15
8954 8.881784197e-16
8955 1.7763568394e-15
8956 1.7763568394e-15
8957 2.6645352591e-15
8958 1.7763568394e-15
8959 1.7763568394e-15
8960 1.7763568394e-15
8961 8.881784197e-16
8962 1.7763568394e-15
8963 1.7763568394e-15
8964 1.7763568394e-15
8965 2.6645352591e-15
8966 2.6645352591e-15
8967 1.7763568394e-15
8968 1.7763568394e-15
8969 2.6645352591e-15
8970 1.7763568394e-15
8971 8.881784197e-16
8972 8.881784197e-16
8973 3.5527136788e-15
8974 2.6645352591e-15
8975 8.881784197e-16
8976 1.7763568394e-15
8977 2.6645352591e-15
8978 1.7763568394e-15
8979 2.6645352591e-15
8980 2.6645352591e-15
8981 2.6645352591e-15
8982 3.5527136788e-15
8983 3.5527136788e-15
8984 3.5527136788e-15
8985 2.6645352591e-15
8986 2.6645352591e-15
8987 4.4408920985e-15
8988 3.5527136788e-15
8989 4.4408920985e-15
8990 4.4408920985e-15
8991 3.5527136788e-15
8992 5.3290705182e-15
8993 4.4408920985e-15
8994 5.3290705182e-15
8995 4.4408920985e-15
8996 3.5527136788e-15
8997 5.3290705182e-15
8998 3.5527136788e-15
8999 4.4408920985e-15
9000 4.4408920985e-15
9001 5.3290705182e-15
9002 5.3290705182e-15
9003 5.3290705182e-15
9004 4.4408920985e-15
9005 4.4408920985e-15
9006 5.3290705182e-15
9007 5.3290705182e-15
9008 4.4408920985e-15
9009 4.4408920985e-15
9010 4.4408920985e-15
9011 5.3290705182e-15
9012 4.4408920985e-15
9013 4.4408920985e-15
9014 5.3290705182e-15
9015 4.4408920985e-15
9016 5.3290705182e-15
9017 5.3290705182e-15
9018 3.5527136788e-15
9019 4.4408920985e-15
9020 5.3290705182e-15
9021 3.5527136788e-15
9022 2.6645352591e-15
9023 4.4408920985e-15
9024 3.5527136788e-15
9025 3.5527136788e-15
9026 2.6645352591e-15
9027 2.6645352591e-15
9028 2.6645352591e-15
9029 2.6645352591e-15
9030 2.6645352591e-15
9031 1.7763568394e-15
9032 2.6645352591e-15
9033 2.6645352591e-15
9034 2.6645352591e-15
9035 1.7763568394e-15
9036 1.7763568394e-15
9037 2.6645352591e-15
9038 1.7763568394e-15
9039 2.6645352591e-15
9040 1.7763568394e-15
9041 1.7763568394e-15
9042 1.7763568394e-15
9043 1.7763568394e-15
9044 1.7763568394e-15
9045 2.6645352591e-15
9046 1.7763568394e-15
9047 8.881784197e-16
9048 1.7763568394e-15
9049 2.6645352591e-15
9050 1.7763568394e-15
9051 8.881784197e-16
9052 1.7763568394e-15
9053 1.7763568394e-15
9054 1.7763568394e-15
9055 8.881784197e-16
9056 1.7763568394e-15
9057 1.7763568394e-15
9058 2.6645352591e-15
9059 2.6645352591e-15
9060 1.7763568394e-15
9061 3.5527136788e-15
9062 2.6645352591e-15
9063 1.7763568394e-15
9064 3.5527136788e-15
9065 2.6645352591e-15
9066 2.6645352591e-15
9067 3.5527136788e-15
9068 2.6645352591e-15
9069 3.5527136788e-15
9070 2.6645352591e-15
9071 2.6645352591e-15
9072 3.5527136788e-15
9073 4.4408920985e-15
9074 3.5527136788e-15
9075 4.4408920985e-15
9076 4.4408920985e-15
9077 3.5527136788e-15
9078 4.4408920985e-15
9079 2.6645352591e-15
9080 3.5527136788e-15
9081 4.4408920985e-15
9082 3.5527136788e-15
9083 3.5527136788e-15
9084 4.4408920985e-15
9085 4.4408920985e-15
9086 5.3290705182e-15
9087 4.4408920985e-15
9088 4.4408920985e-15
9089 4.4408920985e-15
9090 4.4408920985e-15
9091 5.3290705182e-15
9092 3.5527136788e-15
9093 4.4408920985e-15
9094 3.5527136788e-15
9095 4.4408920985e-15
9096 4.4408920985e-15
9097 3.5527136788e-15
9098 4.4408920985e-15
9099 5.3290705182e-15
9100 3.5527136788e-15
9101 3.5527136788e-15
9102 4.4408920985e-15
9103 4.4408920985e-15
9104 4.4408920985e-15
9105 3.5527136788e-15
9106 2.6645352591e-15
9107 2.6645352591e-15
9108 3.5527136788e-15
9109 2.6645352591e-15
9110 1.7763568394e-15
9111 4.4408920985e-15
9112 3.5527136788e-15
9113 2.6645352591e-15
9114 2.6645352591e-15
9115 3.5527136788e-15
9116 2.6645352591e-15
9117 2.6645352591e-15
9118 2.6645352591e-15
9119 2.6645352591e-15
9120 2.6645352591e-15
9121 1.7763568394e-15
9122 1.7763568394e-15
9123 1.7763568394e-15
9124 1.7763568394e-15
9125 1.7763568394e-15
9126 2.6645352591e-15
9127 2.6645352591e-15
9128 0.0
9129 8.881784197e-16
9130 8.881784197e-16
9131 1.7763568394e-15
9132 1.7763568394e-15
9133 1.7763568394e-15
9134 2.6645352591e-15
9135 2.6645352591e-15
9136 2.6645352591e-15
9137 1.7763568394e-15
9138 2.6645352591e-15
9139 1.7763568394e-15
9140 2.6645352591e-15
9141 2.6645352591e-15
9142 1.7763568394e-15
9143 2.6645352591e-15
9144 3.5527136788e-15
9145 2.6645352591e-15
9146 1.7763568394e-15
9147 2.6645352591e-15
9148 1.7763568394e-15
9149 1.7763568394e-15
9150 2.6645352591e-15
9151 2.6645352591e-15
9152 3.5527136788e-15
9153 3.5527136788e-15
9154 3.5527136788e-15
9155 2.6645352591e-15
9156 2.6645352591e-15
9157 2.6645352591e-15
9158 4.4408920985e-15
9159 2.6645352591e-15
9160 5.3290705182e-15
9161 4.4408920985e-15
9162 3.5527136788e-15
9163 4.4408920985e-15
9164 4.4408920985e-15
9165 3.5527136788e-15
9166 4.4408920985e-15
9167 3.5527136788e-15
9168 4.4408920985e-15
9169 4.4408920985e-15
9170 2.6645352591e-15
9171 4.4408920985e-15
9172 4.4408920985e-15
9173 3.5527136788e-15
9174 4.4408920985e-15
9175 4.4408920985e-15
9176 3.5527136788e-15
9177 4.4408920985e-15
9178 4.4408920985e-15
9179 4.4408920985e-15
9180 3.5527136788e-15
9181 4.4408920985e-15
9182 3.5527136788e-15
9183 4.4408920985e-15
9184 3.5527136788e-15
9185 3.5527136788e-15
9186 2.6645352591e-15
9187 3.5527136788e-15
9188 3.5527136788e-15
9189 3.5527136788e-15
9190 1.7763568394e-15
9191 2.6645352591e-15
9192 2.6645352591e-15
9193 2.6645352591e-15
9194 2.6645352591e-15
9195 1.7763568394e-15
9196 1.7763568394e-15
9197 2.6645352591e-15
9198 2.6645352591e-15
9199 2.6645352591e-15
9200 2.6645352591e-15
9201 2.6645352591e-15
9202 1.7763568394e-15
9203 1.7763568394e-15
9204 1.7763568394e-15
9205 2.6645352591e-15
9206 8.881784197e-16
9207 1.7763568394e-15
9208 1.7763568394e-15
9209 2.6645352591e-15
9210 2.6645352591e-15
9211 1.7763568394e-15
9212 1.7763568394e-15
9213 8.881784197e-16
9214 1.7763568394e-15
9215 1.7763568394e-15
9216 8.881784197e-16
9217 8.881784197e-16
9218 1.7763568394e-15
9219 1.7763568394e-15
9220 8.881784197e-16
9221 1.7763568394e-15
9222 2.6645352591e-15
9223 2.6645352591e-15
9224 1.7763568394e-15
9225 8.881784197e-16
9226 3.5527136788e-15
9227 3.5527136788e-15
9228 2.6645352591e-15
9229 2.6645352591e-15
9230 2.6645352591e-15
9231 3.5527136788e-15
9232 2.6645352591e-15
9233 3.5527136788e-15
9234 1.7763568394e-15
9235 2.6645352591e-15
9236 1.7763568394e-15
9237 2.6645352591e-15
9238 3.5527136788e-15
9239 2.6645352591e-15
9240 3.5527136788e-15
9241 2.6645352591e-15
9242 3.5527136788e-15
9243 3.5527136788e-15
9244 2.6645352591e-15
9245 4.4408920985e-15
9246 1.7763568394e-15
9247 3.5527136788e-15
9248 3.5527136788e-15
9249 3.5527136788e-15
9250 3.5527136788e-15
9251 4.4408920985e-15
9252 3.5527136788e-15
9253 3.5527136788e-15
9254 3.5527136788e-15
9255 2.6645352591e-15
9256 4.4408920985e-15
9257 3.5527136788e-15
9258 3.5527136788e-15
9259 4.4408920985e-15
9260 2.6645352591e-15
9261 3.5527136788e-15
9262 3.5527136788e-15
9263 1.7763568394e-15
9264 2.6645352591e-15
9265 4.4408920985e-15
9266 2.6645352591e-15
9267 2.6645352591e-15
9268 2.6645352591e-15
9269 4.4408920985e-15
9270 2.6645352591e-15
9271 3.5527136788e-15
9272 3.5527136788e-15
9273 3.5527136788e-15
9274 2.6645352591e-15
9275 2.6645352591e-15
9276 2.6645352591e-15
9277 2.6645352591e-15
9278 2.6645352591e-15
9279 1.7763568394e-15
9280 2.6645352591e-15
9281 2.6645352591e-15
9282 2.6645352591e-15
9283 2.6645352591e-15
9284 2.6645352591e-15
9285 1.7763568394e-15
9286 1.7763568394e-15
9287 8.881784197e-16
9288 2.6645352591e-15
9289 1.7763568394e-15
9290 2.6645352591e-15
9291 1.7763568394e-15
9292 2.6645352591e-15
9293 8.881784197e-16
9294 8.881784197e-16
9295 8.881784197e-16
9296 8.881784197e-16
9297 1.7763568394e-15
9298 8.881784197e-16
9299 1.7763568394e-15
9300 8.881784197e-16
9301 2.6645352591e-15
9302 1.7763568394e-15
9303 3.5527136788e-15
9304 1.7763568394e-15
9305 1.7763568394e-15
9306 2.6645352591e-15
9307 2.6645352591e-15
9308 1.7763568394e-15
9309 8.881784197e-16
9310 1.7763568394e-15
9311 2.6645352591e-15
9312 2.6645352591e-15
9313 1.7763568394e-15
9314 1.7763568394e-15
9315 1.7763568394e-15
9316 2.6645352591e-15
9317 1.7763568394e-15
9318 3.5527136788e-15
9319 3.5527136788e-15
9320 2.6645352591e-15
9321 3.5527136788e-15
9322 2.6645352591e-15
9323 3.5527136788e-15
9324 3.5527136788e-15
9325 2.6645352591e-15
9326 2.6645352591e-15
9327 2.6645352591e-15
9328 3.5527136788e-15
9329 3.5527136788e-15
9330 2.6645352591e-15
9331 2.6645352591e-15
9332 3.5527136788e-15
9333 3.5527136788e-15
9334 3.5527136788e-15
9335 3.5527136788e-15
9336 2.6645352591e-15
9337 3.5527136788e-15
9338 4.4408920985e-15
9339 3.5527136788e-15
9340 3.5527136788e-15
9341 3.5527136788e-15
9342 3.5527136788e-15
9343 3.5527136788e-15
9344 3.5527136788e-15
9345 2.6645352591e-15
9346 3.5527136788e-15
9347 2.6645352591e-15
9348 2.6645352591e-15
9349 2.6645352591e-15
9350 2.6645352591e-15
9351 2.6645352591e-15
9352 3.5527136788e-15
9353 3.5527136788e-15
9354 1.7763568394e-15
9355 1.7763568394e-15
9356 1.7763568394e-15
9357 2.6645352591e-15
9358 2.6645352591e-15
9359 1.7763568394e-15
9360 2.6645352591e-15
9361 2.6645352591e-15
9362 2.6645352591e-15
9363 1.7763568394e-15
9364 2.6645352591e-15
9365 3.5527136788e-15
9366 1.7763568394e-15
9367 1.7763568394e-15
9368 1.7763568394e-15
9369 1.7763568394e-15
9370 2.6645352591e-15
9371 1.7763568394e-15
9372 8.881784197e-16
9373 2.6645352591e-15
9374 8.881784197e-16
9375 1.7763568394e-15
9376 1.7763568394e-15
9377 2.6645352591e-15
9378 1.7763568394e-15
9379 1.7763568394e-15
9380 2.6645352591e-15
9381 2.6645352591e-15
9382 2.6645352591e-15
9383 8.881784197e-16
9384 1.7763568394e-15
9385 1.7763568394e-15
9386 8.881784197e-16
9387 1.7763568394e-15
9388 8.881784197e-16
9389 2.6645352591e-15
9390 1.7763568394e-15
9391 2.6645352591e-15
9392 1.7763568394e-15
9393 1.7763568394e-15
9394 1.7763568394e-15
9395 1.7763568394e-15
9396 2.6645352591e-15
9397 2.6645352591e-15
9398 2.6645352591e-15
9399 3.5527136788e-15
9400 2.6645352591e-15
9401 3.5527136788e-15
9402 2.6645352591e-15
9403 3.5527136788e-15
9404 2.6645352591e-15
9405 2.6645352591e-15
9406 1.7763568394e-15
9407 2.6645352591e-15
9408 2.6645352591e-15
9409 4.4408920985e-15
9410 3.5527136788e-15
9411 1.7763568394e-15
9412 3.5527136788e-15
9413 2.6645352591e-15
9414 2.6645352591e-15
9415 4.4408920985e-15
9416 1.7763568394e-15
9417 2.6645352591e-15
9418 3.5527136788e-15
9419 3.5527136788e-15
9420 4.4408920985e-15
9421 3.5527136788e-15
9422 2.6645352591e-15
9423 2.6645352591e-15
9424 4.4408920985e-15
9425 1.7763568394e-15
9426 3.5527136788e-15
9427 3.5527136788e-15
9428 2.6645352591e-15
9429 3.5527136788e-15
9430 2.6645352591e-15
9431 3.5527136788e-15
9432 2.6645352591e-15
9433 2.6645352591e-15
9434 2.6645352591e-15
9435 2.6645352591e-15
9436 3.5527136788e-15
9437 2.6645352591e-15
9438 2.6645352591e-15
9439 2.6645352591e-15
9440 2.6645352591e-15
9441 2.6645352591e-15
9442 2.6645352591e-15
9443 1.7763568394e-15
9444 3.5527136788e-15
9445 1.7763568394e-15
9446 1.7763568394e-15
9447 1.7763568394e-15
9448 1.7763568394e-15
9449 1.7763568394e-15
9450 8.881784197e-16
9451 1.7763568394e-15
9452 1.7763568394e-15
9453 1.7763568394e-15
9454 1.7763568394e-15
9455 2.6645352591e-15
9456 1.7763568394e-15
9457 1.7763568394e-15
9458 2.6645352591e-15
9459 1.7763568394e-15
9460 2.6645352591e-15
9461 1.7763568394e-15
9462 1.7763568394e-15
9463 8.881784197e-16
9464 8.881784197e-16
9465 1.7763568394e-15
9466 1.7763568394e-15
9467 1.7763568394e-15
9468 1.7763568394e-15
9469 1.7763568394e-15
9470 1.7763568394e-15
9471 2.6645352591e-15
9472 8.881784197e-16
9473 2.6645352591e-15
9474 1.7763568394e-15
9475 2.6645352591e-15
9476 1.7763568394e-15
9477 1.7763568394e-15
9478 1.7763568394e-15
9479 2.6645352591e-15
9480 2.6645352591e-15
9481 2.6645352591e-15
9482 8.881784197e-16
9483 1.7763568394e-15
9484 2.6645352591e-15
9485 1.7763568394e-15
9486 1.7763568394e-15
9487 1.7763568394e-15
9488 3.5527136788e-15
9489 2.6645352591e-15
9490 2.6645352591e-15
9491 3.5527136788e-15
9492 1.7763568394e-15
9493 2.6645352591e-15
9494 1.7763568394e-15
9495 3.5527136788e-15
9496 2.6645352591e-15
9497 2.6645352591e-15
9498 3.5527136788e-15
9499 2.6645352591e-15
9500 2.6645352591e-15
9501 3.5527136788e-15
9502 3.5527136788e-15
9503 2.6645352591e-15
9504 2.6645352591e-15
9505 2.6645352591e-15
9506 2.6645352591e-15
9507 2.6645352591e-15
9508 2.6645352591e-15
9509 1.7763568394e-15
9510 3.5527136788e-15
9511 3.5527136788e-15
9512 1.7763568394e-15
9513 2.6645352591e-15
9514 2.6645352591e-15
9515 2.6645352591e-15
9516 2.6645352591e-15
9517 2.6645352591e-15
9518 2.6645352591e-15
9519 3.5527136788e-15
9520 2.6645352591e-15
9521 2.6645352591e-15
9522 1.7763568394e-15
9523 1.7763568394e-15
9524 1.7763568394e-15
9525 1.7763568394e-15
9526 2.6645352591e-15
9527 2.6645352591e-15
9528 1.7763568394e-15
9529 2.6645352591e-15
9530 1.7763568394e-15
9531 2.6645352591e-15
9532 1.7763568394e-15
9533 1.7763568394e-15
9534 1.7763568394e-15
9535 2.6645352591e-15
9536 1.7763568394e-15
9537 1.7763568394e-15
9538 1.7763568394e-15
9539 1.7763568394e-15
9540 1.7763568394e-15
9541 2.6645352591e-15
9542 2.6645352591e-15
9543 1.7763568394e-15
9544 1.7763568394e-15
9545 2.6645352591e-15
9546 1.7763568394e-15
9547 1.7763568394e-15
9548 2.6645352591e-15
9549 2.6645352591e-15
9550 1.7763568394e-15
9551 2.6645352591e-15
9552 1.7763568394e-15
9553 2.6645352591e-15
9554 2.6645352591e-15
9555 8.881784197e-16
9556 1.7763568394e-15
9557 2.6645352591e-15
9558 1.7763568394e-15
9559 2.6645352591e-15
9560 1.7763568394e-15
9561 1.7763568394e-15
9562 8.881784197e-16
9563 1.7763568394e-15
9564 2.6645352591e-15
9565 2.6645352591e-15
9566 2.6645352591e-15
9567 1.7763568394e-15
9568 2.6645352591e-15
9569 2.6645352591e-15
9570 1.7763568394e-15
9571 1.7763568394e-15
9572 3.5527136788e-15
9573 8.881784197e-16
9574 2.6645352591e-15
9575 2.6645352591e-15
9576 2.6645352591e-15
9577 2.6645352591e-15
9578 3.5527136788e-15
9579 3.5527136788e-15
9580 2.6645352591e-15
9581 2.6645352591e-15
9582 3.5527136788e-15
9583 2.6645352591e-15
9584 2.6645352591e-15
9585 1.7763568394e-15
9586 3.5527136788e-15
9587 2.6645352591e-15
9588 2.6645352591e-15
9589 3.5527136788e-15
9590 1.7763568394e-15
9591 4.4408920985e-15
9592 2.6645352591e-15
9593 3.5527136788e-15
9594 2.6645352591e-15
9595 3.5527136788e-15
9596 2.6645352591e-15
9597 2.6645352591e-15
9598 2.6645352591e-15
9599 2.6645352591e-15
9600 2.6645352591e-15
9601 3.5527136788e-15
9602 2.6645352591e-15
9603 1.7763568394e-15
9604 1.7763568394e-15
9605 2.6645352591e-15
9606 1.7763568394e-15
9607 2.6645352591e-15
9608 1.7763568394e-15
9609 1.7763568394e-15
9610 3.5527136788e-15
9611 2.6645352591e-15
9612 1.7763568394e-15
9613 1.7763568394e-15
9614 8.881784197e-16
9615 1.7763568394e-15
9616 1.7763568394e-15
9617 1.7763568394e-15
9618 2.6645352591e-15
9619 1.7763568394e-15
9620 8.881784197e-16
9621 1.7763568394e-15
9622 2.6645352591e-15
9623 2.6645352591e-15
9624 2.6645352591e-15
9625 1.7763568394e-15
9626 2.6645352591e-15
9627 2.6645352591e-15
9628 8.881784197e-16
9629 8.881784197e-16
9630 1.7763568394e-15
9631 2.6645352591e-15
9632 1.7763568394e-15
9633 8.881784197e-16
9634 8.881784197e-16
9635 8.881784197e-16
9636 1.7763568394e-15
9637 1.7763568394e-15
9638 2.6645352591e-15
9639 8.881784197e-16
9640 1.7763568394e-15
9641 1.7763568394e-15
9642 8.881784197e-16
9643 1.7763568394e-15
9644 2.6645352591e-15
9645 2.6645352591e-15
9646 1.7763568394e-15
9647 2.6645352591e-15
9648 8.881784197e-16
9649 1.7763568394e-15
9650 3.5527136788e-15
9651 1.7763568394e-15
9652 2.6645352591e-15
9653 2.6645352591e-15
9654 8.881784197e-16
9655 1.7763568394e-15
9656 3.5527136788e-15
9657 2.6645352591e-15
9658 1.7763568394e-15
9659 3.5527136788e-15
9660 1.7763568394e-15
9661 2.6645352591e-15
9662 2.6645352591e-15
9663 2.6645352591e-15
9664 2.6645352591e-15
9665 3.5527136788e-15
9666 2.6645352591e-15
9667 2.6645352591e-15
9668 2.6645352591e-15
9669 2.6645352591e-15
9670 2.6645352591e-15
9671 2.6645352591e-15
9672 2.6645352591e-15
9673 2.6645352591e-15
9674 2.6645352591e-15
9675 2.6645352591e-15
9676 1.7763568394e-15
9677 1.7763568394e-15
9678 2.6645352591e-15
9679 2.6645352591e-15
9680 1.7763568394e-15
9681 1.7763568394e-15
9682 2.6645352591e-15
9683 2.6645352591e-15
9684 2.6645352591e-15
9685 1.7763568394e-15
9686 1.7763568394e-15
9687 2.6645352591e-15
9688 2.6645352591e-15
9689 3.5527136788e-15
9690 2.6645352591e-15
9691 1.7763568394e-15
9692 1.7763568394e-15
9693 1.7763568394e-15
9694 1.7763568394e-15
9695 8.881784197e-16
9696 2.6645352591e-15
9697 8.881784197e-16
9698 1.7763568394e-15
9699 1.7763568394e-15
9700 2.6645352591e-15
9701 1.7763568394e-15
9702 2.6645352591e-15
9703 1.7763568394e-15
9704 1.7763568394e-15
9705 8.881784197e-16
9706 2.6645352591e-15
9707 1.7763568394e-15
9708 2.6645352591e-15
9709 2.6645352591e-15
9710 1.7763568394e-15
9711 2.6645352591e-15
9712 1.7763568394e-15
9713 2.6645352591e-15
9714 1.7763568394e-15
9715 1.7763568394e-15
9716 1.7763568394e-15
9717 1.7763568394e-15
9718 8.881784197e-16
9719 1.7763568394e-15
9720 1.7763568394e-15
9721 8.881784197e-16
9722 1.7763568394e-15
9723 8.881784197e-16
9724 8.881784197e-16
9725 1.7763568394e-15
9726 1.7763568394e-15
9727 2.6645352591e-15
9728 2.6645352591e-15
9729 2.6645352591e-15
9730 1.7763568394e-15
9731 8.881784197e-16
9732 2.6645352591e-15
9733 2.6645352591e-15
9734 1.7763568394e-15
9735 2.6645352591e-15
9736 2.6645352591e-15
9737 2.6645352591e-15
9738 1.7763568394e-15
9739 2.6645352591e-15
9740 2.6645352591e-15
9741 2.6645352591e-15
9742 2.6645352591e-15
9743 3.5527136788e-15
9744 2.6645352591e-15
9745 2.6645352591e-15
9746 2.6645352591e-15
9747 2.6645352591e-15
9748 2.6645352591e-15
9749 2.6645352591e-15
9750 3.5527136788e-15
9751 2.6645352591e-15
9752 2.6645352591e-15
9753 2.6645352591e-15
9754 2.6645352591e-15
9755 2.6645352591e-15
9756 8.881784197e-16
9757 1.7763568394e-15
9758 1.7763568394e-15
9759 2.6645352591e-15
9760 2.6645352591e-15
9761 2.6645352591e-15
9762 2.6645352591e-15
9763 1.7763568394e-15
9764 2.6645352591e-15
9765 3.5527136788e-15
9766 2.6645352591e-15
9767 1.7763568394e-15
9768 1.7763568394e-15
9769 1.7763568394e-15
9770 2.6645352591e-15
9771 1.7763568394e-15
9772 1.7763568394e-15
9773 2.6645352591e-15
9774 8.881784197e-16
9775 1.7763568394e-15
9776 1.7763568394e-15
9777 2.6645352591e-15
9778 1.7763568394e-15
9779 1.7763568394e-15
9780 2.6645352591e-15
9781 2.6645352591e-15
9782 1.7763568394e-15
9783 1.7763568394e-15
9784 2.6645352591e-15
9785 2.6645352591e-15
9786 1.7763568394e-15
9787 1.7763568394e-15
9788 1.7763568394e-15
9789 1.7763568394e-15
9790 1.7763568394e-15
9791 2.6645352591e-15
9792 1.7763568394e-15
9793 1.7763568394e-15
9794 1.7763568394e-15
9795 8.881784197e-16
9796 1.7763568394e-15
9797 1.7763568394e-15
9798 1.7763568394e-15
9799 2.6645352591e-15
9800 1.7763568394e-15
9801 2.6645352591e-15
9802 1.7763568394e-15
9803 1.7763568394e-15
9804 2.6645352591e-15
9805 2.6645352591e-15
9806 1.7763568394e-15
9807 1.7763568394e-15
9808 2.6645352591e-15
9809 1.7763568394e-15
9810 2.6645352591e-15
9811 2.6645352591e-15
9812 1.7763568394e-15
9813 1.7763568394e-15
9814 2.6645352591e-15
9815 8.881784197e-16
9816 2.6645352591e-15
9817 1.7763568394e-15
9818 2.6645352591e-15
9819 2.6645352591e-15
9820 2.6645352591e-15
9821 2.6645352591e-15
9822 1.7763568394e-15
9823 1.7763568394e-15
9824 2.6645352591e-15
9825 2.6645352591e-15
9826 1.7763568394e-15
9827 1.7763568394e-15
9828 2.6645352591e-15
9829 1.7763568394e-15
9830 3.5527136788e-15
9831 1.7763568394e-15
9832 1.7763568394e-15
9833 2.6645352591e-15
9834 2.6645352591e-15
9835 3.5527136788e-15
9836 2.6645352591e-15
9837 1.7763568394e-15
9838 2.6645352591e-15
9839 3.5527136788e-15
9840 1.7763568394e-15
9841 1.7763568394e-15
9842 1.7763568394e-15
9843 2.6645352591e-15
9844 1.7763568394e-15
9845 2.6645352591e-15
9846 2.6645352591e-15
9847 1.7763568394e-15
9848 1.7763568394e-15
9849 1.7763568394e-15
9850 2.6645352591e-15
9851 1.7763568394e-15
9852 2.6645352591e-15
9853 3.5527136788e-15
9854 1.7763568394e-15
9855 2.6645352591e-15
9856 1.7763568394e-15
9857 3.5527136788e-15
9858 8.881784197e-16
9859 2.6645352591e-15
9860 2.6645352591e-15
9861 2.6645352591e-15
9862 1.7763568394e-15
9863 1.7763568394e-15
9864 2.6645352591e-15
9865 2.6645352591e-15
9866 8.881784197e-16
9867 2.6645352591e-15
9868 1.7763568394e-15
9869 2.6645352591e-15
9870 1.7763568394e-15
9871 8.881784197e-16
9872 1.7763568394e-15
9873 1.7763568394e-15
9874 1.7763568394e-15
9875 1.7763568394e-15
9876 1.7763568394e-15
9877 2.6645352591e-15
9878 2.6645352591e-15
9879 8.881784197e-16
9880 8.881784197e-16
9881 8.881784197e-16
9882 8.881784197e-16
9883 8.881784197e-16
9884 1.7763568394e-15
9885 2.6645352591e-15
9886 1.7763568394e-15
9887 8.881784197e-16
9888 2.6645352591e-15
9889 1.7763568394e-15
9890 1.7763568394e-15
9891 1.7763568394e-15
9892 2.6645352591e-15
9893 1.7763568394e-15
9894 8.881784197e-16
9895 1.7763568394e-15
9896 1.7763568394e-15
9897 2.6645352591e-15
9898 2.6645352591e-15
9899 2.6645352591e-15
9900 1.7763568394e-15
9901 1.7763568394e-15
9902 2.6645352591e-15
9903 2.6645352591e-15
9904 1.7763568394e-15
9905 1.7763568394e-15
9906 2.6645352591e-15
9907 1.7763568394e-15
9908 2.6645352591e-15
9909 2.6645352591e-15
9910 2.6645352591e-15
9911 2.6645352591e-15
9912 2.6645352591e-15
9913 1.7763568394e-15
9914 1.7763568394e-15
9915 2.6645352591e-15
9916 3.5527136788e-15
9917 1.7763568394e-15
9918 2.6645352591e-15
9919 2.6645352591e-15
9920 1.7763568394e-15
9921 2.6645352591e-15
9922 1.7763568394e-15
9923 8.881784197e-16
9924 1.7763568394e-15
9925 1.7763568394e-15
9926 1.7763568394e-15
9927 3.5527136788e-15
9928 2.6645352591e-15
9929 2.6645352591e-15
9930 1.7763568394e-15
9931 2.6645352591e-15
9932 1.7763568394e-15
9933 1.7763568394e-15
9934 1.7763568394e-15
9935 1.7763568394e-15
9936 1.7763568394e-15
9937 1.7763568394e-15
9938 1.7763568394e-15
9939 2.6645352591e-15
9940 8.881784197e-16
9941 1.7763568394e-15
9942 1.7763568394e-15
9943 1.7763568394e-15
9944 1.7763568394e-15
9945 1.7763568394e-15
9946 2.6645352591e-15
9947 1.7763568394e-15
9948 1.7763568394e-15
9949 1.7763568394e-15
9950 1.7763568394e-15
9951 1.7763568394e-15
9952 1.7763568394e-15
9953 1.7763568394e-15
9954 8.881784197e-16
9955 8.881784197e-16
9956 8.881784197e-16
9957 8.881784197e-16
9958 2.6645352591e-15
9959 1.7763568394e-15
9960 1.7763568394e-15
9961 1.7763568394e-15
9962 1.7763568394e-15
9963 8.881784197e-16
9964 2.6645352591e-15
9965 1.7763568394e-15
9966 1.7763568394e-15
9967 1.7763568394e-15
9968 1.7763568394e-15
9969 1.7763568394e-15
9970 8.881784197e-16
9971 1.7763568394e-15
9972 1.7763568394e-15
9973 8.881784197e-16
9974 1.7763568394e-15
9975 1.7763568394e-15
9976 2.6645352591e-15
9977 1.7763568394e-15
9978 1.7763568394e-15
9979 1.7763568394e-15
9980 8.881784197e-16
9981 1.7763568394e-15
9982 1.7763568394e-15
9983 2.6645352591e-15
9984 1.7763568394e-15
9985 1.7763568394e-15
9986 1.7763568394e-15
9987 1.7763568394e-15
9988 1.7763568394e-15
9989 1.7763568394e-15
9990 1.7763568394e-15
9991 2.6645352591e-15
9992 1.7763568394e-15
9993 1.7763568394e-15
9994 1.7763568394e-15
9995 2.6645352591e-15
9996 2.6645352591e-15
9997 2.6645352591e-15
9998 1.7763568394e-15
9999 1.7763568394e-15
10000 2.6645352591e-15


==> data/lasso_80_80_MAPG.dat <==
0 5228.4473094
1 1884.93672698
2 1884.93672698
3 995.43801877
4 995.43801877
5 543.105826586
6 543.105826586
7 314.739994113
8 314.739994113
9 199.009980062
10 199.009980062
11 139.01893846
12 139.01893846
13 105.577911966
14 105.577911966
15 84.6535891689
16 84.6535891689
17 69.9757381405
18 69.9757381405
19 58.7559138578
20 58.7559138578
21 49.6889041851
22 49.6889041851
23 42.0580032332
24 42.0580032332
25 35.4356080775
26 35.4356080775
27 29.5749977673
28 29.5749977673
29 24.3674966367
30 24.3674966367
31 19.8000603746
32 19.8000603746
33 15.9056519717
34 15.9056519717
35 12.6536695103
36 12.6536695103
37 9.98952451507
38 9.98952451507
39 7.84178172771
40 7.84178172771
41 6.13154462171
42 6.13154462171
43 4.80060036132
44 4.80060036132
45 3.76735741095
46 3.76735741095
47 2.9806289716
48 2.9806289716
49 2.4030314601
50 2.4030314601
51 2.00564726779
52 2.00564726779
53 1.74466831943
54 1.74466831943
55 1.5908388035
56 1.5908388035
57 1.51806474909
58 1.51806474909
59 1.48751571626
60 1.48751571626
61 1.44018981647
62 1.44018981647
63 1.41160355306
64 1.41160355306
65 1.37626591146
66 1.37626591146
67 1.34925093165
68 1.34925093165
69 1.3061495332
70 1.3061495332
71 1.26979417259
72 1.26979417259
73 1.23400331018
74 1.23400331018
75 1.19401755058
76 1.19401755058
77 1.1466054551
78 1.1466054551
79 1.0904831706
80 1.0904831706
81 1.02503501044
82 1.02503501044
83 0.950858942706
84 0.950858942706
85 0.869947932491
86 0.869947932491
87 0.786609398845
88 0.786609398845
89 0.7047705835
90 0.7047705835
91 0.6249761059
92 0.6249761059
93 0.549698530364
94 0.549698530364
95 0.480927922654
96 0.480927922654
97 0.420633508253
98 0.420633508253
99 0.370351332696
100 0.370351332696
101 0.329602403931
102 0.329602403931
103 0.297603642304
104 0.297603642304
105 0.273623280181
106 0.273623280181
107 0.256635927194
108 0.256635927194
109 0.245421873337
110 0.245421873337
111 0.238650455195
112 0.238650455195
113 0.234955661732
114 0.234955661732
115 0.231686407922
116 0.231686407922
117 0.226366961078
118 0.226366961078
119 0.221705687891
120 0.221705687891
121 0.216893936979
122 0.216893936979
123 0.211277145951
124 0.211277145951
125 0.204384068867
126 0.204384068867
127 0.196144830436
128 0.196144830436
129 0.186508236965
130 0.186508236965
131 0.175080367446
132 0.175080367446
133 0.162133656123
134 0.162133656123
135 0.148045245387
136 0.148045245387
137 0.13325448841
138 0.13325448841
139 0.118236607298
140 0.118236607298
141 0.104069822484
142 0.104069822484
143 0.0906228858508
144 0.0906228858508
145 0.0782238693867
146 0.0782238693867
147 0.0670970559397
148 0.0670970559397
149 0.0573761564179
150 0.0573761564179
151 0.0491167718136
152 0.0491167718136
153 0.0423049318002
154 0.0423049318002
155 0.0369911876906
156 0.0369911876906
157 0.0328484686159
158 0.0328484686159
159 0.0300922153781
160 0.0300922153781
161 0.0285139975897
162 0.0285139975897
163 0.0276884229326
164 0.0276884229326
165 0.026930579279
166 0.026930579279
167 0.0259457040229
168 0.0259457040229
169 0.0252560229165
170 0.0252560229165
171 0.024077626334
172 0.024077626334
173 0.0234550723605
174 0.0234550723605
175 0.0225273168486
176 0.0225273168486
177 0.0219175629662
178 0.0219175629662
179 0.0208866896418
180 0.0208866896418
181 0.0202539368852
182 0.0202539368852
183 0.0197593785365
184 0.0197593785365
185 0.0190683761838
186 0.0190683761838
187 0.0186403598928
188 0.0186403598928
189 0.01822872248
190 0.01822872248
191 0.0174827104144
192 0.0174827104144
193 0.0170954916687
194 0.0170954916687
195 0.0167250167564
196 0.0167250167564
197 0.0163676012293
198 0.0163676012293
199 0.0160742045663
200 0.0160742045663
201 0.0157896257842
202 0.0157896257842
203 0.0155131990365
204 0.0155131990365
205 0.0150950966816
206 0.0150950966816
207 0.0148731379987
208 0.0148731379987
209 0.014656469077
210 0.014656469077
211 0.0144448172265
212 0.0144448172265
213 0.0141366341962
214 0.0141366341962
215 0.0139598699568
216 0.0139598699568
217 0.0137866204966
218 0.0137866204966
219 0.0136167171848
220 0.0136167171848
221 0.0134495327812
222 0.0134495327812
223 0.0132971769243
224 0.0132971769243
225 0.0131473741508
226 0.0131473741508
227 0.0130000113678
228 0.0130000113678
229 0.012854986068
230 0.012854986068
231 0.0126216423075
232 0.0126216423075
233 0.0124824347642
234 0.0124824347642
235 0.0123452421219
236 0.0123452421219
237 0.0122064566812
238 0.0122064566812
239 0.0120643738937
240 0.0120643738937
241 0.0119244208872
242 0.0119244208872
243 0.0117024240432
244 0.0117024240432
245 0.0115507867369
246 0.0115507867369
247 0.0113019110775
248 0.0113019110775
249 0.0111227236632
250 0.0111227236632
251 0.010744447639
252 0.010744447639
253 0.0103731932925
254 0.0103731932925
255 0.00996210167847
256 0.00996210167847
257 0.00949487809939
258 0.00949487809939
259 0.00916533149243
260 0.00916533149243
261 0.00877921868806
262 0.00877921868806
263 0.00833239577891
264 0.00833239577891
265 0.00781611418607
266 0.00781611418607
267 0.0072613205255
268 0.0072613205255
269 0.00676253073468
270 0.00676253073468
271 0.00633545769377
272 0.00633545769377
273 0.00586799589856
274 0.00586799589856
275 0.00539634102384
276 0.00539634102384
277 0.00495030813581
278 0.00495030813581
279 0.00454738770415
280 0.00454738770415
281 0.00419624235921
282 0.00419624235921
283 0.00390140814231
284 0.00390140814231
285 0.00366561533892
286 0.00366561533892
287 0.00349015374636
288 0.00349015374636
289 0.00337459884567
290 0.00337459884567
291 0.00329700824525
292 0.00329700824525
293 0.00317469506961
294 0.00317469506961
295 0.00310940105597
296 0.00310940105597
297 0.00300245823989
298 0.00300245823989
299 0.00294809493617
300 0.00294809493617
301 0.00287379361273
302 0.00287379361273
303 0.00282816783875
304 0.00282816783875
305 0.00278435000523
306 0.00278435000523
307 0.00271719136298
308 0.00271719136298
309 0.0026804083527
310 0.0026804083527
311 0.00264486368997
312 0.00264486368997
313 0.00259930210592
314 0.00259930210592
315 0.00256857185545
316 0.00256857185545
317 0.00253876429944
318 0.00253876429944
319 0.00250982487505
320 0.00250982487505
321 0.00246531447028
322 0.00246531447028
323 0.00243988548113
324 0.00243988548113
325 0.00241513627989
326 0.00241513627989
327 0.00239103230256
328 0.00239103230256
329 0.00235302135586
330 0.00235302135586
331 0.00233128105162
332 0.00233128105162
333 0.00231008264407
334 0.00231008264407
335 0.00228940216655
336 0.00228940216655
337 0.00225776487814
338 0.00225776487814
339 0.00223868126046
340 0.00223868126046
341 0.0022200652816
342 0.0022200652816
343 0.00220189765929
344 0.00220189765929
345 0.00217464752541
346 0.00217464752541
347 0.00215772764143
348 0.00215772764143
349 0.00214122393927
350 0.00214122393927
351 0.00212511939505
352 0.00212511939505
353 0.00210117680039
354 0.00210117680039
355 0.00208622448745
356 0.00208622448745
357 0.00207163531539
358 0.00207163531539
359 0.00205739443581
360 0.00205739443581
361 0.00203723410181
362 0.00203723410181
363 0.00202409057895
364 0.00202409057895
365 0.00201125028708
366 0.00201125028708
367 0.00199870094114
368 0.00199870094114
369 0.00198334274555
370 0.00198334274555
371 0.00197173030285
372 0.00197173030285
373 0.00196035938128
374 0.00196035938128
375 0.00194922041308
376 0.00194922041308
377 0.00193830429775
378 0.00193830429775
379 0.00191786836341
380 0.00191786836341
381 0.0019077252985
382 0.0019077252985
383 0.00189775494509
384 0.00189775494509
385 0.00188795097209
386 0.00188795097209
387 0.0018716087542
388 0.0018716087542
389 0.00186207718705
390 0.00186207718705
391 0.00185267821919
392 0.00185267821919
393 0.00184340761558
394 0.00184340761558
395 0.00182464179696
396 0.00182464179696
397 0.00181517295224
398 0.00181517295224
399 0.00180409974713
400 0.00180409974713
401 0.00179255683624
402 0.00179255683624
403 0.0017818995293
404 0.0017818995293
405 0.00175816263709
406 0.00175816263709
407 0.00174202347971
408 0.00174202347971
409 0.00172732053607
410 0.00172732053607
411 0.00169620965996
412 0.00169620965996
413 0.0016625487597
414 0.0016625487597
415 0.00162390200832
416 0.00162390200832
417 0.00157811725261
418 0.00157811725261
419 0.00152319914081
420 0.00152319914081
421 0.00145739467799
422 0.00145739467799
423 0.00137934003169
424 0.00137934003169
425 0.00129057192861
426 0.00129057192861
427 0.00119668870784
428 0.00119668870784
429 0.00109480250195
430 0.00109480250195
431 0.000987217013335
432 0.000987217013335
433 0.000875411265663
434 0.000875411265663
435 0.00076250207592
436 0.00076250207592
437 0.00065173468644
438 0.00065173468644
439 0.000546283277782
440 0.000546283277782
441 0.000449047791933
442 0.000449047791933
443 0.000362528818412
444 0.000362528818412
445 0.000288761148162
446 0.000288761148162
447 0.000229241332764
448 0.000229241332764
449 0.000184860687554
450 0.000184860687554
451 0.000155895003608
452 0.000155895003608
453 0.000142064978152
454 0.000142064978152
455 0.000139190707404
456 0.000139190707404
457 0.000136450077936
458 0.000136450077936
459 0.000131938286207
460 0.000131938286207
461 0.000129505923554
462 0.000129505923554
463 0.000127161697752
464 0.000127161697752
465 0.000124898384491
466 0.000124898384491
467 0.000122709797329
468 0.000122709797329
469 0.000120590578758
470 0.000120590578758
471 0.000118536045355
472 0.000118536045355
473 0.000115668755652
474 0.000115668755652
475 0.000113905832864
476 0.000113905832864
477 0.000112184810036
478 0.000112184810036
479 0.000110503950206
480 0.000110503950206
481 0.000108861642547
482 0.000108861642547
483 0.00010725638636
484 0.00010725638636
485 0.000105686778266
486 0.000105686778266
487 0.000104151501731
488 0.000104151501731
489 0.000102649318351
490 0.000102649318351
491 0.00010065408459
492 0.00010065408459
493 9.9355329934e-05
494 9.9355329934e-05
495 9.80806467501e-05
496 9.80806467501e-05
497 9.68293047094e-05
498 9.68293047094e-05
499 9.5600615527e-05
500 9.5600615527e-05
501 9.43939282756e-05
502 9.43939282756e-05
503 9.32086254455e-05
504 9.32086254455e-05
505 9.20441196532e-05
506 9.20441196532e-05
507 9.08998508518e-05
508 9.08998508518e-05
509 8.97752839375e-05
510 8.97752839375e-05
511 8.86699067255e-05
512 8.86699067255e-05
513 8.67103104945e-05
514 8.67103104945e-05
515 8.57435944424e-05
516 8.57435944424e-05
517 8.4792151692e-05
518 8.4792151692e-05
519 8.3855611777e-05
520 8.3855611777e-05
521 8.29336194634e-05
522 8.29336194634e-05
523 8.20258335965e-05
524 8.20258335965e-05
525 8.11319260645e-05
526 8.11319260645e-05
527 8.02515808997e-05
528 8.02515808997e-05
529 7.93844934757e-05
530 7.93844934757e-05
531 7.85303697919e-05
532 7.85303697919e-05
533 7.76889258285e-05
534 7.76889258285e-05
535 7.65218268919e-05
536 7.65218268919e-05
537 7.57694331188e-05
538 7.57694331188e-05
539 7.50281235602e-05
540 7.50281235602e-05
541 7.42976371662e-05
542 7.42976371662e-05
543 7.35777221363e-05
544 7.35777221363e-05
545 7.2868135458e-05
546 7.2868135458e-05
547 7.21686424825e-05
548 7.21686424825e-05
549 7.14790165306e-05
550 7.14790165306e-05
551 7.07990385145e-05
552 7.07990385145e-05
553 7.01284965929e-05
554 7.01284965929e-05
555 6.94671858419e-05
556 6.94671858419e-05
557 6.88149079515e-05
558 6.88149079515e-05
559 6.80205376087e-05
560 6.80205376087e-05
561 6.74333491837e-05
562 6.74333491837e-05
563 6.68540183542e-05
564 6.68540183542e-05
565 6.62823656548e-05
566 6.62823656548e-05
567 6.57182179093e-05
568 6.57182179093e-05
569 6.51614079592e-05
570 6.51614079592e-05
571 6.46117743859e-05
572 6.46117743859e-05
573 6.40691612608e-05
574 6.40691612608e-05
575 6.35334179089e-05
576 6.35334179089e-05
577 6.30043986733e-05
578 6.30043986733e-05
579 6.24819627104e-05
580 6.24819627104e-05
581 6.19659737735e-05
582 6.19659737735e-05
583 6.14563000187e-05
584 6.14563000187e-05
585 6.07518307669e-05
586 6.07518307669e-05
587 6.02870037589e-05
588 6.02870037589e-05
589 5.98275342139e-05
590 5.98275342139e-05
591 5.93733192362e-05
592 5.93733192362e-05
593 5.8924259136e-05
594 5.8924259136e-05
595 5.84802572838e-05
596 5.84802572838e-05
597 5.80412199973e-05
598 5.80412199973e-05
599 5.76070564033e-05
600 5.76070564033e-05
601 5.71776783422e-05
602 5.71776783422e-05
603 5.67530002451e-05
604 5.67530002451e-05
605 5.63329390291e-05
606 5.63329390291e-05
607 5.59174140076e-05
608 5.59174140076e-05
609 5.55063467873e-05
610 5.55063467873e-05
611 5.48460292009e-05
612 5.48460292009e-05
613 5.44583605402e-05
614 5.44583605402e-05
615 5.40747286992e-05
616 5.40747286992e-05
617 5.36950713768e-05
618 5.36950713768e-05
619 5.33193277237e-05
620 5.33193277237e-05
621 5.29474383013e-05
622 5.29474383013e-05
623 5.25793450272e-05
624 5.25793450272e-05
625 5.22149911362e-05
626 5.22149911362e-05
627 5.18543211356e-05
628 5.18543211356e-05
629 5.14972807562e-05
630 5.14972807562e-05
631 5.11438169246e-05
632 5.11438169246e-05
633 5.07938777234e-05
634 5.07938777234e-05
635 5.01631950369e-05
636 5.01631950369e-05
637 4.9822399542e-05
638 4.9822399542e-05
639 4.94851349098e-05
640 4.94851349098e-05
641 4.91513498257e-05
642 4.91513498257e-05
643 4.88209939569e-05
644 4.88209939569e-05
645 4.84940179488e-05
646 4.84940179488e-05
647 4.81703733701e-05
648 4.81703733701e-05
649 4.78500127166e-05
650 4.78500127166e-05
651 4.75328893694e-05
652 4.75328893694e-05
653 4.72189575857e-05
654 4.72189575857e-05
655 4.68297669265e-05
656 4.68297669265e-05
657 4.65173116098e-05
658 4.65173116098e-05
659 4.62082164656e-05
660 4.62082164656e-05
661 4.59024300827e-05
662 4.59024300827e-05
663 4.55999020721e-05
664 4.55999020721e-05
665 4.53005830474e-05
666 4.53005830474e-05
667 4.50044245932e-05
668 4.50044245932e-05
669 4.47113792443e-05
670 4.47113792443e-05
671 4.44214004602e-05
672 4.44214004602e-05
673 4.41344426072e-05
674 4.41344426072e-05
675 4.36301093965e-05
676 4.36301093965e-05
677 4.33463332055e-05
678 4.33463332055e-05
679 4.3065647743e-05
680 4.3065647743e-05
681 4.27880043805e-05
682 4.27880043805e-05
683 4.25133555044e-05
684 4.25133555044e-05
685 4.22416544836e-05
686 4.22416544836e-05
687 4.19728556418e-05
688 4.19728556418e-05
689 4.17069142351e-05
690 4.17069142351e-05
691 4.14437864267e-05
692 4.14437864267e-05
693 4.09309645004e-05
694 4.09309645004e-05
695 4.06730915303e-05
696 4.06730915303e-05
697 4.04179741818e-05
698 4.04179741818e-05
699 4.01655700104e-05
700 4.01655700104e-05
701 3.99158374496e-05
702 3.99158374496e-05
703 3.96687357744e-05
704 3.96687357744e-05
705 3.9424225081e-05
706 3.9424225081e-05
707 3.91822662715e-05
708 3.91822662715e-05
709 3.88119400183e-05
710 3.88119400183e-05
711 3.85750986194e-05
712 3.85750986194e-05
713 3.83406862934e-05
714 3.83406862934e-05
715 3.81086678942e-05
716 3.81086678942e-05
717 3.78790089508e-05
718 3.78790089508e-05
719 3.76516756404e-05
720 3.76516756404e-05
721 3.74266347762e-05
722 3.74266347762e-05
723 3.72038537941e-05
724 3.72038537941e-05
725 3.68875250922e-05
726 3.68875250922e-05
727 3.66694239524e-05
728 3.66694239524e-05
729 3.64534416368e-05
730 3.64534416368e-05
731 3.62395501412e-05
732 3.62395501412e-05
733 3.60277219276e-05
734 3.60277219276e-05
735 3.58179299127e-05
736 3.58179299127e-05
737 3.56101474619e-05
738 3.56101474619e-05
739 3.54043483792e-05
740 3.54043483792e-05
741 3.5066803294e-05
742 3.5066803294e-05
743 3.48648952668e-05
744 3.48648952668e-05
745 3.46648497542e-05
746 3.46648497542e-05
747 3.44666441654e-05
748 3.44666441654e-05
749 3.42702562399e-05
750 3.42702562399e-05
751 3.40756640291e-05
752 3.40756640291e-05
753 3.38828458988e-05
754 3.38828458988e-05
755 3.36410077573e-05
756 3.36410077573e-05
757 3.34497549668e-05
758 3.34497549668e-05
759 3.32602061812e-05
760 3.32602061812e-05
761 3.30723417266e-05
762 3.30723417266e-05
763 3.28861421863e-05
764 3.28861421863e-05
765 3.27015883963e-05
766 3.27015883963e-05
767 3.25186614516e-05
768 3.25186614516e-05
769 3.22702205136e-05
770 3.22702205136e-05
771 3.20874760851e-05
772 3.20874760851e-05
773 3.19063249714e-05
774 3.19063249714e-05
775 3.17267490022e-05
776 3.17267490022e-05
777 3.1548730246e-05
778 3.1548730246e-05
779 3.1372251013e-05
780 3.1372251013e-05
781 3.11965580257e-05
782 3.11965580257e-05
783 3.10184470509e-05
784 3.10184470509e-05
785 3.0841874139e-05
786 3.0841874139e-05
787 3.06668215835e-05
788 3.06668215835e-05
789 3.04932719333e-05
790 3.04932719333e-05
791 3.032120798e-05
792 3.032120798e-05
793 3.01124371465e-05
794 3.01124371465e-05
795 2.99381488622e-05
796 2.99381488622e-05
797 2.97653546362e-05
798 2.97653546362e-05
799 2.95940371426e-05
800 2.95940371426e-05
801 2.94241793126e-05
802 2.94241793126e-05
803 2.92557643347e-05
804 2.92557643347e-05
805 2.89217324791e-05
806 2.89217324791e-05
807 2.87515168234e-05
808 2.87515168234e-05
809 2.85827464657e-05
810 2.85827464657e-05
811 2.84154047643e-05
812 2.84154047643e-05
813 2.82218367236e-05
814 2.82218367236e-05
815 2.80509952146e-05
816 2.80509952146e-05
817 2.78816028567e-05
818 2.78816028567e-05
819 2.77136431288e-05
820 2.77136431288e-05
821 2.75470997533e-05
822 2.75470997533e-05
823 2.72419962082e-05
824 2.72419962082e-05
825 2.70725592086e-05
826 2.70725592086e-05
827 2.69045523291e-05
828 2.69045523291e-05
829 2.67379596721e-05
830 2.67379596721e-05
831 2.64259227647e-05
832 2.64259227647e-05
833 2.62562673807e-05
834 2.62562673807e-05
835 2.6088044276e-05
836 2.6088044276e-05
837 2.58816696999e-05
838 2.58816696999e-05
839 2.57093875149e-05
840 2.57093875149e-05
841 2.55385702097e-05
842 2.55385702097e-05
843 2.53692022154e-05
844 2.53692022154e-05
845 2.50366292383e-05
846 2.50366292383e-05
847 2.48643573393e-05
848 2.48643573393e-05
849 2.46935601256e-05
850 2.46935601256e-05
851 2.43627823631e-05
852 2.43627823631e-05
853 2.41892829127e-05
854 2.41892829127e-05
855 2.39974492127e-05
856 2.39974492127e-05
857 2.38203883072e-05
858 2.38203883072e-05
859 2.36448873876e-05
860 2.36448873876e-05
861 2.33750712333e-05
862 2.33750712333e-05
863 2.31972394902e-05
864 2.31972394902e-05
865 2.29983845932e-05
866 2.29983845932e-05
867 2.28182422957e-05
868 2.28182422957e-05
869 2.26397408518e-05
870 2.26397408518e-05
871 2.23042011847e-05
872 2.23042011847e-05
873 2.21254520536e-05
874 2.21254520536e-05
875 2.18168258055e-05
876 2.18168258055e-05
877 2.1638466742e-05
878 2.1638466742e-05
879 2.13436746606e-05
880 2.13436746606e-05
881 2.11665388594e-05
882 2.11665388594e-05
883 2.08767753351e-05
884 2.08767753351e-05
885 2.07018306728e-05
886 2.07018306728e-05
887 2.0412883754e-05
888 2.0412883754e-05
889 2.02411654513e-05
890 2.02411654513e-05
891 1.99534558991e-05
892 1.99534558991e-05
893 1.97859968978e-05
894 1.97859968978e-05
895 1.95043407389e-05
896 1.95043407389e-05
897 1.93421041459e-05
898 1.93421041459e-05
899 1.90752200986e-05
900 1.90752200986e-05
901 1.89190377977e-05
902 1.89190377977e-05
903 1.86788359366e-05
904 1.86788359366e-05
905 1.8529356888e-05
906 1.8529356888e-05
907 1.83300569256e-05
908 1.83300569256e-05
909 1.81877078971e-05
910 1.81877078971e-05
911 1.80448438281e-05
912 1.80448438281e-05
913 1.79098043995e-05
914 1.79098043995e-05
915 1.77760233937e-05
916 1.77760233937e-05
917 1.75827103837e-05
918 1.75827103837e-05
919 1.74572412517e-05
920 1.74572412517e-05
921 1.73329134938e-05
922 1.73329134938e-05
923 1.71266306657e-05
924 1.71266306657e-05
925 1.70110787723e-05
926 1.70110787723e-05
927 1.68965466436e-05
928 1.68965466436e-05
929 1.6715245585e-05
930 1.6715245585e-05
931 1.66094188829e-05
932 1.66094188829e-05
933 1.65044928915e-05
934 1.65044928915e-05
935 1.63834546214e-05
936 1.63834546214e-05
937 1.62866736817e-05
938 1.62866736817e-05
939 1.61906831968e-05
940 1.61906831968e-05
941 1.60954751989e-05
942 1.60954751989e-05
943 1.59805521713e-05
944 1.59805521713e-05
945 1.58931331926e-05
946 1.58931331926e-05
947 1.58063943756e-05
948 1.58063943756e-05
949 1.57203290598e-05
950 1.57203290598e-05
951 1.56349306586e-05
952 1.56349306586e-05
953 1.54928637857e-05
954 1.54928637857e-05
955 1.5414883948e-05
956 1.5414883948e-05
957 1.53374777669e-05
958 1.53374777669e-05
959 1.52606397821e-05
960 1.52606397821e-05
961 1.51843645915e-05
962 1.51843645915e-05
963 1.50655169087e-05
964 1.50655169087e-05
965 1.4995696489e-05
966 1.4995696489e-05
967 1.49263605342e-05
968 1.49263605342e-05
969 1.48575045227e-05
970 1.48575045227e-05
971 1.47891239788e-05
972 1.47891239788e-05
973 1.47212144812e-05
974 1.47212144812e-05
975 1.46022486147e-05
976 1.46022486147e-05
977 1.45397891798e-05
978 1.45397891798e-05
979 1.44777373237e-05
980 1.44777373237e-05
981 1.44160892805e-05
982 1.44160892805e-05
983 1.43548413298e-05
984 1.43548413298e-05
985 1.42939897874e-05
986 1.42939897874e-05
987 1.42088536021e-05
988 1.42088536021e-05
989 1.41521027439e-05
990 1.41521027439e-05
991 1.4095701756e-05
992 1.4095701756e-05
993 1.4039647402e-05
994 1.4039647402e-05
995 1.39839364772e-05
996 1.39839364772e-05
997 1.39285658216e-05
998 1.39285658216e-05
999 1.38735323088e-05
1000 1.38735323088e-05
1001 1.37871174362e-05
1002 1.37871174362e-05
1003 1.37349803495e-05
1004 1.37349803495e-05
1005 1.36831480564e-05
1006 1.36831480564e-05
1007 1.36316177226e-05
1008 1.36316177226e-05
1009 1.35803865478e-05
1010 1.35803865478e-05
1011 1.35294517651e-05
1012 1.35294517651e-05
1013 1.34788106436e-05
1014 1.34788106436e-05
1015 1.33974218262e-05
1016 1.33974218262e-05
1017 1.33484396025e-05
1018 1.33484396025e-05
1019 1.32997319842e-05
1020 1.32997319842e-05
1021 1.32512964077e-05
1022 1.32512964077e-05
1023 1.32031303544e-05
1024 1.32031303544e-05
1025 1.31552313301e-05
1026 1.31552313301e-05
1027 1.31075968728e-05
1028 1.31075968728e-05
1029 1.3021769961e-05
1030 1.3021769961e-05
1031 1.29746769169e-05
1032 1.29746769169e-05
1033 1.29278408618e-05
1034 1.29278408618e-05
1035 1.28812594289e-05
1036 1.28812594289e-05
1037 1.28349302804e-05
1038 1.28349302804e-05
1039 1.27888511061e-05
1040 1.27888511061e-05
1041 1.27232435236e-05
1042 1.27232435236e-05
1043 1.26765734851e-05
1044 1.26765734851e-05
1045 1.26301572569e-05
1046 1.26301572569e-05
1047 1.25839925413e-05
1048 1.25839925413e-05
1049 1.25380770672e-05
1050 1.25380770672e-05
1051 1.24924086009e-05
1052 1.24924086009e-05
1053 1.24153417786e-05
1054 1.24153417786e-05
1055 1.23682815234e-05
1056 1.23682815234e-05
1057 1.2321480602e-05
1058 1.2321480602e-05
1059 1.22749367337e-05
1060 1.22749367337e-05
1061 1.22286476589e-05
1062 1.22286476589e-05
1063 1.21527617667e-05
1064 1.21527617667e-05
1065 1.210437956e-05
1066 1.210437956e-05
1067 1.20562722632e-05
1068 1.20562722632e-05
1069 1.20084375128e-05
1070 1.20084375128e-05
1071 1.19488394947e-05
1072 1.19488394947e-05
1073 1.18982848463e-05
1074 1.18982848463e-05
1075 1.18480300291e-05
1076 1.18480300291e-05
1077 1.17980725047e-05
1078 1.17980725047e-05
1079 1.1721066917e-05
1080 1.1721066917e-05
1081 1.16681275593e-05
1082 1.16681275593e-05
1083 1.16155167724e-05
1084 1.16155167724e-05
1085 1.15453748029e-05
1086 1.15453748029e-05
1087 1.14895035752e-05
1088 1.14895035752e-05
1089 1.14339961454e-05
1090 1.14339961454e-05
1091 1.13438992884e-05
1092 1.13438992884e-05
1093 1.12851562006e-05
1094 1.12851562006e-05
1095 1.12134144237e-05
1096 1.12134144237e-05
1097 1.11512896508e-05
1098 1.11512896508e-05
1099 1.10793763133e-05
1100 1.10793763133e-05
1101 1.10139397629e-05
1102 1.10139397629e-05
1103 1.09243934139e-05
1104 1.09243934139e-05
1105 1.08559226311e-05
1106 1.08559226311e-05
1107 1.07331297015e-05
1108 1.07331297015e-05
1109 1.06386520526e-05
1110 1.06386520526e-05
1111 1.05644255628e-05
1112 1.05644255628e-05
1113 1.04872286686e-05
1114 1.04872286686e-05
1115 1.03451219013e-05
1116 1.03451219013e-05
1117 1.02078206288e-05
1118 1.02078206288e-05
1119 1.00703373338e-05
1120 1.00703373338e-05
1121 9.92849948478e-06
1122 9.92849948478e-06
1123 9.77904854516e-06
1124 9.77904854516e-06
1125 9.61971631241e-06
1126 9.61971631241e-06
1127 9.44927684454e-06
1128 9.44927684454e-06
1129 9.26757277142e-06
1130 9.26757277142e-06
1131 9.0755153348e-06
1132 9.0755153348e-06
1133 8.87505809732e-06
1134 8.87505809732e-06
1135 8.66914485975e-06
1136 8.66914485975e-06
1137 8.46163290102e-06
1138 8.46163290102e-06
1139 8.25719321362e-06
1140 8.25719321362e-06
1141 8.06118994046e-06
1142 8.06118994046e-06
1143 7.8795417231e-06
1144 7.8795417231e-06
1145 7.71856802384e-06
1146 7.71856802384e-06
1147 7.58482393071e-06
1148 7.58482393071e-06
1149 7.48492713676e-06
1150 7.48492713676e-06
1151 7.42538105669e-06
1152 7.42538105669e-06
1153 7.3768280684e-06
1154 7.3768280684e-06
1155 7.32165134032e-06
1156 7.32165134032e-06
1157 7.27769131892e-06
1158 7.27769131892e-06
1159 7.23411134551e-06
1160 7.23411134551e-06
1161 7.16152309632e-06
1162 7.16152309632e-06
1163 7.1227401266e-06
1164 7.1227401266e-06
1165 7.08427232166e-06
1166 7.08427232166e-06
1167 7.0190888728e-06
1168 7.0190888728e-06
1169 6.98528371856e-06
1170 6.98528371856e-06
1171 6.9517301835e-06
1172 6.9517301835e-06
1173 6.91640268791e-06
1174 6.91640268791e-06
1175 6.88706625951e-06
1176 6.88706625951e-06
1177 6.85792303035e-06
1178 6.85792303035e-06
1179 6.8289711086e-06
1180 6.8289711086e-06
1181 6.80020861843e-06
1182 6.80020861843e-06
1183 6.76638709507e-06
1184 6.76638709507e-06
1185 6.74134674306e-06
1186 6.74134674306e-06
1187 6.71644415373e-06
1188 6.71644415373e-06
1189 6.69167811207e-06
1190 6.69167811207e-06
1191 6.66704741725e-06
1192 6.66704741725e-06
1193 6.64255087734e-06
1194 6.64255087734e-06
1195 6.61666547686e-06
1196 6.61666547686e-06
1197 6.59509256096e-06
1198 6.59509256096e-06
1199 6.57361315959e-06
1200 6.57361315959e-06
1201 6.55222660129e-06
1202 6.55222660129e-06
1203 6.53093222525e-06
1204 6.53093222525e-06
1205 6.50972937333e-06
1206 6.50972937333e-06
1207 6.48861739805e-06
1208 6.48861739805e-06
1209 6.46759565548e-06
1210 6.46759565548e-06
1211 6.43345799656e-06
1212 6.43345799656e-06
1213 6.41437587134e-06
1214 6.41437587134e-06
1215 6.39535767366e-06
1216 6.39535767366e-06
1217 6.37640309442e-06
1218 6.37640309442e-06
1219 6.35751182809e-06
1220 6.35751182809e-06
1221 6.33868357269e-06
1222 6.33868357269e-06
1223 6.31991803068e-06
1224 6.31991803068e-06
1225 6.30121490097e-06
1226 6.30121490097e-06
1227 6.26890870059e-06
1228 6.26890870059e-06
1229 6.25104557539e-06
1230 6.25104557539e-06
1231 6.23323425941e-06
1232 6.23323425941e-06
1233 6.21547459456e-06
1234 6.21547459456e-06
1235 6.19776641564e-06
1236 6.19776641564e-06
1237 6.18010956188e-06
1238 6.18010956188e-06
1239 6.16250387431e-06
1240 6.16250387431e-06
1241 6.14195848403e-06
1242 6.14195848403e-06
1243 6.12417378765e-06
1244 6.12417378765e-06
1245 6.10644376842e-06
1246 6.10644376842e-06
1247 6.08876822028e-06
1248 6.08876822028e-06
1249 6.07114694251e-06
1250 6.07114694251e-06
1251 6.05357973349e-06
1252 6.05357973349e-06
1253 6.03606639338e-06
1254 6.03606639338e-06
1255 6.00804416528e-06
1256 6.00804416528e-06
1257 5.98961757525e-06
1258 5.98961757525e-06
1259 5.97125884649e-06
1260 5.97125884649e-06
1261 5.95296760064e-06
1262 5.95296760064e-06
1263 5.93474347177e-06
1264 5.93474347177e-06
1265 5.91432972019e-06
1266 5.91432972019e-06
1267 5.89463370648e-06
1268 5.89463370648e-06
1269 5.87502611094e-06
1270 5.87502611094e-06
1271 5.8555062985e-06
1272 5.8555062985e-06
1273 5.83607365012e-06
1274 5.83607365012e-06
1275 5.80089285851e-06
1276 5.80089285851e-06
1277 5.77974535432e-06
1278 5.77974535432e-06
1279 5.75870971353e-06
1280 5.75870971353e-06
1281 5.73408128712e-06
1282 5.73408128712e-06
1283 5.71109461678e-06
1284 5.71109461678e-06
1285 5.68824694192e-06
1286 5.68824694192e-06
1287 5.65908830197e-06
1288 5.65908830197e-06
1289 5.63425736733e-06
1290 5.63425736733e-06
1291 5.60959254337e-06
1292 5.60959254337e-06
1293 5.56172122401e-06
1294 5.56172122401e-06
1295 5.53523114188e-06
1296 5.53523114188e-06
1297 5.48518703702e-06
1298 5.48518703702e-06
1299 5.4554084139e-06
1300 5.4554084139e-06
1301 5.4251898618e-06
1302 5.4251898618e-06
1303 5.37796346833e-06
1304 5.37796346833e-06
1305 5.34018072962e-06
1306 5.34018072962e-06
1307 5.30679235755e-06
1308 5.30679235755e-06
1309 5.23920437967e-06
1310 5.23920437967e-06
1311 5.17290534496e-06
1312 5.17290534496e-06
1313 5.10527718944e-06
1314 5.10527718944e-06
1315 5.03412690023e-06
1316 5.03412690023e-06
1317 4.95772451359e-06
1318 4.95772451359e-06
1319 4.87482811629e-06
1320 4.87482811629e-06
1321 4.7846958271e-06
1322 4.7846958271e-06
1323 4.6870849868e-06
1324 4.6870849868e-06
1325 4.58223912858e-06
1326 4.58223912858e-06
1327 4.47086351052e-06
1328 4.47086351052e-06
1329 4.35409029098e-06
1330 4.35409029098e-06
1331 4.23343451583e-06
1332 4.23343451583e-06
1333 4.11074239004e-06
1334 4.11074239004e-06
1335 3.9881332965e-06
1336 3.9881332965e-06
1337 3.86793718121e-06
1338 3.86793718121e-06
1339 3.75262894003e-06
1340 3.75262894003e-06
1341 3.64476143933e-06
1342 3.64476143933e-06
1343 3.54689875692e-06
1344 3.54689875692e-06
1345 3.46155118258e-06
1346 3.46155118258e-06
1347 3.39111335101e-06
1348 3.39111335101e-06
1349 3.33780682293e-06
1350 3.33780682293e-06
1351 3.30362818346e-06
1352 3.30362818346e-06
1353 3.28334049904e-06
1354 3.28334049904e-06
1355 3.25162874937e-06
1356 3.25162874937e-06
1357 3.2327006334e-06
1358 3.2327006334e-06
1359 3.20747124327e-06
1360 3.20747124327e-06
1361 3.18982286007e-06
1362 3.18982286007e-06
1363 3.17228680036e-06
1364 3.17228680036e-06
1365 3.14139412882e-06
1366 3.14139412882e-06
1367 3.12511264156e-06
1368 3.12511264156e-06
1369 3.10884285781e-06
1370 3.10884285781e-06
1371 3.09365537188e-06
1372 3.09365537188e-06
1373 3.07855729709e-06
1374 3.07855729709e-06
1375 3.06354801349e-06
1376 3.06354801349e-06
1377 3.03738422591e-06
1378 3.03738422591e-06
1379 3.02343215974e-06
1380 3.02343215974e-06
1381 3.00955914589e-06
1382 3.00955914589e-06
1383 2.99227555178e-06
1384 2.99227555178e-06
1385 2.97930689719e-06
1386 2.97930689719e-06
1387 2.96640932351e-06
1388 2.96640932351e-06
1389 2.95358232805e-06
1390 2.95358232805e-06
1391 2.93667547524e-06
1392 2.93667547524e-06
1393 2.92463681184e-06
1394 2.92463681184e-06
1395 2.91266213992e-06
1396 2.91266213992e-06
1397 2.90075099407e-06
1398 2.90075099407e-06
1399 2.88802370374e-06
1400 2.88802370374e-06
1401 2.87675986588e-06
1402 2.87675986588e-06
1403 2.86555437867e-06
1404 2.86555437867e-06
1405 2.85440681225e-06
1406 2.85440681225e-06
1407 2.84331674383e-06
1408 2.84331674383e-06
1409 2.82702945675e-06
1410 2.82702945675e-06
1411 2.81648229716e-06
1412 2.81648229716e-06
1413 2.80598845759e-06
1414 2.80598845759e-06
1415 2.79554753568e-06
1416 2.79554753568e-06
1417 2.78515913532e-06
1418 2.78515913532e-06
1419 2.76802256671e-06
1420 2.76802256671e-06
1421 2.75805897587e-06
1422 2.75805897587e-06
1423 2.74814471801e-06
1424 2.74814471801e-06
1425 2.73827941921e-06
1426 2.73827941921e-06
1427 2.72846271177e-06
1428 2.72846271177e-06
1429 2.71195478607e-06
1430 2.71195478607e-06
1431 2.70244017031e-06
1432 2.70244017031e-06
1433 2.69297191213e-06
1434 2.69297191213e-06
1435 2.68354966071e-06
1436 2.68354966071e-06
1437 2.67417306521e-06
1438 2.67417306521e-06
1439 2.65858322912e-06
1440 2.65858322912e-06
1441 2.64938984795e-06
1442 2.64938984795e-06
1443 2.64024079399e-06
1444 2.64024079399e-06
1445 2.6311357324e-06
1446 2.6311357324e-06
1447 2.62207432833e-06
1448 2.62207432833e-06
1449 2.60662520191e-06
1450 2.60662520191e-06
1451 2.59763953903e-06
1452 2.59763953903e-06
1453 2.58869702563e-06
1454 2.58869702563e-06
1455 2.57979733842e-06
1456 2.57979733842e-06
1457 2.57094015943e-06
1458 2.57094015943e-06
1459 2.55397440085e-06
1460 2.55397440085e-06
1461 2.54510332542e-06
1462 2.54510332542e-06
1463 2.53627495361e-06
1464 2.53627495361e-06
1465 2.52748897367e-06
1466 2.52748897367e-06
1467 2.51557566688e-06
1468 2.51557566688e-06
1469 2.50666554535e-06
1470 2.50666554535e-06
1471 2.49779889128e-06
1472 2.49779889128e-06
1473 2.48897539201e-06
1474 2.48897539201e-06
1475 2.47918422414e-06
1476 2.47918422414e-06
1477 2.47015332455e-06
1478 2.47015332455e-06
1479 2.46116734726e-06
1480 2.46116734726e-06
1481 2.45222597339e-06
1482 2.45222597339e-06
1483 2.44121800907e-06
1484 2.44121800907e-06
1485 2.43201644246e-06
1486 2.43201644246e-06
1487 2.42286173169e-06
1488 2.42286173169e-06
1489 2.41375354459e-06
1490 2.41375354459e-06
1491 2.39804534807e-06
1492 2.39804534807e-06
1493 2.38865626212e-06
1494 2.38865626212e-06
1495 2.37931620095e-06
1496 2.37931620095e-06
1497 2.36526792907e-06
1498 2.36526792907e-06
1499 2.35560492801e-06
1500 2.35560492801e-06
1501 2.34599384452e-06
1502 2.34599384452e-06
1503 2.33062435573e-06
1504 2.33062435573e-06
1505 2.32067597938e-06
1506 2.32067597938e-06
1507 2.31078258839e-06
1508 2.31078258839e-06
1509 2.29119509143e-06
1510 2.29119509143e-06
1511 2.280977351e-06
1512 2.280977351e-06
1513 2.26515902746e-06
1514 2.26515902746e-06
1515 2.25459248249e-06
1516 2.25459248249e-06
1517 2.24044368391e-06
1518 2.24044368391e-06
1519 2.22952361728e-06
1520 2.22952361728e-06
1521 2.21499716702e-06
1522 2.21499716702e-06
1523 2.2037381413e-06
1524 2.2037381413e-06
1525 2.18691381715e-06
1526 2.18691381715e-06
1527 2.1753485937e-06
1528 2.1753485937e-06
1529 2.15450140306e-06
1530 2.15450140306e-06
1531 2.1403686663e-06
1532 2.1403686663e-06
1533 2.12819743872e-06
1534 2.12819743872e-06
1535 2.10722831717e-06
1536 2.10722831717e-06
1537 2.09091508196e-06
1538 2.09091508196e-06
1539 2.07827127063e-06
1540 2.07827127063e-06
1541 2.05292608246e-06
1542 2.05292608246e-06
1543 2.03070719351e-06
1544 2.03070719351e-06
1545 2.0110845238e-06
1546 2.0110845238e-06
1547 1.99357848363e-06
1548 1.99357848363e-06
1549 1.97776827271e-06
1550 1.97776827271e-06
1551 1.96329884439e-06
1552 1.96329884439e-06
1553 1.94988647273e-06
1554 1.94988647273e-06
1555 1.93653623981e-06
1556 1.93653623981e-06
1557 1.91078926459e-06
1558 1.91078926459e-06
1559 1.88608800578e-06
1560 1.88608800578e-06
1561 1.86256231771e-06
1562 1.86256231771e-06
1563 1.84041012119e-06
1564 1.84041012119e-06
1565 1.81989273251e-06
1566 1.81989273251e-06
1567 1.80132892957e-06
1568 1.80132892957e-06
1569 1.78508786419e-06
1570 1.78508786419e-06
1571 1.77158095926e-06
1572 1.77158095926e-06
1573 1.76005870944e-06
1574 1.76005870944e-06
1575 1.73882353138e-06
1576 1.73882353138e-06
1577 1.72179840874e-06
1578 1.72179840874e-06
1579 1.70959781265e-06
1580 1.70959781265e-06
1581 1.69936931815e-06
1582 1.69936931815e-06
1583 1.68307666559e-06
1584 1.68307666559e-06
1585 1.67337232515e-06
1586 1.67337232515e-06
1587 1.6641202194e-06
1588 1.6641202194e-06
1589 1.65312551914e-06
1590 1.65312551914e-06
1591 1.64440811634e-06
1592 1.64440811634e-06
1593 1.63382557439e-06
1594 1.63382557439e-06
1595 1.62565021533e-06
1596 1.62565021533e-06
1597 1.61716799862e-06
1598 1.61716799862e-06
1599 1.6095247668e-06
1600 1.6095247668e-06
1601 1.60192850185e-06
1602 1.60192850185e-06
1603 1.59032767844e-06
1604 1.59032767844e-06
1605 1.58327529132e-06
1606 1.58327529132e-06
1607 1.57626436259e-06
1608 1.57626436259e-06
1609 1.56424084441e-06
1610 1.56424084441e-06
1611 1.55775826105e-06
1612 1.55775826105e-06
1613 1.55131176971e-06
1614 1.55131176971e-06
1615 1.54134500185e-06
1616 1.54134500185e-06
1617 1.53538593217e-06
1618 1.53538593217e-06
1619 1.52945793985e-06
1620 1.52945793985e-06
1621 1.5235608064e-06
1622 1.5235608064e-06
1623 1.51253801928e-06
1624 1.51253801928e-06
1625 1.50708854818e-06
1626 1.50708854818e-06
1627 1.50166531565e-06
1628 1.50166531565e-06
1629 1.49626813961e-06
1630 1.49626813961e-06
1631 1.48679954215e-06
1632 1.48679954215e-06
1633 1.48178314596e-06
1634 1.48178314596e-06
1635 1.47678882101e-06
1636 1.47678882101e-06
1637 1.4718164234e-06
1638 1.4718164234e-06
1639 1.46581571592e-06
1640 1.46581571592e-06
1641 1.46113661437e-06
1642 1.46113661437e-06
1643 1.45647627381e-06
1644 1.45647627381e-06
1645 1.45183458589e-06
1646 1.45183458589e-06
1647 1.4472114378e-06
1648 1.4472114378e-06
1649 1.44147669179e-06
1650 1.44147669179e-06
1651 1.437061103e-06
1652 1.437061103e-06
1653 1.43266176433e-06
1654 1.43266176433e-06
1655 1.42827858252e-06
1656 1.42827858252e-06
1657 1.42391146873e-06
1658 1.42391146873e-06
1659 1.41908693063e-06
1660 1.41908693063e-06
1661 1.41483356408e-06
1662 1.41483356408e-06
1663 1.41059493597e-06
1664 1.41059493597e-06
1665 1.40637097079e-06
1666 1.40637097079e-06
1667 1.40216159483e-06
1668 1.40216159483e-06
1669 1.39793522003e-06
1670 1.39793522003e-06
1671 1.39374758223e-06
1672 1.39374758223e-06
1673 1.38957416507e-06
1674 1.38957416507e-06
1675 1.38541490369e-06
1676 1.38541490369e-06
1677 1.38126972793e-06
1678 1.38126972793e-06
1679 1.376480955e-06
1680 1.376480955e-06
1681 1.37227641783e-06
1682 1.37227641783e-06
1683 1.36808648499e-06
1684 1.36808648499e-06
1685 1.36391109073e-06
1686 1.36391109073e-06
1687 1.35975016313e-06
1688 1.35975016313e-06
1689 1.35257860823e-06
1690 1.35257860823e-06
1691 1.3482957284e-06
1692 1.3482957284e-06
1693 1.34402857199e-06
1694 1.34402857199e-06
1695 1.33977706263e-06
1696 1.33977706263e-06
1697 1.33246250211e-06
1698 1.33246250211e-06
1699 1.3280320541e-06
1700 1.3280320541e-06
1701 1.32361914407e-06
1702 1.32361914407e-06
1703 1.31864713904e-06
1704 1.31864713904e-06
1705 1.31400089209e-06
1706 1.31400089209e-06
1707 1.30937463272e-06
1708 1.30937463272e-06
1709 1.3047153562e-06
1710 1.3047153562e-06
1711 1.29982250385e-06
1712 1.29982250385e-06
1713 1.29495245016e-06
1714 1.29495245016e-06
1715 1.28849528291e-06
1716 1.28849528291e-06
1717 1.28334764504e-06
1718 1.28334764504e-06
1719 1.27822579987e-06
1720 1.27822579987e-06
1721 1.26791576704e-06
1722 1.26791576704e-06
1723 1.26252751009e-06
1724 1.26252751009e-06
1725 1.25223463066e-06
1726 1.25223463066e-06
1727 1.24657864031e-06
1728 1.24657864031e-06
1729 1.23495284843e-06
1730 1.23495284843e-06
1731 1.22703936078e-06
1732 1.22703936078e-06
1733 1.22082672505e-06
1734 1.22082672505e-06
1735 1.20927026703e-06
1736 1.20927026703e-06
1737 1.19975620638e-06
1738 1.19975620638e-06
1739 1.19164902657e-06
1740 1.19164902657e-06
1741 1.18434191876e-06
1742 1.18434191876e-06
1743 1.17713702252e-06
1744 1.17713702252e-06
1745 1.16260734462e-06
1746 1.16260734462e-06
1747 1.14775962867e-06
1748 1.14775962867e-06
1749 1.13225591569e-06
1750 1.13225591569e-06
1751 1.11582729101e-06
1752 1.11582729101e-06
1753 1.09827901085e-06
1754 1.09827901085e-06
1755 1.07949403816e-06
1756 1.07949403816e-06
1757 1.05943493534e-06
1758 1.05943493534e-06
1759 1.03814411823e-06
1760 1.03814411823e-06
1761 1.01574246614e-06
1762 1.01574246614e-06
1763 9.924263491e-07
1764 9.924263491e-07
1765 9.68463121254e-07
1766 9.68463121254e-07
1767 9.44185203799e-07
1768 9.44185203799e-07
1769 9.19982868552e-07
1770 9.19982868552e-07
1771 8.9629586153e-07
1772 8.9629586153e-07
1773 8.73604045992e-07
1774 8.73604045992e-07
1775 8.52417235464e-07
1776 8.52417235464e-07
1777 8.33264411249e-07
1778 8.33264411249e-07
1779 8.16682528715e-07
1780 8.16682528715e-07
1781 8.03205122857e-07
1782 8.03205122857e-07
1783 7.93350921846e-07
1784 7.93350921846e-07
1785 7.87612660424e-07
1786 7.87612660424e-07
1787 7.83378516722e-07
1788 7.83378516722e-07
1789 7.78424199765e-07
1790 7.78424199765e-07
1791 7.74508954748e-07
1792 7.74508954748e-07
1793 7.7061792858e-07
1794 7.7061792858e-07
1795 7.64056741431e-07
1796 7.64056741431e-07
1797 7.6049167852e-07
1798 7.6049167852e-07
1799 7.56947380331e-07
1800 7.56947380331e-07
1801 7.50460172227e-07
1802 7.50460172227e-07
1803 7.47231133857e-07
1804 7.47231133857e-07
1805 7.44019553522e-07
1806 7.44019553522e-07
1807 7.39143481532e-07
1808 7.39143481532e-07
1809 7.36220320263e-07
1810 7.36220320263e-07
1811 7.33311604328e-07
1812 7.33311604328e-07
1813 7.30417241357e-07
1814 7.30417241357e-07
1815 7.25947832514e-07
1816 7.25947832514e-07
1817 7.2331138945e-07
1818 7.2331138945e-07
1819 7.20686649025e-07
1820 7.20686649025e-07
1821 7.18073544625e-07
1822 7.18073544625e-07
1823 7.15472010526e-07
1824 7.15472010526e-07
1825 7.10655363001e-07
1826 7.10655363001e-07
1827 7.08273882211e-07
1828 7.08273882211e-07
1829 7.05901779696e-07
1830 7.05901779696e-07
1831 7.03539011049e-07
1832 7.03539011049e-07
1833 7.01185527419e-07
1834 7.01185527419e-07
1835 6.9751478815e-07
1836 6.9751478815e-07
1837 6.95329327449e-07
1838 6.95329327449e-07
1839 6.93151533504e-07
1840 6.93151533504e-07
1841 6.90981370788e-07
1842 6.90981370788e-07
1843 6.88818807326e-07
1844 6.88818807326e-07
1845 6.86663811145e-07
1846 6.86663811145e-07
1847 6.83035341176e-07
1848 6.83035341176e-07
1849 6.80994505231e-07
1850 6.80994505231e-07
1851 6.78960221379e-07
1852 6.78960221379e-07
1853 6.76932463861e-07
1854 6.76932463861e-07
1855 6.74911211362e-07
1856 6.74911211362e-07
1857 6.72896439013e-07
1858 6.72896439013e-07
1859 6.69748570381e-07
1860 6.69748570381e-07
1861 6.67791959508e-07
1862 6.67791959508e-07
1863 6.65841416669e-07
1864 6.65841416669e-07
1865 6.63896918773e-07
1866 6.63896918773e-07
1867 6.61958443615e-07
1868 6.61958443615e-07
1869 6.60025970767e-07
1870 6.60025970767e-07
1871 6.57136590476e-07
1872 6.57136590476e-07
1873 6.55211013445e-07
1874 6.55211013445e-07
1875 6.53291563957e-07
1876 6.53291563957e-07
1877 6.51378218031e-07
1878 6.51378218031e-07
1879 6.49470949909e-07
1880 6.49470949909e-07
1881 6.475697365e-07
1882 6.475697365e-07
1883 6.44185464971e-07
1884 6.44185464971e-07
1885 6.42250052252e-07
1886 6.42250052252e-07
1887 6.40321250245e-07
1888 6.40321250245e-07
1889 6.38399024311e-07
1890 6.38399024311e-07
1891 6.36483350469e-07
1892 6.36483350469e-07
1893 6.33493483448e-07
1894 6.33493483448e-07
1895 6.31508508597e-07
1896 6.31508508597e-07
1897 6.29530971352e-07
1898 6.29530971352e-07
1899 6.27560830857e-07
1900 6.27560830857e-07
1901 6.25598052473e-07
1902 6.25598052473e-07
1903 6.21771036435e-07
1904 6.21771036435e-07
1905 6.19717927641e-07
1906 6.19717927641e-07
1907 6.176732672e-07
1908 6.176732672e-07
1909 6.15637003598e-07
1910 6.15637003598e-07
1911 6.11845928589e-07
1912 6.11845928589e-07
1913 6.09702810905e-07
1914 6.09702810905e-07
1915 6.07569306865e-07
1916 6.07569306865e-07
1917 6.04948449556e-07
1918 6.04948449556e-07
1919 6.0269247637e-07
1920 6.0269247637e-07
1921 6.00447435772e-07
1922 6.00447435772e-07
1923 5.98012476871e-07
1924 5.98012476871e-07
1925 5.95639360057e-07
1926 5.95639360057e-07
1927 5.93278503658e-07
1928 5.93278503658e-07
1929 5.90064856532e-07
1930 5.90064856532e-07
1931 5.87579934042e-07
1932 5.87579934042e-07
1933 5.85108539397e-07
1934 5.85108539397e-07
1935 5.80226410918e-07
1936 5.80226410918e-07
1937 5.77643747057e-07
1938 5.77643747057e-07
1939 5.73047501895e-07
1940 5.73047501895e-07
1941 5.70357665985e-07
1942 5.70357665985e-07
1943 5.6549774996e-07
1944 5.6549774996e-07
1945 5.62709996821e-07
1946 5.62709996821e-07
1947 5.57089859576e-07
1948 5.57089859576e-07
1949 5.5327850923e-07
1950 5.5327850923e-07
1951 5.50303295377e-07
1952 5.50303295377e-07
1953 5.44937798885e-07
1954 5.44937798885e-07
1955 5.40817556072e-07
1956 5.40817556072e-07
1957 5.37696800862e-07
1958 5.37696800862e-07
1959 5.31410124793e-07
1960 5.31410124793e-07
1961 5.25955299757e-07
1962 5.25955299757e-07
1963 5.21194188252e-07
1964 5.21194188252e-07
1965 5.17004722589e-07
1966 5.17004722589e-07
1967 5.13282409464e-07
1968 5.13282409464e-07
1969 5.09941481042e-07
1970 5.09941481042e-07
1971 5.06614715512e-07
1972 5.06614715512e-07
1973 5.0028391918e-07
1974 5.0028391918e-07
1975 4.94287863084e-07
1976 4.94287863084e-07
1977 4.8864265878e-07
1978 4.8864265878e-07
1979 4.833818954e-07
1980 4.833818954e-07
1981 4.78555479688e-07
1982 4.78555479688e-07
1983 4.74228180281e-07
1984 4.74228180281e-07
1985 4.70477943715e-07
1986 4.70477943715e-07
1987 4.67394009718e-07
1988 4.67394009718e-07
1989 4.64433602687e-07
1990 4.64433602687e-07
1991 4.59289655197e-07
1992 4.59289655197e-07
1993 4.55143829292e-07
1994 4.55143829292e-07
1995 4.52138136708e-07
1996 4.52138136708e-07
1997 4.49469483854e-07
1998 4.49469483854e-07
1999 4.45239276559e-07
2000 4.45239276559e-07
2001 4.42564866532e-07
2002 4.42564866532e-07
2003 4.40123152146e-07
2004 4.40123152146e-07
2005 4.36892026556e-07
2006 4.36892026556e-07
2007 4.3457735277e-07
2008 4.3457735277e-07
2009 4.31206010454e-07
2010 4.31206010454e-07
2011 4.29022302129e-07
2012 4.29022302129e-07
2013 4.25933518677e-07
2014 4.25933518677e-07
2015 4.23880896605e-07
2016 4.23880896605e-07
2017 4.21488529412e-07
2018 4.21488529412e-07
2019 4.19563380483e-07
2020 4.19563380483e-07
2021 4.17648824858e-07
2022 4.17648824858e-07
2023 4.14612181032e-07
2024 4.14612181032e-07
2025 4.12826696383e-07
2026 4.12826696383e-07
2027 4.11050651294e-07
2028 4.11050651294e-07
2029 4.08013606013e-07
2030 4.08013606013e-07
2031 4.06362477889e-07
2032 4.06362477889e-07
2033 4.04719664893e-07
2034 4.04719664893e-07
2035 4.02275443179e-07
2036 4.02275443179e-07
2037 4.00748024987e-07
2038 4.00748024987e-07
2039 3.99227875647e-07
2040 3.99227875647e-07
2041 3.97714948086e-07
2042 3.97714948086e-07
2043 3.95020611776e-07
2044 3.95020611776e-07
2045 3.93614462801e-07
2046 3.93614462801e-07
2047 3.92214562162e-07
2048 3.92214562162e-07
2049 3.90820873442e-07
2050 3.90820873442e-07
2051 3.88516290251e-07
2052 3.88516290251e-07
2053 3.87214871722e-07
2054 3.87214871722e-07
2055 3.85918807133e-07
2056 3.85918807133e-07
2057 3.84628070726e-07
2058 3.84628070726e-07
2059 3.83201656184e-07
2060 3.83201656184e-07
2061 3.81984022191e-07
2062 3.81984022191e-07
2063 3.8077101383e-07
2064 3.8077101383e-07
2065 3.79562610675e-07
2066 3.79562610675e-07
2067 3.78358786968e-07
2068 3.78358786968e-07
2069 3.76998630536e-07
2070 3.76998630536e-07
2071 3.75849262824e-07
2072 3.75849262824e-07
2073 3.74703946093e-07
2074 3.74703946093e-07
2075 3.73562656364e-07
2076 3.73562656364e-07
2077 3.7242537676e-07
2078 3.7242537676e-07
2079 3.71292089518e-07
2080 3.71292089518e-07
2081 3.6914907664e-07
2082 3.6914907664e-07
2083 3.68052603505e-07
2084 3.68052603505e-07
2085 3.66959766573e-07
2086 3.66959766573e-07
2087 3.65870550745e-07
2088 3.65870550745e-07
2089 3.64784939144e-07
2090 3.64784939144e-07
2091 3.63006225967e-07
2092 3.63006225967e-07
2093 3.61935633464e-07
2094 3.61935633464e-07
2095 3.60868489757e-07
2096 3.60868489757e-07
2097 3.5980478863e-07
2098 3.5980478863e-07
2099 3.58744510542e-07
2100 3.58744510542e-07
2101 3.57155067299e-07
2102 3.57155067299e-07
2103 3.56089522313e-07
2104 3.56089522313e-07
2105 3.55027441223e-07
2106 3.55027441223e-07
2107 3.53968815148e-07
2108 3.53968815148e-07
2109 3.52913626323e-07
2110 3.52913626323e-07
2111 3.51159659573e-07
2112 3.51159659573e-07
2113 3.50082205003e-07
2114 3.50082205003e-07
2115 3.49008402623e-07
2116 3.49008402623e-07
2117 3.47938237333e-07
2118 3.47938237333e-07
2119 3.46652583083e-07
2120 3.46652583083e-07
2121 3.45543694991e-07
2122 3.45543694991e-07
2123 3.44438814359e-07
2124 3.44438814359e-07
2125 3.43337925202e-07
2126 3.43337925202e-07
2127 3.41998616982e-07
2128 3.41998616982e-07
2129 3.40847503111e-07
2130 3.40847503111e-07
2131 3.39700870988e-07
2132 3.39700870988e-07
2133 3.38558698409e-07
2134 3.38558698409e-07
2135 3.36591421402e-07
2136 3.36591421402e-07
2137 3.35393112394e-07
2138 3.35393112394e-07
2139 3.34199830476e-07
2140 3.34199830476e-07
2141 3.3230184826e-07
2142 3.3230184826e-07
2143 3.31046398294e-07
2144 3.31046398294e-07
2145 3.29796598919e-07
2146 3.29796598919e-07
2147 3.27485798479e-07
2148 3.27485798479e-07
2149 3.26172576948e-07
2150 3.26172576948e-07
2151 3.24388039985e-07
2152 3.24388039985e-07
2153 3.230074892e-07
2154 3.230074892e-07
2155 3.21402796821e-07
2156 3.21402796821e-07
2157 3.19954403416e-07
2158 3.19954403416e-07
2159 3.1819122448e-07
2160 3.1819122448e-07
2161 3.16677787104e-07
2162 3.16677787104e-07
2163 3.14438773685e-07
2164 3.14438773685e-07
2165 3.12866220042e-07
2166 3.12866220042e-07
2167 3.09866881487e-07
2168 3.09866881487e-07
2169 3.07561530022e-07
2170 3.07561530022e-07
2171 3.05806792333e-07
2172 3.05806792333e-07
2173 3.04066511525e-07
2174 3.04066511525e-07
2175 3.00917855078e-07
2176 3.00917855078e-07
2177 2.9803405166e-07
2178 2.9803405166e-07
2179 2.95319773969e-07
2180 2.95319773969e-07
2181 2.9269175883e-07
2182 2.9269175883e-07
2183 2.90080275356e-07
2184 2.90080275356e-07
2185 2.87430308887e-07
2186 2.87430308887e-07
2187 2.84702434072e-07
2188 2.84702434072e-07
2189 2.81873374419e-07
2190 2.81873374419e-07
2191 2.78936240328e-07
2192 2.78936240328e-07
2193 2.75900435831e-07
2194 2.75900435831e-07
2195 2.7279127135e-07
2196 2.7279127135e-07
2197 2.69649249596e-07
2198 2.69649249596e-07
2199 2.66529067261e-07
2200 2.66529067261e-07
2201 2.63498345809e-07
2202 2.63498345809e-07
2203 2.60636122462e-07
2204 2.60636122462e-07
2205 2.58031107592e-07
2206 2.58031107592e-07
2207 2.55779767144e-07
2208 2.55779767144e-07
2209 2.53984241638e-07
2210 2.53984241638e-07
2211 2.5247449198e-07
2212 2.5247449198e-07
2213 2.49840343081e-07
2214 2.49840343081e-07
2215 2.4796478737e-07
2216 2.4796478737e-07
2217 2.46608977683e-07
2218 2.46608977683e-07
2219 2.44374127156e-07
2220 2.44374127156e-07
2221 2.43104047115e-07
2222 2.43104047115e-07
2223 2.40804904905e-07
2224 2.40804904905e-07
2225 2.39622399256e-07
2226 2.39622399256e-07
2227 2.37554174554e-07
2228 2.37554174554e-07
2229 2.36458181924e-07
2230 2.36458181924e-07
2231 2.34904778296e-07
2232 2.34904778296e-07
2233 2.3389143422e-07
2234 2.3389143422e-07
2235 2.32883413886e-07
2236 2.32883413886e-07
2237 2.31214841051e-07
2238 2.31214841051e-07
2239 2.30287094283e-07
2240 2.30287094283e-07
2241 2.29363898541e-07
2242 2.29363898541e-07
2243 2.27977417389e-07
2244 2.27977417389e-07
2245 2.2712827441e-07
2246 2.2712827441e-07
2247 2.26282968363e-07
2248 2.26282968363e-07
2249 2.25441477042e-07
2250 2.25441477042e-07
2251 2.23939000676e-07
2252 2.23939000676e-07
2253 2.23164799529e-07
2254 2.23164799529e-07
2255 2.22393774507e-07
2256 2.22393774507e-07
2257 2.21625908736e-07
2258 2.21625908736e-07
2259 2.2041731107e-07
2260 2.2041731107e-07
2261 2.19706119964e-07
2262 2.19706119964e-07
2263 2.18997555201e-07
2264 2.18997555201e-07
2265 2.18291604348e-07
2266 2.18291604348e-07
2267 2.17588256746e-07
2268 2.17588256746e-07
2269 2.16341439874e-07
2270 2.16341439874e-07
2271 2.15683239269e-07
2272 2.15683239269e-07
2273 2.15027225359e-07
2274 2.15027225359e-07
2275 2.14373391039e-07
2276 2.14373391039e-07
2277 2.13721730091e-07
2278 2.13721730091e-07
2279 2.12702097713e-07
2280 2.12702097713e-07
2281 2.12081741502e-07
2282 2.12081741502e-07
2283 2.11463277999e-07
2284 2.11463277999e-07
2285 2.10846700099e-07
2286 2.10846700099e-07
2287 2.10232001585e-07
2288 2.10232001585e-07
2289 2.09551978436e-07
2290 2.09551978436e-07
2291 2.08953891523e-07
2292 2.08953891523e-07
2293 2.08357548104e-07
2294 2.08357548104e-07
2295 2.07762939297e-07
2296 2.07762939297e-07
2297 2.0717006155e-07
2298 2.0717006155e-07
2299 2.06578909534e-07
2300 2.06578909534e-07
2301 2.0561954539e-07
2302 2.0561954539e-07
2303 2.0503254472e-07
2304 2.0503254472e-07
2305 2.04447258234e-07
2306 2.04447258234e-07
2307 2.03863685044e-07
2308 2.03863685044e-07
2309 2.03281816269e-07
2310 2.03281816269e-07
2311 2.02477013822e-07
2312 2.02477013822e-07
2313 2.0188693739e-07
2314 2.0188693739e-07
2315 2.0129867373e-07
2316 2.0129867373e-07
2317 2.00712221954e-07
2318 2.00712221954e-07
2319 2.00127570515e-07
2320 2.00127570515e-07
2321 1.99225126174e-07
2322 1.99225126174e-07
2323 1.98622618797e-07
2324 1.98622618797e-07
2325 1.98022118703e-07
2326 1.98022118703e-07
2327 1.97423615234e-07
2328 1.97423615234e-07
2329 1.96735853386e-07
2330 1.96735853386e-07
2331 1.9611084312e-07
2332 1.9611084312e-07
2333 1.95488112809e-07
2334 1.95488112809e-07
2335 1.94867652681e-07
2336 1.94867652681e-07
2337 1.94071926529e-07
2338 1.94071926529e-07
2339 1.93419575467e-07
2340 1.93419575467e-07
2341 1.92769827656e-07
2342 1.92769827656e-07
2343 1.92122672438e-07
2344 1.92122672438e-07
2345 1.90877926798e-07
2346 1.90877926798e-07
2347 1.90196963068e-07
2348 1.90196963068e-07
2349 1.89518947202e-07
2350 1.89518947202e-07
2351 1.88220026232e-07
2352 1.88220026232e-07
2353 1.8750621944e-07
2354 1.8750621944e-07
2355 1.86652719059e-07
2356 1.86652719059e-07
2357 1.85899909688e-07
2358 1.85899909688e-07
2359 1.85150830667e-07
2360 1.85150830667e-07
2361 1.83733460446e-07
2362 1.83733460446e-07
2363 1.82948449279e-07
2364 1.82948449279e-07
2365 1.81555455114e-07
2366 1.81555455114e-07
2367 1.80735396427e-07
2368 1.80735396427e-07
2369 1.79193812677e-07
2370 1.79193812677e-07
2371 1.78247917759e-07
2372 1.78247917759e-07
2373 1.77356755948e-07
2374 1.77356755948e-07
2375 1.75971012872e-07
2376 1.75971012872e-07
2377 1.74971624745e-07
2378 1.74971624745e-07
2379 1.74018704335e-07
2380 1.74018704335e-07
2381 1.72333725068e-07
2382 1.72333725068e-07
2383 1.70867145322e-07
2384 1.70867145322e-07
2385 1.69560718355e-07
2386 1.69560718355e-07
2387 1.68361853348e-07
2388 1.68361853348e-07
2389 1.67224456504e-07
2390 1.67224456504e-07
2391 1.66109647814e-07
2392 1.66109647814e-07
2393 1.64986311724e-07
2394 1.64986311724e-07
2395 1.63831507471e-07
2396 1.63831507471e-07
2397 1.62630693801e-07
2398 1.62630693801e-07
2399 1.61377825769e-07
2400 1.61377825769e-07
2401 1.60075270372e-07
2402 1.60075270372e-07
2403 1.58733578282e-07
2404 1.58733578282e-07
2405 1.57371106368e-07
2406 1.57371106368e-07
2407 1.5601350789e-07
2408 1.5601350789e-07
2409 1.54693075238e-07
2410 1.54693075238e-07
2411 1.53447999196e-07
2412 1.53447999196e-07
2413 1.52321490532e-07
2414 1.52321490532e-07
2415 1.5136084297e-07
2416 1.5136084297e-07
2417 1.50448931535e-07
2418 1.50448931535e-07
2419 1.4884748456e-07
2420 1.4884748456e-07
2421 1.4756225486e-07
2422 1.4756225486e-07
2423 1.46655464661e-07
2424 1.46655464661e-07
2425 1.45858932932e-07
2426 1.45858932932e-07
2427 1.44655729173e-07
2428 1.44655729173e-07
2429 1.43903910121e-07
2430 1.43903910121e-07
2431 1.4255844949e-07
2432 1.4255844949e-07
2433 1.41852937396e-07
2434 1.41852937396e-07
2435 1.40522230296e-07
2436 1.40522230296e-07
2437 1.39863164605e-07
2438 1.39863164605e-07
2439 1.38701274466e-07
2440 1.38701274466e-07
2441 1.38087377088e-07
2442 1.38087377088e-07
2443 1.37239884346e-07
2444 1.37239884346e-07
2445 1.3666853782e-07
2446 1.3666853782e-07
2447 1.36100022807e-07
2448 1.36100022807e-07
2449 1.35189610617e-07
2450 1.35189610617e-07
2451 1.34662046847e-07
2452 1.34662046847e-07
2453 1.34136944219e-07
2454 1.34136944219e-07
2455 1.33363014854e-07
2456 1.33363014854e-07
2457 1.32875467074e-07
2458 1.32875467074e-07
2459 1.3239004204e-07
2460 1.3239004204e-07
2461 1.31906727319e-07
2462 1.31906727319e-07
2463 1.31008078164e-07
2464 1.31008078164e-07
2465 1.30559000944e-07
2466 1.30559000944e-07
2467 1.30111731167e-07
2468 1.30111731167e-07
2469 1.29666262616e-07
2470 1.29666262616e-07
2471 1.28850635939e-07
2472 1.28850635939e-07
2473 1.28434278324e-07
2474 1.28434278324e-07
2475 1.28019467027e-07
2476 1.28019467027e-07
2477 1.27606191391e-07
2478 1.27606191391e-07
2479 1.27029709418e-07
2480 1.27029709418e-07
2481 1.26639077003e-07
2482 1.26639077003e-07
2483 1.26249783072e-07
2484 1.26249783072e-07
2485 1.2586182141e-07
2486 1.2586182141e-07
2487 1.25475187573e-07
2488 1.25475187573e-07
2489 1.24873521301e-07
2490 1.24873521301e-07
2491 1.24503315213e-07
2492 1.24503315213e-07
2493 1.24134298396e-07
2494 1.24134298396e-07
2495 1.23766464633e-07
2496 1.23766464633e-07
2497 1.23399806817e-07
2498 1.23399806817e-07
2499 1.22840285499e-07
2500 1.22840285499e-07
2501 1.22483345244e-07
2502 1.22483345244e-07
2503 1.22127501889e-07
2504 1.22127501889e-07
2505 1.21772758099e-07
2506 1.21772758099e-07
2507 1.21419106769e-07
2508 1.21419106769e-07
2509 1.20900309319e-07
2510 1.20900309319e-07
2511 1.20549776383e-07
2512 1.20549776383e-07
2513 1.20200319031e-07
2514 1.20200319031e-07
2515 1.19851934599e-07
2516 1.19851934599e-07
2517 1.19504617757e-07
2518 1.19504617757e-07
2519 1.1896303409e-07
2520 1.1896303409e-07
2521 1.18612928368e-07
2522 1.18612928368e-07
2523 1.18263926652e-07
2524 1.18263926652e-07
2525 1.17916026277e-07
2526 1.17916026277e-07
2527 1.17569221914e-07
2528 1.17569221914e-07
2529 1.16890968016e-07
2530 1.16890968016e-07
2531 1.16536630124e-07
2532 1.16536630124e-07
2533 1.16183474397e-07
2534 1.16183474397e-07
2535 1.15831491954e-07
2536 1.15831491954e-07
2537 1.15234568554e-07
2538 1.15234568554e-07
2539 1.14870478463e-07
2540 1.14870478463e-07
2541 1.14507686888e-07
2542 1.14507686888e-07
2543 1.14146186725e-07
2544 1.14146186725e-07
2545 1.13473963559e-07
2546 1.13473963559e-07
2547 1.13097300414e-07
2548 1.13097300414e-07
2549 1.12722084111e-07
2550 1.12722084111e-07
2551 1.12204478597e-07
2552 1.12204478597e-07
2553 1.11810996017e-07
2554 1.11810996017e-07
2555 1.11419135251e-07
2556 1.11419135251e-07
2557 1.10907052431e-07
2558 1.10907052431e-07
2559 1.10495232519e-07
2560 1.10495232519e-07
2561 1.10085230709e-07
2562 1.10085230709e-07
2563 1.09426716577e-07
2564 1.09426716577e-07
2565 1.08996500714e-07
2566 1.08996500714e-07
2567 1.0850458132e-07
2568 1.0850458132e-07
2569 1.08052977232e-07
2570 1.08052977232e-07
2571 1.07603606914e-07
2572 1.07603606914e-07
2573 1.06688710311e-07
2574 1.06688710311e-07
2575 1.06215500395e-07
2576 1.06215500395e-07
2577 1.05723898969e-07
2578 1.05723898969e-07
2579 1.05110785853e-07
2580 1.05110785853e-07
2581 1.04600100137e-07
2582 1.04600100137e-07
2583 1.03755740888e-07
2584 1.03755740888e-07
2585 1.03153054987e-07
2586 1.03153054987e-07
2587 1.0260632699e-07
2588 1.0260632699e-07
2589 1.01628120142e-07
2590 1.01628120142e-07
2591 1.00791419655e-07
2592 1.00791419655e-07
2593 1.00060442598e-07
2594 1.00060442598e-07
2595 9.94021691625e-08
2596 9.94021691625e-08
2597 9.87869261948e-08
2598 9.87869261948e-08
2599 9.81756489438e-08
2600 9.81756489438e-08
2601 9.69587690136e-08
2602 9.69587690136e-08
2603 9.57423518244e-08
2604 9.57423518244e-08
2605 9.45176044098e-08
2606 9.45176044098e-08
2607 9.32803825293e-08
2608 9.32803825293e-08
2609 9.20312395181e-08
2610 9.20312395181e-08
2611 9.07753925361e-08
2612 9.07753925361e-08
2613 8.95226044406e-08
2614 8.95226044406e-08
2615 8.82869644059e-08
2616 8.82869644059e-08
2617 8.70866063707e-08
2618 8.70866063707e-08
2619 8.5943343997e-08
2620 8.5943343997e-08
2621 8.48822381272e-08
2622 8.48822381272e-08
2623 8.39310958511e-08
2624 8.39310958511e-08
2625 8.31199225004e-08
2626 8.31199225004e-08
2627 8.24803230159e-08
2628 8.24803230159e-08
2629 8.19959842246e-08
2630 8.19959842246e-08
2631 8.11097828901e-08
2632 8.11097828901e-08
2633 8.04884203731e-08
2634 8.04884203731e-08
2635 8.00513806354e-08
2636 8.00513806354e-08
2637 7.9331077707e-08
2638 7.9331077707e-08
2639 7.89204808171e-08
2640 7.89204808171e-08
2641 7.81925697524e-08
2642 7.81925697524e-08
2643 7.7809095167e-08
2644 7.7809095167e-08
2645 7.71655486176e-08
2646 7.71655486176e-08
2647 7.68090000491e-08
2648 7.68090000491e-08
2649 7.63389405023e-08
2650 7.63389405023e-08
2651 7.60082707885e-08
2652 7.60082707885e-08
2653 7.56793241408e-08
2654 7.56793241408e-08
2655 7.51733226778e-08
2656 7.51733226778e-08
2657 7.48697503994e-08
2658 7.48697503994e-08
2659 7.45676622671e-08
2660 7.45676622671e-08
2661 7.41531840376e-08
2662 7.41531840376e-08
2663 7.38747578666e-08
2664 7.38747578666e-08
2665 7.35975920207e-08
2666 7.35975920207e-08
2667 7.33216767301e-08
2668 7.33216767301e-08
2669 7.28671158967e-08
2670 7.28671158967e-08
2671 7.2613008939e-08
2672 7.2613008939e-08
2673 7.23599491437e-08
2674 7.23599491437e-08
2675 7.21079338462e-08
2676 7.21079338462e-08
2677 7.17497776748e-08
2678 7.17497776748e-08
2679 7.15164372167e-08
2680 7.15164372167e-08
2681 7.12839662853e-08
2682 7.12839662853e-08
2683 7.10523613279e-08
2684 7.10523613279e-08
2685 7.08216170153e-08
2686 7.08216170153e-08
2687 7.04561502474e-08
2688 7.04561502474e-08
2689 7.02406044439e-08
2690 7.02406044439e-08
2691 7.00257807296e-08
2692 7.00257807296e-08
2693 6.98116755515e-08
2694 6.98116755515e-08
2695 6.95982862453e-08
2696 6.95982862453e-08
2697 6.93207757863e-08
2698 6.93207757863e-08
2699 6.91182453494e-08
2700 6.91182453494e-08
2701 6.89163330847e-08
2702 6.89163330847e-08
2703 6.87150363277e-08
2704 6.87150363277e-08
2705 6.85143524137e-08
2706 6.85143524137e-08
2707 6.83142777902e-08
2708 6.83142777902e-08
2709 6.79814551319e-08
2710 6.79814551319e-08
2711 6.77880089839e-08
2712 6.77880089839e-08
2713 6.7595116171e-08
2714 6.7595116171e-08
2715 6.74027766934e-08
2716 6.74027766934e-08
2717 6.72109896627e-08
2718 6.72109896627e-08
2719 6.70196564911e-08
2720 6.70196564911e-08
2721 6.68297444051e-08
2722 6.68297444051e-08
2723 6.66403714433e-08
2724 6.66403714433e-08
2725 6.64515358295e-08
2726 6.64515358295e-08
2727 6.62632340109e-08
2728 6.62632340109e-08
2729 6.60754695403e-08
2730 6.60754695403e-08
2731 6.57920082858e-08
2732 6.57920082858e-08
2733 6.5602381305e-08
2734 6.5602381305e-08
2735 6.54133121003e-08
2736 6.54133121003e-08
2737 6.52248015598e-08
2738 6.52248015598e-08
2739 6.50368479072e-08
2740 6.50368479072e-08
2741 6.47733271464e-08
2742 6.47733271464e-08
2743 6.45800293242e-08
2744 6.45800293242e-08
2745 6.43873443451e-08
2746 6.43873443451e-08
2747 6.4195271321e-08
2748 6.4195271321e-08
2749 6.40038102517e-08
2750 6.40038102517e-08
2751 6.36587778047e-08
2752 6.36587778047e-08
2753 6.34595229698e-08
2754 6.34595229698e-08
2755 6.32609626905e-08
2756 6.32609626905e-08
2757 6.30630916376e-08
2758 6.30630916376e-08
2759 6.2731696282e-08
2760 6.2731696282e-08
2761 6.25239398033e-08
2762 6.25239398033e-08
2763 6.23169782443e-08
2764 6.23169782443e-08
2765 6.21108071641e-08
2766 6.21108071641e-08
2767 6.16846902446e-08
2768 6.16846902446e-08
2769 6.14676283206e-08
2770 6.14676283206e-08
2771 6.12514678977e-08
2772 6.12514678977e-08
2773 6.08542229941e-08
2774 6.08542229941e-08
2775 6.06261894021e-08
2776 6.06261894021e-08
2777 6.03991825443e-08
2778 6.03991825443e-08
2779 5.99416161151e-08
2780 5.99416161151e-08
2781 5.97026357241e-08
2782 5.97026357241e-08
2783 5.93553535211e-08
2784 5.93553535211e-08
2785 5.91038142872e-08
2786 5.91038142872e-08
2787 5.88038595595e-08
2788 5.88038595595e-08
2789 5.85397801345e-08
2790 5.85397801345e-08
2791 5.82259369608e-08
2792 5.82259369608e-08
2793 5.79499133124e-08
2794 5.79499133124e-08
2795 5.75649625745e-08
2796 5.75649625745e-08
2797 5.72781315711e-08
2798 5.72781315711e-08
2799 5.67708857702e-08
2800 5.67708857702e-08
2801 5.64074174036e-08
2802 5.64074174036e-08
2803 5.6100613044e-08
2804 5.6100613044e-08
2805 5.55355859078e-08
2806 5.55355859078e-08
2807 5.50599796867e-08
2808 5.50599796867e-08
2809 5.46547900271e-08
2810 5.46547900271e-08
2811 5.43027320887e-08
2812 5.43027320887e-08
2813 5.39676863198e-08
2814 5.39676863198e-08
2815 5.33134532077e-08
2816 5.33134532077e-08
2817 5.26861203554e-08
2818 5.26861203554e-08
2819 5.20796143988e-08
2820 5.20796143988e-08
2821 5.14903337745e-08
2822 5.14903337745e-08
2823 5.09171895757e-08
2824 5.09171895757e-08
2825 5.03615744663e-08
2826 5.03615744663e-08
2827 4.98273218241e-08
2828 4.98273218241e-08
2829 4.93205787322e-08
2830 4.93205787322e-08
2831 4.88496594286e-08
2832 4.88496594286e-08
2833 4.8424846355e-08
2834 4.8424846355e-08
2835 4.80581574536e-08
2836 4.80581574536e-08
2837 4.77549830791e-08
2838 4.77549830791e-08
2839 4.71724632689e-08
2840 4.71724632689e-08
2841 4.66907481567e-08
2842 4.66907481567e-08
2843 4.63285667607e-08
2844 4.63285667607e-08
2845 4.60598625907e-08
2846 4.60598625907e-08
2847 4.55866011606e-08
2848 4.55866011606e-08
2849 4.52861561584e-08
2850 4.52861561584e-08
2851 4.50441559607e-08
2852 4.50441559607e-08
2853 4.47151498051e-08
2854 4.47151498051e-08
2855 4.44877210626e-08
2856 4.44877210626e-08
2857 4.41798722051e-08
2858 4.41798722051e-08
2859 4.39671774544e-08
2860 4.39671774544e-08
2861 4.37297620337e-08
2862 4.37297620337e-08
2863 4.35315010705e-08
2864 4.35315010705e-08
2865 4.3334289046e-08
2866 4.3334289046e-08
2867 4.30378355176e-08
2868 4.30378355176e-08
2869 4.28551505394e-08
2870 4.28551505394e-08
2871 4.26733812731e-08
2872 4.26733812731e-08
2873 4.23928065985e-08
2874 4.23928065985e-08
2875 4.22249666343e-08
2876 4.22249666343e-08
2877 4.20579189253e-08
2878 4.20579189253e-08
2879 4.18616110665e-08
2880 4.18616110665e-08
2881 4.17072643089e-08
2882 4.17072643089e-08
2883 4.15535925669e-08
2884 4.15535925669e-08
2885 4.14005913996e-08
2886 4.14005913996e-08
2887 4.12108693837e-08
2888 4.12108693837e-08
2889 4.10693035136e-08
2890 4.10693035136e-08
2891 4.09283043012e-08
2892 4.09283043012e-08
2893 4.07878673059e-08
2894 4.07878673059e-08
2895 4.06479916393e-08
2896 4.06479916393e-08
2897 4.04090361172e-08
2898 4.04090361172e-08
2899 4.02791195953e-08
2900 4.02791195953e-08
2901 4.01496755842e-08
2902 4.01496755842e-08
2903 4.00207005313e-08
2904 4.00207005313e-08
2905 3.98921953249e-08
2906 3.98921953249e-08
2907 3.96754051835e-08
2908 3.96754051835e-08
2909 3.95547621324e-08
2910 3.95547621324e-08
2911 3.94345178734e-08
2912 3.94345178734e-08
2913 3.93146715183e-08
2914 3.93146715183e-08
2915 3.91952195145e-08
2916 3.91952195145e-08
2917 3.90465313416e-08
2918 3.90465313416e-08
2919 3.89324572581e-08
2920 3.89324572581e-08
2921 3.88187295641e-08
2922 3.88187295641e-08
2923 3.87053509243e-08
2924 3.87053509243e-08
2925 3.85923195623e-08
2926 3.85923195623e-08
2927 3.84796345898e-08
2928 3.84796345898e-08
2929 3.83099072465e-08
2930 3.83099072465e-08
2931 3.82002625088e-08
2932 3.82002625088e-08
2933 3.80909384035e-08
2934 3.80909384035e-08
2935 3.79819358187e-08
2936 3.79819358187e-08
2937 3.78732512019e-08
2938 3.78732512019e-08
2939 3.77648872174e-08
2940 3.77648872174e-08
2941 3.75723416823e-08
2942 3.75723416823e-08
2943 3.74647504131e-08
2944 3.74647504131e-08
2945 3.73574753354e-08
2946 3.73574753354e-08
2947 3.72505146728e-08
2948 3.72505146728e-08
2949 3.71438693136e-08
2950 3.71438693136e-08
2951 3.7009320053e-08
2952 3.7009320053e-08
2953 3.69011567969e-08
2954 3.69011567969e-08
2955 3.67933266077e-08
2956 3.67933266077e-08
2957 3.66858250445e-08
2958 3.66858250445e-08
2959 3.65786529954e-08
2960 3.65786529954e-08
2961 3.64563392807e-08
2962 3.64563392807e-08
2963 3.63458108055e-08
2964 3.63458108055e-08
2965 3.62356455952e-08
2966 3.62356455952e-08
2967 3.61258427617e-08
2968 3.61258427617e-08
2969 3.60164031932e-08
2970 3.60164031932e-08
2971 3.58468534856e-08
2972 3.58468534856e-08
2973 3.57327953893e-08
2974 3.57327953893e-08
2975 3.5619145855e-08
2976 3.5619145855e-08
2977 3.55059031065e-08
2978 3.55059031065e-08
2979 3.53435236633e-08
2980 3.53435236633e-08
2981 3.52245725921e-08
2982 3.52245725921e-08
2983 3.51060860382e-08
2984 3.51060860382e-08
2985 3.49880622252e-08
2986 3.49880622252e-08
2987 3.47713520199e-08
2988 3.47713520199e-08
2989 3.46471251689e-08
2990 3.46471251689e-08
2991 3.45234223431e-08
2992 3.45234223431e-08
2993 3.43239641154e-08
2994 3.43239641154e-08
2995 3.41935448844e-08
2996 3.41935448844e-08
2997 3.40637162921e-08
2998 3.40637162921e-08
2999 3.38313368431e-08
3000 3.38313368431e-08
3001 3.36947607593e-08
3002 3.36947607593e-08
3003 3.35276650887e-08
3004 3.35276650887e-08
3005 3.33840137756e-08
3006 3.33840137756e-08
3007 3.32410889925e-08
3008 3.32410889925e-08
3009 3.29505631669e-08
3010 3.29505631669e-08
3011 3.2801397154e-08
3012 3.2801397154e-08
3013 3.25034381632e-08
3014 3.25034381632e-08
3015 3.23336353247e-08
3016 3.23336353247e-08
3017 3.21715285523e-08
3018 3.21715285523e-08
3019 3.1941308265e-08
3020 3.1941308265e-08
3021 3.17738608757e-08
3022 3.17738608757e-08
3023 3.14579722271e-08
3024 3.14579722271e-08
3025 3.12139150083e-08
3026 3.12139150083e-08
3027 3.10295664718e-08
3028 3.10295664718e-08
3029 3.08479464195e-08
3030 3.08479464195e-08
3031 3.05251157684e-08
3032 3.05251157684e-08
3033 3.02393141638e-08
3034 3.02393141638e-08
3035 2.99834699291e-08
3036 2.99834699291e-08
3037 2.97516669079e-08
3038 2.97516669079e-08
3039 2.9539250157e-08
3040 2.9539250157e-08
3041 2.93428801257e-08
3042 2.93428801257e-08
3043 2.91507600281e-08
3044 2.91507600281e-08
3045 2.87784152064e-08
3046 2.87784152064e-08
3047 2.84239813908e-08
3048 2.84239813908e-08
3049 2.80906293781e-08
3050 2.80906293781e-08
3051 2.77827290063e-08
3052 2.77827290063e-08
3053 2.75057665533e-08
3054 2.75057665533e-08
3055 2.72662203926e-08
3056 2.72662203926e-08
3057 2.70714233253e-08
3058 2.70714233253e-08
3059 2.69032796041e-08
3060 2.69032796041e-08
3061 2.66022022188e-08
3062 2.66022022188e-08
3063 2.63707127246e-08
3064 2.63707127246e-08
3065 2.62159431941e-08
3066 2.62159431941e-08
3067 2.59207677544e-08
3068 2.59207677544e-08
3069 2.57254084701e-08
3070 2.57254084701e-08
3071 2.55858196851e-08
3072 2.55858196851e-08
3073 2.53740246592e-08
3074 2.53740246592e-08
3075 2.52428211667e-08
3076 2.52428211667e-08
3077 2.50434357696e-08
3078 2.50434357696e-08
3079 2.49207747771e-08
3080 2.49207747771e-08
3081 2.47626505967e-08
3082 2.47626505967e-08
3083 2.46484193056e-08
3084 2.46484193056e-08
3085 2.45348052985e-08
3086 2.45348052985e-08
3087 2.43442972447e-08
3088 2.43442972447e-08
3089 2.42392310668e-08
3090 2.42392310668e-08
3091 2.41347031249e-08
3092 2.41347031249e-08
3093 2.39563942017e-08
3094 2.39563942017e-08
3095 2.38601192137e-08
3096 2.38601192137e-08
3097 2.37643060785e-08
3098 2.37643060785e-08
3099 2.36392576625e-08
3100 2.36392576625e-08
3101 2.35510224655e-08
3102 2.35510224655e-08
3103 2.34631780671e-08
3104 2.34631780671e-08
3105 2.33757244672e-08
3106 2.33757244672e-08
3107 2.32620456231e-08
3108 2.32620456231e-08
3109 2.31814496487e-08
3110 2.31814496487e-08
3111 2.31011796359e-08
3112 2.31011796359e-08
3113 2.30212355845e-08
3114 2.30212355845e-08
3115 2.29416174946e-08
3116 2.29416174946e-08
3117 2.28107390754e-08
3118 2.28107390754e-08
3119 2.2737101979e-08
3120 2.2737101979e-08
3121 2.2663735777e-08
3122 2.2663735777e-08
3123 2.25906369167e-08
3124 2.25906369167e-08
3125 2.25178062863e-08
3126 2.25178062863e-08
3127 2.24131442295e-08
3128 2.24131442295e-08
3129 2.23450307146e-08
3130 2.23450307146e-08
3131 2.22771410208e-08
3132 2.22771410208e-08
3133 2.22094751479e-08
3134 2.22094751479e-08
3135 2.21420339841e-08
3136 2.21420339841e-08
3137 2.20748122004e-08
3138 2.20748122004e-08
3139 2.19623483844e-08
3140 2.19623483844e-08
3141 2.18985007905e-08
3142 2.18985007905e-08
3143 2.18348450431e-08
3144 2.18348450431e-08
3145 2.17713820305e-08
3146 2.17713820305e-08
3147 2.17081099763e-08
3148 2.17081099763e-08
3149 2.16450288804e-08
3150 2.16450288804e-08
3151 2.15425020045e-08
3152 2.15425020045e-08
3153 2.14813056232e-08
3154 2.14813056232e-08
3155 2.14202851012e-08
3156 2.14202851012e-08
3157 2.13594386622e-08
3158 2.13594386622e-08
3159 2.12987671944e-08
3160 2.12987671944e-08
3161 2.12382680331e-08
3162 2.12382680331e-08
3163 2.11448822895e-08
3164 2.11448822895e-08
3165 2.10848138948e-08
3166 2.10848138948e-08
3167 2.10249178068e-08
3168 2.10249178068e-08
3169 2.09651922489e-08
3170 2.09651922489e-08
3171 2.09056372213e-08
3172 2.09056372213e-08
3173 2.08462518358e-08
3174 2.08462518358e-08
3175 2.07448458411e-08
3176 2.07448458411e-08
3177 2.06846202389e-08
3178 2.06846202389e-08
3179 2.06245749368e-08
3180 2.06245749368e-08
3181 2.05647099349e-08
3182 2.05647099349e-08
3183 2.05050243451e-08
3184 2.05050243451e-08
3185 2.04279260174e-08
3186 2.04279260174e-08
3187 2.03662278153e-08
3188 2.03662278153e-08
3189 2.03047338942e-08
3190 2.03047338942e-08
3191 2.0243438037e-08
3192 2.0243438037e-08
3193 2.01823411317e-08
3194 2.01823411317e-08
3195 2.00937799733e-08
3196 2.00937799733e-08
3197 2.00298542197e-08
3198 2.00298542197e-08
3199 1.99661558398e-08
3200 1.99661558398e-08
3201 1.99026839454e-08
3202 1.99026839454e-08
3203 1.98302938514e-08
3204 1.98302938514e-08
3205 1.97632985532e-08
3206 1.97632985532e-08
3207 1.96965679322e-08
3208 1.96965679322e-08
3209 1.96300957711e-08
3210 1.96300957711e-08
3211 1.95362552802e-08
3212 1.95362552802e-08
3213 1.94659310893e-08
3214 1.94659310893e-08
3215 1.93959044381e-08
3216 1.93959044381e-08
3217 1.93186640018e-08
3218 1.93186640018e-08
3219 1.92444646885e-08
3220 1.92444646885e-08
3221 1.91706037711e-08
3222 1.91706037711e-08
3223 1.90791844545e-08
3224 1.90791844545e-08
3225 1.90011224532e-08
3226 1.90011224532e-08
3227 1.89234405923e-08
3228 1.89234405923e-08
3229 1.87883246738e-08
3230 1.87883246738e-08
3231 1.87066993007e-08
3232 1.87066993007e-08
3233 1.85881781078e-08
3234 1.85881781078e-08
3235 1.8502646526e-08
3236 1.8502646526e-08
3237 1.83817476795e-08
3238 1.83817476795e-08
3239 1.82925319336e-08
3240 1.82925319336e-08
3241 1.81516339737e-08
3242 1.81516339737e-08
3243 1.80591195331e-08
3244 1.80591195331e-08
3245 1.78825896313e-08
3246 1.78825896313e-08
3247 1.77566565895e-08
3248 1.77566565895e-08
3249 1.76580963185e-08
3250 1.76580963185e-08
3251 1.74725434121e-08
3252 1.74725434121e-08
3253 1.73212013621e-08
3254 1.73212013621e-08
3255 1.7198392932e-08
3256 1.7198392932e-08
3257 1.70933640575e-08
3258 1.70933640575e-08
3259 1.68870251116e-08
3260 1.68870251116e-08
3261 1.66999294393e-08
3262 1.66999294393e-08
3263 1.65296469845e-08
3264 1.65296469845e-08
3265 1.63744600101e-08
3266 1.63744600101e-08
3267 1.62333844145e-08
3268 1.62333844145e-08
3269 1.61061848303e-08
3270 1.61061848303e-08
3271 1.59933586374e-08
3272 1.59933586374e-08
3273 1.58879442935e-08
3274 1.58879442935e-08
3275 1.56881130309e-08
3276 1.56881130309e-08
3277 1.55092463316e-08
3278 1.55092463316e-08
3279 1.53551145132e-08
3280 1.53551145132e-08
3281 1.52299604039e-08
3282 1.52299604039e-08
3283 1.51346490895e-08
3284 1.51346490895e-08
3285 1.49529926219e-08
3286 1.49529926219e-08
3287 1.48145771206e-08
3288 1.48145771206e-08
3289 1.47255159177e-08
3290 1.47255159177e-08
3291 1.46414347313e-08
3292 1.46414347313e-08
3293 1.45297844867e-08
3294 1.45297844867e-08
3295 1.44502374511e-08
3296 1.44502374511e-08
3297 1.43318263923e-08
3298 1.43318263923e-08
3299 1.42570550921e-08
3300 1.42570550921e-08
3301 1.41483331717e-08
3302 1.41483331717e-08
3303 1.40784264246e-08
3304 1.40784264246e-08
3305 1.39958302725e-08
3306 1.39958302725e-08
3307 1.39307170244e-08
3308 1.39307170244e-08
3309 1.38659563831e-08
3310 1.38659563831e-08
3311 1.37674591727e-08
3312 1.37674591727e-08
3313 1.37075568674e-08
3314 1.37075568674e-08
3315 1.36479618718e-08
3316 1.36479618718e-08
3317 1.35589068861e-08
3318 1.35589068861e-08
3319 1.35039979199e-08
3320 1.35039979199e-08
3321 1.34493509663e-08
3322 1.34493509663e-08
3323 1.33930644353e-08
3324 1.33930644353e-08
3325 1.33427136007e-08
3326 1.33427136007e-08
3327 1.32925874752e-08
3328 1.32925874752e-08
3329 1.32426851707e-08
3330 1.32426851707e-08
3331 1.31930022462e-08
3332 1.31930022462e-08
3333 1.31017410254e-08
3334 1.31017410254e-08
3335 1.30561090828e-08
3336 1.30561090828e-08
3337 1.3010660993e-08
3338 1.3010660993e-08
3339 1.29653985326e-08
3340 1.29653985326e-08
3341 1.29119808179e-08
3342 1.29119808179e-08
3343 1.28700907709e-08
3344 1.28700907709e-08
3345 1.28283543788e-08
3346 1.28283543788e-08
3347 1.27867698652e-08
3348 1.27867698652e-08
3349 1.27453407828e-08
3350 1.27453407828e-08
3351 1.27040609144e-08
3352 1.27040609144e-08
3353 1.26321735294e-08
3354 1.26321735294e-08
3355 1.25936487905e-08
3356 1.25936487905e-08
3357 1.25552519492e-08
3358 1.25552519492e-08
3359 1.25169821175e-08
3360 1.25169821175e-08
3361 1.2478838407e-08
3362 1.2478838407e-08
3363 1.24408217062e-08
3364 1.24408217062e-08
3365 1.23717400768e-08
3366 1.23717400768e-08
3367 1.23356809212e-08
3368 1.23356809212e-08
3369 1.22997283469e-08
3370 1.22997283469e-08
3371 1.22638859068e-08
3372 1.22638859068e-08
3373 1.22281509363e-08
3374 1.22281509363e-08
3375 1.21925260999e-08
3376 1.21925260999e-08
3377 1.21364909234e-08
3378 1.21364909234e-08
3379 1.21019452237e-08
3380 1.21019452237e-08
3381 1.20674963355e-08
3382 1.20674963355e-08
3383 1.20331478115e-08
3384 1.20331478115e-08
3385 1.19988978753e-08
3386 1.19988978753e-08
3387 1.19647465269e-08
3388 1.19647465269e-08
3389 1.19210854521e-08
3390 1.19210854521e-08
3391 1.18871561483e-08
3392 1.18871561483e-08
3393 1.18533245441e-08
3394 1.18533245441e-08
3395 1.18195906396e-08
3396 1.18195906396e-08
3397 1.17859535465e-08
3398 1.17859535465e-08
3399 1.17524123766e-08
3400 1.17524123766e-08
3401 1.17108109876e-08
3402 1.17108109876e-08
3403 1.1676743128e-08
3404 1.1676743128e-08
3405 1.1642778297e-08
3406 1.1642778297e-08
3407 1.16089147184e-08
3408 1.16089147184e-08
3409 1.15751550567e-08
3410 1.15751550567e-08
3411 1.15414957591e-08
3412 1.15414957591e-08
3413 1.14841940402e-08
3414 1.14841940402e-08
3415 1.14494378423e-08
3416 1.14494378423e-08
3417 1.1414794443e-08
3418 1.1414794443e-08
3419 1.13802656188e-08
3420 1.13802656188e-08
3421 1.13458495932e-08
3422 1.13458495932e-08
3423 1.12869003033e-08
3424 1.12869003033e-08
3425 1.12509068728e-08
3426 1.12509068728e-08
3427 1.12150448928e-08
3428 1.12150448928e-08
3429 1.11793099222e-08
3430 1.11793099222e-08
3431 1.1134292599e-08
3432 1.1134292599e-08
3433 1.10965743261e-08
3434 1.10965743261e-08
3435 1.10590017144e-08
3436 1.10590017144e-08
3437 1.10215774285e-08
3438 1.10215774285e-08
3439 1.0969181119e-08
3440 1.0969181119e-08
3441 1.09295665851e-08
3442 1.09295665851e-08
3443 1.08901208051e-08
3444 1.08901208051e-08
3445 1.08508437791e-08
3446 1.08508437791e-08
3447 1.07695550255e-08
3448 1.07695550255e-08
3449 1.07280895278e-08
3450 1.07280895278e-08
3451 1.06868158767e-08
3452 1.06868158767e-08
3453 1.06008437584e-08
3454 1.06008437584e-08
3455 1.05573620957e-08
3456 1.05573620957e-08
3457 1.04977031512e-08
3458 1.04977031512e-08
3459 1.04519033428e-08
3460 1.04519033428e-08
3461 1.04063406781e-08
3462 1.04063406781e-08
3463 1.031246466e-08
3464 1.031246466e-08
3465 1.02648485267e-08
3466 1.02648485267e-08
3467 1.01735126989e-08
3468 1.01735126989e-08
3469 1.01239532313e-08
3470 1.01239532313e-08
3471 1.00257624425e-08
3472 1.00257624425e-08
3473 9.96630955541e-09
3474 9.96630955541e-09
3475 9.91292914421e-09
3476 9.91292914421e-09
3477 9.83122117049e-09
3478 9.83122117049e-09
3479 9.77640457478e-09
3480 9.77640457478e-09
3481 9.66562829774e-09
3482 9.66562829774e-09
3483 9.57803081292e-09
3484 9.57803081292e-09
3485 9.51052392395e-09
3486 9.51052392395e-09
3487 9.45224076787e-09
3488 9.45224076787e-09
3489 9.34268484798e-09
3490 9.34268484798e-09
3491 9.24809562264e-09
3492 9.24809562264e-09
3493 9.16709375076e-09
3494 9.16709375076e-09
3495 9.09866315624e-09
3496 9.09866315624e-09
3497 9.03919250561e-09
3498 9.03919250561e-09
3499 8.92383500428e-09
3500 8.92383500428e-09
3501 8.82149642223e-09
3502 8.82149642223e-09
3503 8.73304895066e-09
3504 8.73304895066e-09
3505 8.65970406494e-09
3506 8.65970406494e-09
3507 8.60297522109e-09
3508 8.60297522109e-09
3509 8.54783444026e-09
3510 8.54783444026e-09
3511 8.45668957083e-09
3512 8.45668957083e-09
3513 8.38827851624e-09
3514 8.38827851624e-09
3515 8.33672775258e-09
3516 8.33672775258e-09
3517 8.24533685773e-09
3518 8.24533685773e-09
3519 8.1850348721e-09
3520 8.1850348721e-09
3521 8.13786193987e-09
3522 8.13786193987e-09
3523 8.06833266864e-09
3524 8.06833266864e-09
3525 8.02371591391e-09
3526 8.02371591391e-09
3527 7.95386334573e-09
3528 7.95386334573e-09
3529 7.9119342189e-09
3530 7.9119342189e-09
3531 7.85099807388e-09
3532 7.85099807388e-09
3533 7.81180098386e-09
3534 7.81180098386e-09
3535 7.76899966581e-09
3536 7.76899966581e-09
3537 7.73249375641e-09
3538 7.73249375641e-09
3539 7.69618679897e-09
3540 7.69618679897e-09
3541 7.64794005903e-09
3542 7.64794005903e-09
3543 7.61435536845e-09
3544 7.61435536845e-09
3545 7.58094387265e-09
3546 7.58094387265e-09
3547 7.54143503201e-09
3548 7.54143503201e-09
3549 7.51064810345e-09
3550 7.51064810345e-09
3551 7.4800086125e-09
3552 7.4800086125e-09
3553 7.44951922371e-09
3554 7.44951922371e-09
3555 7.40496908236e-09
3556 7.40496908236e-09
3557 7.37699235032e-09
3558 7.37699235032e-09
3559 7.34914085143e-09
3560 7.34914085143e-09
3561 7.32141636206e-09
3562 7.32141636206e-09
3563 7.28853954968e-09
3564 7.28853954968e-09
3565 7.26306303989e-09
3566 7.26306303989e-09
3567 7.23769044697e-09
3568 7.23769044697e-09
3569 7.21242265911e-09
3570 7.21242265911e-09
3571 7.18725789994e-09
3572 7.18725789994e-09
3573 7.15749148839e-09
3574 7.15749148839e-09
3575 7.13426029364e-09
3576 7.13426029364e-09
3577 7.1111152522e-09
3578 7.1111152522e-09
3579 7.08805547589e-09
3580 7.08805547589e-09
3581 7.06507918835e-09
3582 7.06507918835e-09
3583 7.04218727776e-09
3584 7.04218727776e-09
3585 7.00880686821e-09
3586 7.00880686821e-09
3587 6.98746660532e-09
3588 6.98746660532e-09
3589 6.96619739671e-09
3590 6.96619739671e-09
3591 6.94499924236e-09
3592 6.94499924236e-09
3593 6.92387125412e-09
3594 6.92387125412e-09
3595 6.90281254379e-09
3596 6.90281254379e-09
3597 6.87744883265e-09
3598 6.87744883265e-09
3599 6.85745860096e-09
3600 6.85745860096e-09
3601 6.83752787722e-09
3602 6.83752787722e-09
3603 6.81765666144e-09
3604 6.81765666144e-09
3605 6.79784584179e-09
3606 6.79784584179e-09
3607 6.77809541827e-09
3608 6.77809541827e-09
3609 6.75840272635e-09
3610 6.75840272635e-09
3611 6.7273600024e-09
3612 6.7273600024e-09
3613 6.70826061366e-09
3614 6.70826061366e-09
3615 6.68921540381e-09
3616 6.68921540381e-09
3617 6.67022437284e-09
3618 6.67022437284e-09
3619 6.65128752075e-09
3620 6.65128752075e-09
3621 6.63240484755e-09
3622 6.63240484755e-09
3623 6.61357724141e-09
3624 6.61357724141e-09
3625 6.57663079551e-09
3626 6.57663079551e-09
3627 6.55793197524e-09
3628 6.55793197524e-09
3629 6.53928555749e-09
3630 6.53928555749e-09
3631 6.52069331863e-09
3632 6.52069331863e-09
3633 6.50215437048e-09
3634 6.50215437048e-09
3635 6.48366871303e-09
3636 6.48366871303e-09
3637 6.45334896632e-09
3638 6.45334896632e-09
3639 6.43454445282e-09
3640 6.43454445282e-09
3641 6.4157941182e-09
3642 6.4157941182e-09
3643 6.39710240335e-09
3644 6.39710240335e-09
3645 6.37846575557e-09
3646 6.37846575557e-09
3647 6.35988595121e-09
3648 6.35988595121e-09
3649 6.32566177217e-09
3650 6.32566177217e-09
3651 6.30641849853e-09
3652 6.30641849853e-09
3653 6.28723739737e-09
3654 6.28723739737e-09
3655 6.26812024507e-09
3656 6.26812024507e-09
3657 6.24906704161e-09
3658 6.24906704161e-09
3659 6.21786799826e-09
3660 6.21786799826e-09
3661 6.19786622025e-09
3662 6.19786622025e-09
3663 6.17793549651e-09
3664 6.17793549651e-09
3665 6.15807671522e-09
3666 6.15807671522e-09
3667 6.13779516101e-09
3668 6.13779516101e-09
3669 6.11674710882e-09
3670 6.11674710882e-09
3671 6.09578076904e-09
3672 6.09578076904e-09
3673 6.07490058258e-09
3674 6.07490058258e-09
3675 6.05289862676e-09
3676 6.05289862676e-09
3677 6.03070660077e-09
3678 6.03070660077e-09
3679 6.00861049804e-09
3680 6.00861049804e-09
3681 5.98661031859e-09
3682 5.98661031859e-09
3683 5.95012661364e-09
3684 5.95012661364e-09
3685 5.92681725919e-09
3686 5.92681725919e-09
3687 5.90361448616e-09
3688 5.90361448616e-09
3689 5.86573634109e-09
3690 5.86573634109e-09
3691 5.84121551128e-09
3692 5.84121551128e-09
3693 5.81681636191e-09
3694 5.81681636191e-09
3695 5.7682765231e-09
3696 5.7682765231e-09
3697 5.74263925301e-09
3698 5.74263925301e-09
3699 5.70237723707e-09
3700 5.70237723707e-09
3701 5.6755089517e-09
3702 5.6755089517e-09
3703 5.63755175875e-09
3704 5.63755175875e-09
3705 5.60952440054e-09
3706 5.60952440054e-09
3707 5.56830848097e-09
3708 5.56830848097e-09
3709 5.53923662494e-09
3710 5.53923662494e-09
3711 5.48980949588e-09
3712 5.48980949588e-09
3713 5.45925527007e-09
3714 5.45925527007e-09
3715 5.42825340233e-09
3716 5.42825340233e-09
3717 5.3818336454e-09
3718 5.3818336454e-09
3719 5.34903499272e-09
3720 5.34903499272e-09
3721 5.31663335579e-09
3722 5.31663335579e-09
3723 5.26243404408e-09
3724 5.26243404408e-09
3725 5.21831378109e-09
3726 5.21831378109e-09
3727 5.18321296994e-09
3728 5.18321296994e-09
3729 5.14979880961e-09
3730 5.14979880961e-09
3731 5.08940001254e-09
3732 5.08940001254e-09
3733 5.03700903209e-09
3734 5.03700903209e-09
3735 4.99262586828e-09
3736 4.99262586828e-09
3737 4.95644947307e-09
3738 4.95644947307e-09
3739 4.92387197681e-09
3740 4.92387197681e-09
3741 4.86461004812e-09
3742 4.86461004812e-09
3743 4.81561901466e-09
3744 4.81561901466e-09
3745 4.77804107391e-09
3746 4.77804107391e-09
3747 4.74773642622e-09
3748 4.74773642622e-09
3749 4.69401850722e-09
3750 4.69401850722e-09
3751 4.65574423458e-09
3752 4.65574423458e-09
3753 4.6276662502e-09
3754 4.6276662502e-09
3755 4.5803236759e-09
3756 4.5803236759e-09
3757 4.55347581862e-09
3758 4.55347581862e-09
3759 4.52797266348e-09
3760 4.52797266348e-09
3761 4.50007409114e-09
3762 4.50007409114e-09
3763 4.47601866682e-09
3764 4.47601866682e-09
3765 4.45205206034e-09
3766 4.45205206034e-09
3767 4.42948078216e-09
3768 4.42948078216e-09
3769 4.40704184257e-09
3770 4.40704184257e-09
3771 4.37182556823e-09
3772 4.37182556823e-09
3773 4.35097202711e-09
3774 4.35097202711e-09
3775 4.33023394919e-09
3776 4.33023394919e-09
3777 4.29241175937e-09
3778 4.29241175937e-09
3779 4.27328217256e-09
3780 4.27328217256e-09
3781 4.25425028538e-09
3782 4.25425028538e-09
3783 4.22224566421e-09
3784 4.22224566421e-09
3785 4.20476364837e-09
3786 4.20476364837e-09
3787 4.18736689767e-09
3788 4.18736689767e-09
3789 4.16893186639e-09
3790 4.16893186639e-09
3791 4.15295531297e-09
3792 4.15295531297e-09
3793 4.13705070201e-09
3794 4.13705070201e-09
3795 4.12121980986e-09
3796 4.12121980986e-09
3797 4.10546086016e-09
3798 4.10546086016e-09
3799 4.07955003112e-09
3800 4.07955003112e-09
3801 4.06512423723e-09
3802 4.06512423723e-09
3803 4.05075617493e-09
3804 4.05075617493e-09
3805 4.03644762059e-09
3806 4.03644762059e-09
3807 4.02219946238e-09
3808 4.02219946238e-09
3809 3.99969124487e-09
3810 3.99969124487e-09
3811 3.986589725e-09
3812 3.986589725e-09
3813 3.97353794312e-09
3814 3.97353794312e-09
3815 3.9605332347e-09
3816 3.9605332347e-09
3817 3.94757648792e-09
3818 3.94757648792e-09
3819 3.93466947912e-09
3820 3.93466947912e-09
3821 3.91235133179e-09
3822 3.91235133179e-09
3823 3.90036536402e-09
3824 3.90036536402e-09
3825 3.88842025245e-09
3826 3.88842025245e-09
3827 3.87651422074e-09
3828 3.87651422074e-09
3829 3.86464815705e-09
3830 3.86464815705e-09
3831 3.85282206139e-09
3832 3.85282206139e-09
3833 3.83769549472e-09
3834 3.83769549472e-09
3835 3.82650533481e-09
3836 3.82650533481e-09
3837 3.81534714933e-09
3838 3.81534714933e-09
3839 3.80422537916e-09
3840 3.80422537916e-09
3841 3.79313469523e-09
3842 3.79313469523e-09
3843 3.78207865026e-09
3844 3.78207865026e-09
3845 3.77105635607e-09
3846 3.77105635607e-09
3847 3.75575393008e-09
3848 3.75575393008e-09
3849 3.74508335454e-09
3850 3.74508335454e-09
3851 3.7344420889e-09
3852 3.7344420889e-09
3853 3.7238319095e-09
3854 3.7238319095e-09
3855 3.71325103998e-09
3856 3.71325103998e-09
3857 3.70270036854e-09
3858 3.70270036854e-09
3859 3.69217989515e-09
3860 3.69217989515e-09
3861 3.67660746292e-09
3862 3.67660746292e-09
3863 3.66615982017e-09
3864 3.66615982017e-09
3865 3.65574237549e-09
3866 3.65574237549e-09
3867 3.64535424069e-09
3868 3.64535424069e-09
3869 3.63499630396e-09
3870 3.63499630396e-09
3871 3.62466767712e-09
3872 3.62466767712e-09
3873 3.61436836016e-09
3874 3.61436836016e-09
3875 3.59479379597e-09
3876 3.59479379597e-09
3877 3.58433016601e-09
3878 3.58433016601e-09
3879 3.57389851047e-09
3880 3.57389851047e-09
3881 3.56349616482e-09
3882 3.56349616482e-09
3883 3.55312668177e-09
3884 3.55312668177e-09
3885 3.54278739678e-09
3886 3.54278739678e-09
3887 3.52360274292e-09
3888 3.52360274292e-09
3889 3.51289131117e-09
3890 3.51289131117e-09
3891 3.50221363021e-09
3892 3.50221363021e-09
3893 3.49157414092e-09
3894 3.49157414092e-09
3895 3.48096573788e-09
3896 3.48096573788e-09
3897 3.46583650668e-09
3898 3.46583650668e-09
3899 3.45468365026e-09
3900 3.45468365026e-09
3901 3.44357253823e-09
3902 3.44357253823e-09
3903 3.43250050605e-09
3904 3.43250050605e-09
3905 3.42146933008e-09
3906 3.42146933008e-09
3907 3.40252537256e-09
3908 3.40252537256e-09
3909 3.39085026724e-09
3910 3.39085026724e-09
3911 3.37922223537e-09
3912 3.37922223537e-09
3913 3.36764216513e-09
3914 3.36764216513e-09
3915 3.34930305712e-09
3916 3.34930305712e-09
3917 3.33700445054e-09
3918 3.33700445054e-09
3919 3.32475824649e-09
3920 3.32475824649e-09
3921 3.31256622133e-09
3922 3.31256622133e-09
3923 3.28779048431e-09
3924 3.28779048431e-09
3925 3.27487725826e-09
3926 3.27487725826e-09
3927 3.26202176382e-09
3928 3.26202176382e-09
3929 3.23804183466e-09
3930 3.23804183466e-09
3931 3.22445536938e-09
3932 3.22445536938e-09
3933 3.21073923004e-09
3934 3.21073923004e-09
3935 3.196377385e-09
3936 3.196377385e-09
3937 3.18209192329e-09
3938 3.18209192329e-09
3939 3.15938741835e-09
3940 3.15938741835e-09
3941 3.14441095384e-09
3942 3.14441095384e-09
3943 3.12407077985e-09
3944 3.12407077985e-09
3945 3.10843528695e-09
3946 3.10843528695e-09
3947 3.08730818688e-09
3948 3.08730818688e-09
3949 3.07107939079e-09
3950 3.07107939079e-09
3951 3.04634184545e-09
3952 3.04634184545e-09
3953 3.02960589948e-09
3954 3.02960589948e-09
3955 2.99885805077e-09
3956 2.99885805077e-09
3957 2.97790503367e-09
3958 2.97790503367e-09
3959 2.96029600833e-09
3960 2.96029600833e-09
3961 2.92984747574e-09
3962 2.92984747574e-09
3963 2.90687207638e-09
3964 2.90687207638e-09
3965 2.88872836762e-09
3966 2.88872836762e-09
3967 2.8540876329e-09
3968 2.8540876329e-09
3969 2.8256152973e-09
3970 2.8256152973e-09
3971 2.8029951693e-09
3972 2.8029951693e-09
3973 2.784684483e-09
3974 2.784684483e-09
3975 2.74955880286e-09
3976 2.74955880286e-09
3977 2.72035549642e-09
3978 2.72035549642e-09
3979 2.69730904279e-09
3980 2.69730904279e-09
3981 2.67965116763e-09
3982 2.67965116763e-09
3983 2.64598298827e-09
3984 2.64598298827e-09
3985 2.61983235106e-09
3986 2.61983235106e-09
3987 2.60189469969e-09
3988 2.60189469969e-09
3989 2.58559662569e-09
3990 2.58559662569e-09
3991 2.56115573194e-09
3992 2.56115573194e-09
3993 2.54552912082e-09
3994 2.54552912082e-09
3995 2.51695198017e-09
3996 2.51695198017e-09
3997 2.50067788699e-09
3998 2.50067788699e-09
3999 2.48646525591e-09
4000 2.48646525591e-09
4001 2.47045406354e-09
4002 2.47045406354e-09
4003 2.45704079305e-09
4004 2.45704079305e-09
4005 2.44370657043e-09
4006 2.44370657043e-09
4007 2.41859243744e-09
4008 2.41859243744e-09
4009 2.40614728142e-09
4010 2.40614728142e-09
4011 2.38796626917e-09
4012 2.38796626917e-09
4013 2.37639685707e-09
4014 2.37639685707e-09
4015 2.36489139382e-09
4016 2.36489139382e-09
4017 2.34630359586e-09
4018 2.34630359586e-09
4019 2.33568631103e-09
4020 2.33568631103e-09
4021 2.32512586962e-09
4022 2.32512586962e-09
4023 2.3107791236e-09
4024 2.3107791236e-09
4025 2.30107399801e-09
4026 2.30107399801e-09
4027 2.29141772223e-09
4028 2.29141772223e-09
4029 2.28180940809e-09
4030 2.28180940809e-09
4031 2.26757457256e-09
4032 2.26757457256e-09
4033 2.25878693527e-09
4034 2.25878693527e-09
4035 2.25003837784e-09
4036 2.25003837784e-09
4037 2.24133067661e-09
4038 2.24133067661e-09
4039 2.23266294341e-09
4040 2.23266294341e-09
4041 2.21649187893e-09
4042 2.21649187893e-09
4043 2.20858797917e-09
4044 2.20858797917e-09
4045 2.20071783019e-09
4046 2.20071783019e-09
4047 2.19287876746e-09
4048 2.19287876746e-09
4049 2.18507345551e-09
4050 2.18507345551e-09
4051 2.17314966022e-09
4052 2.17314966022e-09
4053 2.16599449487e-09
4054 2.16599449487e-09
4055 2.15886597488e-09
4056 2.15886597488e-09
4057 2.15176498841e-09
4058 2.15176498841e-09
4059 2.14468975912e-09
4060 2.14468975912e-09
4061 2.13764206336e-09
4062 2.13764206336e-09
4063 2.12833661806e-09
4064 2.12833661806e-09
4065 2.12180495396e-09
4066 2.12180495396e-09
4067 2.11529105343e-09
4068 2.11529105343e-09
4069 2.10880113372e-09
4070 2.10880113372e-09
4071 2.10233164211e-09
4072 2.10233164211e-09
4073 2.09588524314e-09
4074 2.09588524314e-09
4075 2.08945660773e-09
4076 2.08945660773e-09
4077 2.08070005669e-09
4078 2.08070005669e-09
4079 2.07463202173e-09
4080 2.07463202173e-09
4081 2.06858530305e-09
4082 2.06858530305e-09
4083 2.06255545976e-09
4084 2.06255545976e-09
4085 2.05654338004e-09
4086 2.05654338004e-09
4087 2.05054906388e-09
4088 2.05054906388e-09
4089 2.04457517583e-09
4090 2.04457517583e-09
4091 2.03853112168e-09
4092 2.03853112168e-09
4093 2.03274197474e-09
4094 2.03274197474e-09
4095 2.02697059137e-09
4096 2.02697059137e-09
4097 2.02121608339e-09
4098 2.02121608339e-09
4099 2.01547578627e-09
4100 2.01547578627e-09
4101 2.00975502906e-09
4102 2.00975502906e-09
4103 2.00404759454e-09
4104 2.00404759454e-09
4105 1.99835792358e-09
4106 1.99835792358e-09
4107 1.9890720182e-09
4108 1.9890720182e-09
4109 1.98341609803e-09
4110 1.98341609803e-09
4111 1.97777794142e-09
4112 1.97777794142e-09
4113 1.97215488384e-09
4114 1.97215488384e-09
4115 1.96654781348e-09
4116 1.96654781348e-09
4117 1.96095584215e-09
4118 1.96095584215e-09
4119 1.95538163439e-09
4120 1.95538163439e-09
4121 1.94617300053e-09
4122 1.94617300053e-09
4123 1.94048954683e-09
4124 1.94048954683e-09
4125 1.93482208033e-09
4126 1.93482208033e-09
4127 1.92917326558e-09
4128 1.92917326558e-09
4129 1.9235422144e-09
4130 1.9235422144e-09
4131 1.91792715043e-09
4132 1.91792715043e-09
4133 1.9107835314e-09
4134 1.9107835314e-09
4135 1.90493665286e-09
4136 1.90493665286e-09
4137 1.89910931425e-09
4138 1.89910931425e-09
4139 1.89330062739e-09
4140 1.89330062739e-09
4141 1.88751148045e-09
4142 1.88751148045e-09
4143 1.88174364979e-09
4144 1.88174364979e-09
4145 1.87203053059e-09
4146 1.87203053059e-09
4147 1.86595006113e-09
4148 1.86595006113e-09
4149 1.85989268431e-09
4150 1.85989268431e-09
4151 1.85385573559e-09
4152 1.85385573559e-09
4153 1.84784276769e-09
4154 1.84784276769e-09
4155 1.8370096555e-09
4156 1.8370096555e-09
4157 1.83062986991e-09
4158 1.83062986991e-09
4159 1.82427495332e-09
4160 1.82427495332e-09
4161 1.81794757026e-09
4162 1.81794757026e-09
4163 1.80825487917e-09
4164 1.80825487917e-09
4165 1.80151715767e-09
4166 1.80151715767e-09
4167 1.79481052243e-09
4168 1.79481052243e-09
4169 1.78813319707e-09
4170 1.78813319707e-09
4171 1.77558678871e-09
4172 1.77558678871e-09
4173 1.76849646039e-09
4174 1.76849646039e-09
4175 1.76144254738e-09
4176 1.76144254738e-09
4177 1.74990777424e-09
4178 1.74990777424e-09
4179 1.74243286466e-09
4180 1.74243286466e-09
4181 1.73499614675e-09
4182 1.73499614675e-09
4183 1.72153047373e-09
4184 1.72153047373e-09
4185 1.71369674007e-09
4186 1.71369674007e-09
4187 1.70399161448e-09
4188 1.70399161448e-09
4189 1.69576441778e-09
4190 1.69576441778e-09
4191 1.68758074182e-09
4192 1.68758074182e-09
4193 1.67097535808e-09
4194 1.67097535808e-09
4195 1.66246660882e-09
4196 1.66246660882e-09
4197 1.64579638806e-09
4198 1.64579638806e-09
4199 1.63691193933e-09
4200 1.63691193933e-09
4201 1.62776192525e-09
4202 1.62776192525e-09
4203 1.616231593e-09
4204 1.616231593e-09
4205 1.60684532347e-09
4206 1.60684532347e-09
4207 1.59154378565e-09
4208 1.59154378565e-09
4209 1.58143187434e-09
4210 1.58143187434e-09
4211 1.57166812897e-09
4212 1.57166812897e-09
4213 1.556266227e-09
4214 1.556266227e-09
4215 1.54508672523e-09
4216 1.54508672523e-09
4217 1.53515067325e-09
4218 1.53515067325e-09
4219 1.51793511094e-09
4220 1.51793511094e-09
4221 1.50455026215e-09
4222 1.50455026215e-09
4223 1.49467638266e-09
4224 1.49467638266e-09
4225 1.47533985029e-09
4226 1.47533985029e-09
4227 1.46003475976e-09
4228 1.46003475976e-09
4229 1.44894318765e-09
4230 1.44894318765e-09
4231 1.43951073284e-09
4232 1.43951073284e-09
4233 1.42375444767e-09
4234 1.42375444767e-09
4235 1.41305189771e-09
4236 1.41305189771e-09
4237 1.40415146177e-09
4238 1.40415146177e-09
4239 1.39045841507e-09
4240 1.39045841507e-09
4241 1.3819212441e-09
4242 1.3819212441e-09
4243 1.36651934213e-09
4244 1.36651934213e-09
4245 1.35838273962e-09
4246 1.35838273962e-09
4247 1.35061384299e-09
4248 1.35061384299e-09
4249 1.34289201981e-09
4250 1.34289201981e-09
4251 1.32834099276e-09
4252 1.32834099276e-09
4253 1.32109256867e-09
4254 1.32109256867e-09
4255 1.30932420461e-09
4256 1.30932420461e-09
4257 1.30255539688e-09
4258 1.30255539688e-09
4259 1.29519062142e-09
4260 1.29519062142e-09
4261 1.28889166007e-09
4262 1.28889166007e-09
4263 1.28263000221e-09
4264 1.28263000221e-09
4265 1.27563293262e-09
4266 1.27563293262e-09
4267 1.26984556204e-09
4268 1.26984556204e-09
4269 1.26409016588e-09
4270 1.26409016588e-09
4271 1.2583640796e-09
4272 1.2583640796e-09
4273 1.24918475564e-09
4274 1.24918475564e-09
4275 1.24394095025e-09
4276 1.24394095025e-09
4277 1.23872112567e-09
4278 1.23872112567e-09
4279 1.23352972281e-09
4280 1.23352972281e-09
4281 1.22557164417e-09
4282 1.22557164417e-09
4283 1.22083498866e-09
4284 1.22083498866e-09
4285 1.21611876125e-09
4286 1.21611876125e-09
4287 1.2114247383e-09
4288 1.2114247383e-09
4289 1.20675291981e-09
4290 1.20675291981e-09
4291 1.19896981232e-09
4292 1.19896981232e-09
4293 1.19471277316e-09
4294 1.19471277316e-09
4295 1.19047616209e-09
4296 1.19047616209e-09
4297 1.18625642642e-09
4298 1.18625642642e-09
4299 1.18205445432e-09
4300 1.18205445432e-09
4301 1.17776011166e-09
4302 1.17776011166e-09
4303 1.17390541732e-09
4304 1.17390541732e-09
4305 1.17006493383e-09
4306 1.17006493383e-09
4307 1.16623954938e-09
4308 1.16623954938e-09
4309 1.1624274876e-09
4310 1.1624274876e-09
4311 1.15863052486e-09
4312 1.15863052486e-09
4313 1.15484510843e-09
4314 1.15484510843e-09
4315 1.1497016672e-09
4316 1.1497016672e-09
4317 1.14619780334e-09
4318 1.14619780334e-09
4319 1.1427010449e-09
4320 1.1427010449e-09
4321 1.13921849731e-09
4322 1.13921849731e-09
4323 1.13574660787e-09
4324 1.13574660787e-09
4325 1.13228715293e-09
4326 1.13228715293e-09
4327 1.12883835612e-09
4328 1.12883835612e-09
4329 1.12526876705e-09
4330 1.12526876705e-09
4331 1.12200471136e-09
4332 1.12200471136e-09
4333 1.11875042563e-09
4334 1.11875042563e-09
4335 1.11550502169e-09
4336 1.11550502169e-09
4337 1.11227116406e-09
4338 1.11227116406e-09
4339 1.10904618822e-09
4340 1.10904618822e-09
4341 1.10583009416e-09
4342 1.10583009416e-09
4343 1.10262377007e-09
4344 1.10262377007e-09
4345 1.09850972763e-09
4346 1.09850972763e-09
4347 1.09539666227e-09
4348 1.09539666227e-09
4349 1.09229159051e-09
4350 1.09229159051e-09
4351 1.0891971769e-09
4352 1.0891971769e-09
4353 1.08610986871e-09
4354 1.08610986871e-09
4355 1.08303144231e-09
4356 1.08303144231e-09
4357 1.07996278587e-09
4358 1.07996278587e-09
4359 1.07690034667e-09
4360 1.07690034667e-09
4361 1.0719398702e-09
4362 1.0719398702e-09
4363 1.06888364826e-09
4364 1.06888364826e-09
4365 1.06583719628e-09
4366 1.06583719628e-09
4367 1.06279873791e-09
4368 1.06279873791e-09
4369 1.05976827314e-09
4370 1.05976827314e-09
4371 1.05674935469e-09
4372 1.05674935469e-09
4373 1.05373487713e-09
4374 1.05373487713e-09
4375 1.04945296897e-09
4376 1.04945296897e-09
4377 1.04636566078e-09
4378 1.04636566078e-09
4379 1.0432863462e-09
4380 1.0432863462e-09
4381 1.04021680158e-09
4382 1.04021680158e-09
4383 1.03715702693e-09
4384 1.03715702693e-09
4385 1.03410702224e-09
4386 1.03410702224e-09
4387 1.03106767568e-09
4388 1.03106767568e-09
4389 1.02507602406e-09
4390 1.02507602406e-09
4391 1.02190345075e-09
4392 1.02190345075e-09
4393 1.0187406474e-09
4394 1.0187406474e-09
4395 1.01558939036e-09
4396 1.01558939036e-09
4397 1.01244967965e-09
4398 1.01244967965e-09
4399 1.00864827601e-09
4400 1.00864827601e-09
4401 1.0053193833e-09
4402 1.0053193833e-09
4403 1.00200470143e-09
4404 1.00200470143e-09
4405 9.98702454069e-10
4406 9.98702454069e-10
4407 9.95412641203e-10
4408 9.95412641203e-10
4409 9.91194681887e-10
4410 9.91194681887e-10
4411 9.87688153486e-10
4412 9.87688153486e-10
4413 9.84196724119e-10
4414 9.84196724119e-10
4415 9.80720393784e-10
4416 9.80720393784e-10
4417 9.77217418097e-10
4418 9.77217418097e-10
4419 9.73503055945e-10
4420 9.73503055945e-10
4421 9.69805569184e-10
4422 9.69805569184e-10
4423 9.66124069635e-10
4424 9.66124069635e-10
4425 9.61047241788e-10
4426 9.61047241788e-10
4427 9.57129486778e-10
4428 9.57129486778e-10
4429 9.53230383516e-10
4430 9.53230383516e-10
4431 9.48667810974e-10
4432 9.48667810974e-10
4433 9.44529787716e-10
4434 9.44529787716e-10
4435 9.40412192563e-10
4436 9.40412192563e-10
4437 9.34702981681e-10
4438 9.34702981681e-10
4439 9.30361565565e-10
4440 9.30361565565e-10
4441 9.26044130267e-10
4442 9.26044130267e-10
4443 9.17684594981e-10
4444 9.17684594981e-10
4445 9.13170872252e-10
4446 9.13170872252e-10
4447 9.05654218286e-10
4448 9.05654218286e-10
4449 9.00956642624e-10
4450 9.00956642624e-10
4451 8.93403573343e-10
4452 8.93403573343e-10
4453 8.88544349209e-10
4454 8.88544349209e-10
4455 8.80180373031e-10
4456 8.80180373031e-10
4457 8.75188810312e-10
4458 8.75188810312e-10
4459 8.65369997882e-10
4460 8.65369997882e-10
4461 8.58843662854e-10
4462 8.58843662854e-10
4463 8.53627390995e-10
4464 8.53627390995e-10
4465 8.44742054085e-10
4466 8.44742054085e-10
4467 8.38551450499e-10
4468 8.38551450499e-10
4469 8.3321172184e-10
4470 8.3321172184e-10
4471 8.24137202926e-10
4472 8.24137202926e-10
4473 8.17456324853e-10
4474 8.17456324853e-10
4475 8.1211304348e-10
4476 8.1211304348e-10
4477 8.0245765588e-10
4478 8.0245765588e-10
4479 7.95201238191e-10
4480 7.95201238191e-10
4481 7.89974308191e-10
4482 7.89974308191e-10
4483 7.80084441487e-10
4484 7.80084441487e-10
4485 7.72897301715e-10
4486 7.72897301715e-10
4487 7.6790396264e-10
4488 7.6790396264e-10
4489 7.58801022016e-10
4490 7.58801022016e-10
4491 7.52954143479e-10
4492 7.52954143479e-10
4493 7.48284101348e-10
4494 7.48284101348e-10
4495 7.41534833537e-10
4496 7.41534833537e-10
4497 7.37072625157e-10
4498 7.37072625157e-10
4499 7.30145721661e-10
4500 7.30145721661e-10
4501 7.25910886956e-10
4502 7.25910886956e-10
4503 7.19604820176e-10
4504 7.19604820176e-10
4505 7.15614234537e-10
4506 7.15614234537e-10
4507 7.1076211583e-10
4508 7.1076211583e-10
4509 7.07021108326e-10
4510 7.07021108326e-10
4511 7.03303193461e-10
4512 7.03303193461e-10
4513 6.97402136041e-10
4514 6.97402136041e-10
4515 6.93950674702e-10
4516 6.93950674702e-10
4517 6.90516088753e-10
4518 6.90516088753e-10
4519 6.85012935264e-10
4520 6.85012935264e-10
4521 6.81847467376e-10
4522 6.81847467376e-10
4523 6.78701539414e-10
4524 6.78701539414e-10
4525 6.74998723582e-10
4526 6.74998723582e-10
4527 6.72112143718e-10
4528 6.72112143718e-10
4529 6.69237110174e-10
4530 6.69237110174e-10
4531 6.66377175662e-10
4532 6.66377175662e-10
4533 6.63269439372e-10
4534 6.63269439372e-10
4535 6.60657306639e-10
4536 6.60657306639e-10
4537 6.58055832048e-10
4538 6.58055832048e-10
4539 6.55466791954e-10
4540 6.55466791954e-10
4541 6.52891074537e-10
4542 6.52891074537e-10
4543 6.49785114604e-10
4544 6.49785114604e-10
4545 6.47436770862e-10
4546 6.47436770862e-10
4547 6.4509997344e-10
4548 6.4509997344e-10
4549 6.42772057802e-10
4550 6.42772057802e-10
4551 6.40453912126e-10
4552 6.40453912126e-10
4553 6.38145536414e-10
4554 6.38145536414e-10
4555 6.348823689e-10
4556 6.348823689e-10
4557 6.3277472151e-10
4558 6.3277472151e-10
4559 6.30675067725e-10
4560 6.30675067725e-10
4561 6.28583407547e-10
4562 6.28583407547e-10
4563 6.26498852796e-10
4564 6.26498852796e-10
4565 6.24422291651e-10
4566 6.24422291651e-10
4567 6.2235461229e-10
4568 6.2235461229e-10
4569 6.18910256378e-10
4570 6.18910256378e-10
4571 6.17002449133e-10
4572 6.17002449133e-10
4573 6.15101747314e-10
4574 6.15101747314e-10
4575 6.13208150924e-10
4576 6.13208150924e-10
4577 6.11319883603e-10
4578 6.11319883603e-10
4579 6.09437833532e-10
4580 6.09437833532e-10
4581 6.07562888888e-10
4582 6.07562888888e-10
4583 6.05390404473e-10
4584 6.05390404473e-10
4585 6.03622929418e-10
4586 6.03622929418e-10
4587 6.01864336147e-10
4588 6.01864336147e-10
4589 6.00108407411e-10
4590 6.00108407411e-10
4591 5.98357807746e-10
4592 5.98357807746e-10
4593 5.9661342533e-10
4594 5.9661342533e-10
4595 5.94873483806e-10
4596 5.94873483806e-10
4597 5.9313975953e-10
4598 5.9313975953e-10
4599 5.91202642397e-10
4600 5.91202642397e-10
4601 5.89523097005e-10
4602 5.89523097005e-10
4603 5.87849768863e-10
4604 5.87849768863e-10
4605 5.86184434326e-10
4606 5.86184434326e-10
4607 5.84519099789e-10
4608 5.84519099789e-10
4609 5.82859982501e-10
4610 5.82859982501e-10
4611 5.81205306105e-10
4612 5.81205306105e-10
4613 5.7955595878e-10
4614 5.7955595878e-10
4615 5.77741410268e-10
4616 5.77741410268e-10
4617 5.76098280192e-10
4618 5.76098280192e-10
4619 5.74458702829e-10
4620 5.74458702829e-10
4621 5.7282267818e-10
4622 5.7282267818e-10
4623 5.71194647137e-10
4624 5.71194647137e-10
4625 5.6956839245e-10
4626 5.6956839245e-10
4627 5.67947466834e-10
4628 5.67947466834e-10
4629 5.66330093932e-10
4630 5.66330093932e-10
4631 5.6377924551e-10
4632 5.6377924551e-10
4633 5.62124569115e-10
4634 5.62124569115e-10
4635 5.60476998146e-10
4636 5.60476998146e-10
4637 5.58834756248e-10
4638 5.58834756248e-10
4639 5.57196955242e-10
4640 5.57196955242e-10
4641 5.55563595128e-10
4642 5.55563595128e-10
4643 5.53935564085e-10
4644 5.53935564085e-10
4645 5.50984147196e-10
4646 5.50984147196e-10
4647 5.49284173701e-10
4648 5.49284173701e-10
4649 5.47591305633e-10
4650 5.47591305633e-10
4651 5.45903766636e-10
4652 5.45903766636e-10
4653 5.44221556709e-10
4654 5.44221556709e-10
4655 5.42545564031e-10
4656 5.42545564031e-10
4657 5.39422728707e-10
4658 5.39422728707e-10
4659 5.37649924581e-10
4660 5.37649924581e-10
4661 5.35882449526e-10
4662 5.35882449526e-10
4663 5.34122968077e-10
4664 5.34122968077e-10
4665 5.32369703876e-10
4666 5.32369703876e-10
4667 5.29406740668e-10
4668 5.29406740668e-10
4669 5.27541565987e-10
4670 5.27541565987e-10
4671 5.25680832197e-10
4672 5.25680832197e-10
4673 5.23827203835e-10
4674 5.23827203835e-10
4675 5.21614751392e-10
4676 5.21614751392e-10
4677 5.19635001694e-10
4678 5.19635001694e-10
4679 5.17663245603e-10
4680 5.17663245603e-10
4681 5.15700371295e-10
4682 5.15700371295e-10
4683 5.12987874401e-10
4684 5.12987874401e-10
4685 5.10894437866e-10
4686 5.10894437866e-10
4687 5.08813435829e-10
4688 5.08813435829e-10
4689 5.066826958e-10
4690 5.066826958e-10
4691 5.04467578821e-10
4692 5.04467578821e-10
4693 5.02263119984e-10
4694 5.02263119984e-10
4695 4.99793095798e-10
4696 4.99793095798e-10
4697 4.97462515625e-10
4698 4.97462515625e-10
4699 4.95145258128e-10
4700 4.95145258128e-10
4701 4.91483298504e-10
4702 4.91483298504e-10
4703 4.89055018704e-10
4704 4.89055018704e-10
4705 4.86048534754e-10
4706 4.86048534754e-10
4707 4.83514561722e-10
4708 4.83514561722e-10
4709 4.80663508995e-10
4710 4.80663508995e-10
4711 4.78032724516e-10
4712 4.78032724516e-10
4713 4.74880579304e-10
4714 4.74880579304e-10
4715 4.72169858767e-10
4716 4.72169858767e-10
4717 4.68335592529e-10
4718 4.68335592529e-10
4719 4.65565364038e-10
4720 4.65565364038e-10
4721 4.60752325182e-10
4722 4.60752325182e-10
4723 4.57621496253e-10
4724 4.57621496253e-10
4725 4.54755344492e-10
4726 4.54755344492e-10
4727 4.50255832618e-10
4728 4.50255832618e-10
4729 4.47194281605e-10
4730 4.47194281605e-10
4731 4.44293490887e-10
4732 4.44293490887e-10
4733 4.39697167565e-10
4734 4.39697167565e-10
4735 4.36458869046e-10
4736 4.36458869046e-10
4737 4.33589164572e-10
4738 4.33589164572e-10
4739 4.2888625984e-10
4740 4.2888625984e-10
4741 4.25624868683e-10
4742 4.25624868683e-10
4743 4.22849311121e-10
4744 4.22849311121e-10
4745 4.18407530844e-10
4746 4.18407530844e-10
4747 4.15639966889e-10
4748 4.15639966889e-10
4749 4.13015399658e-10
4750 4.13015399658e-10
4751 4.09538181145e-10
4752 4.09538181145e-10
4753 4.07015754433e-10
4754 4.07015754433e-10
4755 4.03186817266e-10
4756 4.03186817266e-10
4757 4.00783406462e-10
4758 4.00783406462e-10
4759 3.97015753606e-10
4760 3.97015753606e-10
4761 3.94741128673e-10
4762 3.94741128673e-10
4763 3.91480625694e-10
4764 3.91480625694e-10
4765 3.89340115703e-10
4766 3.89340115703e-10
4767 3.87049503559e-10
4768 3.87049503559e-10
4769 3.85046661222e-10
4770 3.85046661222e-10
4771 3.83053588848e-10
4772 3.83053588848e-10
4773 3.80401488087e-10
4774 3.80401488087e-10
4775 3.78552300617e-10
4776 3.78552300617e-10
4777 3.76714659467e-10
4778 3.76714659467e-10
4779 3.74475561671e-10
4780 3.74475561671e-10
4781 3.72780029068e-10
4782 3.72780029068e-10
4783 3.71095154605e-10
4784 3.71095154605e-10
4785 3.69419161927e-10
4786 3.69419161927e-10
4787 3.66866537149e-10
4788 3.66866537149e-10
4789 3.65334429375e-10
4790 3.65334429375e-10
4791 3.63809427029e-10
4792 3.63809427029e-10
4793 3.62290641931e-10
4794 3.62290641931e-10
4795 3.60433460855e-10
4796 3.60433460855e-10
4797 3.59049678877e-10
4798 3.59049678877e-10
4799 3.5767122597e-10
4800 3.5767122597e-10
4801 3.5629987849e-10
4802 3.5629987849e-10
4803 3.54933860081e-10
4804 3.54933860081e-10
4805 3.5345593119e-10
4806 3.5345593119e-10
4807 3.52210705046e-10
4808 3.52210705046e-10
4809 3.50973472507e-10
4810 3.50973472507e-10
4811 3.49737128147e-10
4812 3.49737128147e-10
4813 3.48507889214e-10
4814 3.48507889214e-10
4815 3.47283979352e-10
4816 3.47283979352e-10
4817 3.46054740419e-10
4818 3.46054740419e-10
4819 3.44933859253e-10
4820 3.44933859253e-10
4821 3.43815642623e-10
4822 3.43815642623e-10
4823 3.42701866884e-10
4824 3.42701866884e-10
4825 3.4159164386e-10
4826 3.4159164386e-10
4827 3.40485861727e-10
4828 3.40485861727e-10
4829 3.39384520487e-10
4830 3.39384520487e-10
4831 3.38287620139e-10
4832 3.38287620139e-10
4833 3.36228822562e-10
4834 3.36228822562e-10
4835 3.35213634628e-10
4836 3.35213634628e-10
4837 3.34200223051e-10
4838 3.34200223051e-10
4839 3.33190364188e-10
4840 3.33190364188e-10
4841 3.32184058038e-10
4842 3.32184058038e-10
4843 3.31181304603e-10
4844 3.31181304603e-10
4845 3.30181215702e-10
4846 3.30181215702e-10
4847 3.29026583756e-10
4848 3.29026583756e-10
4849 3.28078009204e-10
4850 3.28078009204e-10
4851 3.27132099187e-10
4852 3.27132099187e-10
4853 3.26188853705e-10
4854 3.26188853705e-10
4855 3.25247384581e-10
4856 3.25247384581e-10
4857 3.24310356348e-10
4858 3.24310356348e-10
4859 3.23375104472e-10
4860 3.23375104472e-10
4861 3.22445181666e-10
4862 3.22445181666e-10
4863 3.21497495293e-10
4864 3.21497495293e-10
4865 3.20586224234e-10
4866 3.20586224234e-10
4867 3.19678505889e-10
4868 3.19678505889e-10
4869 3.18775228436e-10
4870 3.18775228436e-10
4871 3.17871062805e-10
4872 3.17871062805e-10
4873 3.16972226244e-10
4874 3.16972226244e-10
4875 3.1607516604e-10
4876 3.1607516604e-10
4877 3.15180770372e-10
4878 3.15180770372e-10
4879 3.1423752489e-10
4880 3.1423752489e-10
4881 3.13337800151e-10
4882 3.13337800151e-10
4883 3.12440739947e-10
4884 3.12440739947e-10
4885 3.11544567921e-10
4886 3.11544567921e-10
4887 3.10653724966e-10
4888 3.10653724966e-10
4889 3.09762882011e-10
4890 3.09762882011e-10
4891 3.0887559177e-10
4892 3.0887559177e-10
4893 3.07991854243e-10
4894 3.07991854243e-10
4895 3.06471292788e-10
4896 3.06471292788e-10
4897 3.05560909908e-10
4898 3.05560909908e-10
4899 3.04651415206e-10
4900 3.04651415206e-10
4901 3.03747249575e-10
4902 3.03747249575e-10
4903 3.028448603e-10
4904 3.028448603e-10
4905 3.01945135561e-10
4906 3.01945135561e-10
4907 3.00936164876e-10
4908 3.00936164876e-10
4909 2.99988478503e-10
4910 2.99988478503e-10
4911 2.99047009378e-10
4912 2.99047009378e-10
4913 2.9810731661e-10
4914 2.9810731661e-10
4915 2.97170288377e-10
4916 2.97170288377e-10
4917 2.96236812858e-10
4918 2.96236812858e-10
4919 2.9489211073e-10
4920 2.9489211073e-10
4921 2.93900903614e-10
4922 2.93900903614e-10
4923 2.92913249211e-10
4924 2.92913249211e-10
4925 2.91929147522e-10
4926 2.91929147522e-10
4927 2.90949486725e-10
4928 2.90949486725e-10
4929 2.8944047159e-10
4930 2.8944047159e-10
4931 2.88394197412e-10
4932 2.88394197412e-10
4933 2.87355028661e-10
4934 2.87355028661e-10
4935 2.86317636267e-10
4936 2.86317636267e-10
4937 2.84981815923e-10
4938 2.84981815923e-10
4939 2.83874257434e-10
4940 2.83874257434e-10
4941 2.82772028015e-10
4942 2.82772028015e-10
4943 2.81674239488e-10
4944 2.81674239488e-10
4945 2.79839262873e-10
4946 2.79839262873e-10
4947 2.78671308251e-10
4948 2.78671308251e-10
4949 2.77511347235e-10
4950 2.77511347235e-10
4951 2.7581137374e-10
4952 2.7581137374e-10
4953 2.74581246629e-10
4954 2.74581246629e-10
4955 2.73356448588e-10
4956 2.73356448588e-10
4957 2.71314526401e-10
4958 2.71314526401e-10
4959 2.70026667692e-10
4960 2.70026667692e-10
4961 2.68589595009e-10
4962 2.68589595009e-10
4963 2.67238675633e-10
4964 2.67238675633e-10
4965 2.65894861684e-10
4966 2.65894861684e-10
4967 2.63328026051e-10
4968 2.63328026051e-10
4969 2.61933585932e-10
4970 2.61933585932e-10
4971 2.59373855727e-10
4972 2.59373855727e-10
4973 2.57935894865e-10
4974 2.57935894865e-10
4975 2.55172771801e-10
4976 2.55172771801e-10
4977 2.53562504327e-10
4978 2.53562504327e-10
4979 2.52046383764e-10
4980 2.52046383764e-10
4981 2.49914755557e-10
4982 2.49914755557e-10
4983 2.48374654177e-10
4984 2.48374654177e-10
4985 2.45607090221e-10
4986 2.45607090221e-10
4987 2.43702835689e-10
4988 2.43702835689e-10
4989 2.42136088957e-10
4990 2.42136088957e-10
4991 2.39476882768e-10
4992 2.39476882768e-10
4993 2.37611708087e-10
4994 2.37611708087e-10
4995 2.36052066782e-10
4996 2.36052066782e-10
4997 2.33433716801e-10
4998 2.33433716801e-10
4999 2.31635155501e-10
5000 2.31635155501e-10
5001 2.30119034939e-10
5002 2.30119034939e-10
5003 2.27686314247e-10
5004 2.27686314247e-10
5005 2.26177299112e-10
5006 2.26177299112e-10
5007 2.24733121001e-10
5008 2.24733121001e-10
5009 2.22814655615e-10
5010 2.22814655615e-10
5011 2.2142376821e-10
5012 2.2142376821e-10
5013 2.19283258218e-10
5014 2.19283258218e-10
5015 2.17951878767e-10
5016 2.17951878767e-10
5017 2.15800710635e-10
5018 2.15800710635e-10
5019 2.14537720922e-10
5020 2.14537720922e-10
5021 2.12612150108e-10
5022 2.12612150108e-10
5023 2.1141932649e-10
5024 2.1141932649e-10
5025 2.09966266596e-10
5026 2.09966266596e-10
5027 2.08848049965e-10
5028 2.08848049965e-10
5029 2.07736938762e-10
5030 2.07736938762e-10
5031 2.06005879022e-10
5032 2.06005879022e-10
5033 2.0497292752e-10
5034 2.0497292752e-10
5035 2.03947081445e-10
5036 2.03947081445e-10
5037 2.02369676572e-10
5038 2.02369676572e-10
5039 2.01423766555e-10
5040 2.01423766555e-10
5041 2.00480521073e-10
5042 2.00480521073e-10
5043 1.99475103102e-10
5044 1.99475103102e-10
5045 1.986109055e-10
5046 1.986109055e-10
5047 1.97751148789e-10
5048 1.97751148789e-10
5049 1.96897609328e-10
5050 1.96897609328e-10
5051 1.96044069867e-10
5052 1.96044069867e-10
5053 1.94514626628e-10
5054 1.94514626628e-10
5055 1.93740135046e-10
5056 1.93740135046e-10
5057 1.92970084356e-10
5058 1.92970084356e-10
5059 1.92204474558e-10
5060 1.92204474558e-10
5061 1.91442417474e-10
5062 1.91442417474e-10
5063 1.90067517281e-10
5064 1.90067517281e-10
5065 1.8937651447e-10
5066 1.8937651447e-10
5067 1.88687288016e-10
5068 1.88687288016e-10
5069 1.88001614276e-10
5070 1.88001614276e-10
5071 1.87318605072e-10
5072 1.87318605072e-10
5073 1.86638260402e-10
5074 1.86638260402e-10
5075 1.85409021469e-10
5076 1.85409021469e-10
5077 1.84789961111e-10
5078 1.84789961111e-10
5079 1.84173565287e-10
5080 1.84173565287e-10
5081 1.83560722178e-10
5082 1.83560722178e-10
5083 1.82947879068e-10
5084 1.82947879068e-10
5085 1.82340365029e-10
5086 1.82340365029e-10
5087 1.81734627347e-10
5088 1.81734627347e-10
5089 1.8066526053e-10
5090 1.8066526053e-10
5091 1.8010837266e-10
5092 1.8010837266e-10
5093 1.7955237297e-10
5094 1.7955237297e-10
5095 1.78998149636e-10
5096 1.78998149636e-10
5097 1.78446590837e-10
5098 1.78446590837e-10
5099 1.77896808395e-10
5100 1.77896808395e-10
5101 1.77347914132e-10
5102 1.77347914132e-10
5103 1.76802572582e-10
5104 1.76802572582e-10
5105 1.7583712264e-10
5106 1.7583712264e-10
5107 1.7532553187e-10
5108 1.7532553187e-10
5109 1.74814829279e-10
5110 1.74814829279e-10
5111 1.74303238509e-10
5112 1.74303238509e-10
5113 1.7379697681e-10
5114 1.7379697681e-10
5115 1.73288938754e-10
5116 1.73288938754e-10
5117 1.72784453412e-10
5118 1.72784453412e-10
5119 1.72281744426e-10
5120 1.72281744426e-10
5121 1.71653802283e-10
5122 1.71653802283e-10
5123 1.71167080509e-10
5124 1.71167080509e-10
5125 1.70680358735e-10
5126 1.70680358735e-10
5127 1.70196301497e-10
5128 1.70196301497e-10
5129 1.69714020615e-10
5130 1.69714020615e-10
5131 1.69232627911e-10
5132 1.69232627911e-10
5133 1.68753011565e-10
5134 1.68753011565e-10
5135 1.68275171575e-10
5136 1.68275171575e-10
5137 1.67798219763e-10
5138 1.67798219763e-10
5139 1.6697931926e-10
5140 1.6697931926e-10
5141 1.66502367449e-10
5142 1.66502367449e-10
5143 1.66028968351e-10
5144 1.66028968351e-10
5145 1.65556457432e-10
5146 1.65556457432e-10
5147 1.65083946513e-10
5148 1.65083946513e-10
5149 1.64614988307e-10
5150 1.64614988307e-10
5151 1.64144253745e-10
5152 1.64144253745e-10
5153 1.63677071896e-10
5154 1.63677071896e-10
5155 1.62867941356e-10
5156 1.62867941356e-10
5157 1.62389213187e-10
5158 1.62389213187e-10
5159 1.61909596841e-10
5160 1.61909596841e-10
5161 1.61432645029e-10
5162 1.61432645029e-10
5163 1.60957469575e-10
5164 1.60957469575e-10
5165 1.60484070477e-10
5166 1.60484070477e-10
5167 1.60010671379e-10
5168 1.60010671379e-10
5169 1.5927437147e-10
5170 1.5927437147e-10
5171 1.58777879733e-10
5172 1.58777879733e-10
5173 1.5828494071e-10
5174 1.5828494071e-10
5175 1.57792889866e-10
5176 1.57792889866e-10
5177 1.57301727199e-10
5178 1.57301727199e-10
5179 1.56813229069e-10
5180 1.56813229069e-10
5181 1.56172852428e-10
5182 1.56172852428e-10
5183 1.55652379874e-10
5184 1.55652379874e-10
5185 1.55135460034e-10
5186 1.55135460034e-10
5187 1.54619428372e-10
5188 1.54619428372e-10
5189 1.54105173067e-10
5190 1.54105173067e-10
5191 1.53593582297e-10
5192 1.53593582297e-10
5193 1.52549972654e-10
5194 1.52549972654e-10
5195 1.52003742926e-10
5196 1.52003742926e-10
5197 1.51459289555e-10
5198 1.51459289555e-10
5199 1.50917500719e-10
5200 1.50917500719e-10
5201 1.50165213597e-10
5202 1.50165213597e-10
5203 1.49585233089e-10
5204 1.49585233089e-10
5205 1.49007028938e-10
5206 1.49007028938e-10
5207 1.484323775e-10
5208 1.484323775e-10
5209 1.47600154321e-10
5210 1.47600154321e-10
5211 1.46984646676e-10
5212 1.46984646676e-10
5213 1.46374468102e-10
5214 1.46374468102e-10
5215 1.45767842241e-10
5216 1.45767842241e-10
5217 1.44500411636e-10
5218 1.44500411636e-10
5219 1.43858258639e-10
5220 1.43858258639e-10
5221 1.43216105641e-10
5222 1.43216105641e-10
5223 1.41895384331e-10
5224 1.41895384331e-10
5225 1.41221256911e-10
5226 1.41221256911e-10
5227 1.40337519383e-10
5228 1.40337519383e-10
5229 1.39630529361e-10
5230 1.39630529361e-10
5231 1.38925315696e-10
5232 1.38925315696e-10
5233 1.37564626357e-10
5234 1.37564626357e-10
5235 1.36832767339e-10
5236 1.36832767339e-10
5237 1.35585764838e-10
5238 1.35585764838e-10
5239 1.34829925003e-10
5240 1.34829925003e-10
5241 1.33573152539e-10
5242 1.33573152539e-10
5243 1.32798660957e-10
5244 1.32798660957e-10
5245 1.31439747975e-10
5246 1.31439747975e-10
5247 1.30648381003e-10
5248 1.30648381003e-10
5249 1.29110944158e-10
5250 1.29110944158e-10
5251 1.28158816892e-10
5252 1.28158816892e-10
5253 1.27343469103e-10
5254 1.27343469103e-10
5255 1.26116006527e-10
5256 1.26116006527e-10
5257 1.25301546916e-10
5258 1.25301546916e-10
5259 1.23780985462e-10
5260 1.23780985462e-10
5261 1.22780008383e-10
5262 1.22780008383e-10
5263 1.21972654199e-10
5264 1.21972654199e-10
5265 1.20692789096e-10
5266 1.20692789096e-10
5267 1.19899645767e-10
5268 1.19899645767e-10
5269 1.18385301562e-10
5270 1.18385301562e-10
5271 1.17446496972e-10
5272 1.17446496972e-10
5273 1.1668888078e-10
5274 1.1668888078e-10
5275 1.15624843033e-10
5276 1.15624843033e-10
5277 1.14897424908e-10
5278 1.14897424908e-10
5279 1.13799636381e-10
5280 1.13799636381e-10
5281 1.13102416321e-10
5282 1.13102416321e-10
5283 1.1208012296e-10
5284 1.1208012296e-10
5285 1.11414877324e-10
5286 1.11414877324e-10
5287 1.10586206858e-10
5288 1.10586206858e-10
5289 1.09958264716e-10
5290 1.09958264716e-10
5291 1.09333875287e-10
5292 1.09333875287e-10
5293 1.0825296215e-10
5294 1.0825296215e-10
5295 1.07670317107e-10
5296 1.07670317107e-10
5297 1.07086783885e-10
5298 1.07086783885e-10
5299 1.06543218692e-10
5300 1.06543218692e-10
5301 1.06003206213e-10
5302 1.06003206213e-10
5303 1.0546497009e-10
5304 1.0546497009e-10
5305 1.04551922675e-10
5306 1.04551922675e-10
5307 1.04058983652e-10
5308 1.04058983652e-10
5309 1.03566932808e-10
5310 1.03566932808e-10
5311 1.03072217428e-10
5312 1.03072217428e-10
5313 1.02621910969e-10
5314 1.02621910969e-10
5315 1.02173380867e-10
5316 1.02173380867e-10
5317 1.01729291657e-10
5318 1.01729291657e-10
5319 1.01286090626e-10
5320 1.01286090626e-10
5321 1.0064304945e-10
5322 1.0064304945e-10
5323 1.00240704626e-10
5324 1.00240704626e-10
5325 9.98410243369e-11
5326 9.98410243369e-11
5327 9.94422322265e-11
5328 9.94422322265e-11
5329 9.90452164729e-11
5330 9.90452164729e-11
5331 9.86108972256e-11
5332 9.86108972256e-11
5333 9.82502967872e-11
5334 9.82502967872e-11
5335 9.78923608841e-11
5336 9.78923608841e-11
5337 9.75362013378e-11
5338 9.75362013378e-11
5339 9.71809299699e-11
5340 9.71809299699e-11
5341 9.68283231373e-11
5342 9.68283231373e-11
5343 9.64766044831e-11
5344 9.64766044831e-11
5345 9.59330392902e-11
5346 9.59330392902e-11
5347 9.56115187023e-11
5348 9.56115187023e-11
5349 9.52953271849e-11
5350 9.52953271849e-11
5351 9.49782474891e-11
5352 9.49782474891e-11
5353 9.46620559716e-11
5354 9.46620559716e-11
5355 9.43485289895e-11
5356 9.43485289895e-11
5357 9.40341138289e-11
5358 9.40341138289e-11
5359 9.3723251382e-11
5360 9.3723251382e-11
5361 9.3143270874e-11
5362 9.3143270874e-11
5363 9.28563892444e-11
5364 9.28563892444e-11
5365 9.25721721501e-11
5366 9.25721721501e-11
5367 9.22879550558e-11
5368 9.22879550558e-11
5369 9.20064024967e-11
5370 9.20064024967e-11
5371 9.17230735809e-11
5372 9.17230735809e-11
5373 9.14415210218e-11
5374 9.14415210218e-11
5375 9.11599684628e-11
5376 9.11599684628e-11
5377 9.08118025222e-11
5378 9.08118025222e-11
5379 9.05471253532e-11
5380 9.05471253532e-11
5381 9.02833363625e-11
5382 9.02833363625e-11
5383 9.00222119071e-11
5384 9.00222119071e-11
5385 8.97619756302e-11
5386 8.97619756302e-11
5387 8.94990748179e-11
5388 8.94990748179e-11
5389 8.92406148978e-11
5390 8.92406148978e-11
5391 8.89821549777e-11
5392 8.89821549777e-11
5393 8.87228068791e-11
5394 8.87228068791e-11
5395 8.84510242827e-11
5396 8.84510242827e-11
5397 8.82005579683e-11
5398 8.82005579683e-11
5399 8.7950091654e-11
5400 8.7950091654e-11
5401 8.7700513518e-11
5402 8.7700513518e-11
5403 8.74527117389e-11
5404 8.74527117389e-11
5405 8.72049099598e-11
5406 8.72049099598e-11
5407 8.69588845376e-11
5408 8.69588845376e-11
5409 8.67101945801e-11
5410 8.67101945801e-11
5411 8.64659455146e-11
5412 8.64659455146e-11
5413 8.62181437356e-11
5414 8.62181437356e-11
5415 8.59712301349e-11
5416 8.59712301349e-11
5417 8.5726092891e-11
5418 8.5726092891e-11
5419 8.54809556472e-11
5420 8.54809556472e-11
5421 8.52358184034e-11
5422 8.52358184034e-11
5423 8.49915693379e-11
5424 8.49915693379e-11
5425 8.47490966294e-11
5426 8.47490966294e-11
5427 8.45066239208e-11
5428 8.45066239208e-11
5429 8.42641512122e-11
5430 8.42641512122e-11
5431 8.38547009607e-11
5432 8.38547009607e-11
5433 8.36068991816e-11
5434 8.36068991816e-11
5435 8.33564328673e-11
5436 8.33564328673e-11
5437 8.31112956234e-11
5438 8.31112956234e-11
5439 8.28634938443e-11
5440 8.28634938443e-11
5441 8.26165802437e-11
5442 8.26165802437e-11
5443 8.23705548214e-11
5444 8.23705548214e-11
5445 8.20508105903e-11
5446 8.20508105903e-11
5447 8.17923506702e-11
5448 8.17923506702e-11
5449 8.15338907501e-11
5450 8.15338907501e-11
5451 8.12772071868e-11
5452 8.12772071868e-11
5453 8.10214118019e-11
5454 8.10214118019e-11
5455 8.0765616417e-11
5456 8.0765616417e-11
5457 8.05107092106e-11
5458 8.05107092106e-11
5459 7.9997342084e-11
5460 7.9997342084e-11
5461 7.9726447666e-11
5462 7.9726447666e-11
5463 7.94546650695e-11
5464 7.94546650695e-11
5465 7.91873233652e-11
5466 7.91873233652e-11
5467 7.89199816609e-11
5468 7.89199816609e-11
5469 7.85043141605e-11
5470 7.85043141605e-11
5471 7.82165443525e-11
5472 7.82165443525e-11
5473 7.79296627229e-11
5474 7.79296627229e-11
5475 7.76454456286e-11
5476 7.76454456286e-11
5477 7.73638930696e-11
5478 7.73638930696e-11
5479 7.68078933788e-11
5480 7.68078933788e-11
5481 7.65041363593e-11
5482 7.65041363593e-11
5483 7.62012675182e-11
5484 7.62012675182e-11
5485 7.59019513907e-11
5486 7.59019513907e-11
5487 7.53104245632e-11
5488 7.53104245632e-11
5489 7.49915685105e-11
5490 7.49915685105e-11
5491 7.46718242794e-11
5492 7.46718242794e-11
5493 7.42108596796e-11
5494 7.42108596796e-11
5495 7.38733518801e-11
5496 7.38733518801e-11
5497 7.35367322591e-11
5498 7.35367322591e-11
5499 7.30686622319e-11
5500 7.30686622319e-11
5501 7.27142790424e-11
5502 7.27142790424e-11
5503 7.2359895853e-11
5504 7.2359895853e-11
5505 7.17603754197e-11
5506 7.17603754197e-11
5507 7.13891168402e-11
5508 7.13891168402e-11
5509 7.09405867383e-11
5510 7.09405867383e-11
5511 7.05542291257e-11
5512 7.05542291257e-11
5513 7.016964787e-11
5514 7.016964787e-11
5515 6.93933799312e-11
5516 6.93933799312e-11
5517 6.89981405344e-11
5518 6.89981405344e-11
5519 6.82307543798e-11
5520 6.82307543798e-11
5521 6.78284095557e-11
5522 6.78284095557e-11
5523 6.70263844427e-11
5524 6.70263844427e-11
5525 6.65751898055e-11
5526 6.65751898055e-11
5527 6.61577459482e-11
5528 6.61577459482e-11
5529 6.56106280417e-11
5530 6.56106280417e-11
5531 6.51887432923e-11
5532 6.51887432923e-11
5533 6.45279385481e-11
5534 6.45279385481e-11
5535 6.4108718334e-11
5536 6.4108718334e-11
5537 6.33315622167e-11
5538 6.33315622167e-11
5539 6.28563867622e-11
5540 6.28563867622e-11
5541 6.2443383797e-11
5542 6.2443383797e-11
5543 6.18687323595e-11
5544 6.18687323595e-11
5545 6.14628348217e-11
5546 6.14628348217e-11
5547 6.08126882184e-11
5548 6.08126882184e-11
5549 6.04183370001e-11
5550 6.04183370001e-11
5551 5.97317750817e-11
5552 5.97317750817e-11
5553 5.93525228965e-11
5554 5.93525228965e-11
5555 5.86783954759e-11
5556 5.86783954759e-11
5557 5.83142423238e-11
5558 5.83142423238e-11
5559 5.77076164632e-11
5560 5.77076164632e-11
5561 5.73630032363e-11
5562 5.73630032363e-11
5563 5.6886051425e-11
5564 5.6886051425e-11
5565 5.65609781233e-11
5566 5.65609781233e-11
5567 5.62350166433e-11
5568 5.62350166433e-11
5569 5.56585888489e-11
5570 5.56585888489e-11
5571 5.53557200078e-11
5572 5.53557200078e-11
5573 5.50546275235e-11
5574 5.50546275235e-11
5575 5.44950751191e-11
5576 5.44950751191e-11
5577 5.42179634522e-11
5578 5.42179634522e-11
5579 5.39417399636e-11
5580 5.39417399636e-11
5581 5.35216315711e-11
5582 5.35216315711e-11
5583 5.32658361863e-11
5584 5.32658361863e-11
5585 5.30135935151e-11
5586 5.30135935151e-11
5587 5.27613508439e-11
5588 5.27613508439e-11
5589 5.2378545945e-11
5590 5.2378545945e-11
5591 5.21485077343e-11
5592 5.21485077343e-11
5593 5.1919357702e-11
5594 5.1919357702e-11
5595 5.16919840265e-11
5596 5.16919840265e-11
5597 5.14663867079e-11
5598 5.14663867079e-11
5599 5.1079140917e-11
5600 5.1079140917e-11
5601 5.08748598804e-11
5602 5.08748598804e-11
5603 5.06714670223e-11
5604 5.06714670223e-11
5605 5.0469850521e-11
5606 5.0469850521e-11
5607 5.02673458413e-11
5608 5.02673458413e-11
5609 5.00630648048e-11
5610 5.00630648048e-11
5611 4.98809882288e-11
5612 4.98809882288e-11
5613 4.96997998312e-11
5614 4.96997998312e-11
5615 4.9519499612e-11
5616 4.9519499612e-11
5617 4.93383112143e-11
5618 4.93383112143e-11
5619 4.91606755304e-11
5620 4.91606755304e-11
5621 4.8982151668e-11
5622 4.8982151668e-11
5623 4.88027396273e-11
5624 4.88027396273e-11
5625 4.86410911549e-11
5626 4.86410911549e-11
5627 4.84812190393e-11
5628 4.84812190393e-11
5629 4.83186823885e-11
5630 4.83186823885e-11
5631 4.8158810273e-11
5632 4.8158810273e-11
5633 4.80007145143e-11
5634 4.80007145143e-11
5635 4.78417305771e-11
5636 4.78417305771e-11
5637 4.768274664e-11
5638 4.768274664e-11
5639 4.75255390597e-11
5640 4.75255390597e-11
5641 4.72661909612e-11
5642 4.72661909612e-11
5643 4.71214178788e-11
5644 4.71214178788e-11
5645 4.69775329748e-11
5646 4.69775329748e-11
5647 4.68336480708e-11
5648 4.68336480708e-11
5649 4.66906513452e-11
5650 4.66906513452e-11
5651 4.65485427981e-11
5652 4.65485427981e-11
5653 4.64073224293e-11
5654 4.64073224293e-11
5655 4.62652138822e-11
5656 4.62652138822e-11
5657 4.61239935134e-11
5658 4.61239935134e-11
5659 4.59312587964e-11
5660 4.59312587964e-11
5661 4.57989202118e-11
5662 4.57989202118e-11
5663 4.56674698057e-11
5664 4.56674698057e-11
5665 4.55351312212e-11
5666 4.55351312212e-11
5667 4.54027926367e-11
5668 4.54027926367e-11
5669 4.5272230409e-11
5670 4.5272230409e-11
5671 4.51416681813e-11
5672 4.51416681813e-11
5673 4.50111059536e-11
5674 4.50111059536e-11
5675 4.48805437259e-11
5676 4.48805437259e-11
5677 4.47508696766e-11
5678 4.47508696766e-11
5679 4.4552805889e-11
5680 4.4552805889e-11
5681 4.44240200181e-11
5682 4.44240200181e-11
5683 4.42996750394e-11
5684 4.42996750394e-11
5685 4.41744418822e-11
5686 4.41744418822e-11
5687 4.40483205466e-11
5688 4.40483205466e-11
5689 4.39230873894e-11
5690 4.39230873894e-11
5691 4.37996305891e-11
5692 4.37996305891e-11
5693 4.36761737888e-11
5694 4.36761737888e-11
5695 4.355182881e-11
5696 4.355182881e-11
5697 4.34292601881e-11
5698 4.34292601881e-11
5699 4.33031388525e-11
5700 4.33031388525e-11
5701 4.31787938737e-11
5702 4.31787938737e-11
5703 4.30562252518e-11
5704 4.30562252518e-11
5705 4.2931880273e-11
5706 4.2931880273e-11
5707 4.28075352943e-11
5708 4.28075352943e-11
5709 4.26849666724e-11
5710 4.26849666724e-11
5711 4.25632862289e-11
5712 4.25632862289e-11
5713 4.24398294285e-11
5714 4.24398294285e-11
5715 4.22808454914e-11
5716 4.22808454914e-11
5717 4.21538359774e-11
5718 4.21538359774e-11
5719 4.2025938285e-11
5720 4.2025938285e-11
5721 4.19007051278e-11
5722 4.19007051278e-11
5723 4.17754719706e-11
5724 4.17754719706e-11
5725 4.16484624566e-11
5726 4.16484624566e-11
5727 4.15241174778e-11
5728 4.15241174778e-11
5729 4.13997724991e-11
5730 4.13997724991e-11
5731 4.1179504251e-11
5732 4.1179504251e-11
5733 4.10471656664e-11
5734 4.10471656664e-11
5735 4.09157152603e-11
5736 4.09157152603e-11
5737 4.07851530326e-11
5738 4.07851530326e-11
5739 4.06545908049e-11
5740 4.06545908049e-11
5741 4.05231403988e-11
5742 4.05231403988e-11
5743 4.03623801049e-11
5744 4.03623801049e-11
5745 4.0222936093e-11
5746 4.0222936093e-11
5747 4.00834920811e-11
5748 4.00834920811e-11
5749 3.9945824426e-11
5750 3.9945824426e-11
5751 3.98072685925e-11
5752 3.98072685925e-11
5753 3.96687127591e-11
5754 3.96687127591e-11
5755 3.94200228016e-11
5756 3.94200228016e-11
5757 3.92725851839e-11
5758 3.92725851839e-11
5759 3.9126923923e-11
5760 3.9126923923e-11
5761 3.89794863054e-11
5762 3.89794863054e-11
5763 3.88231669035e-11
5764 3.88231669035e-11
5765 3.86659593232e-11
5766 3.86659593232e-11
5767 3.85087517429e-11
5768 3.85087517429e-11
5769 3.83542086979e-11
5770 3.83542086979e-11
5771 3.81836784413e-11
5772 3.81836784413e-11
5773 3.80193654337e-11
5774 3.80193654337e-11
5775 3.78514997124e-11
5776 3.78514997124e-11
5777 3.76871867047e-11
5778 3.76871867047e-11
5779 3.74082986809e-11
5780 3.74082986809e-11
5781 3.72333275322e-11
5782 3.72333275322e-11
5783 3.7059244562e-11
5784 3.7059244562e-11
5785 3.67732511108e-11
5786 3.67732511108e-11
5787 3.6589398178e-11
5788 3.6589398178e-11
5789 3.64073216019e-11
5790 3.64073216019e-11
5791 3.60529384125e-11
5792 3.60529384125e-11
5793 3.58628682307e-11
5794 3.58628682307e-11
5795 3.55893092774e-11
5796 3.55893092774e-11
5797 3.53912454898e-11
5798 3.53912454898e-11
5799 3.51612072791e-11
5800 3.51612072791e-11
5801 3.4957814421e-11
5802 3.4957814421e-11
5803 3.4741987065e-11
5804 3.4741987065e-11
5805 3.45323769579e-11
5806 3.45323769579e-11
5807 3.43050032825e-11
5808 3.43050032825e-11
5809 3.40918404618e-11
5810 3.40918404618e-11
5811 3.38333805416e-11
5812 3.38333805416e-11
5813 3.36175531856e-11
5814 3.36175531856e-11
5815 3.3315572523e-11
5816 3.3315572523e-11
5817 3.31015215238e-11
5818 3.31015215238e-11
5819 3.27498028696e-11
5820 3.27498028696e-11
5821 3.2534863692e-11
5822 3.2534863692e-11
5823 3.21378479384e-11
5824 3.21378479384e-11
5825 3.19095860846e-11
5826 3.19095860846e-11
5827 3.16999759775e-11
5828 3.16999759775e-11
5829 3.14361869869e-11
5830 3.14361869869e-11
5831 3.12310177719e-11
5832 3.12310177719e-11
5833 3.09494652129e-11
5834 3.09494652129e-11
5835 3.07514014253e-11
5836 3.07514014253e-11
5837 3.04742897583e-11
5838 3.04742897583e-11
5839 3.02842195765e-11
5840 3.02842195765e-11
5841 3.00346414406e-11
5842 3.00346414406e-11
5843 2.98525648645e-11
5844 2.98525648645e-11
5845 2.96624946827e-11
5846 2.96624946827e-11
5847 2.94901880693e-11
5848 2.94901880693e-11
5849 2.93187696343e-11
5850 2.93187696343e-11
5851 2.90611978926e-11
5852 2.90611978926e-11
5853 2.88995494202e-11
5854 2.88995494202e-11
5855 2.87405654831e-11
5856 2.87405654831e-11
5857 2.84750001356e-11
5858 2.84750001356e-11
5859 2.83266743395e-11
5860 2.83266743395e-11
5861 2.81783485434e-11
5862 2.81783485434e-11
5863 2.79660739011e-11
5864 2.79660739011e-11
5865 2.78310707813e-11
5866 2.78310707813e-11
5867 2.76942913047e-11
5868 2.76942913047e-11
5869 2.75601763633e-11
5870 2.75601763633e-11
5871 2.73452371857e-11
5872 2.73452371857e-11
5873 2.72217803854e-11
5874 2.72217803854e-11
5875 2.70992117635e-11
5876 2.70992117635e-11
5877 2.697753132e-11
5878 2.697753132e-11
5879 2.68425282002e-11
5880 2.68425282002e-11
5881 2.67315058977e-11
5882 2.67315058977e-11
5883 2.66222599521e-11
5884 2.66222599521e-11
5885 2.6512125828e-11
5886 2.6512125828e-11
5887 2.64028798824e-11
5888 2.64028798824e-11
5889 2.62936339368e-11
5890 2.62936339368e-11
5891 2.61266563939e-11
5892 2.61266563939e-11
5893 2.60298449462e-11
5894 2.60298449462e-11
5895 2.59312571416e-11
5896 2.59312571416e-11
5897 2.58344456938e-11
5898 2.58344456938e-11
5899 2.57376342461e-11
5900 2.57376342461e-11
5901 2.56425991552e-11
5902 2.56425991552e-11
5903 2.5544899529e-11
5904 2.5544899529e-11
5905 2.53717047372e-11
5906 2.53717047372e-11
5907 2.52855514304e-11
5908 2.52855514304e-11
5909 2.52002863022e-11
5910 2.52002863022e-11
5911 2.51141329954e-11
5912 2.51141329954e-11
5913 2.50279796887e-11
5914 2.50279796887e-11
5915 2.49427145604e-11
5916 2.49427145604e-11
5917 2.4859225789e-11
5918 2.4859225789e-11
5919 2.47757370175e-11
5920 2.47757370175e-11
5921 2.46238585078e-11
5922 2.46238585078e-11
5923 2.45465869853e-11
5924 2.45465869853e-11
5925 2.44693154627e-11
5926 2.44693154627e-11
5927 2.43938202971e-11
5928 2.43938202971e-11
5929 2.43183251314e-11
5930 2.43183251314e-11
5931 2.42428299657e-11
5932 2.42428299657e-11
5933 2.41664466216e-11
5934 2.41664466216e-11
5935 2.40909514559e-11
5936 2.40909514559e-11
5937 2.40163444687e-11
5938 2.40163444687e-11
5939 2.38999930957e-11
5940 2.38999930957e-11
5941 2.38298270006e-11
5942 2.38298270006e-11
5943 2.37596609054e-11
5944 2.37596609054e-11
5945 2.36912711671e-11
5946 2.36912711671e-11
5947 2.36202168935e-11
5948 2.36202168935e-11
5949 2.35518271552e-11
5950 2.35518271552e-11
5951 2.34834374169e-11
5952 2.34834374169e-11
5953 2.34150476786e-11
5954 2.34150476786e-11
5955 2.33466579402e-11
5956 2.33466579402e-11
5957 2.32782682019e-11
5958 2.32782682019e-11
5959 2.31690222563e-11
5960 2.31690222563e-11
5961 2.31032970532e-11
5962 2.31032970532e-11
5963 2.30375718502e-11
5964 2.30375718502e-11
5965 2.29727348255e-11
5966 2.29727348255e-11
5967 2.29061214441e-11
5968 2.29061214441e-11
5969 2.28421725978e-11
5970 2.28421725978e-11
5971 2.27773355732e-11
5972 2.27773355732e-11
5973 2.2713386727e-11
5974 2.2713386727e-11
5975 2.26485497024e-11
5976 2.26485497024e-11
5977 2.25846008561e-11
5978 2.25846008561e-11
5979 2.24762430889e-11
5980 2.24762430889e-11
5981 2.24114060643e-11
5982 2.24114060643e-11
5983 2.23483453965e-11
5984 2.23483453965e-11
5985 2.22835083719e-11
5986 2.22835083719e-11
5987 2.22213358825e-11
5988 2.22213358825e-11
5989 2.21573870363e-11
5990 2.21573870363e-11
5991 2.20925500116e-11
5992 2.20925500116e-11
5993 2.20303775222e-11
5994 2.20303775222e-11
5995 2.19673168544e-11
5996 2.19673168544e-11
5997 2.18740581204e-11
5998 2.18740581204e-11
5999 2.18092210957e-11
6000 2.18092210957e-11
6001 2.17443840711e-11
6002 2.17443840711e-11
6003 2.16795470465e-11
6004 2.16795470465e-11
6005 2.16147100218e-11
6006 2.16147100218e-11
6007 2.15507611756e-11
6008 2.15507611756e-11
6009 2.14877005078e-11
6010 2.14877005078e-11
6011 2.14219753047e-11
6012 2.14219753047e-11
6013 2.13322692844e-11
6014 2.13322692844e-11
6015 2.12656559029e-11
6016 2.12656559029e-11
6017 2.11990425214e-11
6018 2.11990425214e-11
6019 2.11315409615e-11
6020 2.11315409615e-11
6021 2.10640394016e-11
6022 2.10640394016e-11
6023 2.0999202377e-11
6024 2.0999202377e-11
6025 2.09325889955e-11
6026 2.09325889955e-11
6027 2.08313366556e-11
6028 2.08313366556e-11
6029 2.07593942037e-11
6030 2.07593942037e-11
6031 2.06910044653e-11
6032 2.06910044653e-11
6033 2.06208383702e-11
6034 2.06208383702e-11
6035 2.05488959182e-11
6036 2.05488959182e-11
6037 2.04796180014e-11
6038 2.04796180014e-11
6039 2.03614902716e-11
6040 2.03614902716e-11
6041 2.02851069275e-11
6042 2.02851069275e-11
6043 2.02104999403e-11
6044 2.02104999403e-11
6045 2.0135892953e-11
6046 2.0135892953e-11
6047 2.00621741442e-11
6048 2.00621741442e-11
6049 1.99316119165e-11
6050 1.99316119165e-11
6051 1.98516758587e-11
6052 1.98516758587e-11
6053 1.97726279794e-11
6054 1.97726279794e-11
6055 1.96944682784e-11
6056 1.96944682784e-11
6057 1.95763405486e-11
6058 1.95763405486e-11
6059 1.94910754203e-11
6060 1.94910754203e-11
6061 1.94075866489e-11
6062 1.94075866489e-11
6063 1.93223215206e-11
6064 1.93223215206e-11
6065 1.91677784755e-11
6066 1.91677784755e-11
6067 1.90771842767e-11
6068 1.90771842767e-11
6069 1.899103097e-11
6070 1.899103097e-11
6071 1.88462578876e-11
6072 1.88462578876e-11
6073 1.87529991535e-11
6074 1.87529991535e-11
6075 1.86597404195e-11
6076 1.86597404195e-11
6077 1.84945392334e-11
6078 1.84945392334e-11
6079 1.83986159641e-11
6080 1.83986159641e-11
6081 1.82867054832e-11
6082 1.82867054832e-11
6083 1.81845649649e-11
6084 1.81845649649e-11
6085 1.80842008035e-11
6086 1.80842008035e-11
6087 1.79012360491e-11
6088 1.79012360491e-11
6089 1.77982073524e-11
6090 1.77982073524e-11
6091 1.76294534526e-11
6092 1.76294534526e-11
6093 1.75246483991e-11
6094 1.75246483991e-11
6095 1.73612235699e-11
6096 1.73612235699e-11
6097 1.72537539811e-11
6098 1.72537539811e-11
6099 1.70841119029e-11
6100 1.70841119029e-11
6101 1.69757541357e-11
6102 1.69757541357e-11
6103 1.67972302734e-11
6104 1.67972302734e-11
6105 1.66870961493e-11
6106 1.66870961493e-11
6107 1.64943614323e-11
6108 1.64943614323e-11
6109 1.63868918435e-11
6110 1.63868918435e-11
6111 1.61817226285e-11
6112 1.61817226285e-11
6113 1.60742530397e-11
6114 1.60742530397e-11
6115 1.59676716294e-11
6116 1.59676716294e-11
6117 1.58530966132e-11
6118 1.58530966132e-11
6119 1.57491797381e-11
6120 1.57491797381e-11
6121 1.56381574357e-11
6122 1.56381574357e-11
6123 1.55386814527e-11
6124 1.55386814527e-11
6125 1.54383172912e-11
6126 1.54383172912e-11
6127 1.52464707526e-11
6128 1.52464707526e-11
6129 1.51514356617e-11
6130 1.51514356617e-11
6131 1.49906753677e-11
6132 1.49906753677e-11
6133 1.49000811689e-11
6134 1.49000811689e-11
6135 1.4788170688e-11
6136 1.4788170688e-11
6137 1.47029055597e-11
6138 1.47029055597e-11
6139 1.46176404314e-11
6140 1.46176404314e-11
6141 1.44932954527e-11
6142 1.44932954527e-11
6143 1.44142475733e-11
6144 1.44142475733e-11
6145 1.4335199694e-11
6146 1.4335199694e-11
6147 1.42286182836e-11
6148 1.42286182836e-11
6149 1.41566758316e-11
6150 1.41566758316e-11
6151 1.40847333796e-11
6152 1.40847333796e-11
6153 1.40119027492e-11
6154 1.40119027492e-11
6155 1.38919986625e-11
6156 1.38919986625e-11
6157 1.38262734595e-11
6158 1.38262734595e-11
6159 1.3759660078e-11
6160 1.3759660078e-11
6161 1.36948230534e-11
6162 1.36948230534e-11
6163 1.3605117033e-11
6164 1.3605117033e-11
6165 1.35456090788e-11
6166 1.35456090788e-11
6167 1.34869893031e-11
6168 1.34869893031e-11
6169 1.34265931706e-11
6170 1.34265931706e-11
6171 1.33688615733e-11
6172 1.33688615733e-11
6173 1.32986954782e-11
6174 1.32986954782e-11
6175 1.32480693082e-11
6176 1.32480693082e-11
6177 1.31938904246e-11
6178 1.31938904246e-11
6179 1.31423760763e-11
6180 1.31423760763e-11
6181 1.30899735495e-11
6182 1.30899735495e-11
6183 1.30384592012e-11
6184 1.30384592012e-11
6185 1.29878330313e-11
6186 1.29878330313e-11
6187 1.28981270109e-11
6188 1.28981270109e-11
6189 1.28510535546e-11
6190 1.28510535546e-11
6191 1.28057564552e-11
6192 1.28057564552e-11
6193 1.27595711774e-11
6194 1.27595711774e-11
6195 1.2714274078e-11
6196 1.2714274078e-11
6197 1.26689769786e-11
6198 1.26689769786e-11
6199 1.26236798792e-11
6200 1.26236798792e-11
6201 1.25748300661e-11
6202 1.25748300661e-11
6203 1.25348620372e-11
6204 1.25348620372e-11
6205 1.24931176515e-11
6206 1.24931176515e-11
6207 1.24522614442e-11
6208 1.24522614442e-11
6209 1.24122934153e-11
6210 1.24122934153e-11
6211 1.23723253864e-11
6212 1.23723253864e-11
6213 1.23314691791e-11
6214 1.23314691791e-11
6215 1.22915011502e-11
6216 1.22915011502e-11
6217 1.22515331213e-11
6218 1.22515331213e-11
6219 1.2210676914e-11
6220 1.2210676914e-11
6221 1.21405108189e-11
6222 1.21405108189e-11
6223 1.21040955037e-11
6224 1.21040955037e-11
6225 1.20676801885e-11
6226 1.20676801885e-11
6227 1.20312648733e-11
6228 1.20312648733e-11
6229 1.19948495581e-11
6230 1.19948495581e-11
6231 1.19584342428e-11
6232 1.19584342428e-11
6233 1.19229071061e-11
6234 1.19229071061e-11
6235 1.18864917908e-11
6236 1.18864917908e-11
6237 1.18509646541e-11
6238 1.18509646541e-11
6239 1.18154375173e-11
6240 1.18154375173e-11
6241 1.17603704552e-11
6242 1.17603704552e-11
6243 1.17266196753e-11
6244 1.17266196753e-11
6245 1.16919807169e-11
6246 1.16919807169e-11
6247 1.16591181154e-11
6248 1.16591181154e-11
6249 1.16271436923e-11
6250 1.16271436923e-11
6251 1.15942810908e-11
6252 1.15942810908e-11
6253 1.15596421324e-11
6254 1.15596421324e-11
6255 1.15267795309e-11
6256 1.15267795309e-11
6257 1.14930287509e-11
6258 1.14930287509e-11
6259 1.1459277971e-11
6260 1.1459277971e-11
6261 1.14273035479e-11
6262 1.14273035479e-11
6263 1.13962173032e-11
6264 1.13962173032e-11
6265 1.13633547016e-11
6266 1.13633547016e-11
6267 1.13304921001e-11
6268 1.13304921001e-11
6269 1.1298517677e-11
6270 1.1298517677e-11
6271 1.12665432539e-11
6272 1.12665432539e-11
6273 1.12354570092e-11
6274 1.12354570092e-11
6275 1.12025944077e-11
6276 1.12025944077e-11
6277 1.1171508163e-11
6278 1.1171508163e-11
6279 1.11404219183e-11
6280 1.11404219183e-11
6281 1.11084474952e-11
6282 1.11084474952e-11
6283 1.10462750058e-11
6284 1.10462750058e-11
6285 1.10143005827e-11
6286 1.10143005827e-11
6287 1.09823261596e-11
6288 1.09823261596e-11
6289 1.09503517365e-11
6290 1.09503517365e-11
6291 1.09183773134e-11
6292 1.09183773134e-11
6293 1.08872910687e-11
6294 1.08872910687e-11
6295 1.08544284672e-11
6296 1.08544284672e-11
6297 1.08233422225e-11
6298 1.08233422225e-11
6299 1.07922559778e-11
6300 1.07922559778e-11
6301 1.07283071316e-11
6302 1.07283071316e-11
6303 1.06963327084e-11
6304 1.06963327084e-11
6305 1.06625819285e-11
6306 1.06625819285e-11
6307 1.0629719327e-11
6308 1.0629719327e-11
6309 1.05977449039e-11
6310 1.05977449039e-11
6311 1.05657704808e-11
6312 1.05657704808e-11
6313 1.05329078792e-11
6314 1.05329078792e-11
6315 1.04929398503e-11
6316 1.04929398503e-11
6317 1.04591890704e-11
6318 1.04591890704e-11
6319 1.0424550112e-11
6320 1.0424550112e-11
6321 1.03899111537e-11
6322 1.03899111537e-11
6323 1.03561603737e-11
6324 1.03561603737e-11
6325 1.03215214153e-11
6326 1.03215214153e-11
6327 1.0286882457e-11
6328 1.0286882457e-11
6329 1.02291508597e-11
6330 1.02291508597e-11
6331 1.01918473661e-11
6332 1.01918473661e-11
6333 1.01545438724e-11
6334 1.01545438724e-11
6335 1.01181285572e-11
6336 1.01181285572e-11
6337 1.00826014204e-11
6338 1.00826014204e-11
6339 1.00399688563e-11
6340 1.00399688563e-11
6341 1.00017771842e-11
6342 1.00017771842e-11
6343 9.96180915536e-12
6344 9.96180915536e-12
6345 9.92272930489e-12
6346 9.92272930489e-12
6347 9.88364945442e-12
6348 9.88364945442e-12
6349 9.82236514346e-12
6350 9.82236514346e-12
6351 9.78150893616e-12
6352 9.78150893616e-12
6353 9.74065272885e-12
6354 9.74065272885e-12
6355 9.69979652155e-12
6356 9.69979652155e-12
6357 9.63407131849e-12
6358 9.63407131849e-12
6359 9.59055057592e-12
6360 9.59055057592e-12
6361 9.54702983336e-12
6362 9.54702983336e-12
6363 9.50084455553e-12
6364 9.50084455553e-12
6365 9.45377109929e-12
6366 9.45377109929e-12
6367 9.40758582146e-12
6368 9.40758582146e-12
6369 9.36051236522e-12
6370 9.36051236522e-12
6371 9.31166255214e-12
6372 9.31166255214e-12
6373 9.26370091747e-12
6374 9.26370091747e-12
6375 9.20064024967e-12
6376 9.20064024967e-12
6377 9.15179043659e-12
6378 9.15179043659e-12
6379 9.10116426667e-12
6380 9.10116426667e-12
6381 9.00701735418e-12
6382 9.00701735418e-12
6383 8.95727936268e-12
6384 8.95727936268e-12
6385 8.87645512648e-12
6386 8.87645512648e-12
6387 8.8231644213e-12
6388 8.8231644213e-12
6389 8.75033379089e-12
6390 8.75033379089e-12
6391 8.69615490728e-12
6392 8.69615490728e-12
6393 8.62421245529e-12
6394 8.62421245529e-12
6395 8.57092175011e-12
6396 8.57092175011e-12
6397 8.49720294127e-12
6398 8.49720294127e-12
6399 8.44213587925e-12
6400 8.44213587925e-12
6401 8.36486435674e-12
6402 8.36486435674e-12
6403 8.31068547313e-12
6404 8.31068547313e-12
6405 8.2280848801e-12
6406 8.2280848801e-12
6407 8.17301781808e-12
6408 8.17301781808e-12
6409 8.09041722505e-12
6410 8.09041722505e-12
6411 8.03623834145e-12
6412 8.03623834145e-12
6413 7.95363774841e-12
6414 7.95363774841e-12
6415 7.90034704323e-12
6416 7.90034704323e-12
6417 7.8221873423e-12
6418 7.8221873423e-12
6419 7.77333752922e-12
6420 7.77333752922e-12
6421 7.70405961248e-12
6422 7.70405961248e-12
6423 7.65609797782e-12
6424 7.65609797782e-12
6425 7.60547180789e-12
6426 7.60547180789e-12
6427 7.55928653007e-12
6428 7.55928653007e-12
6429 7.51398943066e-12
6430 7.51398943066e-12
6431 7.44648787077e-12
6432 7.44648787077e-12
6433 7.40385530662e-12
6434 7.40385530662e-12
6435 7.36033456405e-12
6436 7.36033456405e-12
6437 7.2901684689e-12
6438 7.2901684689e-12
6439 7.25020044001e-12
6440 7.25020044001e-12
6441 7.21112058955e-12
6442 7.21112058955e-12
6443 7.15338899226e-12
6444 7.15338899226e-12
6445 7.11697367706e-12
6446 7.11697367706e-12
6447 7.08055836185e-12
6448 7.08055836185e-12
6449 7.04414304664e-12
6450 7.04414304664e-12
6451 6.98463509252e-12
6452 6.98463509252e-12
6453 6.95088431257e-12
6454 6.95088431257e-12
6455 6.91802171104e-12
6456 6.91802171104e-12
6457 6.88693546635e-12
6458 6.88693546635e-12
6459 6.84519108063e-12
6460 6.84519108063e-12
6461 6.81588119278e-12
6462 6.81588119278e-12
6463 6.78568312651e-12
6464 6.78568312651e-12
6465 6.75548506024e-12
6466 6.75548506024e-12
6467 6.72706335081e-12
6468 6.72706335081e-12
6469 6.69775346296e-12
6470 6.69775346296e-12
6471 6.64801547146e-12
6472 6.64801547146e-12
6473 6.62225829728e-12
6474 6.62225829728e-12
6475 6.59561294469e-12
6476 6.59561294469e-12
6477 6.56985577052e-12
6478 6.56985577052e-12
6479 6.54321041793e-12
6480 6.54321041793e-12
6481 6.51745324376e-12
6482 6.51745324376e-12
6483 6.48903153433e-12
6484 6.48903153433e-12
6485 6.465050717e-12
6486 6.465050717e-12
6487 6.44373443492e-12
6488 6.44373443492e-12
6489 6.41886543917e-12
6490 6.41886543917e-12
6491 6.39577280026e-12
6492 6.39577280026e-12
6493 6.37445651819e-12
6494 6.37445651819e-12
6495 6.35136387928e-12
6496 6.35136387928e-12
6497 6.32915941878e-12
6498 6.32915941878e-12
6499 6.30517860145e-12
6500 6.30517860145e-12
6501 6.2847504978e-12
6502 6.2847504978e-12
6503 6.26521057256e-12
6504 6.26521057256e-12
6505 6.24389429049e-12
6506 6.24389429049e-12
6507 6.22346618684e-12
6508 6.22346618684e-12
6509 6.20392626161e-12
6510 6.20392626161e-12
6511 6.18438633637e-12
6512 6.18438633637e-12
6513 6.16395823272e-12
6514 6.16395823272e-12
6515 6.14441830749e-12
6516 6.14441830749e-12
6517 6.12487838225e-12
6518 6.12487838225e-12
6519 6.09645667282e-12
6520 6.09645667282e-12
6521 6.07780492601e-12
6522 6.07780492601e-12
6523 6.06004135761e-12
6524 6.06004135761e-12
6525 6.0413896108e-12
6526 6.0413896108e-12
6527 6.02362604241e-12
6528 6.02362604241e-12
6529 6.00497429559e-12
6530 6.00497429559e-12
6531 5.98809890562e-12
6532 5.98809890562e-12
6533 5.9694471588e-12
6534 5.9694471588e-12
6535 5.95168359041e-12
6536 5.95168359041e-12
6537 5.93392002202e-12
6538 5.93392002202e-12
6539 5.91615645362e-12
6540 5.91615645362e-12
6541 5.88418203051e-12
6542 5.88418203051e-12
6543 5.86819481896e-12
6544 5.86819481896e-12
6545 5.85043125056e-12
6546 5.85043125056e-12
6547 5.83355586059e-12
6548 5.83355586059e-12
6549 5.81668047062e-12
6550 5.81668047062e-12
6551 5.79980508064e-12
6552 5.79980508064e-12
6553 5.78381786909e-12
6554 5.78381786909e-12
6555 5.76694247911e-12
6556 5.76694247911e-12
6557 5.75095526756e-12
6558 5.75095526756e-12
6559 5.734968056e-12
6560 5.734968056e-12
6561 5.71809266603e-12
6562 5.71809266603e-12
6563 5.70210545447e-12
6564 5.70210545447e-12
6565 5.6852300645e-12
6566 5.6852300645e-12
6567 5.67013103137e-12
6568 5.67013103137e-12
6569 5.65414381981e-12
6570 5.65414381981e-12
6571 5.63726842984e-12
6572 5.63726842984e-12
6573 5.62128121828e-12
6574 5.62128121828e-12
6575 5.60707036357e-12
6576 5.60707036357e-12
6577 5.58930679517e-12
6578 5.58930679517e-12
6579 5.57420776204e-12
6580 5.57420776204e-12
6581 5.55822055048e-12
6582 5.55822055048e-12
6583 5.52802248421e-12
6584 5.52802248421e-12
6585 5.51292345108e-12
6586 5.51292345108e-12
6587 5.4960480611e-12
6588 5.4960480611e-12
6589 5.47917267113e-12
6590 5.47917267113e-12
6591 5.46318545958e-12
6592 5.46318545958e-12
6593 5.44719824802e-12
6594 5.44719824802e-12
6595 5.43121103647e-12
6596 5.43121103647e-12
6597 5.41611200333e-12
6598 5.41611200333e-12
6599 5.4010129702e-12
6600 5.4010129702e-12
6601 5.37081490393e-12
6602 5.37081490393e-12
6603 5.35482769237e-12
6604 5.35482769237e-12
6605 5.3379523024e-12
6606 5.3379523024e-12
6607 5.320188734e-12
6608 5.320188734e-12
6609 5.30508970087e-12
6610 5.30508970087e-12
6611 5.28821431089e-12
6612 5.28821431089e-12
6613 5.2704507425e-12
6614 5.2704507425e-12
6615 5.25357535253e-12
6616 5.25357535253e-12
6617 5.21804821574e-12
6618 5.21804821574e-12
6619 5.20206100418e-12
6620 5.20206100418e-12
6621 5.18340925737e-12
6622 5.18340925737e-12
6623 5.16742204582e-12
6624 5.16742204582e-12
6625 5.14965847742e-12
6626 5.14965847742e-12
6627 5.13278308745e-12
6628 5.13278308745e-12
6629 5.10436137802e-12
6630 5.10436137802e-12
6631 5.08659780962e-12
6632 5.08659780962e-12
6633 5.06794606281e-12
6634 5.06794606281e-12
6635 5.049294316e-12
6636 5.049294316e-12
6637 5.03064256918e-12
6638 5.03064256918e-12
6639 5.01110264395e-12
6640 5.01110264395e-12
6641 4.99245089713e-12
6642 4.99245089713e-12
6643 4.97202279348e-12
6644 4.97202279348e-12
6645 4.95070651141e-12
6646 4.95070651141e-12
6647 4.93205476459e-12
6648 4.93205476459e-12
6649 4.90363305516e-12
6650 4.90363305516e-12
6651 4.88320495151e-12
6652 4.88320495151e-12
6653 4.86100049102e-12
6654 4.86100049102e-12
6655 4.84057238737e-12
6656 4.84057238737e-12
6657 4.80859796426e-12
6658 4.80859796426e-12
6659 4.78728168218e-12
6660 4.78728168218e-12
6661 4.76596540011e-12
6662 4.76596540011e-12
6663 4.74198458278e-12
6664 4.74198458278e-12
6665 4.69668748337e-12
6666 4.69668748337e-12
6667 4.67359484446e-12
6668 4.67359484446e-12
6669 4.65050220555e-12
6670 4.65050220555e-12
6671 4.60431692773e-12
6672 4.60431692773e-12
6673 4.58033611039e-12
6674 4.58033611039e-12
6675 4.55280257938e-12
6676 4.55280257938e-12
6677 4.52615722679e-12
6678 4.52615722679e-12
6679 4.50128823104e-12
6680 4.50128823104e-12
6681 4.45865566689e-12
6682 4.45865566689e-12
6683 4.43289849272e-12
6684 4.43289849272e-12
6685 4.39825953436e-12
6686 4.39825953436e-12
6687 4.37250236018e-12
6688 4.37250236018e-12
6689 4.34496882917e-12
6690 4.34496882917e-12
6691 4.31743529816e-12
6692 4.31743529816e-12
6693 4.28990176715e-12
6694 4.28990176715e-12
6695 4.26236823614e-12
6696 4.26236823614e-12
6697 4.23572288355e-12
6698 4.23572288355e-12
6699 4.20907753096e-12
6700 4.20907753096e-12
6701 4.18154399995e-12
6702 4.18154399995e-12
6703 4.12736511635e-12
6704 4.12736511635e-12
6705 4.10071976376e-12
6706 4.10071976376e-12
6707 4.07318623274e-12
6708 4.07318623274e-12
6709 4.04654088015e-12
6710 4.04654088015e-12
6711 4.01989552756e-12
6712 4.01989552756e-12
6713 3.99325017497e-12
6714 3.99325017497e-12
6715 3.94262400505e-12
6716 3.94262400505e-12
6717 3.9177550093e-12
6718 3.9177550093e-12
6719 3.87245790989e-12
6720 3.87245790989e-12
6721 3.84847709256e-12
6722 3.84847709256e-12
6723 3.81117359893e-12
6724 3.81117359893e-12
6725 3.78896913844e-12
6726 3.78896913844e-12
6727 3.76587649953e-12
6728 3.76587649953e-12
6729 3.74278386062e-12
6730 3.74278386062e-12
6731 3.72057940012e-12
6732 3.72057940012e-12
6733 3.69393404753e-12
6734 3.69393404753e-12
6735 3.67261776546e-12
6736 3.67261776546e-12
6737 3.65130148339e-12
6738 3.65130148339e-12
6739 3.62820884448e-12
6740 3.62820884448e-12
6741 3.60955709766e-12
6742 3.60955709766e-12
6743 3.58912899401e-12
6744 3.58912899401e-12
6745 3.57047724719e-12
6746 3.57047724719e-12
6747 3.54027918092e-12
6748 3.54027918092e-12
6749 3.52340379095e-12
6750 3.52340379095e-12
6751 3.50652840098e-12
6752 3.50652840098e-12
6753 3.489653011e-12
6754 3.489653011e-12
6755 3.46389583683e-12
6756 3.46389583683e-12
6757 3.44968498212e-12
6758 3.44968498212e-12
6759 3.43458594898e-12
6760 3.43458594898e-12
6761 3.41859873743e-12
6762 3.41859873743e-12
6763 3.40261152587e-12
6764 3.40261152587e-12
6765 3.38307160064e-12
6766 3.38307160064e-12
6767 3.36886074592e-12
6768 3.36886074592e-12
6769 3.35464989121e-12
6770 3.35464989121e-12
6771 3.34132721491e-12
6772 3.34132721491e-12
6773 3.32622818178e-12
6774 3.32622818178e-12
6775 3.31468186232e-12
6776 3.31468186232e-12
6777 3.29958282919e-12
6778 3.29958282919e-12
6779 3.28626015289e-12
6780 3.28626015289e-12
6781 3.27293747659e-12
6782 3.27293747659e-12
6783 3.26227933556e-12
6784 3.26227933556e-12
6785 3.24895665926e-12
6786 3.24895665926e-12
6787 3.23741033981e-12
6788 3.23741033981e-12
6789 3.22586402035e-12
6790 3.22586402035e-12
6791 3.21342952248e-12
6792 3.21342952248e-12
6793 3.19477777566e-12
6794 3.19477777566e-12
6795 3.18411963462e-12
6796 3.18411963462e-12
6797 3.17434967201e-12
6798 3.17434967201e-12
6799 3.16280335255e-12
6800 3.16280335255e-12
6801 3.15303338994e-12
6802 3.15303338994e-12
6803 3.14059889206e-12
6804 3.14059889206e-12
6805 3.13171710786e-12
6806 3.13171710786e-12
6807 3.12105896683e-12
6808 3.12105896683e-12
6809 3.11040082579e-12
6810 3.11040082579e-12
6811 3.09618997107e-12
6812 3.09618997107e-12
6813 3.08730818688e-12
6814 3.08730818688e-12
6815 3.07753822426e-12
6816 3.07753822426e-12
6817 3.06776826164e-12
6818 3.06776826164e-12
6819 3.05799829903e-12
6820 3.05799829903e-12
6821 3.04911651483e-12
6822 3.04911651483e-12
6823 3.03934655221e-12
6824 3.03934655221e-12
6825 3.03046476802e-12
6826 3.03046476802e-12
6827 3.02158298382e-12
6828 3.02158298382e-12
6829 3.0118130212e-12
6830 3.0118130212e-12
6831 3.00115488017e-12
6832 3.00115488017e-12
6833 2.98516766861e-12
6834 2.98516766861e-12
6835 2.97717406283e-12
6836 2.97717406283e-12
6837 2.96740410022e-12
6838 2.96740410022e-12
6839 2.96118685128e-12
6840 2.96118685128e-12
6841 2.95141688866e-12
6842 2.95141688866e-12
6843 2.94342328289e-12
6844 2.94342328289e-12
6845 2.93454149869e-12
6846 2.93454149869e-12
6847 2.92477153607e-12
6848 2.92477153607e-12
6849 2.91766610871e-12
6850 2.91766610871e-12
6851 2.90967250294e-12
6852 2.90967250294e-12
6853 2.89990254032e-12
6854 2.89990254032e-12
6855 2.88569168561e-12
6856 2.88569168561e-12
6857 2.87680990141e-12
6858 2.87680990141e-12
6859 2.86970447405e-12
6860 2.86970447405e-12
6861 2.86082268985e-12
6862 2.86082268985e-12
6863 2.85282908408e-12
6864 2.85282908408e-12
6865 2.84572365672e-12
6866 2.84572365672e-12
6867 2.83861822936e-12
6868 2.83861822936e-12
6869 2.82973644516e-12
6870 2.82973644516e-12
6871 2.82174283939e-12
6872 2.82174283939e-12
6873 2.81374923361e-12
6874 2.81374923361e-12
6875 2.80575562783e-12
6876 2.80575562783e-12
6877 2.79154477312e-12
6878 2.79154477312e-12
6879 2.78266298892e-12
6880 2.78266298892e-12
6881 2.77378120472e-12
6882 2.77378120472e-12
6883 2.76578759895e-12
6884 2.76578759895e-12
6885 2.75957035001e-12
6886 2.75957035001e-12
6887 2.74980038739e-12
6888 2.74980038739e-12
6889 2.74358313845e-12
6890 2.74358313845e-12
6891 2.73470135426e-12
6892 2.73470135426e-12
6893 2.7275959269e-12
6894 2.7275959269e-12
6895 2.71960232112e-12
6896 2.71960232112e-12
6897 2.70983235851e-12
6898 2.70983235851e-12
6899 2.70183875273e-12
6900 2.70183875273e-12
6901 2.69295696853e-12
6902 2.69295696853e-12
6903 2.68585154117e-12
6904 2.68585154117e-12
6905 2.6778579354e-12
6906 2.6778579354e-12
6907 2.66986432962e-12
6908 2.66986432962e-12
6909 2.66275890226e-12
6910 2.66275890226e-12
6911 2.65298893964e-12
6912 2.65298893964e-12
6913 2.64055444177e-12
6914 2.64055444177e-12
6915 2.63078447915e-12
6916 2.63078447915e-12
6917 2.62190269495e-12
6918 2.62190269495e-12
6919 2.61390908918e-12
6920 2.61390908918e-12
6921 2.60502730498e-12
6922 2.60502730498e-12
6923 2.5970336992e-12
6924 2.5970336992e-12
6925 2.58904009343e-12
6926 2.58904009343e-12
6927 2.57482923871e-12
6928 2.57482923871e-12
6929 2.56594745451e-12
6930 2.56594745451e-12
6931 2.5561774919e-12
6932 2.5561774919e-12
6933 2.5472957077e-12
6934 2.5472957077e-12
6935 2.54019028034e-12
6936 2.54019028034e-12
6937 2.52953213931e-12
6938 2.52953213931e-12
6939 2.51532128459e-12
6940 2.51532128459e-12
6941 2.50643950039e-12
6942 2.50643950039e-12
6943 2.49578135936e-12
6944 2.49578135936e-12
6945 2.48601139674e-12
6946 2.48601139674e-12
6947 2.47712961254e-12
6948 2.47712961254e-12
6949 2.46114240099e-12
6950 2.46114240099e-12
6951 2.45137243837e-12
6952 2.45137243837e-12
6953 2.43982611892e-12
6954 2.43982611892e-12
6955 2.4300561563e-12
6956 2.4300561563e-12
6957 2.41673348e-12
6958 2.41673348e-12
6959 2.40607533897e-12
6960 2.40607533897e-12
6961 2.39541719793e-12
6962 2.39541719793e-12
6963 2.38387087848e-12
6964 2.38387087848e-12
6965 2.36610731008e-12
6966 2.36610731008e-12
6967 2.35456099063e-12
6968 2.35456099063e-12
6969 2.34212649275e-12
6970 2.34212649275e-12
6971 2.32702745961e-12
6972 2.32702745961e-12
6973 2.31459296174e-12
6974 2.31459296174e-12
6975 2.30215846386e-12
6976 2.30215846386e-12
6977 2.28439489547e-12
6978 2.28439489547e-12
6979 2.27107221917e-12
6980 2.27107221917e-12
6981 2.25952589972e-12
6982 2.25952589972e-12
6983 2.23732143922e-12
6984 2.23732143922e-12
6985 2.22488694135e-12
6986 2.22488694135e-12
6987 2.20534701612e-12
6988 2.20534701612e-12
6989 2.19202433982e-12
6990 2.19202433982e-12
6991 2.1778134851e-12
6992 2.1778134851e-12
6993 2.16537898723e-12
6994 2.16537898723e-12
6995 2.15027995409e-12
6996 2.15027995409e-12
6997 2.12452277992e-12
6998 2.12452277992e-12
6999 2.11208828205e-12
7000 2.11208828205e-12
7001 2.08633110788e-12
7002 2.08633110788e-12
7003 2.07212025316e-12
7004 2.07212025316e-12
7005 2.04725125741e-12
7006 2.04725125741e-12
7007 2.03392858111e-12
7008 2.03392858111e-12
7009 2.0108359422e-12
7010 2.0108359422e-12
7011 1.99840144433e-12
7012 1.99840144433e-12
7013 1.97619698383e-12
7014 1.97619698383e-12
7015 1.96376248596e-12
7016 1.96376248596e-12
7017 1.94422256072e-12
7018 1.94422256072e-12
7019 1.93178806285e-12
7020 1.93178806285e-12
7021 1.91580085129e-12
7022 1.91580085129e-12
7023 1.90336635342e-12
7024 1.90336635342e-12
7025 1.89093185554e-12
7026 1.89093185554e-12
7027 1.86783921663e-12
7028 1.86783921663e-12
7029 1.85806925401e-12
7030 1.85806925401e-12
7031 1.8438583993e-12
7032 1.8438583993e-12
7033 1.83320025826e-12
7034 1.83320025826e-12
7035 1.8216539388e-12
7036 1.8216539388e-12
7037 1.80566672725e-12
7038 1.80566672725e-12
7039 1.79589676463e-12
7040 1.79589676463e-12
7041 1.78612680202e-12
7042 1.78612680202e-12
7043 1.77369230414e-12
7044 1.77369230414e-12
7045 1.76481051994e-12
7046 1.76481051994e-12
7047 1.75504055733e-12
7048 1.75504055733e-12
7049 1.74527059471e-12
7050 1.74527059471e-12
7051 1.73194791842e-12
7052 1.73194791842e-12
7053 1.72395431264e-12
7054 1.72395431264e-12
7055 1.71507252844e-12
7056 1.71507252844e-12
7057 1.70796710108e-12
7058 1.70796710108e-12
7059 1.69908531689e-12
7060 1.69908531689e-12
7061 1.69109171111e-12
7062 1.69109171111e-12
7063 1.68309810533e-12
7064 1.68309810533e-12
7065 1.67510449955e-12
7066 1.67510449955e-12
7067 1.6679990722e-12
7068 1.6679990722e-12
7069 1.66000546642e-12
7070 1.66000546642e-12
7071 1.64845914696e-12
7072 1.64845914696e-12
7073 1.64135371961e-12
7074 1.64135371961e-12
7075 1.63424829225e-12
7076 1.63424829225e-12
7077 1.62714286489e-12
7078 1.62714286489e-12
7079 1.62181379437e-12
7080 1.62181379437e-12
7081 1.61470836701e-12
7082 1.61470836701e-12
7083 1.60671476124e-12
7084 1.60671476124e-12
7085 1.60138569072e-12
7086 1.60138569072e-12
7087 1.59516844178e-12
7088 1.59516844178e-12
7089 1.58983937126e-12
7090 1.58983937126e-12
7091 1.58451030075e-12
7092 1.58451030075e-12
7093 1.57829305181e-12
7094 1.57829305181e-12
7095 1.57207580287e-12
7096 1.57207580287e-12
7097 1.56674673235e-12
7098 1.56674673235e-12
7099 1.56052948341e-12
7100 1.56052948341e-12
7101 1.55608859131e-12
7102 1.55608859131e-12
7103 1.54898316396e-12
7104 1.54898316396e-12
7105 1.54543045028e-12
7106 1.54543045028e-12
7107 1.54010137976e-12
7108 1.54010137976e-12
7109 1.53388413082e-12
7110 1.53388413082e-12
7111 1.52944323872e-12
7112 1.52944323872e-12
7113 1.52589052504e-12
7114 1.52589052504e-12
7115 1.51878509769e-12
7116 1.51878509769e-12
7117 1.51434420559e-12
7118 1.51434420559e-12
7119 1.50901513507e-12
7120 1.50901513507e-12
7121 1.50457424297e-12
7122 1.50457424297e-12
7123 1.49835699403e-12
7124 1.49835699403e-12
7125 1.49480428036e-12
7126 1.49480428036e-12
7127 1.48947520984e-12
7128 1.48947520984e-12
7129 1.48503431774e-12
7130 1.48503431774e-12
7131 1.48236978248e-12
7132 1.48236978248e-12
7133 1.47615253354e-12
7134 1.47615253354e-12
7135 1.47171164144e-12
7136 1.47171164144e-12
7137 1.46815892776e-12
7138 1.46815892776e-12
7139 1.46282985725e-12
7140 1.46282985725e-12
7141 1.45838896515e-12
7142 1.45838896515e-12
7143 1.45394807305e-12
7144 1.45394807305e-12
7145 1.44950718095e-12
7146 1.44950718095e-12
7147 1.44417811043e-12
7148 1.44417811043e-12
7149 1.44151357517e-12
7150 1.44151357517e-12
7151 1.43707268307e-12
7152 1.43707268307e-12
7153 1.4335199694e-12
7154 1.4335199694e-12
7155 1.4290790773e-12
7156 1.4290790773e-12
7157 1.4246381852e-12
7158 1.4246381852e-12
7159 1.42108547152e-12
7160 1.42108547152e-12
7161 1.41664457942e-12
7162 1.41664457942e-12
7163 1.41220368732e-12
7164 1.41220368732e-12
7165 1.40598643839e-12
7166 1.40598643839e-12
7167 1.40154554629e-12
7168 1.40154554629e-12
7169 1.39799283261e-12
7170 1.39799283261e-12
7171 1.39355194051e-12
7172 1.39355194051e-12
7173 1.39088740525e-12
7174 1.39088740525e-12
7175 1.38644651315e-12
7176 1.38644651315e-12
7177 1.38289379947e-12
7178 1.38289379947e-12
7179 1.37845290737e-12
7180 1.37845290737e-12
7181 1.3749001937e-12
7182 1.3749001937e-12
7183 1.37223565844e-12
7184 1.37223565844e-12
7185 1.36690658792e-12
7186 1.36690658792e-12
7187 1.3615775174e-12
7188 1.3615775174e-12
7189 1.3571366253e-12
7190 1.3571366253e-12
7191 1.35358391162e-12
7192 1.35358391162e-12
7193 1.34914301952e-12
7194 1.34914301952e-12
7195 1.34559030585e-12
7196 1.34559030585e-12
7197 1.34203759217e-12
7198 1.34203759217e-12
7199 1.33759670007e-12
7200 1.33759670007e-12
7201 1.33404398639e-12
7202 1.33404398639e-12
7203 1.32960309429e-12
7204 1.32960309429e-12
7205 1.32693855903e-12
7206 1.32693855903e-12
7207 1.31983313167e-12
7208 1.31983313167e-12
7209 1.31539223958e-12
7210 1.31539223958e-12
7211 1.31095134748e-12
7212 1.31095134748e-12
7213 1.30828681222e-12
7214 1.30828681222e-12
7215 1.30206956328e-12
7216 1.30206956328e-12
7217 1.30029320644e-12
7218 1.30029320644e-12
7219 1.29585231434e-12
7220 1.29585231434e-12
7221 1.29141142224e-12
7222 1.29141142224e-12
7223 1.28608235173e-12
7224 1.28608235173e-12
7225 1.28252963805e-12
7226 1.28252963805e-12
7227 1.27720056753e-12
7228 1.27720056753e-12
7229 1.27364785385e-12
7230 1.27364785385e-12
7231 1.27009514017e-12
7232 1.27009514017e-12
7233 1.26565424807e-12
7234 1.26565424807e-12
7235 1.26121335597e-12
7236 1.26121335597e-12
7237 1.25588428546e-12
7238 1.25588428546e-12
7239 1.25144339336e-12
7240 1.25144339336e-12
7241 1.24700250126e-12
7242 1.24700250126e-12
7243 1.24256160916e-12
7244 1.24256160916e-12
7245 1.23812071706e-12
7246 1.23812071706e-12
7247 1.23367982496e-12
7248 1.23367982496e-12
7249 1.22835075445e-12
7250 1.22835075445e-12
7251 1.22390986235e-12
7252 1.22390986235e-12
7253 1.21858079183e-12
7254 1.21858079183e-12
7255 1.21413989973e-12
7256 1.21413989973e-12
7257 1.20792265079e-12
7258 1.20792265079e-12
7259 1.20170540185e-12
7260 1.20170540185e-12
7261 1.19726450976e-12
7262 1.19726450976e-12
7263 1.19193543924e-12
7264 1.19193543924e-12
7265 1.18749454714e-12
7266 1.18749454714e-12
7267 1.18038911978e-12
7268 1.18038911978e-12
7269 1.17506004926e-12
7270 1.17506004926e-12
7271 1.16973097875e-12
7272 1.16973097875e-12
7273 1.16351372981e-12
7274 1.16351372981e-12
7275 1.15552012403e-12
7276 1.15552012403e-12
7277 1.14930287509e-12
7278 1.14930287509e-12
7279 1.14486198299e-12
7280 1.14486198299e-12
7281 1.1359801988e-12
7282 1.1359801988e-12
7283 1.1315393067e-12
7284 1.1315393067e-12
7285 1.12443387934e-12
7286 1.12443387934e-12
7287 1.11644027356e-12
7288 1.11644027356e-12
7289 1.10933484621e-12
7290 1.10933484621e-12
7291 1.10311759727e-12
7292 1.10311759727e-12
7293 1.09334763465e-12
7294 1.09334763465e-12
7295 1.08624220729e-12
7296 1.08624220729e-12
7297 1.0773604231e-12
7298 1.0773604231e-12
7299 1.07025499574e-12
7300 1.07025499574e-12
7301 1.06314956838e-12
7302 1.06314956838e-12
7303 1.05604414102e-12
7304 1.05604414102e-12
7305 1.04982689209e-12
7306 1.04982689209e-12
7307 1.03650421579e-12
7308 1.03650421579e-12
7309 1.03028696685e-12
7310 1.03028696685e-12
7311 1.01962882582e-12
7312 1.01962882582e-12
7313 1.01074704162e-12
7314 1.01074704162e-12
7315 1.000977079e-12
7316 1.000977079e-12
7317 9.94759830064e-13
7318 9.94759830064e-13
7319 9.83213510608e-13
7320 9.83213510608e-13
7321 9.7699626167e-13
7322 9.7699626167e-13
7323 9.68114477473e-13
7324 9.68114477473e-13
7325 9.61009050116e-13
7326 9.61009050116e-13
7327 9.52127265919e-13
7328 9.52127265919e-13
7329 9.467981954e-13
7330 9.467981954e-13
7331 9.39692768043e-13
7332 9.39692768043e-13
7333 9.28146448587e-13
7334 9.28146448587e-13
7335 9.22817378068e-13
7336 9.22817378068e-13
7337 9.13935593871e-13
7338 9.13935593871e-13
7339 9.09494701773e-13
7340 9.09494701773e-13
7341 9.04165631255e-13
7342 9.04165631255e-13
7343 8.93507490218e-13
7344 8.93507490218e-13
7345 8.8995477654e-13
7346 8.8995477654e-13
7347 8.83737527602e-13
7348 8.83737527602e-13
7349 8.75743921824e-13
7350 8.75743921824e-13
7351 8.71303029726e-13
7352 8.71303029726e-13
7353 8.65085780788e-13
7354 8.65085780788e-13
7355 8.60644888689e-13
7356 8.60644888689e-13
7357 8.55315818171e-13
7358 8.55315818171e-13
7359 8.52651282912e-13
7360 8.52651282912e-13
7361 8.47322212394e-13
7362 8.47322212394e-13
7363 8.41993141876e-13
7364 8.41993141876e-13
7365 8.38440428197e-13
7366 8.38440428197e-13
7367 8.34887714518e-13
7368 8.34887714518e-13
7369 8.3044682242e-13
7370 8.3044682242e-13
7371 8.26005930321e-13
7372 8.26005930321e-13
7373 8.22453216642e-13
7374 8.22453216642e-13
7375 8.18900502964e-13
7376 8.18900502964e-13
7377 8.15347789285e-13
7378 8.15347789285e-13
7379 8.11795075606e-13
7380 8.11795075606e-13
7381 8.08242361927e-13
7382 8.08242361927e-13
7383 8.03801469829e-13
7384 8.03801469829e-13
7385 8.0113693457e-13
7386 8.0113693457e-13
7387 7.96696042471e-13
7388 7.96696042471e-13
7389 7.94031507212e-13
7390 7.94031507212e-13
7391 7.91366971953e-13
7392 7.91366971953e-13
7393 7.88702436694e-13
7394 7.88702436694e-13
7395 7.85149723015e-13
7396 7.85149723015e-13
7397 7.82485187756e-13
7398 7.82485187756e-13
7399 7.78932474077e-13
7400 7.78932474077e-13
7401 7.77156117238e-13
7402 7.77156117238e-13
7403 7.74491581979e-13
7404 7.74491581979e-13
7405 7.709388683e-13
7406 7.709388683e-13
7407 7.68274333041e-13
7408 7.68274333041e-13
7409 7.66497976201e-13
7410 7.66497976201e-13
7411 7.62057084103e-13
7412 7.62057084103e-13
7413 7.60280727263e-13
7414 7.60280727263e-13
7415 7.57616192004e-13
7416 7.57616192004e-13
7417 7.54951656745e-13
7418 7.54951656745e-13
7419 7.52287121486e-13
7420 7.52287121486e-13
7421 7.51398943066e-13
7422 7.51398943066e-13
7423 7.47846229388e-13
7424 7.47846229388e-13
7425 7.46069872548e-13
7426 7.46069872548e-13
7427 7.43405337289e-13
7428 7.43405337289e-13
7429 7.3985262361e-13
7430 7.3985262361e-13
7431 7.38076266771e-13
7432 7.38076266771e-13
7433 7.36299909931e-13
7434 7.36299909931e-13
7435 7.33635374672e-13
7436 7.33635374672e-13
7437 7.31859017833e-13
7438 7.31859017833e-13
7439 7.28306304154e-13
7440 7.28306304154e-13
7441 7.27418125734e-13
7442 7.27418125734e-13
7443 7.24753590475e-13
7444 7.24753590475e-13
7445 7.22977233636e-13
7446 7.22977233636e-13
7447 7.19424519957e-13
7448 7.19424519957e-13
7449 7.17648163118e-13
7450 7.17648163118e-13
7451 7.14983627859e-13
7452 7.14983627859e-13
7453 7.14983627859e-13
7454 7.14983627859e-13
7455 7.123190926e-13
7456 7.123190926e-13
7457 7.08766378921e-13
7458 7.08766378921e-13
7459 7.07878200501e-13
7460 7.07878200501e-13
7461 7.06101843662e-13
7462 7.06101843662e-13
7463 7.04325486822e-13
7464 7.04325486822e-13
7465 7.03437308402e-13
7466 7.03437308402e-13
7467 7.00772773143e-13
7468 7.00772773143e-13
7469 6.98996416304e-13
7470 6.98996416304e-13
7471 6.96331881045e-13
7472 6.96331881045e-13
7473 6.93667345786e-13
7474 6.93667345786e-13
7475 6.92779167366e-13
7476 6.92779167366e-13
7477 6.91002810527e-13
7478 6.91002810527e-13
7479 6.88338275268e-13
7480 6.88338275268e-13
7481 6.86561918428e-13
7482 6.86561918428e-13
7483 6.85673740008e-13
7484 6.85673740008e-13
7485 6.83897383169e-13
7486 6.83897383169e-13
7487 6.83009204749e-13
7488 6.83009204749e-13
7489 6.8034466949e-13
7490 6.8034466949e-13
7491 6.79456491071e-13
7492 6.79456491071e-13
7493 6.75903777392e-13
7494 6.75903777392e-13
7495 6.75015598972e-13
7496 6.75015598972e-13
7497 6.73239242133e-13
7498 6.73239242133e-13
7499 6.70574706874e-13
7500 6.70574706874e-13
7501 6.68798350034e-13
7502 6.68798350034e-13
7503 6.66133814775e-13
7504 6.66133814775e-13
7505 6.65245636355e-13
7506 6.65245636355e-13
7507 6.60804744257e-13
7508 6.60804744257e-13
7509 6.60804744257e-13
7510 6.60804744257e-13
7511 6.58140208998e-13
7512 6.58140208998e-13
7513 6.55475673739e-13
7514 6.55475673739e-13
7515 6.54587495319e-13
7516 6.54587495319e-13
7517 6.5281113848e-13
7518 6.5281113848e-13
7519 6.5103478164e-13
7520 6.5103478164e-13
7521 6.48370246381e-13
7522 6.48370246381e-13
7523 6.46593889542e-13
7524 6.46593889542e-13
7525 6.43929354283e-13
7526 6.43929354283e-13
7527 6.41264819023e-13
7528 6.41264819023e-13
7529 6.38600283764e-13
7530 6.38600283764e-13
7531 6.38600283764e-13
7532 6.38600283764e-13
7533 6.35935748505e-13
7534 6.35935748505e-13
7535 6.34159391666e-13
7536 6.34159391666e-13
7537 6.31494856407e-13
7538 6.31494856407e-13
7539 6.29718499567e-13
7540 6.29718499567e-13
7541 6.28830321148e-13
7542 6.28830321148e-13
7543 6.25277607469e-13
7544 6.25277607469e-13
7545 6.2261307221e-13
7546 6.2261307221e-13
7547 6.2172489379e-13
7548 6.2172489379e-13
7549 6.2083671537e-13
7550 6.2083671537e-13
7551 6.17284001692e-13
7552 6.17284001692e-13
7553 6.13731288013e-13
7554 6.13731288013e-13
7555 6.11954931173e-13
7556 6.11954931173e-13
7557 6.09290395914e-13
7558 6.09290395914e-13
7559 6.06625860655e-13
7560 6.06625860655e-13
7561 6.05737682235e-13
7562 6.05737682235e-13
7563 6.03073146976e-13
7564 6.03073146976e-13
7565 6.01296790137e-13
7566 6.01296790137e-13
7567 5.97744076458e-13
7568 5.97744076458e-13
7569 5.96855898038e-13
7570 5.96855898038e-13
7571 5.9330318436e-13
7572 5.9330318436e-13
7573 5.89750470681e-13
7574 5.89750470681e-13
7575 5.87974113841e-13
7576 5.87974113841e-13
7577 5.83533221743e-13
7578 5.83533221743e-13
7579 5.83533221743e-13
7580 5.83533221743e-13
7581 5.80868686484e-13
7582 5.80868686484e-13
7583 5.76427794385e-13
7584 5.76427794385e-13
7585 5.73763259126e-13
7586 5.73763259126e-13
7587 5.71986902287e-13
7588 5.71986902287e-13
7589 5.69322367028e-13
7590 5.69322367028e-13
7591 5.66657831769e-13
7592 5.66657831769e-13
7593 5.6132876125e-13
7594 5.6132876125e-13
7595 5.58664225991e-13
7596 5.58664225991e-13
7597 5.55999690732e-13
7598 5.55999690732e-13
7599 5.51558798634e-13
7600 5.51558798634e-13
7601 5.48006084955e-13
7602 5.48006084955e-13
7603 5.45341549696e-13
7604 5.45341549696e-13
7605 5.41788836017e-13
7606 5.41788836017e-13
7607 5.40012479178e-13
7608 5.40012479178e-13
7609 5.38236122338e-13
7610 5.38236122338e-13
7611 5.3379523024e-13
7612 5.3379523024e-13
7613 5.28466159722e-13
7614 5.28466159722e-13
7615 5.25801624462e-13
7616 5.25801624462e-13
7617 5.21360732364e-13
7618 5.21360732364e-13
7619 5.17808018685e-13
7620 5.17808018685e-13
7621 5.12478948167e-13
7622 5.12478948167e-13
7623 5.08926234488e-13
7624 5.08926234488e-13
7625 5.05373520809e-13
7626 5.05373520809e-13
7627 5.01820807131e-13
7628 5.01820807131e-13
7629 4.96491736612e-13
7630 4.96491736612e-13
7631 4.93827201353e-13
7632 4.93827201353e-13
7633 4.88498130835e-13
7634 4.88498130835e-13
7635 4.86721773996e-13
7636 4.86721773996e-13
7637 4.83169060317e-13
7638 4.83169060317e-13
7639 4.78728168218e-13
7640 4.78728168218e-13
7641 4.76063632959e-13
7642 4.76063632959e-13
7643 4.733990977e-13
7644 4.733990977e-13
7645 4.69846384021e-13
7646 4.69846384021e-13
7647 4.67181848762e-13
7648 4.67181848762e-13
7649 4.62740956664e-13
7650 4.62740956664e-13
7651 4.60076421405e-13
7652 4.60076421405e-13
7653 4.55635529306e-13
7654 4.55635529306e-13
7655 4.52082815627e-13
7656 4.52082815627e-13
7657 4.49418280368e-13
7658 4.49418280368e-13
7659 4.47641923529e-13
7660 4.47641923529e-13
7661 4.45865566689e-13
7662 4.45865566689e-13
7663 4.4320103143e-13
7664 4.4320103143e-13
7665 4.39648317752e-13
7666 4.39648317752e-13
7667 4.38760139332e-13
7668 4.38760139332e-13
7669 4.35207425653e-13
7670 4.35207425653e-13
7671 4.33431068814e-13
7672 4.33431068814e-13
7673 4.31654711974e-13
7674 4.31654711974e-13
7675 4.29878355135e-13
7676 4.29878355135e-13
7677 4.27213819876e-13
7678 4.27213819876e-13
7679 4.26325641456e-13
7680 4.26325641456e-13
7681 4.22772927777e-13
7682 4.22772927777e-13
7683 4.20108392518e-13
7684 4.20108392518e-13
7685 4.19220214098e-13
7686 4.19220214098e-13
7687 4.1566750042e-13
7688 4.1566750042e-13
7689 4.1389114358e-13
7690 4.1389114358e-13
7691 4.13002965161e-13
7692 4.13002965161e-13
7693 4.10338429901e-13
7694 4.10338429901e-13
7695 4.10338429901e-13
7696 4.10338429901e-13
7697 4.08562073062e-13
7698 4.08562073062e-13
7699 4.06785716223e-13
7700 4.06785716223e-13
7701 4.05009359383e-13
7702 4.05009359383e-13
7703 4.04121180964e-13
7704 4.04121180964e-13
7705 4.01456645704e-13
7706 4.01456645704e-13
7707 3.99680288865e-13
7708 3.99680288865e-13
7709 3.97903932026e-13
7710 3.97903932026e-13
7711 3.95239396767e-13
7712 3.95239396767e-13
7713 3.92574861507e-13
7714 3.92574861507e-13
7715 3.93463039927e-13
7716 3.93463039927e-13
7717 3.90798504668e-13
7718 3.90798504668e-13
7719 3.89022147829e-13
7720 3.89022147829e-13
7721 3.89022147829e-13
7722 3.89022147829e-13
7723 3.87245790989e-13
7724 3.87245790989e-13
7725 3.8635761257e-13
7726 3.8635761257e-13
7727 3.8546943415e-13
7728 3.8546943415e-13
7729 3.8458125573e-13
7730 3.8458125573e-13
7731 3.8369307731e-13
7732 3.8369307731e-13
7733 3.81916720471e-13
7734 3.81916720471e-13
7735 3.81028542051e-13
7736 3.81028542051e-13
7737 3.79252185212e-13
7738 3.79252185212e-13
7739 3.77475828373e-13
7740 3.77475828373e-13
7741 3.76587649953e-13
7742 3.76587649953e-13
7743 3.74811293113e-13
7744 3.74811293113e-13
7745 3.73923114694e-13
7746 3.73923114694e-13
7747 3.73923114694e-13
7748 3.73923114694e-13
7749 3.73034936274e-13
7750 3.73034936274e-13
7751 3.70370401015e-13
7752 3.70370401015e-13
7753 3.69482222595e-13
7754 3.69482222595e-13
7755 3.67705865756e-13
7756 3.67705865756e-13
7757 3.67705865756e-13
7758 3.67705865756e-13
7759 3.65929508916e-13
7760 3.65929508916e-13
7761 3.65041330497e-13
7762 3.65041330497e-13
7763 3.65041330497e-13
7764 3.65041330497e-13
7765 3.64153152077e-13
7766 3.64153152077e-13
7767 3.64153152077e-13
7768 3.64153152077e-13
7769 3.63264973657e-13
7770 3.63264973657e-13
7771 3.61488616818e-13
7772 3.61488616818e-13
7773 3.62376795238e-13
7774 3.62376795238e-13
7775 3.60600438398e-13
7776 3.60600438398e-13
7777 3.59712259979e-13
7778 3.59712259979e-13
7779 3.57935903139e-13
7780 3.57935903139e-13
7781 3.57047724719e-13
7782 3.57047724719e-13
7783 3.5527136788e-13
7784 3.5527136788e-13
7785 3.5527136788e-13
7786 3.5527136788e-13
7787 3.5527136788e-13
7788 3.5527136788e-13
7789 3.5527136788e-13
7790 3.5527136788e-13
7791 3.52606832621e-13
7792 3.52606832621e-13
7793 3.51718654201e-13
7794 3.51718654201e-13
7795 3.50830475782e-13
7796 3.50830475782e-13
7797 3.50830475782e-13
7798 3.50830475782e-13
7799 3.49054118942e-13
7800 3.49054118942e-13
7801 3.49054118942e-13
7802 3.49054118942e-13
7803 3.48165940522e-13
7804 3.48165940522e-13
7805 3.46389583683e-13
7806 3.46389583683e-13
7807 3.45501405263e-13
7808 3.45501405263e-13
7809 3.45501405263e-13
7810 3.45501405263e-13
7811 3.43725048424e-13
7812 3.43725048424e-13
7813 3.42836870004e-13
7814 3.42836870004e-13
7815 3.42836870004e-13
7816 3.42836870004e-13
7817 3.41060513165e-13
7818 3.41060513165e-13
7819 3.40172334745e-13
7820 3.40172334745e-13
7821 3.39284156325e-13
7822 3.39284156325e-13
7823 3.37507799486e-13
7824 3.37507799486e-13
7825 3.36619621066e-13
7826 3.36619621066e-13
7827 3.36619621066e-13
7828 3.36619621066e-13
7829 3.35731442647e-13
7830 3.35731442647e-13
7831 3.35731442647e-13
7832 3.35731442647e-13
7833 3.33955085807e-13
7834 3.33955085807e-13
7835 3.32178728968e-13
7836 3.32178728968e-13
7837 3.31290550548e-13
7838 3.31290550548e-13
7839 3.29514193709e-13
7840 3.29514193709e-13
7841 3.29514193709e-13
7842 3.29514193709e-13
7843 3.2684965845e-13
7844 3.2684965845e-13
7845 3.2684965845e-13
7846 3.2684965845e-13
7847 3.2596148003e-13
7848 3.2596148003e-13
7849 3.2507330161e-13
7850 3.2507330161e-13
7851 3.23296944771e-13
7852 3.23296944771e-13
7853 3.22408766351e-13
7854 3.22408766351e-13
7855 3.21520587931e-13
7856 3.21520587931e-13
7857 3.19744231092e-13
7858 3.19744231092e-13
7859 3.18856052672e-13
7860 3.18856052672e-13
7861 3.18856052672e-13
7862 3.18856052672e-13
7863 3.16191517413e-13
7864 3.16191517413e-13
7865 3.14415160574e-13
7866 3.14415160574e-13
7867 3.12638803734e-13
7868 3.12638803734e-13
7869 3.11750625315e-13
7870 3.11750625315e-13
7871 3.10862446895e-13
7872 3.10862446895e-13
7873 3.09974268475e-13
7874 3.09974268475e-13
7875 3.09086090056e-13
7876 3.09086090056e-13
7877 3.07309733216e-13
7878 3.07309733216e-13
7879 3.06421554797e-13
7880 3.06421554797e-13
7881 3.04645197957e-13
7882 3.04645197957e-13
7883 3.03757019537e-13
7884 3.03757019537e-13
7885 3.01980662698e-13
7886 3.01980662698e-13
7887 3.00204305859e-13
7888 3.00204305859e-13
7889 2.975397706e-13
7890 2.975397706e-13
7891 2.9665159218e-13
7892 2.9665159218e-13
7893 2.9487523534e-13
7894 2.9487523534e-13
7895 2.93098878501e-13
7896 2.93098878501e-13
7897 2.91322521662e-13
7898 2.91322521662e-13
7899 2.90434343242e-13
7900 2.90434343242e-13
7901 2.89546164822e-13
7902 2.89546164822e-13
7903 2.87769807983e-13
7904 2.87769807983e-13
7905 2.87769807983e-13
7906 2.87769807983e-13
7907 2.85993451143e-13
7908 2.85993451143e-13
7909 2.85105272724e-13
7910 2.85105272724e-13
7911 2.83328915884e-13
7912 2.83328915884e-13
7913 2.80664380625e-13
7914 2.80664380625e-13
7915 2.77999845366e-13
7916 2.77999845366e-13
7917 2.77111666946e-13
7918 2.77111666946e-13
7919 2.77111666946e-13
7920 2.77111666946e-13
7921 2.74447131687e-13
7922 2.74447131687e-13
7923 2.71782596428e-13
7924 2.71782596428e-13
7925 2.68229882749e-13
7926 2.68229882749e-13
7927 2.6556534749e-13
7928 2.6556534749e-13
7929 2.63788990651e-13
7930 2.63788990651e-13
7931 2.61124455392e-13
7932 2.61124455392e-13
7933 2.59348098552e-13
7934 2.59348098552e-13
7935 2.58459920133e-13
7936 2.58459920133e-13
7937 2.54907206454e-13
7938 2.54907206454e-13
7939 2.53130849615e-13
7940 2.53130849615e-13
7941 2.51354492775e-13
7942 2.51354492775e-13
7943 2.47801779096e-13
7944 2.47801779096e-13
7945 2.46913600677e-13
7946 2.46913600677e-13
7947 2.44249065418e-13
7948 2.44249065418e-13
7949 2.44249065418e-13
7950 2.44249065418e-13
7951 2.41584530158e-13
7952 2.41584530158e-13
7953 2.41584530158e-13
7954 2.41584530158e-13
7955 2.39808173319e-13
7956 2.39808173319e-13
7957 2.3803181648e-13
7958 2.3803181648e-13
7959 2.3714363806e-13
7960 2.3714363806e-13
7961 2.3625545964e-13
7962 2.3625545964e-13
7963 2.34479102801e-13
7964 2.34479102801e-13
7965 2.33590924381e-13
7966 2.33590924381e-13
7967 2.33590924381e-13
7968 2.33590924381e-13
7969 2.31814567542e-13
7970 2.31814567542e-13
7971 2.30038210702e-13
7972 2.30038210702e-13
7973 2.29150032283e-13
7974 2.29150032283e-13
7975 2.27373675443e-13
7976 2.27373675443e-13
7977 2.26485497024e-13
7978 2.26485497024e-13
7979 2.26485497024e-13
7980 2.26485497024e-13
7981 2.25597318604e-13
7982 2.25597318604e-13
7983 2.23820961764e-13
7984 2.23820961764e-13
7985 2.23820961764e-13
7986 2.23820961764e-13
7987 2.21156426505e-13
7988 2.21156426505e-13
7989 2.20268248086e-13
7990 2.20268248086e-13
7991 2.18491891246e-13
7992 2.18491891246e-13
7993 2.19380069666e-13
7994 2.19380069666e-13
7995 2.17603712827e-13
7996 2.17603712827e-13
7997 2.17603712827e-13
7998 2.17603712827e-13
7999 2.16715534407e-13
8000 2.16715534407e-13
8001 2.15827355987e-13
8002 2.15827355987e-13
8003 2.15827355987e-13
8004 2.15827355987e-13
8005 2.14050999148e-13
8006 2.14050999148e-13
8007 2.13162820728e-13
8008 2.13162820728e-13
8009 2.12274642308e-13
8010 2.12274642308e-13
8011 2.12274642308e-13
8012 2.12274642308e-13
8013 2.11386463889e-13
8014 2.11386463889e-13
8015 2.10498285469e-13
8016 2.10498285469e-13
8017 2.10498285469e-13
8018 2.10498285469e-13
8019 2.0872192863e-13
8020 2.0872192863e-13
8021 2.0872192863e-13
8022 2.0872192863e-13
8023 2.0872192863e-13
8024 2.0872192863e-13
8025 2.0783375021e-13
8026 2.0783375021e-13
8027 2.0694557179e-13
8028 2.0694557179e-13
8029 2.0605739337e-13
8030 2.0605739337e-13
8031 2.0605739337e-13
8032 2.0605739337e-13
8033 2.0605739337e-13
8034 2.0605739337e-13
8035 2.0605739337e-13
8036 2.0605739337e-13
8037 2.05169214951e-13
8038 2.05169214951e-13
8039 2.03392858111e-13
8040 2.03392858111e-13
8041 2.04281036531e-13
8042 2.04281036531e-13
8043 2.04281036531e-13
8044 2.04281036531e-13
8045 2.01616501272e-13
8046 2.01616501272e-13
8047 2.02504679692e-13
8048 2.02504679692e-13
8049 1.99840144433e-13
8050 1.99840144433e-13
8051 2.00728322852e-13
8052 2.00728322852e-13
8053 1.99840144433e-13
8054 1.99840144433e-13
8055 2.00728322852e-13
8056 2.00728322852e-13
8057 1.99840144433e-13
8058 1.99840144433e-13
8059 1.99840144433e-13
8060 1.99840144433e-13
8061 1.98063787593e-13
8062 1.98063787593e-13
8063 1.98063787593e-13
8064 1.98063787593e-13
8065 1.97175609173e-13
8066 1.97175609173e-13
8067 1.98063787593e-13
8068 1.98063787593e-13
8069 1.97175609173e-13
8070 1.97175609173e-13
8071 1.98063787593e-13
8072 1.98063787593e-13
8073 1.97175609173e-13
8074 1.97175609173e-13
8075 1.96287430754e-13
8076 1.96287430754e-13
8077 1.96287430754e-13
8078 1.96287430754e-13
8079 1.95399252334e-13
8080 1.95399252334e-13
8081 1.96287430754e-13
8082 1.96287430754e-13
8083 1.94511073914e-13
8084 1.94511073914e-13
8085 1.94511073914e-13
8086 1.94511073914e-13
8087 1.91846538655e-13
8088 1.91846538655e-13
8089 1.92734717075e-13
8090 1.92734717075e-13
8091 1.91846538655e-13
8092 1.91846538655e-13
8093 1.91846538655e-13
8094 1.91846538655e-13
8095 1.90958360236e-13
8096 1.90958360236e-13
8097 1.89182003396e-13
8098 1.89182003396e-13
8099 1.89182003396e-13
8100 1.89182003396e-13
8101 1.88293824976e-13
8102 1.88293824976e-13
8103 1.88293824976e-13
8104 1.88293824976e-13
8105 1.88293824976e-13
8106 1.88293824976e-13
8107 1.87405646557e-13
8108 1.87405646557e-13
8109 1.86517468137e-13
8110 1.86517468137e-13
8111 1.85629289717e-13
8112 1.85629289717e-13
8113 1.85629289717e-13
8114 1.85629289717e-13
8115 1.85629289717e-13
8116 1.85629289717e-13
8117 1.84741111298e-13
8118 1.84741111298e-13
8119 1.83852932878e-13
8120 1.83852932878e-13
8121 1.82964754458e-13
8122 1.82964754458e-13
8123 1.82076576039e-13
8124 1.82076576039e-13
8125 1.81188397619e-13
8126 1.81188397619e-13
8127 1.81188397619e-13
8128 1.81188397619e-13
8129 1.80300219199e-13
8130 1.80300219199e-13
8131 1.79412040779e-13
8132 1.79412040779e-13
8133 1.7852386236e-13
8134 1.7852386236e-13
8135 1.80300219199e-13
8136 1.80300219199e-13
8137 1.7852386236e-13
8138 1.7852386236e-13
8139 1.7852386236e-13
8140 1.7852386236e-13
8141 1.7763568394e-13
8142 1.7763568394e-13
8143 1.7674750552e-13
8144 1.7674750552e-13
8145 1.75859327101e-13
8146 1.75859327101e-13
8147 1.74971148681e-13
8148 1.74971148681e-13
8149 1.74082970261e-13
8150 1.74082970261e-13
8151 1.74082970261e-13
8152 1.74082970261e-13
8153 1.73194791842e-13
8154 1.73194791842e-13
8155 1.72306613422e-13
8156 1.72306613422e-13
8157 1.72306613422e-13
8158 1.72306613422e-13
8159 1.72306613422e-13
8160 1.72306613422e-13
8161 1.73194791842e-13
8162 1.73194791842e-13
8163 1.71418435002e-13
8164 1.71418435002e-13
8165 1.70530256582e-13
8166 1.70530256582e-13
8167 1.68753899743e-13
8168 1.68753899743e-13
8169 1.68753899743e-13
8170 1.68753899743e-13
8171 1.68753899743e-13
8172 1.68753899743e-13
8173 1.66977542904e-13
8174 1.66977542904e-13
8175 1.67865721323e-13
8176 1.67865721323e-13
8177 1.66089364484e-13
8178 1.66089364484e-13
8179 1.66089364484e-13
8180 1.66089364484e-13
8181 1.64313007645e-13
8182 1.64313007645e-13
8183 1.62536650805e-13
8184 1.62536650805e-13
8185 1.62536650805e-13
8186 1.62536650805e-13
8187 1.61648472385e-13
8188 1.61648472385e-13
8189 1.61648472385e-13
8190 1.61648472385e-13
8191 1.59872115546e-13
8192 1.59872115546e-13
8193 1.58983937126e-13
8194 1.58983937126e-13
8195 1.58095758707e-13
8196 1.58095758707e-13
8197 1.57207580287e-13
8198 1.57207580287e-13
8199 1.56319401867e-13
8200 1.56319401867e-13
8201 1.54543045028e-13
8202 1.54543045028e-13
8203 1.53654866608e-13
8204 1.53654866608e-13
8205 1.52766688188e-13
8206 1.52766688188e-13
8207 1.51878509769e-13
8208 1.51878509769e-13
8209 1.50102152929e-13
8210 1.50102152929e-13
8211 1.4921397451e-13
8212 1.4921397451e-13
8213 1.46549439251e-13
8214 1.46549439251e-13
8215 1.44773082411e-13
8216 1.44773082411e-13
8217 1.43884903991e-13
8218 1.43884903991e-13
8219 1.41220368732e-13
8220 1.41220368732e-13
8221 1.41220368732e-13
8222 1.41220368732e-13
8223 1.40332190313e-13
8224 1.40332190313e-13
8225 1.38555833473e-13
8226 1.38555833473e-13
8227 1.38555833473e-13
8228 1.38555833473e-13
8229 1.36779476634e-13
8230 1.36779476634e-13
8231 1.35003119794e-13
8232 1.35003119794e-13
8233 1.35003119794e-13
8234 1.35003119794e-13
8235 1.35003119794e-13
8236 1.35003119794e-13
8237 1.33226762955e-13
8238 1.33226762955e-13
8239 1.33226762955e-13
8240 1.33226762955e-13
8241 1.31450406116e-13
8242 1.31450406116e-13
8243 1.30562227696e-13
8244 1.30562227696e-13
8245 1.30562227696e-13
8246 1.30562227696e-13
8247 1.28785870857e-13
8248 1.28785870857e-13
8249 1.27009514017e-13
8250 1.27009514017e-13
8251 1.26121335597e-13
8252 1.26121335597e-13
8253 1.27009514017e-13
8254 1.27009514017e-13
8255 1.25233157178e-13
8256 1.25233157178e-13
8257 1.25233157178e-13
8258 1.25233157178e-13
8259 1.26121335597e-13
8260 1.26121335597e-13
8261 1.25233157178e-13
8262 1.25233157178e-13
8263 1.26121335597e-13
8264 1.26121335597e-13
8265 1.25233157178e-13
8266 1.25233157178e-13
8267 1.24344978758e-13
8268 1.24344978758e-13
8269 1.23456800338e-13
8270 1.23456800338e-13
8271 1.21680443499e-13
8272 1.21680443499e-13
8273 1.21680443499e-13
8274 1.21680443499e-13
8275 1.20792265079e-13
8276 1.20792265079e-13
8277 1.21680443499e-13
8278 1.21680443499e-13
8279 1.20792265079e-13
8280 1.20792265079e-13
8281 1.20792265079e-13
8282 1.20792265079e-13
8283 1.1990408666e-13
8284 1.1990408666e-13
8285 1.1901590824e-13
8286 1.1901590824e-13
8287 1.1901590824e-13
8288 1.1901590824e-13
8289 1.1812772982e-13
8290 1.1812772982e-13
8291 1.1812772982e-13
8292 1.1812772982e-13
8293 1.1812772982e-13
8294 1.1812772982e-13
8295 1.16351372981e-13
8296 1.16351372981e-13
8297 1.172395514e-13
8298 1.172395514e-13
8299 1.172395514e-13
8300 1.172395514e-13
8301 1.16351372981e-13
8302 1.16351372981e-13
8303 1.172395514e-13
8304 1.172395514e-13
8305 1.15463194561e-13
8306 1.15463194561e-13
8307 1.16351372981e-13
8308 1.16351372981e-13
8309 1.15463194561e-13
8310 1.15463194561e-13
8311 1.14575016141e-13
8312 1.14575016141e-13
8313 1.14575016141e-13
8314 1.14575016141e-13
8315 1.14575016141e-13
8316 1.14575016141e-13
8317 1.14575016141e-13
8318 1.14575016141e-13
8319 1.14575016141e-13
8320 1.14575016141e-13
8321 1.14575016141e-13
8322 1.14575016141e-13
8323 1.12798659302e-13
8324 1.12798659302e-13
8325 1.12798659302e-13
8326 1.12798659302e-13
8327 1.12798659302e-13
8328 1.12798659302e-13
8329 1.12798659302e-13
8330 1.12798659302e-13
8331 1.11022302463e-13
8332 1.11022302463e-13
8333 1.11910480882e-13
8334 1.11910480882e-13
8335 1.11910480882e-13
8336 1.11910480882e-13
8337 1.11910480882e-13
8338 1.11910480882e-13
8339 1.11022302463e-13
8340 1.11022302463e-13
8341 1.11022302463e-13
8342 1.11022302463e-13
8343 1.11022302463e-13
8344 1.11022302463e-13
8345 1.09245945623e-13
8346 1.09245945623e-13
8347 1.10134124043e-13
8348 1.10134124043e-13
8349 1.09245945623e-13
8350 1.09245945623e-13
8351 1.10134124043e-13
8352 1.10134124043e-13
8353 1.09245945623e-13
8354 1.09245945623e-13
8355 1.09245945623e-13
8356 1.09245945623e-13
8357 1.08357767203e-13
8358 1.08357767203e-13
8359 1.09245945623e-13
8360 1.09245945623e-13
8361 1.08357767203e-13
8362 1.08357767203e-13
8363 1.07469588784e-13
8364 1.07469588784e-13
8365 1.07469588784e-13
8366 1.07469588784e-13
8367 1.06581410364e-13
8368 1.06581410364e-13
8369 1.07469588784e-13
8370 1.07469588784e-13
8371 1.06581410364e-13
8372 1.06581410364e-13
8373 1.07469588784e-13
8374 1.07469588784e-13
8375 1.05693231944e-13
8376 1.05693231944e-13
8377 1.05693231944e-13
8378 1.05693231944e-13
8379 1.05693231944e-13
8380 1.05693231944e-13
8381 1.06581410364e-13
8382 1.06581410364e-13
8383 1.05693231944e-13
8384 1.05693231944e-13
8385 1.05693231944e-13
8386 1.05693231944e-13
8387 1.04805053525e-13
8388 1.04805053525e-13
8389 1.05693231944e-13
8390 1.05693231944e-13
8391 1.05693231944e-13
8392 1.05693231944e-13
8393 1.06581410364e-13
8394 1.06581410364e-13
8395 1.05693231944e-13
8396 1.05693231944e-13
8397 1.04805053525e-13
8398 1.04805053525e-13
8399 1.04805053525e-13
8400 1.04805053525e-13
8401 1.03916875105e-13
8402 1.03916875105e-13
8403 1.04805053525e-13
8404 1.04805053525e-13
8405 1.03916875105e-13
8406 1.03916875105e-13
8407 1.03028696685e-13
8408 1.03028696685e-13
8409 1.03916875105e-13
8410 1.03916875105e-13
8411 1.03028696685e-13
8412 1.03028696685e-13
8413 1.03028696685e-13
8414 1.03028696685e-13
8415 1.01252339846e-13
8416 1.01252339846e-13
8417 1.02140518266e-13
8418 1.02140518266e-13
8419 1.02140518266e-13
8420 1.02140518266e-13
8421 1.01252339846e-13
8422 1.01252339846e-13
8423 1.00364161426e-13
8424 1.00364161426e-13
8425 1.01252339846e-13
8426 1.01252339846e-13
8427 1.01252339846e-13
8428 1.01252339846e-13
8429 1.01252339846e-13
8430 1.01252339846e-13
8431 1.00364161426e-13
8432 1.00364161426e-13
8433 1.00364161426e-13
8434 1.00364161426e-13
8435 1.00364161426e-13
8436 1.00364161426e-13
8437 1.01252339846e-13
8438 1.01252339846e-13
8439 1.01252339846e-13
8440 1.01252339846e-13
8441 1.00364161426e-13
8442 1.00364161426e-13
8443 9.94759830064e-14
8444 9.94759830064e-14
8445 9.94759830064e-14
8446 9.94759830064e-14
8447 9.85878045867e-14
8448 9.85878045867e-14
8449 9.7699626167e-14
8450 9.7699626167e-14
8451 9.85878045867e-14
8452 9.85878045867e-14
8453 9.7699626167e-14
8454 9.7699626167e-14
8455 9.59232693276e-14
8456 9.59232693276e-14
8457 9.50350909079e-14
8458 9.50350909079e-14
8459 9.50350909079e-14
8460 9.50350909079e-14
8461 9.59232693276e-14
8462 9.59232693276e-14
8463 9.59232693276e-14
8464 9.59232693276e-14
8465 9.50350909079e-14
8466 9.50350909079e-14
8467 9.59232693276e-14
8468 9.59232693276e-14
8469 9.50350909079e-14
8470 9.50350909079e-14
8471 9.50350909079e-14
8472 9.50350909079e-14
8473 9.41469124882e-14
8474 9.41469124882e-14
8475 9.41469124882e-14
8476 9.41469124882e-14
8477 9.32587340685e-14
8478 9.32587340685e-14
8479 9.23705556488e-14
8480 9.23705556488e-14
8481 9.14823772291e-14
8482 9.14823772291e-14
8483 9.14823772291e-14
8484 9.14823772291e-14
8485 8.97060203897e-14
8486 8.97060203897e-14
8487 8.881784197e-14
8488 8.881784197e-14
8489 8.79296635503e-14
8490 8.79296635503e-14
8491 8.79296635503e-14
8492 8.79296635503e-14
8493 8.61533067109e-14
8494 8.61533067109e-14
8495 8.52651282912e-14
8496 8.52651282912e-14
8497 8.61533067109e-14
8498 8.61533067109e-14
8499 8.52651282912e-14
8500 8.52651282912e-14
8501 8.43769498715e-14
8502 8.43769498715e-14
8503 8.34887714518e-14
8504 8.34887714518e-14
8505 8.26005930321e-14
8506 8.26005930321e-14
8507 8.26005930321e-14
8508 8.26005930321e-14
8509 8.17124146124e-14
8510 8.17124146124e-14
8511 8.17124146124e-14
8512 8.17124146124e-14
8513 8.08242361927e-14
8514 8.08242361927e-14
8515 8.08242361927e-14
8516 8.08242361927e-14
8517 7.90478793533e-14
8518 7.90478793533e-14
8519 7.90478793533e-14
8520 7.90478793533e-14
8521 7.9936057773e-14
8522 7.9936057773e-14
8523 7.90478793533e-14
8524 7.90478793533e-14
8525 7.90478793533e-14
8526 7.90478793533e-14
8527 7.90478793533e-14
8528 7.90478793533e-14
8529 7.81597009336e-14
8530 7.81597009336e-14
8531 7.90478793533e-14
8532 7.90478793533e-14
8533 7.9936057773e-14
8534 7.9936057773e-14
8535 7.81597009336e-14
8536 7.81597009336e-14
8537 7.81597009336e-14
8538 7.81597009336e-14
8539 7.90478793533e-14
8540 7.90478793533e-14
8541 7.90478793533e-14
8542 7.90478793533e-14
8543 7.90478793533e-14
8544 7.90478793533e-14
8545 7.9936057773e-14
8546 7.9936057773e-14
8547 7.90478793533e-14
8548 7.90478793533e-14
8549 7.72715225139e-14
8550 7.72715225139e-14
8551 7.81597009336e-14
8552 7.81597009336e-14
8553 7.72715225139e-14
8554 7.72715225139e-14
8555 7.72715225139e-14
8556 7.72715225139e-14
8557 7.72715225139e-14
8558 7.72715225139e-14
8559 7.81597009336e-14
8560 7.81597009336e-14
8561 7.72715225139e-14
8562 7.72715225139e-14
8563 7.72715225139e-14
8564 7.72715225139e-14
8565 7.72715225139e-14
8566 7.72715225139e-14
8567 7.63833440942e-14
8568 7.63833440942e-14
8569 7.63833440942e-14
8570 7.63833440942e-14
8571 7.63833440942e-14
8572 7.63833440942e-14
8573 7.63833440942e-14
8574 7.63833440942e-14
8575 7.54951656745e-14
8576 7.54951656745e-14
8577 7.54951656745e-14
8578 7.54951656745e-14
8579 7.54951656745e-14
8580 7.54951656745e-14
8581 7.54951656745e-14
8582 7.54951656745e-14
8583 7.54951656745e-14
8584 7.54951656745e-14
8585 7.54951656745e-14
8586 7.54951656745e-14
8587 7.54951656745e-14
8588 7.54951656745e-14
8589 7.46069872548e-14
8590 7.46069872548e-14
8591 7.54951656745e-14
8592 7.54951656745e-14
8593 7.54951656745e-14
8594 7.54951656745e-14
8595 7.54951656745e-14
8596 7.54951656745e-14
8597 7.54951656745e-14
8598 7.54951656745e-14
8599 7.46069872548e-14
8600 7.46069872548e-14
8601 7.46069872548e-14
8602 7.46069872548e-14
8603 7.54951656745e-14
8604 7.54951656745e-14
8605 7.63833440942e-14
8606 7.63833440942e-14
8607 7.46069872548e-14
8608 7.46069872548e-14
8609 7.46069872548e-14
8610 7.46069872548e-14
8611 7.46069872548e-14
8612 7.46069872548e-14
8613 7.37188088351e-14
8614 7.37188088351e-14
8615 7.37188088351e-14
8616 7.37188088351e-14
8617 7.37188088351e-14
8618 7.37188088351e-14
8619 7.46069872548e-14
8620 7.46069872548e-14
8621 7.46069872548e-14
8622 7.46069872548e-14
8623 7.37188088351e-14
8624 7.37188088351e-14
8625 7.28306304154e-14
8626 7.28306304154e-14
8627 7.37188088351e-14
8628 7.37188088351e-14
8629 7.28306304154e-14
8630 7.28306304154e-14
8631 7.37188088351e-14
8632 7.37188088351e-14
8633 7.28306304154e-14
8634 7.28306304154e-14
8635 7.37188088351e-14
8636 7.37188088351e-14
8637 7.46069872548e-14
8638 7.46069872548e-14
8639 7.54951656745e-14
8640 7.54951656745e-14
8641 7.46069872548e-14
8642 7.46069872548e-14
8643 7.46069872548e-14
8644 7.46069872548e-14
8645 7.28306304154e-14
8646 7.28306304154e-14
8647 7.46069872548e-14
8648 7.46069872548e-14
8649 7.46069872548e-14
8650 7.46069872548e-14
8651 7.46069872548e-14
8652 7.46069872548e-14
8653 7.37188088351e-14
8654 7.37188088351e-14
8655 7.37188088351e-14
8656 7.37188088351e-14
8657 7.19424519957e-14
8658 7.19424519957e-14
8659 7.28306304154e-14
8660 7.28306304154e-14
8661 7.28306304154e-14
8662 7.28306304154e-14
8663 7.28306304154e-14
8664 7.28306304154e-14
8665 7.28306304154e-14
8666 7.28306304154e-14
8667 7.37188088351e-14
8668 7.37188088351e-14
8669 7.28306304154e-14
8670 7.28306304154e-14
8671 7.37188088351e-14
8672 7.37188088351e-14
8673 7.37188088351e-14
8674 7.37188088351e-14
8675 7.28306304154e-14
8676 7.28306304154e-14
8677 7.19424519957e-14
8678 7.19424519957e-14
8679 7.28306304154e-14
8680 7.28306304154e-14
8681 7.19424519957e-14
8682 7.19424519957e-14
8683 7.19424519957e-14
8684 7.19424519957e-14
8685 7.1054273576e-14
8686 7.1054273576e-14
8687 7.01660951563e-14
8688 7.01660951563e-14
8689 7.01660951563e-14
8690 7.01660951563e-14
8691 6.92779167366e-14
8692 6.92779167366e-14
8693 6.83897383169e-14
8694 6.83897383169e-14
8695 6.83897383169e-14
8696 6.83897383169e-14
8697 6.66133814775e-14
8698 6.66133814775e-14
8699 6.48370246381e-14
8700 6.48370246381e-14
8701 6.39488462184e-14
8702 6.39488462184e-14
8703 6.2172489379e-14
8704 6.2172489379e-14
8705 6.03961325396e-14
8706 6.03961325396e-14
8707 5.95079541199e-14
8708 5.95079541199e-14
8709 5.77315972805e-14
8710 5.77315972805e-14
8711 5.68434188608e-14
8712 5.68434188608e-14
8713 5.41788836017e-14
8714 5.41788836017e-14
8715 5.3290705182e-14
8716 5.3290705182e-14
8717 5.3290705182e-14
8718 5.3290705182e-14
8719 5.15143483426e-14
8720 5.15143483426e-14
8721 5.06261699229e-14
8722 5.06261699229e-14
8723 4.97379915032e-14
8724 4.97379915032e-14
8725 4.79616346638e-14
8726 4.79616346638e-14
8727 4.70734562441e-14
8728 4.70734562441e-14
8729 4.70734562441e-14
8730 4.70734562441e-14
8731 4.61852778244e-14
8732 4.61852778244e-14
8733 4.61852778244e-14
8734 4.61852778244e-14
8735 4.4408920985e-14
8736 4.4408920985e-14
8737 4.4408920985e-14
8738 4.4408920985e-14
8739 4.4408920985e-14
8740 4.4408920985e-14
8741 4.35207425653e-14
8742 4.35207425653e-14
8743 4.35207425653e-14
8744 4.35207425653e-14
8745 4.35207425653e-14
8746 4.35207425653e-14
8747 4.4408920985e-14
8748 4.4408920985e-14
8749 4.35207425653e-14
8750 4.35207425653e-14
8751 4.4408920985e-14
8752 4.4408920985e-14
8753 4.26325641456e-14
8754 4.26325641456e-14
8755 4.4408920985e-14
8756 4.4408920985e-14
8757 4.4408920985e-14
8758 4.4408920985e-14
8759 4.52970994047e-14
8760 4.52970994047e-14
8761 4.4408920985e-14
8762 4.4408920985e-14
8763 4.4408920985e-14
8764 4.4408920985e-14
8765 4.4408920985e-14
8766 4.4408920985e-14
8767 4.26325641456e-14
8768 4.26325641456e-14
8769 4.52970994047e-14
8770 4.52970994047e-14
8771 4.35207425653e-14
8772 4.35207425653e-14
8773 4.4408920985e-14
8774 4.4408920985e-14
8775 4.52970994047e-14
8776 4.52970994047e-14
8777 4.61852778244e-14
8778 4.61852778244e-14
8779 4.52970994047e-14
8780 4.52970994047e-14
8781 4.52970994047e-14
8782 4.52970994047e-14
8783 4.4408920985e-14
8784 4.4408920985e-14
8785 4.4408920985e-14
8786 4.4408920985e-14
8787 4.52970994047e-14
8788 4.52970994047e-14
8789 4.4408920985e-14
8790 4.4408920985e-14
8791 4.52970994047e-14
8792 4.52970994047e-14
8793 4.4408920985e-14
8794 4.4408920985e-14
8795 4.61852778244e-14
8796 4.61852778244e-14
8797 4.61852778244e-14
8798 4.61852778244e-14
8799 4.61852778244e-14
8800 4.61852778244e-14
8801 4.52970994047e-14
8802 4.52970994047e-14
8803 4.52970994047e-14
8804 4.52970994047e-14
8805 4.52970994047e-14
8806 4.52970994047e-14
8807 4.61852778244e-14
8808 4.61852778244e-14
8809 4.70734562441e-14
8810 4.70734562441e-14
8811 4.52970994047e-14
8812 4.52970994047e-14
8813 4.61852778244e-14
8814 4.61852778244e-14
8815 4.61852778244e-14
8816 4.61852778244e-14
8817 4.61852778244e-14
8818 4.61852778244e-14
8819 4.61852778244e-14
8820 4.61852778244e-14
8821 4.52970994047e-14
8822 4.52970994047e-14
8823 4.61852778244e-14
8824 4.61852778244e-14
8825 4.70734562441e-14
8826 4.70734562441e-14
8827 4.52970994047e-14
8828 4.52970994047e-14
8829 4.61852778244e-14
8830 4.61852778244e-14
8831 4.61852778244e-14
8832 4.61852778244e-14
8833 4.61852778244e-14
8834 4.61852778244e-14
8835 4.70734562441e-14
8836 4.70734562441e-14
8837 4.79616346638e-14
8838 4.79616346638e-14
8839 4.70734562441e-14
8840 4.70734562441e-14
8841 4.70734562441e-14
8842 4.70734562441e-14
8843 4.88498130835e-14
8844 4.88498130835e-14
8845 4.97379915032e-14
8846 4.97379915032e-14
8847 4.97379915032e-14
8848 4.97379915032e-14
8849 4.79616346638e-14
8850 4.79616346638e-14
8851 4.88498130835e-14
8852 4.88498130835e-14
8853 4.88498130835e-14
8854 4.88498130835e-14
8855 4.97379915032e-14
8856 4.97379915032e-14
8857 4.79616346638e-14
8858 4.79616346638e-14
8859 4.88498130835e-14
8860 4.88498130835e-14
8861 4.88498130835e-14
8862 4.88498130835e-14
8863 4.88498130835e-14
8864 4.88498130835e-14
8865 4.88498130835e-14
8866 4.88498130835e-14
8867 4.88498130835e-14
8868 4.88498130835e-14
8869 4.79616346638e-14
8870 4.79616346638e-14
8871 4.79616346638e-14
8872 4.79616346638e-14
8873 4.79616346638e-14
8874 4.79616346638e-14
8875 4.79616346638e-14
8876 4.79616346638e-14
8877 4.79616346638e-14
8878 4.79616346638e-14
8879 4.79616346638e-14
8880 4.79616346638e-14
8881 4.70734562441e-14
8882 4.70734562441e-14
8883 4.70734562441e-14
8884 4.70734562441e-14
8885 4.61852778244e-14
8886 4.61852778244e-14
8887 4.70734562441e-14
8888 4.70734562441e-14
8889 4.61852778244e-14
8890 4.61852778244e-14
8891 4.61852778244e-14
8892 4.61852778244e-14
8893 4.52970994047e-14
8894 4.52970994047e-14
8895 4.4408920985e-14
8896 4.4408920985e-14
8897 4.35207425653e-14
8898 4.35207425653e-14
8899 4.26325641456e-14
8900 4.26325641456e-14
8901 4.26325641456e-14
8902 4.26325641456e-14
8903 4.17443857259e-14
8904 4.17443857259e-14
8905 4.17443857259e-14
8906 4.17443857259e-14
8907 3.99680288865e-14
8908 3.99680288865e-14
8909 3.81916720471e-14
8910 3.81916720471e-14
8911 3.73034936274e-14
8912 3.73034936274e-14
8913 3.64153152077e-14
8914 3.64153152077e-14
8915 3.64153152077e-14
8916 3.64153152077e-14
8917 3.37507799486e-14
8918 3.37507799486e-14
8919 3.37507799486e-14
8920 3.37507799486e-14
8921 3.10862446895e-14
8922 3.10862446895e-14
8923 3.10862446895e-14
8924 3.10862446895e-14
8925 2.84217094304e-14
8926 2.84217094304e-14
8927 2.75335310107e-14
8928 2.75335310107e-14
8929 2.6645352591e-14
8930 2.6645352591e-14
8931 2.6645352591e-14
8932 2.6645352591e-14
8933 2.48689957516e-14
8934 2.48689957516e-14
8935 2.48689957516e-14
8936 2.48689957516e-14
8937 2.39808173319e-14
8938 2.39808173319e-14
8939 2.30926389122e-14
8940 2.30926389122e-14
8941 2.30926389122e-14
8942 2.30926389122e-14
8943 2.22044604925e-14
8944 2.22044604925e-14
8945 2.13162820728e-14
8946 2.13162820728e-14
8947 2.22044604925e-14
8948 2.22044604925e-14
8949 2.13162820728e-14
8950 2.13162820728e-14
8951 2.22044604925e-14
8952 2.22044604925e-14
8953 2.30926389122e-14
8954 2.30926389122e-14
8955 2.22044604925e-14
8956 2.22044604925e-14
8957 2.39808173319e-14
8958 2.39808173319e-14
8959 2.30926389122e-14
8960 2.30926389122e-14
8961 2.39808173319e-14
8962 2.39808173319e-14
8963 2.48689957516e-14
8964 2.48689957516e-14
8965 2.39808173319e-14
8966 2.39808173319e-14
8967 2.48689957516e-14
8968 2.48689957516e-14
8969 2.48689957516e-14
8970 2.48689957516e-14
8971 2.39808173319e-14
8972 2.39808173319e-14
8973 2.39808173319e-14
8974 2.39808173319e-14
8975 2.39808173319e-14
8976 2.39808173319e-14
8977 2.48689957516e-14
8978 2.48689957516e-14
8979 2.48689957516e-14
8980 2.48689957516e-14
8981 2.57571741713e-14
8982 2.57571741713e-14
8983 2.48689957516e-14
8984 2.48689957516e-14
8985 2.48689957516e-14
8986 2.48689957516e-14
8987 2.57571741713e-14
8988 2.57571741713e-14
8989 2.6645352591e-14
8990 2.6645352591e-14
8991 2.6645352591e-14
8992 2.6645352591e-14
8993 2.84217094304e-14
8994 2.84217094304e-14
8995 2.75335310107e-14
8996 2.75335310107e-14
8997 2.84217094304e-14
8998 2.84217094304e-14
8999 2.84217094304e-14
9000 2.84217094304e-14
9001 2.93098878501e-14
9002 2.93098878501e-14
9003 2.84217094304e-14
9004 2.84217094304e-14
9005 2.93098878501e-14
9006 2.93098878501e-14
9007 2.84217094304e-14
9008 2.84217094304e-14
9009 2.84217094304e-14
9010 2.84217094304e-14
9011 2.84217094304e-14
9012 2.84217094304e-14
9013 2.84217094304e-14
9014 2.84217094304e-14
9015 2.93098878501e-14
9016 2.93098878501e-14
9017 2.93098878501e-14
9018 2.93098878501e-14
9019 3.01980662698e-14
9020 3.01980662698e-14
9021 3.10862446895e-14
9022 3.10862446895e-14
9023 3.10862446895e-14
9024 3.10862446895e-14
9025 3.10862446895e-14
9026 3.10862446895e-14
9027 3.01980662698e-14
9028 3.01980662698e-14
9029 3.01980662698e-14
9030 3.01980662698e-14
9031 3.01980662698e-14
9032 3.01980662698e-14
9033 3.10862446895e-14
9034 3.10862446895e-14
9035 3.19744231092e-14
9036 3.19744231092e-14
9037 3.19744231092e-14
9038 3.19744231092e-14
9039 3.10862446895e-14
9040 3.10862446895e-14
9041 3.19744231092e-14
9042 3.19744231092e-14
9043 3.19744231092e-14
9044 3.19744231092e-14
9045 3.10862446895e-14
9046 3.10862446895e-14
9047 3.19744231092e-14
9048 3.19744231092e-14
9049 3.10862446895e-14
9050 3.10862446895e-14
9051 3.10862446895e-14
9052 3.10862446895e-14
9053 3.10862446895e-14
9054 3.10862446895e-14
9055 3.10862446895e-14
9056 3.10862446895e-14
9057 3.19744231092e-14
9058 3.19744231092e-14
9059 3.19744231092e-14
9060 3.19744231092e-14
9061 3.28626015289e-14
9062 3.28626015289e-14
9063 3.10862446895e-14
9064 3.10862446895e-14
9065 3.19744231092e-14
9066 3.19744231092e-14
9067 3.10862446895e-14
9068 3.10862446895e-14
9069 3.10862446895e-14
9070 3.10862446895e-14
9071 3.01980662698e-14
9072 3.01980662698e-14
9073 3.01980662698e-14
9074 3.01980662698e-14
9075 3.01980662698e-14
9076 3.01980662698e-14
9077 2.84217094304e-14
9078 2.84217094304e-14
9079 2.84217094304e-14
9080 2.84217094304e-14
9081 2.84217094304e-14
9082 2.84217094304e-14
9083 2.57571741713e-14
9084 2.57571741713e-14
9085 2.57571741713e-14
9086 2.57571741713e-14
9087 2.48689957516e-14
9088 2.48689957516e-14
9089 2.39808173319e-14
9090 2.39808173319e-14
9091 2.39808173319e-14
9092 2.39808173319e-14
9093 2.13162820728e-14
9094 2.13162820728e-14
9095 2.13162820728e-14
9096 2.13162820728e-14
9097 1.95399252334e-14
9098 1.95399252334e-14
9099 1.86517468137e-14
9100 1.86517468137e-14
9101 1.7763568394e-14
9102 1.7763568394e-14
9103 1.68753899743e-14
9104 1.68753899743e-14
9105 1.50990331349e-14
9106 1.50990331349e-14
9107 1.42108547152e-14
9108 1.42108547152e-14
9109 1.24344978758e-14
9110 1.24344978758e-14
9111 1.15463194561e-14
9112 1.15463194561e-14
9113 1.06581410364e-14
9114 1.06581410364e-14
9115 9.7699626167e-15
9116 9.7699626167e-15
9117 8.881784197e-15
9118 8.881784197e-15
9119 7.9936057773e-15
9120 7.9936057773e-15
9121 7.9936057773e-15
9122 7.9936057773e-15
9123 7.9936057773e-15
9124 7.9936057773e-15
9125 7.9936057773e-15
9126 7.9936057773e-15
9127 7.9936057773e-15
9128 7.9936057773e-15
9129 7.1054273576e-15
9130 7.1054273576e-15
9131 7.1054273576e-15
9132 7.1054273576e-15
9133 7.1054273576e-15
9134 7.1054273576e-15
9135 6.2172489379e-15
9136 6.2172489379e-15
9137 6.2172489379e-15
9138 6.2172489379e-15
9139 6.2172489379e-15
9140 6.2172489379e-15
9141 6.2172489379e-15
9142 6.2172489379e-15
9143 7.9936057773e-15
9144 7.9936057773e-15
9145 7.1054273576e-15
9146 7.1054273576e-15
9147 8.881784197e-15
9148 8.881784197e-15
9149 9.7699626167e-15
9150 9.7699626167e-15
9151 8.881784197e-15
9152 8.881784197e-15
9153 8.881784197e-15
9154 8.881784197e-15
9155 8.881784197e-15
9156 8.881784197e-15
9157 8.881784197e-15
9158 8.881784197e-15
9159 7.9936057773e-15
9160 7.9936057773e-15
9161 7.9936057773e-15
9162 7.9936057773e-15
9163 8.881784197e-15
9164 8.881784197e-15
9165 9.7699626167e-15
9166 9.7699626167e-15
9167 9.7699626167e-15
9168 9.7699626167e-15
9169 8.881784197e-15
9170 8.881784197e-15
9171 1.06581410364e-14
9172 1.06581410364e-14
9173 1.06581410364e-14
9174 1.06581410364e-14
9175 1.06581410364e-14
9176 1.06581410364e-14
9177 1.06581410364e-14
9178 1.06581410364e-14
9179 1.06581410364e-14
9180 1.06581410364e-14
9181 1.15463194561e-14
9182 1.15463194561e-14
9183 1.15463194561e-14
9184 1.15463194561e-14
9185 1.15463194561e-14
9186 1.15463194561e-14
9187 1.33226762955e-14
9188 1.33226762955e-14
9189 1.33226762955e-14
9190 1.33226762955e-14
9191 1.24344978758e-14
9192 1.24344978758e-14
9193 1.33226762955e-14
9194 1.33226762955e-14
9195 1.33226762955e-14
9196 1.33226762955e-14
9197 1.42108547152e-14
9198 1.42108547152e-14
9199 1.42108547152e-14
9200 1.42108547152e-14
9201 1.24344978758e-14
9202 1.24344978758e-14
9203 1.33226762955e-14
9204 1.33226762955e-14
9205 1.33226762955e-14
9206 1.33226762955e-14
9207 1.33226762955e-14
9208 1.33226762955e-14
9209 1.42108547152e-14
9210 1.42108547152e-14
9211 1.42108547152e-14
9212 1.42108547152e-14
9213 1.50990331349e-14
9214 1.50990331349e-14
9215 1.50990331349e-14
9216 1.50990331349e-14
9217 1.59872115546e-14
9218 1.59872115546e-14
9219 1.50990331349e-14
9220 1.50990331349e-14
9221 1.59872115546e-14
9222 1.59872115546e-14
9223 1.59872115546e-14
9224 1.59872115546e-14
9225 1.59872115546e-14
9226 1.59872115546e-14
9227 1.59872115546e-14
9228 1.59872115546e-14
9229 1.68753899743e-14
9230 1.68753899743e-14
9231 1.68753899743e-14
9232 1.68753899743e-14
9233 1.59872115546e-14
9234 1.59872115546e-14
9235 1.68753899743e-14
9236 1.68753899743e-14
9237 1.68753899743e-14
9238 1.68753899743e-14
9239 1.68753899743e-14
9240 1.68753899743e-14
9241 1.68753899743e-14
9242 1.68753899743e-14
9243 1.68753899743e-14
9244 1.68753899743e-14
9245 1.68753899743e-14
9246 1.68753899743e-14
9247 1.50990331349e-14
9248 1.50990331349e-14
9249 1.68753899743e-14
9250 1.68753899743e-14
9251 1.59872115546e-14
9252 1.59872115546e-14
9253 1.59872115546e-14
9254 1.59872115546e-14
9255 1.59872115546e-14
9256 1.59872115546e-14
9257 1.50990331349e-14
9258 1.50990331349e-14
9259 1.42108547152e-14
9260 1.42108547152e-14
9261 1.42108547152e-14
9262 1.42108547152e-14
9263 1.42108547152e-14
9264 1.42108547152e-14
9265 1.24344978758e-14
9266 1.24344978758e-14
9267 1.24344978758e-14
9268 1.24344978758e-14
9269 1.15463194561e-14
9270 1.15463194561e-14
9271 1.15463194561e-14
9272 1.15463194561e-14
9273 1.06581410364e-14
9274 1.06581410364e-14
9275 1.06581410364e-14
9276 1.06581410364e-14
9277 8.881784197e-15
9278 8.881784197e-15
9279 9.7699626167e-15
9280 9.7699626167e-15
9281 7.9936057773e-15
9282 7.9936057773e-15
9283 7.9936057773e-15
9284 7.9936057773e-15
9285 7.9936057773e-15
9286 7.9936057773e-15
9287 7.1054273576e-15
9288 7.1054273576e-15
9289 5.3290705182e-15
9290 5.3290705182e-15
9291 4.4408920985e-15
9292 4.4408920985e-15
9293 4.4408920985e-15
9294 4.4408920985e-15
9295 4.4408920985e-15
9296 4.4408920985e-15
9297 3.5527136788e-15
9298 3.5527136788e-15
9299 1.7763568394e-15
9300 1.7763568394e-15
9301 2.6645352591e-15
9302 2.6645352591e-15
9303 1.7763568394e-15
9304 1.7763568394e-15
9305 2.6645352591e-15
9306 2.6645352591e-15
9307 2.6645352591e-15
9308 2.6645352591e-15
9309 8.881784197e-16
9310 8.881784197e-16
9311 2.6645352591e-15
9312 2.6645352591e-15
9313 1.7763568394e-15
9314 1.7763568394e-15
9315 8.881784197e-16
9316 8.881784197e-16
9317 8.881784197e-16
9318 8.881784197e-16
9319 8.881784197e-16
9320 8.881784197e-16
9321 1.7763568394e-15
9322 1.7763568394e-15
9323 8.881784197e-16
9324 8.881784197e-16
9325 1.7763568394e-15
9326 1.7763568394e-15
9327 1.7763568394e-15
9328 1.7763568394e-15
9329 1.7763568394e-15
9330 1.7763568394e-15
9331 1.7763568394e-15
9332 1.7763568394e-15
9333 1.7763568394e-15
9334 1.7763568394e-15
9335 2.6645352591e-15
9336 2.6645352591e-15
9337 1.7763568394e-15
9338 1.7763568394e-15
9339 3.5527136788e-15
9340 3.5527136788e-15
9341 3.5527136788e-15
9342 3.5527136788e-15
9343 3.5527136788e-15
9344 3.5527136788e-15
9345 2.6645352591e-15
9346 2.6645352591e-15
9347 3.5527136788e-15
9348 3.5527136788e-15
9349 3.5527136788e-15
9350 3.5527136788e-15
9351 4.4408920985e-15
9352 4.4408920985e-15
9353 4.4408920985e-15
9354 4.4408920985e-15
9355 3.5527136788e-15
9356 3.5527136788e-15
9357 4.4408920985e-15
9358 4.4408920985e-15
9359 4.4408920985e-15
9360 4.4408920985e-15
9361 4.4408920985e-15
9362 4.4408920985e-15
9363 5.3290705182e-15
9364 5.3290705182e-15
9365 5.3290705182e-15
9366 5.3290705182e-15
9367 5.3290705182e-15
9368 5.3290705182e-15
9369 5.3290705182e-15
9370 5.3290705182e-15
9371 5.3290705182e-15
9372 5.3290705182e-15
9373 7.1054273576e-15
9374 7.1054273576e-15
9375 7.1054273576e-15
9376 7.1054273576e-15
9377 7.1054273576e-15
9378 7.1054273576e-15
9379 6.2172489379e-15
9380 6.2172489379e-15
9381 7.1054273576e-15
9382 7.1054273576e-15
9383 7.1054273576e-15
9384 7.1054273576e-15
9385 7.9936057773e-15
9386 7.9936057773e-15
9387 7.9936057773e-15
9388 7.9936057773e-15
9389 7.9936057773e-15
9390 7.9936057773e-15
9391 8.881784197e-15
9392 8.881784197e-15
9393 8.881784197e-15
9394 8.881784197e-15
9395 9.7699626167e-15
9396 9.7699626167e-15
9397 8.881784197e-15
9398 8.881784197e-15
9399 8.881784197e-15
9400 8.881784197e-15
9401 8.881784197e-15
9402 8.881784197e-15
9403 8.881784197e-15
9404 8.881784197e-15
9405 9.7699626167e-15
9406 9.7699626167e-15
9407 9.7699626167e-15
9408 9.7699626167e-15
9409 8.881784197e-15
9410 8.881784197e-15
9411 9.7699626167e-15
9412 9.7699626167e-15
9413 8.881784197e-15
9414 8.881784197e-15
9415 8.881784197e-15
9416 8.881784197e-15
9417 8.881784197e-15
9418 8.881784197e-15
9419 9.7699626167e-15
9420 9.7699626167e-15
9421 8.881784197e-15
9422 8.881784197e-15
9423 9.7699626167e-15
9424 9.7699626167e-15
9425 8.881784197e-15
9426 8.881784197e-15
9427 8.881784197e-15
9428 8.881784197e-15
9429 8.881784197e-15
9430 8.881784197e-15
9431 8.881784197e-15
9432 8.881784197e-15
9433 7.9936057773e-15
9434 7.9936057773e-15
9435 8.881784197e-15
9436 8.881784197e-15
9437 7.9936057773e-15
9438 7.9936057773e-15
9439 7.9936057773e-15
9440 7.9936057773e-15
9441 7.9936057773e-15
9442 7.9936057773e-15
9443 7.9936057773e-15
9444 7.9936057773e-15
9445 7.1054273576e-15
9446 7.1054273576e-15
9447 7.9936057773e-15
9448 7.9936057773e-15
9449 7.1054273576e-15
9450 7.1054273576e-15
9451 7.1054273576e-15
9452 7.1054273576e-15
9453 6.2172489379e-15
9454 6.2172489379e-15
9455 7.1054273576e-15
9456 7.1054273576e-15
9457 7.1054273576e-15
9458 7.1054273576e-15
9459 7.1054273576e-15
9460 7.1054273576e-15
9461 6.2172489379e-15
9462 6.2172489379e-15
9463 6.2172489379e-15
9464 6.2172489379e-15
9465 6.2172489379e-15
9466 6.2172489379e-15
9467 5.3290705182e-15
9468 5.3290705182e-15
9469 4.4408920985e-15
9470 4.4408920985e-15
9471 5.3290705182e-15
9472 5.3290705182e-15
9473 5.3290705182e-15
9474 5.3290705182e-15
9475 5.3290705182e-15
9476 5.3290705182e-15
9477 5.3290705182e-15
9478 5.3290705182e-15
9479 4.4408920985e-15
9480 4.4408920985e-15
9481 4.4408920985e-15
9482 4.4408920985e-15
9483 3.5527136788e-15
9484 3.5527136788e-15
9485 4.4408920985e-15
9486 4.4408920985e-15
9487 5.3290705182e-15
9488 5.3290705182e-15
9489 3.5527136788e-15
9490 3.5527136788e-15
9491 4.4408920985e-15
9492 4.4408920985e-15
9493 4.4408920985e-15
9494 4.4408920985e-15
9495 4.4408920985e-15
9496 4.4408920985e-15
9497 3.5527136788e-15
9498 3.5527136788e-15
9499 4.4408920985e-15
9500 4.4408920985e-15
9501 4.4408920985e-15
9502 4.4408920985e-15
9503 4.4408920985e-15
9504 4.4408920985e-15
9505 3.5527136788e-15
9506 3.5527136788e-15
9507 2.6645352591e-15
9508 2.6645352591e-15
9509 2.6645352591e-15
9510 2.6645352591e-15
9511 4.4408920985e-15
9512 4.4408920985e-15
9513 3.5527136788e-15
9514 3.5527136788e-15
9515 2.6645352591e-15
9516 2.6645352591e-15
9517 2.6645352591e-15
9518 2.6645352591e-15
9519 2.6645352591e-15
9520 2.6645352591e-15
9521 3.5527136788e-15
9522 3.5527136788e-15
9523 2.6645352591e-15
9524 2.6645352591e-15
9525 2.6645352591e-15
9526 2.6645352591e-15
9527 2.6645352591e-15
9528 2.6645352591e-15
9529 2.6645352591e-15
9530 2.6645352591e-15
9531 2.6645352591e-15
9532 2.6645352591e-15
9533 2.6645352591e-15
9534 2.6645352591e-15
9535 2.6645352591e-15
9536 2.6645352591e-15
9537 1.7763568394e-15
9538 1.7763568394e-15
9539 1.7763568394e-15
9540 1.7763568394e-15
9541 3.5527136788e-15
9542 3.5527136788e-15
9543 1.7763568394e-15
9544 1.7763568394e-15
9545 1.7763568394e-15
9546 1.7763568394e-15
9547 1.7763568394e-15
9548 1.7763568394e-15
9549 2.6645352591e-15
9550 2.6645352591e-15
9551 2.6645352591e-15
9552 2.6645352591e-15
9553 1.7763568394e-15
9554 1.7763568394e-15
9555 2.6645352591e-15
9556 2.6645352591e-15
9557 2.6645352591e-15
9558 2.6645352591e-15
9559 1.7763568394e-15
9560 1.7763568394e-15
9561 3.5527136788e-15
9562 3.5527136788e-15
9563 2.6645352591e-15
9564 2.6645352591e-15
9565 3.5527136788e-15
9566 3.5527136788e-15
9567 3.5527136788e-15
9568 3.5527136788e-15
9569 2.6645352591e-15
9570 2.6645352591e-15
9571 2.6645352591e-15
9572 2.6645352591e-15
9573 2.6645352591e-15
9574 2.6645352591e-15
9575 3.5527136788e-15
9576 3.5527136788e-15
9577 4.4408920985e-15
9578 4.4408920985e-15
9579 4.4408920985e-15
9580 4.4408920985e-15
9581 4.4408920985e-15
9582 4.4408920985e-15
9583 3.5527136788e-15
9584 3.5527136788e-15
9585 4.4408920985e-15
9586 4.4408920985e-15
9587 4.4408920985e-15
9588 4.4408920985e-15
9589 4.4408920985e-15
9590 4.4408920985e-15
9591 5.3290705182e-15
9592 5.3290705182e-15
9593 5.3290705182e-15
9594 5.3290705182e-15
9595 4.4408920985e-15
9596 4.4408920985e-15
9597 5.3290705182e-15
9598 5.3290705182e-15
9599 6.2172489379e-15
9600 6.2172489379e-15
9601 5.3290705182e-15
9602 5.3290705182e-15
9603 5.3290705182e-15
9604 5.3290705182e-15
9605 6.2172489379e-15
9606 6.2172489379e-15
9607 6.2172489379e-15
9608 6.2172489379e-15
9609 6.2172489379e-15
9610 6.2172489379e-15
9611 6.2172489379e-15
9612 6.2172489379e-15
9613 7.1054273576e-15
9614 7.1054273576e-15
9615 6.2172489379e-15
9616 6.2172489379e-15
9617 7.1054273576e-15
9618 7.1054273576e-15
9619 6.2172489379e-15
9620 6.2172489379e-15
9621 7.1054273576e-15
9622 7.1054273576e-15
9623 7.1054273576e-15
9624 7.1054273576e-15
9625 7.1054273576e-15
9626 7.1054273576e-15
9627 7.1054273576e-15
9628 7.1054273576e-15
9629 7.1054273576e-15
9630 7.1054273576e-15
9631 7.1054273576e-15
9632 7.1054273576e-15
9633 7.1054273576e-15
9634 7.1054273576e-15
9635 7.1054273576e-15
9636 7.1054273576e-15
9637 7.1054273576e-15
9638 7.1054273576e-15
9639 7.1054273576e-15
9640 7.1054273576e-15
9641 7.1054273576e-15
9642 7.1054273576e-15
9643 7.1054273576e-15
9644 7.1054273576e-15
9645 7.1054273576e-15
9646 7.1054273576e-15
9647 7.1054273576e-15
9648 7.1054273576e-15
9649 7.1054273576e-15
9650 7.1054273576e-15
9651 7.1054273576e-15
9652 7.1054273576e-15
9653 7.1054273576e-15
9654 7.1054273576e-15
9655 6.2172489379e-15
9656 6.2172489379e-15
9657 7.1054273576e-15
9658 7.1054273576e-15
9659 6.2172489379e-15
9660 6.2172489379e-15
9661 6.2172489379e-15
9662 6.2172489379e-15
9663 6.2172489379e-15
9664 6.2172489379e-15
9665 6.2172489379e-15
9666 6.2172489379e-15
9667 6.2172489379e-15
9668 6.2172489379e-15
9669 6.2172489379e-15
9670 6.2172489379e-15
9671 5.3290705182e-15
9672 5.3290705182e-15
9673 5.3290705182e-15
9674 5.3290705182e-15
9675 5.3290705182e-15
9676 5.3290705182e-15
9677 4.4408920985e-15
9678 4.4408920985e-15
9679 4.4408920985e-15
9680 4.4408920985e-15
9681 5.3290705182e-15
9682 5.3290705182e-15
9683 4.4408920985e-15
9684 4.4408920985e-15
9685 4.4408920985e-15
9686 4.4408920985e-15
9687 3.5527136788e-15
9688 3.5527136788e-15
9689 4.4408920985e-15
9690 4.4408920985e-15
9691 3.5527136788e-15
9692 3.5527136788e-15
9693 3.5527136788e-15
9694 3.5527136788e-15
9695 3.5527136788e-15
9696 3.5527136788e-15
9697 3.5527136788e-15
9698 3.5527136788e-15
9699 2.6645352591e-15
9700 2.6645352591e-15
9701 2.6645352591e-15
9702 2.6645352591e-15
9703 3.5527136788e-15
9704 3.5527136788e-15
9705 2.6645352591e-15
9706 2.6645352591e-15
9707 1.7763568394e-15
9708 1.7763568394e-15
9709 2.6645352591e-15
9710 2.6645352591e-15
9711 1.7763568394e-15
9712 1.7763568394e-15
9713 1.7763568394e-15
9714 1.7763568394e-15
9715 8.881784197e-16
9716 8.881784197e-16
9717 1.7763568394e-15
9718 1.7763568394e-15
9719 8.881784197e-16
9720 8.881784197e-16
9721 1.7763568394e-15
9722 1.7763568394e-15
9723 1.7763568394e-15
9724 1.7763568394e-15
9725 1.7763568394e-15
9726 1.7763568394e-15
9727 1.7763568394e-15
9728 1.7763568394e-15
9729 1.7763568394e-15
9730 1.7763568394e-15
9731 8.881784197e-16
9732 8.881784197e-16
9733 2.6645352591e-15
9734 2.6645352591e-15
9735 1.7763568394e-15
9736 1.7763568394e-15
9737 1.7763568394e-15
9738 1.7763568394e-15
9739 1.7763568394e-15
9740 1.7763568394e-15
9741 2.6645352591e-15
9742 2.6645352591e-15
9743 1.7763568394e-15
9744 1.7763568394e-15
9745 2.6645352591e-15
9746 2.6645352591e-15
9747 1.7763568394e-15
9748 1.7763568394e-15
9749 2.6645352591e-15
9750 2.6645352591e-15
9751 2.6645352591e-15
9752 2.6645352591e-15
9753 2.6645352591e-15
9754 2.6645352591e-15
9755 3.5527136788e-15
9756 3.5527136788e-15
9757 3.5527136788e-15
9758 3.5527136788e-15
9759 3.5527136788e-15
9760 3.5527136788e-15
9761 3.5527136788e-15
9762 3.5527136788e-15
9763 3.5527136788e-15
9764 3.5527136788e-15
9765 4.4408920985e-15
9766 4.4408920985e-15
9767 3.5527136788e-15
9768 3.5527136788e-15
9769 4.4408920985e-15
9770 4.4408920985e-15
9771 3.5527136788e-15
9772 3.5527136788e-15
9773 4.4408920985e-15
9774 4.4408920985e-15
9775 4.4408920985e-15
9776 4.4408920985e-15
9777 4.4408920985e-15
9778 4.4408920985e-15
9779 4.4408920985e-15
9780 4.4408920985e-15
9781 4.4408920985e-15
9782 4.4408920985e-15
9783 5.3290705182e-15
9784 5.3290705182e-15
9785 5.3290705182e-15
9786 5.3290705182e-15
9787 4.4408920985e-15
9788 4.4408920985e-15
9789 4.4408920985e-15
9790 4.4408920985e-15
9791 5.3290705182e-15
9792 5.3290705182e-15
9793 5.3290705182e-15
9794 5.3290705182e-15
9795 4.4408920985e-15
9796 4.4408920985e-15
9797 5.3290705182e-15
9798 5.3290705182e-15
9799 5.3290705182e-15
9800 5.3290705182e-15
9801 5.3290705182e-15
9802 5.3290705182e-15
9803 4.4408920985e-15
9804 4.4408920985e-15
9805 5.3290705182e-15
9806 5.3290705182e-15
9807 5.3290705182e-15
9808 5.3290705182e-15
9809 5.3290705182e-15
9810 5.3290705182e-15
9811 5.3290705182e-15
9812 5.3290705182e-15
9813 5.3290705182e-15
9814 5.3290705182e-15
9815 5.3290705182e-15
9816 5.3290705182e-15
9817 6.2172489379e-15
9818 6.2172489379e-15
9819 4.4408920985e-15
9820 4.4408920985e-15
9821 6.2172489379e-15
9822 6.2172489379e-15
9823 6.2172489379e-15
9824 6.2172489379e-15
9825 6.2172489379e-15
9826 6.2172489379e-15
9827 5.3290705182e-15
9828 5.3290705182e-15
9829 5.3290705182e-15
9830 5.3290705182e-15
9831 4.4408920985e-15
9832 4.4408920985e-15
9833 5.3290705182e-15
9834 5.3290705182e-15
9835 6.2172489379e-15
9836 6.2172489379e-15
9837 4.4408920985e-15
9838 4.4408920985e-15
9839 4.4408920985e-15
9840 4.4408920985e-15
9841 5.3290705182e-15
9842 5.3290705182e-15
9843 5.3290705182e-15
9844 5.3290705182e-15
9845 5.3290705182e-15
9846 5.3290705182e-15
9847 4.4408920985e-15
9848 4.4408920985e-15
9849 4.4408920985e-15
9850 4.4408920985e-15
9851 4.4408920985e-15
9852 4.4408920985e-15
9853 5.3290705182e-15
9854 5.3290705182e-15
9855 4.4408920985e-15
9856 4.4408920985e-15
9857 5.3290705182e-15
9858 5.3290705182e-15
9859 4.4408920985e-15
9860 4.4408920985e-15
9861 4.4408920985e-15
9862 4.4408920985e-15
9863 4.4408920985e-15
9864 4.4408920985e-15
9865 4.4408920985e-15
9866 4.4408920985e-15
9867 4.4408920985e-15
9868 4.4408920985e-15
9869 3.5527136788e-15
9870 3.5527136788e-15
9871 3.5527136788e-15
9872 3.5527136788e-15
9873 4.4408920985e-15
9874 4.4408920985e-15
9875 4.4408920985e-15
9876 4.4408920985e-15
9877 3.5527136788e-15
9878 3.5527136788e-15
9879 2.6645352591e-15
9880 2.6645352591e-15
9881 3.5527136788e-15
9882 3.5527136788e-15
9883 2.6645352591e-15
9884 2.6645352591e-15
9885 3.5527136788e-15
9886 3.5527136788e-15
9887 2.6645352591e-15
9888 2.6645352591e-15
9889 2.6645352591e-15
9890 2.6645352591e-15
9891 2.6645352591e-15
9892 2.6645352591e-15
9893 3.5527136788e-15
9894 3.5527136788e-15
9895 2.6645352591e-15
9896 2.6645352591e-15
9897 2.6645352591e-15
9898 2.6645352591e-15
9899 2.6645352591e-15
9900 2.6645352591e-15
9901 2.6645352591e-15
9902 2.6645352591e-15
9903 1.7763568394e-15
9904 1.7763568394e-15
9905 1.7763568394e-15
9906 1.7763568394e-15
9907 1.7763568394e-15
9908 1.7763568394e-15
9909 8.881784197e-16
9910 8.881784197e-16
9911 2.6645352591e-15
9912 2.6645352591e-15
9913 2.6645352591e-15
9914 2.6645352591e-15
9915 2.6645352591e-15
9916 2.6645352591e-15
9917 1.7763568394e-15
9918 1.7763568394e-15
9919 1.7763568394e-15
9920 1.7763568394e-15
9921 8.881784197e-16
9922 8.881784197e-16
9923 2.6645352591e-15
9924 2.6645352591e-15
9925 1.7763568394e-15
9926 1.7763568394e-15
9927 2.6645352591e-15
9928 2.6645352591e-15
9929 1.7763568394e-15
9930 1.7763568394e-15
9931 8.881784197e-16
9932 8.881784197e-16
9933 1.7763568394e-15
9934 1.7763568394e-15
9935 1.7763568394e-15
9936 1.7763568394e-15
9937 2.6645352591e-15
9938 2.6645352591e-15
9939 2.6645352591e-15
9940 2.6645352591e-15
9941 8.881784197e-16
9942 8.881784197e-16
9943 2.6645352591e-15
9944 2.6645352591e-15
9945 2.6645352591e-15
9946 2.6645352591e-15
9947 1.7763568394e-15
9948 1.7763568394e-15
9949 1.7763568394e-15
9950 1.7763568394e-15
9951 1.7763568394e-15
9952 1.7763568394e-15
9953 1.7763568394e-15
9954 1.7763568394e-15
9955 1.7763568394e-15
9956 1.7763568394e-15
9957 1.7763568394e-15
9958 1.7763568394e-15
9959 2.6645352591e-15
9960 2.6645352591e-15
9961 1.7763568394e-15
9962 1.7763568394e-15
9963 1.7763568394e-15
9964 1.7763568394e-15
9965 2.6645352591e-15
9966 2.6645352591e-15
9967 1.7763568394e-15
9968 1.7763568394e-15
9969 2.6645352591e-15
9970 2.6645352591e-15
9971 1.7763568394e-15
9972 1.7763568394e-15
9973 1.7763568394e-15
9974 1.7763568394e-15
9975 3.5527136788e-15
9976 3.5527136788e-15
9977 2.6645352591e-15
9978 2.6645352591e-15
9979 2.6645352591e-15
9980 2.6645352591e-15
9981 1.7763568394e-15
9982 1.7763568394e-15
9983 2.6645352591e-15
9984 2.6645352591e-15
9985 2.6645352591e-15
9986 2.6645352591e-15
9987 3.5527136788e-15
9988 3.5527136788e-15
9989 3.5527136788e-15
9990 3.5527136788e-15
9991 3.5527136788e-15
9992 3.5527136788e-15
9993 3.5527136788e-15
9994 3.5527136788e-15
9995 3.5527136788e-15
9996 3.5527136788e-15
9997 3.5527136788e-15
9998 3.5527136788e-15
9999 3.5527136788e-15
10000 3.5527136788e-15


==> data/lasso_80_80_MFISTA.dat <==
0 5228.4473094
1 1884.93672698
2 995.43801877
3 543.105826586
4 314.739994113
5 199.009980062
6 139.01893846
7 105.577911966
8 84.6535891689
9 69.9757381405
10 58.7559138578
11 49.6889041851
12 42.0580032332
13 35.4356080775
14 29.5749977673
15 24.3674966367
16 19.8000603746
17 15.9056519717
18 12.6536695103
19 9.98952451507
20 7.84178172771
21 6.13154462171
22 4.80060036132
23 3.76735741095
24 2.9806289716
25 2.4030314601
26 2.00564726779
27 1.74466831943
28 1.5908388035
29 1.51806474909
30 1.49914167728
31 1.49914167728
32 1.48222301032
33 1.47724397753
34 1.47109615276
35 1.45647279227
36 1.42869801781
37 1.38531393917
38 1.32567944564
39 1.25090367608
40 1.16303056019
41 1.0646262855
42 0.95946153015
43 0.851660477075
44 0.74811221199
45 0.651582616391
46 0.563266022949
47 0.485163177421
48 0.41916530037
49 0.366445239362
50 0.325491044593
51 0.295158172206
52 0.2741507056
53 0.260921676511
54 0.253790408235
55 0.251035482044
56 0.250975124485
57 0.250975124485
58 0.247907413409
59 0.244623890485
60 0.240298986871
61 0.234317085491
62 0.226292891188
63 0.216232750848
64 0.204261669789
65 0.190166645941
66 0.174393176007
67 0.157485287754
68 0.14003321251
69 0.122626363325
70 0.106263946487
71 0.0912333826342
72 0.0777292103372
73 0.0659734579608
74 0.0560952927789
75 0.0482466313589
76 0.0420823504859
77 0.0374132015336
78 0.0340026892974
79 0.0317410126895
80 0.0306746752492
81 0.030061406483
82 0.0298759772116
83 0.0298759772116
84 0.029200350592
85 0.0290247659176
86 0.0289308173431
87 0.0288204703079
88 0.0286217568371
89 0.0283106873532
90 0.0280044101319
91 0.0280044101319
92 0.0275055327395
93 0.0271329784635
94 0.0269521422493
95 0.0269521422493
96 0.0265252047269
97 0.0264071500788
98 0.0264071500788
99 0.0262247808721
100 0.0262247808721
101 0.0260369630542
102 0.0260369630542
103 0.0258528438865
104 0.0258528438865
105 0.0258528438865
106 0.0255597181983
107 0.0254965537447
108 0.0254965537447
109 0.0252006686003
110 0.0249828142067
111 0.0247801077562
112 0.024532618738
113 0.0241896984586
114 0.0238158169242
115 0.0233720743068
116 0.0228313718262
117 0.0221741028094
118 0.0213728810156
119 0.0204016346984
120 0.0192466936739
121 0.0179132299111
122 0.0164253359358
123 0.0148208710406
124 0.0132572348883
125 0.0120853411958
126 0.0109344189067
127 0.00984080945327
128 0.0088230264453
129 0.00791477273363
130 0.00735939110732
131 0.00688256332119
132 0.006488052011
133 0.00617194838757
134 0.00592090491855
135 0.00571720785676
136 0.00554817223072
137 0.00542293953847
138 0.00532856703375
139 0.00526442183697
140 0.00522370852662
141 0.00519801663096
142 0.00517815701333
143 0.00515456742929
144 0.00511578018515
145 0.00506290974393
146 0.00499055758118
147 0.00489596432465
148 0.00478551361597
149 0.00466853244781
150 0.00455548327365
151 0.00445620737258
152 0.00437850549883
153 0.00432750694482
154 0.00430572461423
155 0.00430572461423
156 0.0042604653067
157 0.00425120226626
158 0.00425120226626
159 0.00423754639668
160 0.00423754639668
161 0.00422354863626
162 0.00422354863626
163 0.00420749924747
164 0.00420749924747
165 0.00418787716386
166 0.00418787716386
167 0.00416642917022
168 0.00416642917022
169 0.00414645669032
170 0.00414645669032
171 0.00412844734481
172 0.00412844734481
173 0.00410642100389
174 0.00410416433994
175 0.00410416433994
176 0.00406496067647
177 0.00401540263495
178 0.00394754987997
179 0.00385657333722
180 0.00374158049343
181 0.00360443436453
182 0.00344815043047
183 0.00327586609807
184 0.00309064452395
185 0.00289580787803
186 0.0026953030955
187 0.00249373557543
188 0.00229598546959
189 0.0021065665227
190 0.00192899105115
191 0.00176535882212
192 0.00161625752628
193 0.00148093224523
194 0.00135760856571
195 0.00124385201356
196 0.00114801677999
197 0.00107933190599
198 0.00101591072503
199 0.000957120522793
200 0.00090236839373
201 0.000850001031758
202 0.00079876183165
203 0.00074876863275
204 0.000701489184122
205 0.000659159427828
206 0.000624130139263
207 0.000598350543298
208 0.000583110656456
209 0.000579069109738
210 0.000579069109738
211 0.000575541770562
212 0.000575541770562
213 0.000575157547987
214 0.000575157547987
215 0.000575157547987
216 0.000571868745113
217 0.000571868745113
218 0.000571868745113
219 0.000568784515991
220 0.000568784515991
221 0.000568784515991
222 0.000566657786428
223 0.000566657786428
224 0.000566657786428
225 0.000564276888724
226 0.000564276888724
227 0.000564276888724
228 0.000559598873884
229 0.000559598873884
230 0.000557583746437
231 0.000557583746437
232 0.000556692547996
233 0.000556692547996
234 0.000555707239219
235 0.000555707239219
236 0.000553897120398
237 0.000553897120398
238 0.000551021404976
239 0.000551021404976
240 0.000547218585147
241 0.000547218585147
242 0.000542843146627
243 0.000542843146627
244 0.000538299919511
245 0.000538299919511
246 0.0005339075166
247 0.0005339075166
248 0.000529804695405
249 0.000529804695405
250 0.000525901793635
251 0.000525901793635
252 0.000521873535095
253 0.000521873535095
254 0.000517187158065
255 0.000516089779114
256 0.000516089779114
257 0.000513453526276
258 0.000513453526276
259 0.000507919184781
260 0.000503841802015
261 0.000500237141117
262 0.000496204714699
263 0.000490973100956
264 0.000483914887965
265 0.000474554200169
266 0.000462569550976
267 0.000447797131726
268 0.000430236285999
269 0.000410053924261
270 0.000387583428218
271 0.000363314564347
272 0.000337872718053
273 0.000311988165016
274 0.000286458225152
275 0.000262105972668
276 0.000239738656761
277 0.000220107938927
278 0.000203873318817
279 0.000191569998714
280 0.000183582689374
281 0.000180127055379
282 0.000180127055379
283 0.000179562473493
284 0.000179562473493
285 0.000179562473493
286 0.000179562473493
287 0.000178603488441
288 0.000178603488441
289 0.000178603488441
290 0.000178603488441
291 0.000177221080388
292 0.000177221080388
293 0.000177221080388
294 0.000176688276349
295 0.000176688276349
296 0.000176688276349
297 0.000176573156058
298 0.000176573156058
299 0.000176573156058
300 0.000176292365632
301 0.000176292365632
302 0.000176292365632
303 0.000175229282669
304 0.000175229282669
305 0.000174422757709
306 0.000174422757709
307 0.000173462713687
308 0.000173462713687
309 0.000171992742036
310 0.000171444662758
311 0.000171444662758
312 0.000169884758945
313 0.000168892503533
314 0.000168353948131
315 0.000168160906275
316 0.000168160906275
317 0.000166436095866
318 0.000164911429925
319 0.000163549889289
320 0.000162309165966
321 0.000161139300444
322 0.000159981687373
323 0.000158769636246
324 0.000157430489289
325 0.000155889125629
326 0.000154072535694
327 0.000151915044689
328 0.000149363704231
329 0.000146383357246
330 0.000142960909947
331 0.000139108410426
332 0.000134864629406
333 0.000130294957203
334 0.000125489563143
335 0.000120559900043
336 0.000115633766402
337 0.000110849251962
338 0.000106347978519
339 0.000102268099239
340 9.87375313182e-05
341 9.58678677243e-05
342 9.37493468411e-05
343 9.24471617951e-05
344 9.19992739572e-05
345 9.19992739572e-05
346 9.16780051199e-05
347 9.16780051199e-05
348 9.15268038453e-05
349 9.15268038453e-05
350 9.15268038453e-05
351 9.08936343871e-05
352 9.08936343871e-05
353 9.05096614918e-05
354 9.05096614918e-05
355 9.03933525009e-05
356 9.03933525009e-05
357 9.03933525009e-05
358 8.99349820722e-05
359 8.99349820722e-05
360 8.97554145922e-05
361 8.97554145922e-05
362 8.97554145922e-05
363 8.92633370446e-05
364 8.92633370446e-05
365 8.90211615445e-05
366 8.90211615445e-05
367 8.89895869438e-05
368 8.89895869438e-05
369 8.89895869438e-05
370 8.85456121766e-05
371 8.85456121766e-05
372 8.81799381727e-05
373 8.81799381727e-05
374 8.78162550704e-05
375 8.78162550704e-05
376 8.73659962854e-05
377 8.73286323664e-05
378 8.73286323664e-05
379 8.70110955447e-05
380 8.69363941289e-05
381 8.69363941289e-05
382 8.63667580946e-05
383 8.58738927869e-05
384 8.53934767431e-05
385 8.48620337823e-05
386 8.42191093531e-05
387 8.34093046587e-05
388 8.23841143847e-05
389 8.11035229402e-05
390 7.95373230345e-05
391 7.76661284911e-05
392 7.54820608666e-05
393 7.29890964157e-05
394 7.02030667368e-05
395 6.71513132779e-05
396 6.38720029018e-05
397 6.04131193214e-05
398 5.68311532083e-05
399 5.31895222249e-05
400 4.95567607626e-05
401 4.60045274835e-05
402 4.26054863238e-05
403 3.94311229739e-05
404 3.65495635002e-05
405 3.40234642389e-05
406 3.19080420885e-05
407 3.02493116218e-05
408 2.90825899709e-05
409 2.84313222956e-05
410 2.83062700817e-05
411 2.83062700817e-05
412 2.83062700817e-05
413 2.82687289417e-05
414 2.82687289417e-05
415 2.82687289417e-05
416 2.82687289417e-05
417 2.81197242744e-05
418 2.81197242744e-05
419 2.81197242744e-05
420 2.80696375787e-05
421 2.80696375787e-05
422 2.80696375787e-05
423 2.80696375787e-05
424 2.78968711083e-05
425 2.78968711083e-05
426 2.78968711083e-05
427 2.77673854274e-05
428 2.77673854274e-05
429 2.77673854274e-05
430 2.76351163313e-05
431 2.76351163313e-05
432 2.76351163313e-05
433 2.74455844202e-05
434 2.74455844202e-05
435 2.73553034713e-05
436 2.73553034713e-05
437 2.73181388355e-05
438 2.73181388355e-05
439 2.72880145804e-05
440 2.72880145804e-05
441 2.72228014593e-05
442 2.72228014593e-05
443 2.70875150461e-05
444 2.70875150461e-05
445 2.68566110266e-05
446 2.67514500694e-05
447 2.67514500694e-05
448 2.65220720443e-05
449 2.63989087852e-05
450 2.63761129782e-05
451 2.63761129782e-05
452 2.62156592408e-05
453 2.61505215482e-05
454 2.61505215482e-05
455 2.59572391723e-05
456 2.58654276521e-05
457 2.58654276521e-05
458 2.56673436105e-05
459 2.55834185641e-05
460 2.55834185641e-05
461 2.54205352235e-05
462 2.53859829806e-05
463 2.53859829806e-05
464 2.52984167846e-05
465 2.52984167846e-05
466 2.51725842784e-05
467 2.51725842784e-05
468 2.50235322952e-05
469 2.50235322952e-05
470 2.4865454674e-05
471 2.4865454674e-05
472 2.47106626965e-05
473 2.47106626965e-05
474 2.4568737147e-05
475 2.4568737147e-05
476 2.44459111336e-05
477 2.44459111336e-05
478 2.43447171453e-05
479 2.43447171453e-05
480 2.4263911369e-05
481 2.4263911369e-05
482 2.4198665705e-05
483 2.4198665705e-05
484 2.41409956425e-05
485 2.41409956425e-05
486 2.40803733105e-05
487 2.40803733105e-05
488 2.40044620003e-05
489 2.40044620003e-05
490 2.38999030717e-05
491 2.38999030717e-05
492 2.37530889748e-05
493 2.36987485982e-05
494 2.36987485982e-05
495 2.35743842447e-05
496 2.35173818286e-05
497 2.35161564373e-05
498 2.35161564373e-05
499 2.33966254619e-05
500 2.33046622498e-05
501 2.32288143653e-05
502 2.31571948115e-05
503 2.30777485024e-05
504 2.29785294437e-05
505 2.28479851643e-05
506 2.26752441739e-05
507 2.24504013087e-05
508 2.21647949941e-05
509 2.18112696952e-05
510 2.13844162351e-05
511 2.08807823414e-05
512 2.02990457927e-05
513 1.96401428747e-05
514 1.89073456003e-05
515 1.81062822557e-05
516 1.72448973172e-05
517 1.63333484835e-05
518 1.53838405996e-05
519 1.44103983271e-05
520 1.34285815072e-05
521 1.24551493572e-05
522 1.15076813856e-05
523 1.0604164733e-05
524 9.76255884844e-06
525 9.00034942841e-06
526 8.33410401668e-06
527 7.77904179028e-06
528 7.34862961771e-06
529 7.05421578928e-06
530 6.90471157228e-06
531 6.90471157228e-06
532 6.85687245561e-06
533 6.85687245561e-06
534 6.85687245561e-06
535 6.85687245561e-06
536 6.83167218618e-06
537 6.83167218618e-06
538 6.83167218618e-06
539 6.83167218618e-06
540 6.83167218618e-06
541 6.81025008475e-06
542 6.81025008475e-06
543 6.81025008475e-06
544 6.81025008475e-06
545 6.81025008475e-06
546 6.81025008475e-06
547 6.77649607095e-06
548 6.77649607095e-06
549 6.77649607095e-06
550 6.77649607095e-06
551 6.77649607095e-06
552 6.77649607095e-06
553 6.74616075091e-06
554 6.74616075091e-06
555 6.74616075091e-06
556 6.74616075091e-06
557 6.74616075091e-06
558 6.74616075091e-06
559 6.72079922026e-06
560 6.72079922026e-06
561 6.72079922026e-06
562 6.72079922026e-06
563 6.72079922026e-06
564 6.72079922026e-06
565 6.68838593842e-06
566 6.68838593842e-06
567 6.68838593842e-06
568 6.68838593842e-06
569 6.68838593842e-06
570 6.66184201048e-06
571 6.66184201048e-06
572 6.66184201048e-06
573 6.66184201048e-06
574 6.65186300974e-06
575 6.65186300974e-06
576 6.65186300974e-06
577 6.65186300974e-06
578 6.63241705379e-06
579 6.63241705379e-06
580 6.63241705379e-06
581 6.61883086561e-06
582 6.61883086561e-06
583 6.61883086561e-06
584 6.59021902916e-06
585 6.59021902916e-06
586 6.57417240291e-06
587 6.57417240291e-06
588 6.55753752454e-06
589 6.55753752454e-06
590 6.5283887194e-06
591 6.5283887194e-06
592 6.47670152443e-06
593 6.44875909828e-06
594 6.44016377027e-06
595 6.44016377027e-06
596 6.39016211856e-06
597 6.35174190755e-06
598 6.32284001956e-06
599 6.30181350925e-06
600 6.28743877762e-06
601 6.2788938715e-06
602 6.27572565115e-06
603 6.27572565115e-06
604 6.22223167923e-06
605 6.17592493946e-06
606 6.13814818351e-06
607 6.11027403252e-06
608 6.09361937354e-06
609 6.08936452817e-06
610 6.08936452817e-06
611 6.05040993928e-06
612 6.02726419441e-06
613 6.0210060191e-06
614 6.0210060191e-06
615 5.98759398418e-06
616 5.97322308149e-06
617 5.97322308149e-06
618 5.93531991733e-06
619 5.91760443136e-06
620 5.91760443136e-06
621 5.87831217391e-06
622 5.85910367867e-06
623 5.85910367867e-06
624 5.81851105697e-06
625 5.7967478746e-06
626 5.79278359947e-06
627 5.79278359947e-06
628 5.76440951328e-06
629 5.75080113929e-06
630 5.75046181339e-06
631 5.75046181339e-06
632 5.72027751922e-06
633 5.69984010923e-06
634 5.68772407927e-06
635 5.68239098708e-06
636 5.68223568465e-06
637 5.68223568465e-06
638 5.64302969508e-06
639 5.60618976131e-06
640 5.5709199076e-06
641 5.53649254265e-06
642 5.50226891072e-06
643 5.4677166581e-06
644 5.43242437789e-06
645 5.39611292094e-06
646 5.35864338769e-06
647 5.32002166942e-06
648 5.28039947767e-06
649 5.24007183333e-06
650 5.19947101996e-06
651 5.15915705268e-06
652 5.11980479168e-06
653 5.08218784834e-06
654 5.04715953653e-06
655 5.01563116284e-06
656 4.98854800668e-06
657 4.96686342455e-06
658 4.95151155544e-06
659 4.94337914425e-06
660 4.94327707656e-06
661 4.94327707656e-06
662 4.92096043647e-06
663 4.90912591555e-06
664 4.9086586742e-06
665 4.9086586742e-06
666 4.89171400986e-06
667 4.88818791489e-06
668 4.88818791489e-06
669 4.87153658923e-06
670 4.869817265e-06
671 4.869817265e-06
672 4.85720609777e-06
673 4.85720609777e-06
674 4.83453415789e-06
675 4.82747334729e-06
676 4.82747334729e-06
677 4.81046851952e-06
678 4.80787448787e-06
679 4.80787448787e-06
680 4.79331348746e-06
681 4.79049294277e-06
682 4.79049294277e-06
683 4.77175225555e-06
684 4.76090228485e-06
685 4.75602713657e-06
686 4.75494639751e-06
687 4.75494639751e-06
688 4.7262500269e-06
689 4.69591663954e-06
690 4.66182301562e-06
691 4.62185757222e-06
692 4.5739862875e-06
693 4.51631755194e-06
694 4.44716415249e-06
695 4.36510079549e-06
696 4.26901554906e-06
697 4.15815379728e-06
698 4.03215349731e-06
699 3.89107072429e-06
700 3.73539471177e-06
701 3.56605195595e-06
702 3.38439910941e-06
703 3.1922048036e-06
704 2.9916207076e-06
705 2.78514249352e-06
706 2.57556160932e-06
707 2.36590895497e-06
708 2.15939181558e-06
709 1.95932554536e-06
710 1.76906161631e-06
711 1.59191375015e-06
712 1.4310838754e-06
713 1.28958966794e-06
714 1.1701953575e-06
715 1.07534743243e-06
716 1.00711671003e-06
717 9.67148122477e-07
718 9.5661931887e-07
719 9.5661931887e-07
720 9.5661931887e-07
721 9.5661931887e-07
722 9.56124338813e-07
723 9.56124338813e-07
724 9.56124338813e-07
725 9.56124338813e-07
726 9.56124338813e-07
727 9.56124338813e-07
728 9.56124338813e-07
729 9.5077097928e-07
730 9.5077097928e-07
731 9.5077097928e-07
732 9.5077097928e-07
733 9.5077097928e-07
734 9.5077097928e-07
735 9.5077097928e-07
736 9.46007905789e-07
737 9.46007905789e-07
738 9.46007905789e-07
739 9.46007905789e-07
740 9.46007905789e-07
741 9.46007905789e-07
742 9.46007905789e-07
743 9.45182233814e-07
744 9.45182233814e-07
745 9.45182233814e-07
746 9.45182233814e-07
747 9.45182233814e-07
748 9.45182233814e-07
749 9.45182233814e-07
750 9.45182233814e-07
751 9.44147202198e-07
752 9.44147202198e-07
753 9.44147202198e-07
754 9.44147202198e-07
755 9.44147202198e-07
756 9.44147202198e-07
757 9.44147202198e-07
758 9.44147202198e-07
759 9.41346482541e-07
760 9.41346482541e-07
761 9.41346482541e-07
762 9.41346482541e-07
763 9.41346482541e-07
764 9.41346482541e-07
765 9.41346482541e-07
766 9.38127481476e-07
767 9.38127481476e-07
768 9.38127481476e-07
769 9.38127481476e-07
770 9.38127481476e-07
771 9.38127481476e-07
772 9.35036490013e-07
773 9.35036490013e-07
774 9.35036490013e-07
775 9.35036490013e-07
776 9.35036490013e-07
777 9.32706989865e-07
778 9.32706989865e-07
779 9.32706989865e-07
780 9.32706989865e-07
781 9.3243428978e-07
782 9.3243428978e-07
783 9.3243428978e-07
784 9.3243428978e-07
785 9.30527087384e-07
786 9.30527087384e-07
787 9.30527087384e-07
788 9.29791224458e-07
789 9.29791224458e-07
790 9.29791224458e-07
791 9.27669445261e-07
792 9.27669445261e-07
793 9.27669445261e-07
794 9.21925068731e-07
795 9.21925068731e-07
796 9.17708729453e-07
797 9.17708729453e-07
798 9.13848575479e-07
799 9.13848575479e-07
800 9.09343479627e-07
801 9.09343479627e-07
802 9.03400692032e-07
803 9.02855472162e-07
804 9.02855472162e-07
805 8.99808143551e-07
806 8.99808143551e-07
807 8.93913929545e-07
808 8.9246361501e-07
809 8.9246361501e-07
810 8.87926423054e-07
811 8.87649745707e-07
812 8.87649745707e-07
813 8.84371885057e-07
814 8.84371885057e-07
815 8.78330657983e-07
816 8.76765714253e-07
817 8.76765714253e-07
818 8.72989758705e-07
819 8.72989758705e-07
820 8.67383339376e-07
821 8.66762833063e-07
822 8.66762833063e-07
823 8.64898075825e-07
824 8.64898075825e-07
825 8.62063365581e-07
826 8.62063365581e-07
827 8.58511953972e-07
828 8.58511953972e-07
829 8.54452592236e-07
830 8.54452592236e-07
831 8.50031137034e-07
832 8.50031137034e-07
833 8.45318074205e-07
834 8.45318074205e-07
835 8.40302507576e-07
836 8.40302507576e-07
837 8.34892805557e-07
838 8.34524125359e-07
839 8.34524125359e-07
840 8.33260070721e-07
841 8.33260070721e-07
842 8.30679272923e-07
843 8.30679272923e-07
844 8.26350318839e-07
845 8.25658095671e-07
846 8.25658095671e-07
847 8.22355542773e-07
848 8.21932320427e-07
849 8.21932320427e-07
850 8.17986034463e-07
851 8.16201114695e-07
852 8.16201114695e-07
853 8.10126024042e-07
854 8.05667450088e-07
855 8.02645957698e-07
856 8.0088960086e-07
857 8.00240107957e-07
858 8.00240107957e-07
859 7.94320409447e-07
860 7.89368042931e-07
861 7.85406694348e-07
862 7.82483294159e-07
863 7.80666773892e-07
864 7.80045768423e-07
865 7.80045768423e-07
866 7.75049022295e-07
867 7.71685559009e-07
868 7.70174310993e-07
869 7.70174310993e-07
870 7.65577441442e-07
871 7.634810677e-07
872 7.634810677e-07
873 7.59389799043e-07
874 7.58499784759e-07
875 7.58499784759e-07
876 7.56672000612e-07
877 7.56672000612e-07
878 7.54461924934e-07
879 7.54461924934e-07
880 7.5237982422e-07
881 7.5237982422e-07
882 7.50855035925e-07
883 7.50855035925e-07
884 7.50205782829e-07
885 7.50205782829e-07
886 7.50205782829e-07
887 7.46967848464e-07
888 7.46967848464e-07
889 7.44954474108e-07
890 7.44954474108e-07
891 7.44119562412e-07
892 7.44119562412e-07
893 7.44119562412e-07
894 7.4068393463e-07
895 7.4068393463e-07
896 7.37885127222e-07
897 7.37885127222e-07
898 7.35309817479e-07
899 7.35309817479e-07
900 7.32433808714e-07
901 7.32433808714e-07
902 7.28652596926e-07
903 7.27334360739e-07
904 7.27334360739e-07
905 7.23854258311e-07
906 7.21805041515e-07
907 7.20742054483e-07
908 7.20199876625e-07
909 7.19705318453e-07
910 7.1879038277e-07
911 7.17004921214e-07
912 7.13928685947e-07
913 7.09182506498e-07
914 7.02438353706e-07
915 6.93428080289e-07
916 6.81950647063e-07
917 6.67877692706e-07
918 6.51157353815e-07
919 6.31816253538e-07
920 6.09959650788e-07
921 5.85769750927e-07
922 5.59502250752e-07
923 5.31481199495e-07
924 5.02092306398e-07
925 4.71774848521e-07
926 4.41012391939e-07
927 4.10322487987e-07
928 3.80245612774e-07
929 3.51333575566e-07
930 3.24137639396e-07
931 2.9919659994e-07
932 2.77025101525e-07
933 2.58102380357e-07
934 2.42861708522e-07
935 2.31680739482e-07
936 2.24872909627e-07
937 2.22680143658e-07
938 2.22680143658e-07
939 2.22680143658e-07
940 2.22299391339e-07
941 2.22299391339e-07
942 2.22299391339e-07
943 2.22299391339e-07
944 2.22299391339e-07
945 2.2151886192e-07
946 2.2151886192e-07
947 2.2151886192e-07
948 2.2151886192e-07
949 2.2151886192e-07
950 2.21160075142e-07
951 2.21160075142e-07
952 2.21160075142e-07
953 2.21160075142e-07
954 2.21160075142e-07
955 2.21160075142e-07
956 2.20663333828e-07
957 2.20663333828e-07
958 2.20663333828e-07
959 2.20663333828e-07
960 2.20663333828e-07
961 2.20663333828e-07
962 2.20479755342e-07
963 2.20479755342e-07
964 2.20479755342e-07
965 2.20479755342e-07
966 2.20479755342e-07
967 2.20479755342e-07
968 2.20479755342e-07
969 2.19634627818e-07
970 2.19634627818e-07
971 2.19634627818e-07
972 2.19634627818e-07
973 2.19634627818e-07
974 2.19634627818e-07
975 2.18965230836e-07
976 2.18965230836e-07
977 2.18965230836e-07
978 2.18965230836e-07
979 2.18965230836e-07
980 2.18965230836e-07
981 2.17947862424e-07
982 2.17947862424e-07
983 2.17947862424e-07
984 2.17947862424e-07
985 2.17947862424e-07
986 2.16965498012e-07
987 2.16965498012e-07
988 2.16965498012e-07
989 2.16965498012e-07
990 2.16421320864e-07
991 2.16421320864e-07
992 2.16421320864e-07
993 2.16421320864e-07
994 2.15596736908e-07
995 2.15596736908e-07
996 2.15596736908e-07
997 2.15076039645e-07
998 2.15076039645e-07
999 2.15076039645e-07
1000 2.14293540246e-07
1001 2.14293540246e-07
1002 2.14165292611e-07
1003 2.14165292611e-07
1004 2.14165292611e-07
1005 2.128147365e-07
1006 2.128147365e-07
1007 2.11385461135e-07
1008 2.11224429947e-07
1009 2.11224429947e-07
1010 2.10530535227e-07
1011 2.10530535227e-07
1012 2.0910371834e-07
1013 2.08496561349e-07
1014 2.08496561349e-07
1015 2.06921090928e-07
1016 2.06020598803e-07
1017 2.05756653493e-07
1018 2.05756653493e-07
1019 2.04395299797e-07
1020 2.03637777751e-07
1021 2.0348691443e-07
1022 2.0348691443e-07
1023 2.02310663333e-07
1024 2.01791285015e-07
1025 2.01791285015e-07
1026 2.00389529859e-07
1027 1.99741247542e-07
1028 1.99741247542e-07
1029 1.9839423171e-07
1030 1.97909022503e-07
1031 1.97909022503e-07
1032 1.96901062566e-07
1033 1.96841981825e-07
1034 1.96841981825e-07
1035 1.96386359619e-07
1036 1.96386359619e-07
1037 1.95585711182e-07
1038 1.95585711182e-07
1039 1.94483412486e-07
1040 1.94401295062e-07
1041 1.94401295062e-07
1042 1.94029116329e-07
1043 1.94029116329e-07
1044 1.9334149659e-07
1045 1.9334149659e-07
1046 1.92304320024e-07
1047 1.92155428458e-07
1048 1.92155428458e-07
1049 1.91550056705e-07
1050 1.91550056705e-07
1051 1.90413760315e-07
1052 1.89982036325e-07
1053 1.89982036325e-07
1054 1.88878623852e-07
1055 1.88355238073e-07
1056 1.88355238073e-07
1057 1.87019217002e-07
1058 1.86152031567e-07
1059 1.85711254375e-07
1060 1.85652143436e-07
1061 1.85652143436e-07
1062 1.84561081973e-07
1063 1.83774920615e-07
1064 1.83274996957e-07
1065 1.83045299806e-07
1066 1.83045299806e-07
1067 1.81728807114e-07
1068 1.80691429819e-07
1069 1.79951191726e-07
1070 1.79528747424e-07
1071 1.79446803195e-07
1072 1.79446803195e-07
1073 1.78501051273e-07
1074 1.77988557226e-07
1075 1.77952980351e-07
1076 1.77952980351e-07
1077 1.77310518268e-07
1078 1.77267751589e-07
1079 1.77267751589e-07
1080 1.76822890552e-07
1081 1.76822890552e-07
1082 1.76100612315e-07
1083 1.76100612315e-07
1084 1.75229575738e-07
1085 1.75229575738e-07
1086 1.74333906422e-07
1087 1.74333906422e-07
1088 1.73525093849e-07
1089 1.73525093849e-07
1090 1.72894715433e-07
1091 1.72894715433e-07
1092 1.72508341834e-07
1093 1.72508341834e-07
1094 1.7240091843e-07
1095 1.7240091843e-07
1096 1.7240091843e-07
1097 1.71768827606e-07
1098 1.71768827606e-07
1099 1.71401113747e-07
1100 1.71401113747e-07
1101 1.71247412695e-07
1102 1.71247412695e-07
1103 1.71224525225e-07
1104 1.71224525225e-07
1105 1.71220452039e-07
1106 1.71220452039e-07
1107 1.71100026591e-07
1108 1.71100026591e-07
1109 1.70711885517e-07
1110 1.70711885517e-07
1111 1.6989640983e-07
1112 1.69459425159e-07
1113 1.69303827846e-07
1114 1.69303827846e-07
1115 1.68273503576e-07
1116 1.67282858676e-07
1117 1.66239848554e-07
1118 1.65054500734e-07
1119 1.63641444395e-07
1120 1.61922340425e-07
1121 1.59828132063e-07
1122 1.57301041526e-07
1123 1.54296309063e-07
1124 1.5078360871e-07
1125 1.46748113217e-07
1126 1.42191195707e-07
1127 1.37130735212e-07
1128 1.31601042952e-07
1129 1.25652396932e-07
1130 1.19350176853e-07
1131 1.12773681948e-07
1132 1.06014575785e-07
1133 9.91750601642e-08
1134 9.23657790253e-08
1135 8.5703517172e-08
1136 7.93087338025e-08
1137 7.33029930089e-08
1138 6.78063303283e-08
1139 6.29346326164e-08
1140 5.87970827581e-08
1141 5.54936887553e-08
1142 5.31130126546e-08
1143 5.17300904335e-08
1144 5.14046076816e-08
1145 5.14046076816e-08
1146 5.14046076816e-08
1147 5.14046076816e-08
1148 5.11904918454e-08
1149 5.11904918454e-08
1150 5.11904918454e-08
1151 5.11904918454e-08
1152 5.11904918454e-08
1153 5.09872322141e-08
1154 5.09872322141e-08
1155 5.09872322141e-08
1156 5.09872322141e-08
1157 5.09872322141e-08
1158 5.09872322141e-08
1159 5.07443393971e-08
1160 5.07443393971e-08
1161 5.07443393971e-08
1162 5.07443393971e-08
1163 5.07443393971e-08
1164 5.07443393971e-08
1165 5.06668733635e-08
1166 5.06668733635e-08
1167 5.06668733635e-08
1168 5.06668733635e-08
1169 5.06668733635e-08
1170 5.06668733635e-08
1171 5.06668733635e-08
1172 5.06346502505e-08
1173 5.06346502505e-08
1174 5.06346502505e-08
1175 5.06346502505e-08
1176 5.06346502505e-08
1177 5.06346502505e-08
1178 5.06346502505e-08
1179 5.06346502505e-08
1180 5.04495876186e-08
1181 5.04495876186e-08
1182 5.04495876186e-08
1183 5.04495876186e-08
1184 5.04495876186e-08
1185 5.04495876186e-08
1186 5.04495876186e-08
1187 5.02648518363e-08
1188 5.02648518363e-08
1189 5.02648518363e-08
1190 5.02648518363e-08
1191 5.02648518363e-08
1192 5.02648518363e-08
1193 5.01546235654e-08
1194 5.01546235654e-08
1195 5.01546235654e-08
1196 5.01546235654e-08
1197 5.01546235654e-08
1198 5.01546235654e-08
1199 4.99177046365e-08
1200 4.99177046365e-08
1201 4.99177046365e-08
1202 4.99177046365e-08
1203 4.98397652038e-08
1204 4.98397652038e-08
1205 4.98397652038e-08
1206 4.98397652038e-08
1207 4.97381673625e-08
1208 4.97381673625e-08
1209 4.97381673625e-08
1210 4.97218159978e-08
1211 4.97218159978e-08
1212 4.97218159978e-08
1213 4.96459584554e-08
1214 4.96459584554e-08
1215 4.96459584554e-08
1216 4.93757381648e-08
1217 4.93757381648e-08
1218 4.91393130631e-08
1219 4.91393130631e-08
1220 4.88615610195e-08
1221 4.88481681771e-08
1222 4.88481681771e-08
1223 4.86757354423e-08
1224 4.86757354423e-08
1225 4.82922057898e-08
1226 4.80590127694e-08
1227 4.79565915867e-08
1228 4.79565915867e-08
1229 4.75593129323e-08
1230 4.72624392955e-08
1231 4.70600545199e-08
1232 4.69481680199e-08
1233 4.69245753365e-08
1234 4.69245753365e-08
1235 4.65914595793e-08
1236 4.63573153198e-08
1237 4.62305473903e-08
1238 4.62197276008e-08
1239 4.62197276008e-08
1240 4.59675923992e-08
1241 4.58599194175e-08
1242 4.58599194175e-08
1243 4.55635014163e-08
1244 4.54459350152e-08
1245 4.54459350152e-08
1246 4.51944321966e-08
1247 4.51536674717e-08
1248 4.51536674717e-08
1249 4.50249633133e-08
1250 4.50249633133e-08
1251 4.48301671341e-08
1252 4.48301671341e-08
1253 4.45889556389e-08
1254 4.45889556389e-08
1255 4.43177974319e-08
1256 4.43085337309e-08
1257 4.43085337309e-08
1258 4.42806031842e-08
1259 4.42806031842e-08
1260 4.42311449689e-08
1261 4.42311449689e-08
1262 4.41538610119e-08
1263 4.41538610119e-08
1264 4.40397531776e-08
1265 4.40397531776e-08
1266 4.38780674017e-08
1267 4.38780674017e-08
1268 4.36573817097e-08
1269 4.36424727468e-08
1270 4.36424727468e-08
1271 4.35428200163e-08
1272 4.35428200163e-08
1273 4.33437437053e-08
1274 4.33140128209e-08
1275 4.33140128209e-08
1276 4.31620037489e-08
1277 4.31601385742e-08
1278 4.31601385742e-08
1279 4.30182414135e-08
1280 4.30128945794e-08
1281 4.30128945794e-08
1282 4.28595310353e-08
1283 4.28372546324e-08
1284 4.28372546324e-08
1285 4.26710498047e-08
1286 4.26392841035e-08
1287 4.26392841035e-08
1288 4.24793817899e-08
1289 4.24648556319e-08
1290 4.24648556319e-08
1291 4.23467252375e-08
1292 4.23467252375e-08
1293 4.21436059383e-08
1294 4.21155013086e-08
1295 4.21155013086e-08
1296 4.2036372605e-08
1297 4.2036372605e-08
1298 4.19250145711e-08
1299 4.19250145711e-08
1300 4.18000096758e-08
1301 4.18000096758e-08
1302 4.16782510726e-08
1303 4.16782510726e-08
1304 4.15735827985e-08
1305 4.15735827985e-08
1306 4.14956282668e-08
1307 4.14956282668e-08
1308 4.1448850574e-08
1309 4.1448850574e-08
1310 4.1431935216e-08
1311 4.1431935216e-08
1312 4.1431935216e-08
1313 4.12387164417e-08
1314 4.12387164417e-08
1315 4.10572393861e-08
1316 4.10572393861e-08
1317 4.08727842682e-08
1318 4.08708062949e-08
1319 4.08708062949e-08
1320 4.08227718296e-08
1321 4.08227718296e-08
1322 4.06966176314e-08
1323 4.06839539835e-08
1324 4.06839539835e-08
1325 4.05291142869e-08
1326 4.04362312523e-08
1327 4.03834183871e-08
1328 4.03477908861e-08
1329 4.03060731458e-08
1330 4.02352249296e-08
1331 4.01130684224e-08
1332 3.99188646583e-08
1333 3.96338952768e-08
1334 3.92419616801e-08
1335 3.87298477733e-08
1336 3.80877080985e-08
1337 3.73093769213e-08
1338 3.63925947156e-08
1339 3.53391484964e-08
1340 3.41549055705e-08
1341 3.28497806734e-08
1342 3.14375876442e-08
1343 2.99358067224e-08
1344 2.83652727973e-08
1345 2.67497837214e-08
1346 2.51156322406e-08
1347 2.34910917385e-08
1348 2.19058327033e-08
1349 2.03903187668e-08
1350 1.89751743207e-08
1351 1.76905317062e-08
1352 1.65653943895e-08
1353 1.5626998362e-08
1354 1.4900216172e-08
1355 1.44069973729e-08
1356 1.41658516029e-08
1357 1.41658516029e-08
1358 1.41065017445e-08
1359 1.41065017445e-08
1360 1.41065017445e-08
1361 1.41065017445e-08
1362 1.4100455914e-08
1363 1.4100455914e-08
1364 1.4100455914e-08
1365 1.4100455914e-08
1366 1.4100455914e-08
1367 1.4100455914e-08
1368 1.40569369478e-08
1369 1.40569369478e-08
1370 1.40569369478e-08
1371 1.40569369478e-08
1372 1.40569369478e-08
1373 1.40569369478e-08
1374 1.40395313153e-08
1375 1.40395313153e-08
1376 1.40395313153e-08
1377 1.40395313153e-08
1378 1.40395313153e-08
1379 1.40395313153e-08
1380 1.40395313153e-08
1381 1.40318601183e-08
1382 1.40318601183e-08
1383 1.40318601183e-08
1384 1.40318601183e-08
1385 1.40318601183e-08
1386 1.40318601183e-08
1387 1.40318601183e-08
1388 1.40318601183e-08
1389 1.39991165327e-08
1390 1.39991165327e-08
1391 1.39991165327e-08
1392 1.39991165327e-08
1393 1.39991165327e-08
1394 1.39991165327e-08
1395 1.39991165327e-08
1396 1.39882896377e-08
1397 1.39882896377e-08
1398 1.39882896377e-08
1399 1.39882896377e-08
1400 1.39882896377e-08
1401 1.39882896377e-08
1402 1.39882896377e-08
1403 1.39615474737e-08
1404 1.39615474737e-08
1405 1.39615474737e-08
1406 1.39615474737e-08
1407 1.39615474737e-08
1408 1.39615474737e-08
1409 1.39199416438e-08
1410 1.39199416438e-08
1411 1.39199416438e-08
1412 1.39199416438e-08
1413 1.39199416438e-08
1414 1.38636053748e-08
1415 1.38636053748e-08
1416 1.38636053748e-08
1417 1.38636053748e-08
1418 1.38012197226e-08
1419 1.38012197226e-08
1420 1.38012197226e-08
1421 1.3755543371e-08
1422 1.3755543371e-08
1423 1.3755543371e-08
1424 1.36851072696e-08
1425 1.36851072696e-08
1426 1.36365656545e-08
1427 1.36365656545e-08
1428 1.3582775793e-08
1429 1.3582775793e-08
1430 1.34982443001e-08
1431 1.34623627801e-08
1432 1.34623627801e-08
1433 1.33559483473e-08
1434 1.32713582346e-08
1435 1.31996387154e-08
1436 1.31327180242e-08
1437 1.30636026441e-08
1438 1.29865185272e-08
1439 1.28970354396e-08
1440 1.27921406801e-08
1441 1.267027816e-08
1442 1.25313421862e-08
1443 1.23766463744e-08
1444 1.22088419374e-08
1445 1.2031811103e-08
1446 1.18505303348e-08
1447 1.16708962494e-08
1448 1.1499545316e-08
1449 1.13436477989e-08
1450 1.12106857131e-08
1451 1.11082369969e-08
1452 1.10437428091e-08
1453 1.10242908136e-08
1454 1.10242908136e-08
1455 1.09782538615e-08
1456 1.09782538615e-08
1457 1.09206679255e-08
1458 1.09206679255e-08
1459 1.0866385125e-08
1460 1.0866385125e-08
1461 1.08292574907e-08
1462 1.08292574907e-08
1463 1.08213988881e-08
1464 1.08213988881e-08
1465 1.08213988881e-08
1466 1.07941442451e-08
1467 1.07941442451e-08
1468 1.07941442451e-08
1469 1.07608544297e-08
1470 1.07608544297e-08
1471 1.07608544297e-08
1472 1.07317053022e-08
1473 1.07317053022e-08
1474 1.07317053022e-08
1475 1.07131237215e-08
1476 1.07131237215e-08
1477 1.07131237215e-08
1478 1.0707585929e-08
1479 1.0707585929e-08
1480 1.0707585929e-08
1481 1.0707585929e-08
1482 1.06632640495e-08
1483 1.06632640495e-08
1484 1.06632640495e-08
1485 1.06272421974e-08
1486 1.06272421974e-08
1487 1.06272421974e-08
1488 1.05937392192e-08
1489 1.05937392192e-08
1490 1.05937392192e-08
1491 1.05549640139e-08
1492 1.05549640139e-08
1493 1.05543902507e-08
1494 1.05543902507e-08
1495 1.05543902507e-08
1496 1.05299671205e-08
1497 1.05299671205e-08
1498 1.05260200556e-08
1499 1.05260200556e-08
1500 1.05260200556e-08
1501 1.04780619736e-08
1502 1.04780619736e-08
1503 1.04341495444e-08
1504 1.04341495444e-08
1505 1.03881143687e-08
1506 1.03881143687e-08
1507 1.03344470759e-08
1508 1.03279331753e-08
1509 1.03279331753e-08
1510 1.03048192202e-08
1511 1.03048192202e-08
1512 1.02609609698e-08
1513 1.02544541747e-08
1514 1.02544541747e-08
1515 1.0221690161e-08
1516 1.0221690161e-08
1517 1.01608454983e-08
1518 1.01321617763e-08
1519 1.01321617763e-08
1520 1.00739496744e-08
1521 1.00464809805e-08
1522 1.00464809805e-08
1523 9.98908777916e-09
1524 9.96155868904e-09
1525 9.96155868904e-09
1526 9.9040846635e-09
1527 9.87561588062e-09
1528 9.87543380404e-09
1529 9.87543380404e-09
1530 9.8433989848e-09
1531 9.83702452828e-09
1532 9.83702452828e-09
1533 9.79567893467e-09
1534 9.7766506002e-09
1535 9.7766506002e-09
1536 9.71851754628e-09
1537 9.67871827129e-09
1538 9.65529523e-09
1539 9.64588053876e-09
1540 9.64588053876e-09
1541 9.58548707075e-09
1542 9.53310230756e-09
1543 9.48635126008e-09
1544 9.44270528436e-09
1545 9.39958155755e-09
1546 9.35439636862e-09
1547 9.3046672589e-09
1548 9.24807430636e-09
1549 9.18254716709e-09
1550 9.10633080053e-09
1551 9.01805563558e-09
1552 8.91678908488e-09
1553 8.80208617104e-09
1554 8.67402150106e-09
1555 8.53321591165e-09
1556 8.38084535104e-09
1557 8.218631109e-09
1558 8.04883626415e-09
1559 7.87422038684e-09
1560 7.6980004593e-09
1561 7.52379580859e-09
1562 7.35555349962e-09
1563 7.19747639266e-09
1564 7.05392899647e-09
1565 6.92934509772e-09
1566 6.82813183772e-09
1567 6.75456135468e-09
1568 6.71266953134e-09
1569 6.70615651899e-09
1570 6.70615651899e-09
1571 6.70185684726e-09
1572 6.70185684726e-09
1573 6.70185684726e-09
1574 6.67282140654e-09
1575 6.67282140654e-09
1576 6.66253896497e-09
1577 6.66253896497e-09
1578 6.66253896497e-09
1579 6.6476637528e-09
1580 6.6476637528e-09
1581 6.6476637528e-09
1582 6.63732357964e-09
1583 6.63732357964e-09
1584 6.63732357964e-09
1585 6.63732357964e-09
1586 6.61226984278e-09
1587 6.61226984278e-09
1588 6.61226984278e-09
1589 6.60544419162e-09
1590 6.60544419162e-09
1591 6.60544419162e-09
1592 6.60544419162e-09
1593 6.59442545015e-09
1594 6.59442545015e-09
1595 6.59442545015e-09
1596 6.59442545015e-09
1597 6.57916299218e-09
1598 6.57916299218e-09
1599 6.57916299218e-09
1600 6.57916299218e-09
1601 6.5560401552e-09
1602 6.5560401552e-09
1603 6.5560401552e-09
1604 6.5436642771e-09
1605 6.5436642771e-09
1606 6.5436642771e-09
1607 6.53401954764e-09
1608 6.53401954764e-09
1609 6.53401954764e-09
1610 6.5171184005e-09
1611 6.5171184005e-09
1612 6.51144738129e-09
1613 6.51144738129e-09
1614 6.50827836068e-09
1615 6.50827836068e-09
1616 6.4983343151e-09
1617 6.4983343151e-09
1618 6.47228404205e-09
1619 6.45889031148e-09
1620 6.45326192483e-09
1621 6.45044995196e-09
1622 6.44558095786e-09
1623 6.43397246591e-09
1624 6.4112626319e-09
1625 6.37351060817e-09
1626 6.31730312506e-09
1627 6.23983886783e-09
1628 6.13899597823e-09
1629 6.01339333883e-09
1630 5.86242787648e-09
1631 5.68629499043e-09
1632 5.4859894405e-09
1633 5.2632893599e-09
1634 5.02073316255e-09
1635 4.76155204154e-09
1636 4.48961667843e-09
1637 4.20935641898e-09
1638 3.92565979723e-09
1639 3.64377683582e-09
1640 3.36920624733e-09
1641 3.10757819477e-09
1642 2.86452817022e-09
1643 2.64558597252e-09
1644 2.45604159232e-09
1645 2.30084040709e-09
1646 2.18446327693e-09
1647 2.11083683865e-09
1648 2.08322781248e-09
1649 2.08322781248e-09
1650 2.08322781248e-09
1651 2.08155626069e-09
1652 2.08155626069e-09
1653 2.08155626069e-09
1654 2.08155626069e-09
1655 2.08155626069e-09
1656 2.08155626069e-09
1657 2.08155626069e-09
1658 2.07304751143e-09
1659 2.07304751143e-09
1660 2.07304751143e-09
1661 2.07304751143e-09
1662 2.07304751143e-09
1663 2.07304751143e-09
1664 2.07304751143e-09
1665 2.07256789508e-09
1666 2.07256789508e-09
1667 2.07256789508e-09
1668 2.07256789508e-09
1669 2.07256789508e-09
1670 2.07256789508e-09
1671 2.07256789508e-09
1672 2.07256789508e-09
1673 2.07256789508e-09
1674 2.07256789508e-09
1675 2.06671835201e-09
1676 2.06671835201e-09
1677 2.06671835201e-09
1678 2.06671835201e-09
1679 2.06671835201e-09
1680 2.06671835201e-09
1681 2.06671835201e-09
1682 2.06671835201e-09
1683 2.06671835201e-09
1684 2.06671835201e-09
1685 2.06254657797e-09
1686 2.06254657797e-09
1687 2.06254657797e-09
1688 2.06254657797e-09
1689 2.06254657797e-09
1690 2.06254657797e-09
1691 2.06254657797e-09
1692 2.06254657797e-09
1693 2.06254657797e-09
1694 2.06254657797e-09
1695 2.05821759636e-09
1696 2.05821759636e-09
1697 2.05821759636e-09
1698 2.05821759636e-09
1699 2.05821759636e-09
1700 2.05821759636e-09
1701 2.05821759636e-09
1702 2.05821759636e-09
1703 2.05821759636e-09
1704 2.05188932512e-09
1705 2.05188932512e-09
1706 2.05188932512e-09
1707 2.05188932512e-09
1708 2.05188932512e-09
1709 2.05188932512e-09
1710 2.05188932512e-09
1711 2.04646788404e-09
1712 2.04646788404e-09
1713 2.04646788404e-09
1714 2.04646788404e-09
1715 2.04646788404e-09
1716 2.04646788404e-09
1717 2.03765626594e-09
1718 2.03765626594e-09
1719 2.03765626594e-09
1720 2.03765626594e-09
1721 2.03279792999e-09
1722 2.03279792999e-09
1723 2.03279792999e-09
1724 2.03279792999e-09
1725 2.02292937956e-09
1726 2.02292937956e-09
1727 2.02292937956e-09
1728 2.01119920717e-09
1729 2.01119920717e-09
1730 2.00397654027e-09
1731 2.00397654027e-09
1732 1.99707805848e-09
1733 1.99707805848e-09
1734 1.98661265216e-09
1735 1.98415417429e-09
1736 1.98415417429e-09
1737 1.97214156117e-09
1738 1.964155949e-09
1739 1.95888638643e-09
1740 1.95516758339e-09
1741 1.95199945097e-09
1742 1.94856308866e-09
1743 1.94424387701e-09
1744 1.93862259579e-09
1745 1.9314976285e-09
1746 1.92286364609e-09
1747 1.91291871232e-09
1748 1.90204207939e-09
1749 1.89077553614e-09
1750 1.87980653266e-09
1751 1.86994153495e-09
1752 1.86207493869e-09
1753 1.85716508838e-09
1754 1.85620052662e-09
1755 1.85620052662e-09
1756 1.84655135627e-09
1757 1.84356885313e-09
1758 1.84356885313e-09
1759 1.83607617998e-09
1760 1.83607617998e-09
1761 1.82649451119e-09
1762 1.82649451119e-09
1763 1.81720771764e-09
1764 1.81720771764e-09
1765 1.81043535719e-09
1766 1.81043535719e-09
1767 1.80813142237e-09
1768 1.80813142237e-09
1769 1.80813142237e-09
1770 1.80273751482e-09
1771 1.80273751482e-09
1772 1.80273751482e-09
1773 1.79641368447e-09
1774 1.79641368447e-09
1775 1.79641368447e-09
1776 1.79083237128e-09
1777 1.79083237128e-09
1778 1.79083237128e-09
1779 1.78708958742e-09
1780 1.78708958742e-09
1781 1.78708958742e-09
1782 1.78569603548e-09
1783 1.78569603548e-09
1784 1.78569603548e-09
1785 1.78569603548e-09
1786 1.77872205853e-09
1787 1.77872205853e-09
1788 1.77872205853e-09
1789 1.77366210607e-09
1790 1.77366210607e-09
1791 1.77366210607e-09
1792 1.76977366095e-09
1793 1.76977366095e-09
1794 1.76977366095e-09
1795 1.76599179724e-09
1796 1.76599179724e-09
1797 1.76599179724e-09
1798 1.76106240701e-09
1799 1.76106240701e-09
1800 1.76106240701e-09
1801 1.75367453892e-09
1802 1.75367453892e-09
1803 1.750872336e-09
1804 1.750872336e-09
1805 1.750872336e-09
1806 1.74312475565e-09
1807 1.74312475565e-09
1808 1.73782321866e-09
1809 1.73782321866e-09
1810 1.73408398751e-09
1811 1.73408398751e-09
1812 1.73104375278e-09
1813 1.73104375278e-09
1814 1.72789960118e-09
1815 1.72789960118e-09
1816 1.72392766729e-09
1817 1.72392766729e-09
1818 1.71850000896e-09
1819 1.71850000896e-09
1820 1.71110769998e-09
1821 1.71053216036e-09
1822 1.71053216036e-09
1823 1.70713132519e-09
1824 1.70713132519e-09
1825 1.70047087522e-09
1826 1.69954006424e-09
1827 1.69954006424e-09
1828 1.69462577304e-09
1829 1.69462577304e-09
1830 1.68535319034e-09
1831 1.68086167207e-09
1832 1.68086167207e-09
1833 1.67137681473e-09
1834 1.66606284324e-09
1835 1.66462310602e-09
1836 1.66462310602e-09
1837 1.65693769816e-09
1838 1.65228453142e-09
1839 1.65029145904e-09
1840 1.65029145904e-09
1841 1.64043711948e-09
1842 1.63229607608e-09
1843 1.62549440574e-09
1844 1.61962976364e-09
1845 1.61428115319e-09
1846 1.60901514334e-09
1847 1.60341251387e-09
1848 1.59706559089e-09
1849 1.58959423402e-09
1850 1.58065471823e-09
1851 1.56995660916e-09
1852 1.55726542772e-09
1853 1.54241153183e-09
1854 1.52530521547e-09
1855 1.50593226778e-09
1856 1.48436463121e-09
1857 1.46076217789e-09
1858 1.43537093322e-09
1859 1.40851952324e-09
1860 1.38062183908e-09
1861 1.35216549069e-09
1862 1.32370647776e-09
1863 1.29586030795e-09
1864 1.26929045052e-09
1865 1.24469679008e-09
1866 1.22279608661e-09
1867 1.20431842277e-09
1868 1.18997967036e-09
1869 1.18047527309e-09
1870 1.17645626574e-09
1871 1.17645626574e-09
1872 1.17227383356e-09
1873 1.17227383356e-09
1874 1.16924425697e-09
1875 1.16924425697e-09
1876 1.16864118382e-09
1877 1.16864118382e-09
1878 1.16864118382e-09
1879 1.16649712112e-09
1880 1.16649712112e-09
1881 1.16649712112e-09
1882 1.16454224042e-09
1883 1.16454224042e-09
1884 1.16454224042e-09
1885 1.16427223418e-09
1886 1.16427223418e-09
1887 1.16427223418e-09
1888 1.16427223418e-09
1889 1.16254916804e-09
1890 1.16254916804e-09
1891 1.16254916804e-09
1892 1.16254916804e-09
1893 1.16048770593e-09
1894 1.16048770593e-09
1895 1.16048770593e-09
1896 1.16048770593e-09
1897 1.15860032679e-09
1898 1.15860032679e-09
1899 1.15860032679e-09
1900 1.15860032679e-09
1901 1.15675558021e-09
1902 1.15675558021e-09
1903 1.15675558021e-09
1904 1.15675558021e-09
1905 1.15417453372e-09
1906 1.15417453372e-09
1907 1.15417453372e-09
1908 1.15371090459e-09
1909 1.15371090459e-09
1910 1.15371090459e-09
1911 1.15371090459e-09
1912 1.14944676e-09
1913 1.14944676e-09
1914 1.14850084998e-09
1915 1.14850084998e-09
1916 1.14850084998e-09
1917 1.14447917809e-09
1918 1.14447917809e-09
1919 1.14057119305e-09
1920 1.14057119305e-09
1921 1.13525722156e-09
1922 1.13299591931e-09
1923 1.13293818771e-09
1924 1.13293818771e-09
1925 1.12745368597e-09
1926 1.12212461545e-09
1927 1.1161960245e-09
1928 1.1089564822e-09
1929 1.09974784834e-09
1930 1.0879910306e-09
1931 1.07319486631e-09
1932 1.05497122149e-09
1933 1.03304564902e-09
1934 1.00726360586e-09
1935 9.7759222939e-10
1936 9.44133660141e-10
1937 9.07114383608e-10
1938 8.66884342088e-10
1939 8.23914270143e-10
1940 7.78776154675e-10
1941 7.32151228533e-10
1942 6.8479621973e-10
1943 6.37543351445e-10
1944 5.91267479422e-10
1945 5.46887868325e-10
1946 5.05330000067e-10
1947 4.67518468383e-10
1948 4.34351221656e-10
1949 4.0668624024e-10
1950 3.85311338391e-10
1951 3.70938835204e-10
1952 3.64187791035e-10
1953 3.64187791035e-10
1954 3.63687746585e-10
1955 3.63687746585e-10
1956 3.63687746585e-10
1957 3.63687746585e-10
1958 3.63687746585e-10
1959 3.63687746585e-10
1960 3.63687746585e-10
1961 3.62199159554e-10
1962 3.62199159554e-10
1963 3.62199159554e-10
1964 3.62199159554e-10
1965 3.62199159554e-10
1966 3.62199159554e-10
1967 3.62199159554e-10
1968 3.62199159554e-10
1969 3.61299434815e-10
1970 3.61299434815e-10
1971 3.61299434815e-10
1972 3.61299434815e-10
1973 3.61299434815e-10
1974 3.61299434815e-10
1975 3.61299434815e-10
1976 3.61299434815e-10
1977 3.61299434815e-10
1978 3.61299434815e-10
1979 3.61063179355e-10
1980 3.61063179355e-10
1981 3.61063179355e-10
1982 3.61063179355e-10
1983 3.61063179355e-10
1984 3.61063179355e-10
1985 3.61063179355e-10
1986 3.61063179355e-10
1987 3.61063179355e-10
1988 3.61063179355e-10
1989 3.61063179355e-10
1990 3.61063179355e-10
1991 3.60819818468e-10
1992 3.60819818468e-10
1993 3.60819818468e-10
1994 3.60819818468e-10
1995 3.60819818468e-10
1996 3.60819818468e-10
1997 3.60819818468e-10
1998 3.60819818468e-10
1999 3.60819818468e-10
2000 3.60819818468e-10
2001 3.60819818468e-10
2002 3.60819818468e-10
2003 3.60383722864e-10
2004 3.60383722864e-10
2005 3.60383722864e-10
2006 3.60383722864e-10
2007 3.60383722864e-10
2008 3.60383722864e-10
2009 3.60383722864e-10
2010 3.60383722864e-10
2011 3.60383722864e-10
2012 3.60383722864e-10
2013 3.60051544135e-10
2014 3.60051544135e-10
2015 3.60051544135e-10
2016 3.60051544135e-10
2017 3.60051544135e-10
2018 3.60051544135e-10
2019 3.60051544135e-10
2020 3.60051544135e-10
2021 3.59523966154e-10
2022 3.59523966154e-10
2023 3.59523966154e-10
2024 3.59523966154e-10
2025 3.59523966154e-10
2026 3.59523966154e-10
2027 3.58814311596e-10
2028 3.58814311596e-10
2029 3.58814311596e-10
2030 3.58814311596e-10
2031 3.58777008103e-10
2032 3.58777008103e-10
2033 3.58777008103e-10
2034 3.58777008103e-10
2035 3.57658791472e-10
2036 3.57658791472e-10
2037 3.57658791472e-10
2038 3.55802498575e-10
2039 3.55802498575e-10
2040 3.54185125673e-10
2041 3.54185125673e-10
2042 3.52020634864e-10
2043 3.51100482021e-10
2044 3.5105074403e-10
2045 3.5105074403e-10
2046 3.48668649508e-10
2047 3.46353168368e-10
2048 3.43852946116e-10
2049 3.40951267219e-10
2050 3.37474936885e-10
2051 3.3329605742e-10
2052 3.28338245481e-10
2053 3.22571303002e-10
2054 3.16021875335e-10
2055 3.08760128576e-10
2056 3.00907743167e-10
2057 2.92629920295e-10
2058 2.84134493711e-10
2059 2.7565949523e-10
2060 2.67472266557e-10
2061 2.59865906571e-10
2062 2.53143284112e-10
2063 2.47617037985e-10
2064 2.43597142457e-10
2065 2.41385578192e-10
2066 2.41265674106e-10
2067 2.41265674106e-10
2068 2.41265674106e-10
2069 2.40719444378e-10
2070 2.40719444378e-10
2071 2.40719444378e-10
2072 2.40601316648e-10
2073 2.40601316648e-10
2074 2.40601316648e-10
2075 2.40601316648e-10
2076 2.40601316648e-10
2077 2.3956570061e-10
2078 2.3956570061e-10
2079 2.3956570061e-10
2080 2.3956570061e-10
2081 2.3956570061e-10
2082 2.38894237725e-10
2083 2.38894237725e-10
2084 2.38894237725e-10
2085 2.38894237725e-10
2086 2.38894237725e-10
2087 2.38894237725e-10
2088 2.38793873564e-10
2089 2.38793873564e-10
2090 2.38793873564e-10
2091 2.38793873564e-10
2092 2.38793873564e-10
2093 2.38793873564e-10
2094 2.38793873564e-10
2095 2.38793873564e-10
2096 2.38595809776e-10
2097 2.38595809776e-10
2098 2.38595809776e-10
2099 2.38595809776e-10
2100 2.38595809776e-10
2101 2.38595809776e-10
2102 2.38595809776e-10
2103 2.38595809776e-10
2104 2.38595809776e-10
2105 2.38081554471e-10
2106 2.38081554471e-10
2107 2.38081554471e-10
2108 2.38081554471e-10
2109 2.38081554471e-10
2110 2.38081554471e-10
2111 2.38081554471e-10
2112 2.38081554471e-10
2113 2.37793784663e-10
2114 2.37793784663e-10
2115 2.37793784663e-10
2116 2.37793784663e-10
2117 2.37793784663e-10
2118 2.37793784663e-10
2119 2.37793784663e-10
2120 2.37726283103e-10
2121 2.37726283103e-10
2122 2.37726283103e-10
2123 2.37726283103e-10
2124 2.37726283103e-10
2125 2.37726283103e-10
2126 2.3762147805e-10
2127 2.3762147805e-10
2128 2.3762147805e-10
2129 2.3762147805e-10
2130 2.3762147805e-10
2131 2.37230679545e-10
2132 2.37230679545e-10
2133 2.37230679545e-10
2134 2.37230679545e-10
2135 2.36489050565e-10
2136 2.36489050565e-10
2137 2.36489050565e-10
2138 2.35608865751e-10
2139 2.35608865751e-10
2140 2.35117703085e-10
2141 2.35117703085e-10
2142 2.34538610755e-10
2143 2.34538610755e-10
2144 2.33417729589e-10
2145 2.32841301795e-10
2146 2.32593500016e-10
2147 2.32462937788e-10
2148 2.32252439503e-10
2149 2.31778152227e-10
2150 2.30878427487e-10
2151 2.29417373987e-10
2152 2.27283969423e-10
2153 2.24397389559e-10
2154 2.20713225474e-10
2155 2.16214601778e-10
2156 2.10914841148e-10
2157 2.0486634611e-10
2158 1.981499409e-10
2159 1.90870430572e-10
2160 1.83163706424e-10
2161 1.75186087858e-10
2162 1.67115210559e-10
2163 1.59138480171e-10
2164 1.51459289555e-10
2165 1.44283696102e-10
2166 1.37819533563e-10
2167 1.32269306619e-10
2168 1.27827526342e-10
2169 1.2467538113e-10
2170 1.2297807217e-10
2171 1.22873267117e-10
2172 1.22873267117e-10
2173 1.22873267117e-10
2174 1.22873267117e-10
2175 1.2261303084e-10
2176 1.2261303084e-10
2177 1.2261303084e-10
2178 1.2261303084e-10
2179 1.2261303084e-10
2180 1.22128973601e-10
2181 1.22128973601e-10
2182 1.22128973601e-10
2183 1.22128973601e-10
2184 1.22128973601e-10
2185 1.21956666987e-10
2186 1.21956666987e-10
2187 1.21956666987e-10
2188 1.21956666987e-10
2189 1.21956666987e-10
2190 1.21956666987e-10
2191 1.21956666987e-10
2192 1.21600507441e-10
2193 1.21600507441e-10
2194 1.21600507441e-10
2195 1.21600507441e-10
2196 1.21600507441e-10
2197 1.21600507441e-10
2198 1.21600507441e-10
2199 1.21419319044e-10
2200 1.21419319044e-10
2201 1.21419319044e-10
2202 1.21419319044e-10
2203 1.21419319044e-10
2204 1.21419319044e-10
2205 1.21419319044e-10
2206 1.21419319044e-10
2207 1.21113785667e-10
2208 1.21113785667e-10
2209 1.21113785667e-10
2210 1.21113785667e-10
2211 1.21113785667e-10
2212 1.21113785667e-10
2213 1.21113785667e-10
2214 1.20964571693e-10
2215 1.20964571693e-10
2216 1.20964571693e-10
2217 1.20964571693e-10
2218 1.20964571693e-10
2219 1.20964571693e-10
2220 1.20964571693e-10
2221 1.20648380175e-10
2222 1.20648380175e-10
2223 1.20648380175e-10
2224 1.20648380175e-10
2225 1.20648380175e-10
2226 1.20614629395e-10
2227 1.20614629395e-10
2228 1.20614629395e-10
2229 1.20614629395e-10
2230 1.20614629395e-10
2231 1.2045475728e-10
2232 1.2045475728e-10
2233 1.2045475728e-10
2234 1.2045475728e-10
2235 1.20248699886e-10
2236 1.20248699886e-10
2237 1.20248699886e-10
2238 1.20192744646e-10
2239 1.20192744646e-10
2240 1.20192744646e-10
2241 1.20003562643e-10
2242 1.20003562643e-10
2243 1.20003562643e-10
2244 1.19413812172e-10
2245 1.19413812172e-10
2246 1.18856036124e-10
2247 1.18856036124e-10
2248 1.18180132347e-10
2249 1.17981180381e-10
2250 1.17981180381e-10
2251 1.17427845225e-10
2252 1.17186260695e-10
2253 1.17186260695e-10
2254 1.16401110972e-10
2255 1.15810472323e-10
2256 1.15377041254e-10
2257 1.15067955164e-10
2258 1.14859233236e-10
2259 1.14725118294e-10
2260 1.14653175842e-10
2261 1.14625642311e-10
2262 1.14625642311e-10
2263 1.13793419132e-10
2264 1.13013598479e-10
2265 1.12304832101e-10
2266 1.11678666315e-10
2267 1.11157305582e-10
2268 1.1075940165e-10
2269 1.10507158979e-10
2270 1.10419229316e-10
2271 1.10419229316e-10
2272 1.09780629032e-10
2273 1.09368514245e-10
2274 1.09209530308e-10
2275 1.09209530308e-10
2276 1.08640207941e-10
2277 1.08383524378e-10
2278 1.08383524378e-10
2279 1.07814202011e-10
2280 1.07617026401e-10
2281 1.07617026401e-10
2282 1.07191588938e-10
2283 1.0719070076e-10
2284 1.0719070076e-10
2285 1.07029940466e-10
2286 1.07029940466e-10
2287 1.06748387907e-10
2288 1.06748387907e-10
2289 1.06378017506e-10
2290 1.06378017506e-10
2291 1.0595968547e-10
2292 1.0595968547e-10
2293 1.05521813509e-10
2294 1.05521813509e-10
2295 1.05104369652e-10
2296 1.05104369652e-10
2297 1.04738440143e-10
2298 1.04738440143e-10
2299 1.04455999406e-10
2300 1.04455999406e-10
2301 1.04285469149e-10
2302 1.04285469149e-10
2303 1.04254382904e-10
2304 1.04254382904e-10
2305 1.04254382904e-10
2306 1.03915986926e-10
2307 1.03915986926e-10
2308 1.03780095628e-10
2309 1.03780095628e-10
2310 1.03780095628e-10
2311 1.03426600617e-10
2312 1.03426600617e-10
2313 1.03330677348e-10
2314 1.03330677348e-10
2315 1.03330677348e-10
2316 1.03094421888e-10
2317 1.03094421888e-10
2318 1.03094421888e-10
2319 1.02748032305e-10
2320 1.02748032305e-10
2321 1.02725827844e-10
2322 1.02725827844e-10
2323 1.02725827844e-10
2324 1.02626351861e-10
2325 1.02626351861e-10
2326 1.02626351861e-10
2327 1.02447827999e-10
2328 1.02447827999e-10
2329 1.02447827999e-10
2330 1.02172492689e-10
2331 1.02172492689e-10
2332 1.02172492689e-10
2333 1.01775476935e-10
2334 1.01775476935e-10
2335 1.01617381176e-10
2336 1.01617381176e-10
2337 1.01617381176e-10
2338 1.01241681705e-10
2339 1.01241681705e-10
2340 1.0099121539e-10
2341 1.0099121539e-10
2342 1.00804697922e-10
2343 1.00804697922e-10
2344 1.00607522313e-10
2345 1.00607522313e-10
2346 1.00317976148e-10
2347 1.00317976148e-10
2348 9.98516824779e-11
2349 9.96287496946e-11
2350 9.96012161636e-11
2351 9.96012161636e-11
2352 9.91624560243e-11
2353 9.87947501585e-11
2354 9.84501369317e-11
2355 9.80788783522e-11
2356 9.76383418561e-11
2357 9.7085894879e-11
2358 9.63815693922e-11
2359 9.54916146156e-11
2360 9.43849443047e-11
2361 9.30473476046e-11
2362 9.14583964118e-11
2363 8.96163143693e-11
2364 8.75175487636e-11
2365 8.51763104492e-11
2366 8.26041457458e-11
2367 7.98330290763e-11
2368 7.68913821503e-11
2369 7.38218375318e-11
2370 7.06705804987e-11
2371 6.74882372209e-11
2372 6.43325392957e-11
2373 6.12656592125e-11
2374 5.83479931038e-11
2375 5.56443779942e-11
2376 5.32169863732e-11
2377 5.11315434437e-11
2378 4.94466689815e-11
2379 4.82174300487e-11
2380 4.74980055287e-11
2381 4.73310279858e-11
2382 4.73310279858e-11
2383 4.73310279858e-11
2384 4.73239225585e-11
2385 4.73239225585e-11
2386 4.73239225585e-11
2387 4.73239225585e-11
2388 4.73239225585e-11
2389 4.72040184718e-11
2390 4.72040184718e-11
2391 4.72040184718e-11
2392 4.72040184718e-11
2393 4.72040184718e-11
2394 4.71525041235e-11
2395 4.71525041235e-11
2396 4.71525041235e-11
2397 4.71525041235e-11
2398 4.71525041235e-11
2399 4.71525041235e-11
2400 4.71525041235e-11
2401 4.69997374353e-11
2402 4.69997374353e-11
2403 4.69997374353e-11
2404 4.69997374353e-11
2405 4.69997374353e-11
2406 4.69997374353e-11
2407 4.69997374353e-11
2408 4.68922678465e-11
2409 4.68922678465e-11
2410 4.68922678465e-11
2411 4.68922678465e-11
2412 4.68922678465e-11
2413 4.68922678465e-11
2414 4.68922678465e-11
2415 4.68878269544e-11
2416 4.68878269544e-11
2417 4.68878269544e-11
2418 4.68878269544e-11
2419 4.68878269544e-11
2420 4.68878269544e-11
2421 4.68878269544e-11
2422 4.68878269544e-11
2423 4.68132199671e-11
2424 4.68132199671e-11
2425 4.68132199671e-11
2426 4.68132199671e-11
2427 4.68132199671e-11
2428 4.68132199671e-11
2429 4.68132199671e-11
2430 4.66950922373e-11
2431 4.66950922373e-11
2432 4.66950922373e-11
2433 4.66950922373e-11
2434 4.66950922373e-11
2435 4.66746641337e-11
2436 4.66746641337e-11
2437 4.66746641337e-11
2438 4.66746641337e-11
2439 4.66746641337e-11
2440 4.65893990054e-11
2441 4.65893990054e-11
2442 4.65893990054e-11
2443 4.65893990054e-11
2444 4.64455141014e-11
2445 4.64455141014e-11
2446 4.64455141014e-11
2447 4.62936355916e-11
2448 4.62936355916e-11
2449 4.62385685296e-11
2450 4.62385685296e-11
2451 4.61959359654e-11
2452 4.61959359654e-11
2453 4.60813609493e-11
2454 4.60813609493e-11
2455 4.58175719587e-11
2456 4.56283899553e-11
2457 4.54791759807e-11
2458 4.53352910768e-11
2459 4.5166537177e-11
2460 4.49444925721e-11
2461 4.46478409799e-11
2462 4.42526015831e-11
2463 4.37498925976e-11
2464 4.31281677038e-11
2465 4.23820978313e-11
2466 4.15152356936e-11
2467 4.05346867183e-11
2468 3.94519972247e-11
2469 3.82849307812e-11
2470 3.70565800267e-11
2471 3.57909257787e-11
2472 3.45190542816e-11
2473 3.32720517804e-11
2474 3.20854454117e-11
2475 3.09938741339e-11
2476 3.00337532622e-11
2477 2.92406099334e-11
2478 2.86490831058e-11
2479 2.82911472027e-11
2480 2.81978884686e-11
2481 2.81978884686e-11
2482 2.81978884686e-11
2483 2.81206169461e-11
2484 2.81206169461e-11
2485 2.81206169461e-11
2486 2.81206169461e-11
2487 2.8016700071e-11
2488 2.8016700071e-11
2489 2.8016700071e-11
2490 2.8016700071e-11
2491 2.79918310753e-11
2492 2.79918310753e-11
2493 2.79918310753e-11
2494 2.79918310753e-11
2495 2.79918310753e-11
2496 2.79918310753e-11
2497 2.7934099478e-11
2498 2.7934099478e-11
2499 2.7934099478e-11
2500 2.7934099478e-11
2501 2.7934099478e-11
2502 2.7934099478e-11
2503 2.7934099478e-11
2504 2.78577161339e-11
2505 2.78577161339e-11
2506 2.78577161339e-11
2507 2.78577161339e-11
2508 2.78577161339e-11
2509 2.78577161339e-11
2510 2.78577161339e-11
2511 2.78310707813e-11
2512 2.78310707813e-11
2513 2.78310707813e-11
2514 2.78310707813e-11
2515 2.78310707813e-11
2516 2.78310707813e-11
2517 2.78310707813e-11
2518 2.78310707813e-11
2519 2.77839973251e-11
2520 2.77839973251e-11
2521 2.77839973251e-11
2522 2.77839973251e-11
2523 2.77839973251e-11
2524 2.77839973251e-11
2525 2.77839973251e-11
2526 2.77609046861e-11
2527 2.77609046861e-11
2528 2.77609046861e-11
2529 2.77609046861e-11
2530 2.77609046861e-11
2531 2.77609046861e-11
2532 2.77609046861e-11
2533 2.768008045e-11
2534 2.768008045e-11
2535 2.768008045e-11
2536 2.768008045e-11
2537 2.768008045e-11
2538 2.76259015664e-11
2539 2.76259015664e-11
2540 2.76259015664e-11
2541 2.76259015664e-11
2542 2.76028089274e-11
2543 2.76028089274e-11
2544 2.76028089274e-11
2545 2.76028089274e-11
2546 2.7529978297e-11
2547 2.7529978297e-11
2548 2.7529978297e-11
2549 2.74411604551e-11
2550 2.74411604551e-11
2551 2.74065214967e-11
2552 2.74065214967e-11
2553 2.73772116088e-11
2554 2.73772116088e-11
2555 2.73114864058e-11
2556 2.73114864058e-11
2557 2.71729305723e-11
2558 2.70903299793e-11
2559 2.70476974151e-11
2560 2.70254929546e-11
2561 2.70103939215e-11
2562 2.69899658178e-11
2563 2.69482214321e-11
2564 2.6878055337e-11
2565 2.67696975698e-11
2566 2.66169308816e-11
2567 2.64179789156e-11
2568 2.61719534933e-11
2569 2.58797427932e-11
2570 2.55431231722e-11
2571 2.5168311879e-11
2572 2.47659670549e-11
2573 2.43405295919e-11
2574 2.39070985231e-11
2575 2.34754438111e-11
2576 2.30579999538e-11
2577 2.26698659844e-11
2578 2.23243645792e-11
2579 2.20339302359e-11
2580 2.1811885631e-11
2581 2.16715534407e-11
2582 2.1623591806e-11
2583 2.1623591806e-11
2584 2.15649720303e-11
2585 2.15649720303e-11
2586 2.15152340388e-11
2587 2.15152340388e-11
2588 2.14939177567e-11
2589 2.14939177567e-11
2590 2.14939177567e-11
2591 2.14219753047e-11
2592 2.14219753047e-11
2593 2.14219753047e-11
2594 2.13296047491e-11
2595 2.13296047491e-11
2596 2.13260520354e-11
2597 2.13260520354e-11
2598 2.13260520354e-11
2599 2.13260520354e-11
2600 2.1253221405e-11
2601 2.1253221405e-11
2602 2.1253221405e-11
2603 2.1215029733e-11
2604 2.1215029733e-11
2605 2.1215029733e-11
2606 2.1215029733e-11
2607 2.11404227457e-11
2608 2.11404227457e-11
2609 2.11404227457e-11
2610 2.11208828205e-11
2611 2.11208828205e-11
2612 2.11208828205e-11
2613 2.11208828205e-11
2614 2.10764738995e-11
2615 2.10764738995e-11
2616 2.10764738995e-11
2617 2.10764738995e-11
2618 2.1009860518e-11
2619 2.1009860518e-11
2620 2.1009860518e-11
2621 2.09894324144e-11
2622 2.09894324144e-11
2623 2.09894324144e-11
2624 2.09894324144e-11
2625 2.09299244602e-11
2626 2.09299244602e-11
2627 2.09299244602e-11
2628 2.09006145724e-11
2629 2.09006145724e-11
2630 2.09006145724e-11
2631 2.08837391824e-11
2632 2.08837391824e-11
2633 2.08837391824e-11
2634 2.08677519709e-11
2635 2.08677519709e-11
2636 2.08677519709e-11
2637 2.08357775477e-11
2638 2.08357775477e-11
2639 2.08357775477e-11
2640 2.07744932368e-11
2641 2.07744932368e-11
2642 2.07514005979e-11
2643 2.07514005979e-11
2644 2.07514005979e-11
2645 2.06643591127e-11
2646 2.06643591127e-11
2647 2.05897521255e-11
2648 2.05897521255e-11
2649 2.05115924246e-11
2650 2.05115924246e-11
2651 2.04227745826e-11
2652 2.04032346574e-11
2653 2.04032346574e-11
2654 2.03481675953e-11
2655 2.03463912385e-11
2656 2.03463912385e-11
2657 2.02824423923e-11
2658 2.02531325044e-11
2659 2.0252244326e-11
2660 2.0252244326e-11
2661 2.01563210567e-11
2662 2.00719441068e-11
2663 1.99911198706e-11
2664 1.99111838128e-11
2665 1.98259186845e-11
2666 1.97291072368e-11
2667 1.96163085775e-11
2668 1.94848581714e-11
2669 1.93294269479e-11
2670 1.91526794424e-11
2671 1.89492865843e-11
2672 1.8720136552e-11
2673 1.84652293456e-11
2674 1.81863413218e-11
2675 1.78861370159e-11
2676 1.75681691417e-11
2677 1.72359904127e-11
2678 1.68967062564e-11
2679 1.65538693864e-11
2680 1.621458523e-11
2681 1.58895119284e-11
2682 1.55830903736e-11
2683 1.53033141714e-11
2684 1.50608414629e-11
2685 1.486011314e-11
2686 1.47135637008e-11
2687 1.4627410394e-11
2688 1.46087586472e-11
2689 1.46087586472e-11
2690 1.45972123278e-11
2691 1.45972123278e-11
2692 1.45972123278e-11
2693 1.45377043737e-11
2694 1.45377043737e-11
2695 1.45199408053e-11
2696 1.45199408053e-11
2697 1.45199408053e-11
2698 1.44995127016e-11
2699 1.44995127016e-11
2700 1.44995127016e-11
2701 1.44959599879e-11
2702 1.44959599879e-11
2703 1.44959599879e-11
2704 1.44959599879e-11
2705 1.4479084598e-11
2706 1.4479084598e-11
2707 1.4479084598e-11
2708 1.4479084598e-11
2709 1.44693146353e-11
2710 1.44693146353e-11
2711 1.44693146353e-11
2712 1.44693146353e-11
2713 1.44693146353e-11
2714 1.44337874985e-11
2715 1.44337874985e-11
2716 1.44337874985e-11
2717 1.44337874985e-11
2718 1.44266820712e-11
2719 1.44266820712e-11
2720 1.44266820712e-11
2721 1.44266820712e-11
2722 1.44266820712e-11
2723 1.44035894323e-11
2724 1.44035894323e-11
2725 1.44035894323e-11
2726 1.44035894323e-11
2727 1.43964840049e-11
2728 1.43964840049e-11
2729 1.43964840049e-11
2730 1.43964840049e-11
2731 1.43920431128e-11
2732 1.43920431128e-11
2733 1.43920431128e-11
2734 1.43920431128e-11
2735 1.43680622955e-11
2736 1.43680622955e-11
2737 1.43680622955e-11
2738 1.43494105487e-11
2739 1.43494105487e-11
2740 1.43494105487e-11
2741 1.4312107055e-11
2742 1.4312107055e-11
2743 1.42934553082e-11
2744 1.42934553082e-11
2745 1.42721390262e-11
2746 1.42721390262e-11
2747 1.42339473541e-11
2748 1.42286182836e-11
2749 1.42286182836e-11
2750 1.41744394e-11
2751 1.41335831927e-11
2752 1.40971678775e-11
2753 1.40509825997e-11
2754 1.39968037161e-11
2755 1.39221967288e-11
2756 1.38218325674e-11
2757 1.36921585181e-11
2758 1.35278455105e-11
2759 1.33262290092e-11
2760 1.30855326574e-11
2761 1.28048682768e-11
2762 1.24860122241e-11
2763 1.21298526778e-11
2764 1.17426068869e-11
2765 1.13278275649e-11
2766 1.08890674255e-11
2767 1.04325437178e-11
2768 9.96891458271e-12
2769 9.50617362605e-12
2770 9.05142627516e-12
2771 8.61444249267e-12
2772 8.20410406277e-12
2773 7.83018094808e-12
2774 7.50244311121e-12
2775 7.22977233636e-12
2776 7.02016222931e-12
2777 6.879830039e-12
2778 6.8167693712e-12
2779 6.8167693712e-12
2780 6.80611123016e-12
2781 6.80611123016e-12
2782 6.80611123016e-12
2783 6.80611123016e-12
2784 6.8034466949e-12
2785 6.8034466949e-12
2786 6.8034466949e-12
2787 6.8034466949e-12
2788 6.8034466949e-12
2789 6.80255851648e-12
2790 6.80255851648e-12
2791 6.80255851648e-12
2792 6.80255851648e-12
2793 6.80255851648e-12
2794 6.80255851648e-12
2795 6.80167033806e-12
2796 6.80167033806e-12
2797 6.80167033806e-12
2798 6.80167033806e-12
2799 6.80167033806e-12
2800 6.80167033806e-12
2801 6.80167033806e-12
2802 6.79545308913e-12
2803 6.79545308913e-12
2804 6.79545308913e-12
2805 6.79545308913e-12
2806 6.79545308913e-12
2807 6.79545308913e-12
2808 6.79545308913e-12
2809 6.79367673229e-12
2810 6.79367673229e-12
2811 6.79367673229e-12
2812 6.79367673229e-12
2813 6.79367673229e-12
2814 6.79367673229e-12
2815 6.79367673229e-12
2816 6.79367673229e-12
2817 6.77946587757e-12
2818 6.77946587757e-12
2819 6.77946587757e-12
2820 6.77946587757e-12
2821 6.77946587757e-12
2822 6.77946587757e-12
2823 6.77946587757e-12
2824 6.76081413076e-12
2825 6.76081413076e-12
2826 6.76081413076e-12
2827 6.76081413076e-12
2828 6.76081413076e-12
2829 6.76081413076e-12
2830 6.7448269192e-12
2831 6.7448269192e-12
2832 6.7448269192e-12
2833 6.7448269192e-12
2834 6.7448269192e-12
2835 6.73594513501e-12
2836 6.73594513501e-12
2837 6.73594513501e-12
2838 6.73594513501e-12
2839 6.73594513501e-12
2840 6.71374067451e-12
2841 6.71374067451e-12
2842 6.71374067451e-12
2843 6.71196431767e-12
2844 6.71196431767e-12
2845 6.71196431767e-12
2846 6.71196431767e-12
2847 6.6862071435e-12
2848 6.6862071435e-12
2849 6.68443078666e-12
2850 6.68443078666e-12
2851 6.68443078666e-12
2852 6.66222632617e-12
2853 6.66222632617e-12
2854 6.64179822252e-12
2855 6.64179822252e-12
2856 6.61692922677e-12
2857 6.61515286993e-12
2858 6.61515286993e-12
2859 6.59472476627e-12
2860 6.59028387417e-12
2861 6.59028387417e-12
2862 6.55653309423e-12
2863 6.53255227689e-12
2864 6.51212417324e-12
2865 6.49968967537e-12
2866 6.48814335591e-12
2867 6.47570885803e-12
2868 6.46682707384e-12
2869 6.4561689328e-12
2870 6.44462261334e-12
2871 6.43041175863e-12
2872 6.41886543917e-12
2873 6.40376640604e-12
2874 6.3886673729e-12
2875 6.37445651819e-12
2876 6.36291019873e-12
2877 6.3522520577e-12
2878 6.34958752244e-12
2879 6.34958752244e-12
2880 6.31317220723e-12
2881 6.28386231938e-12
2882 6.2669869294e-12
2883 6.26343421573e-12
2884 6.26343421573e-12
2885 6.23945339839e-12
2886 6.23590068471e-12
2887 6.23590068471e-12
2888 6.21991347316e-12
2889 6.21991347316e-12
2890 6.19948536951e-12
2891 6.19948536951e-12
2892 6.17461637376e-12
2893 6.17461637376e-12
2894 6.15507644852e-12
2895 6.15507644852e-12
2896 6.14175377223e-12
2897 6.14175377223e-12
2898 6.14086559381e-12
2899 6.14086559381e-12
2900 6.14086559381e-12
2901 6.13198380961e-12
2902 6.13198380961e-12
2903 6.13198380961e-12
2904 6.11777295489e-12
2905 6.11777295489e-12
2906 6.11777295489e-12
2907 6.10622663544e-12
2908 6.10622663544e-12
2909 6.10622663544e-12
2910 6.09823302966e-12
2911 6.09823302966e-12
2912 6.09823302966e-12
2913 6.09823302966e-12
2914 6.07780492601e-12
2915 6.07780492601e-12
2916 6.07780492601e-12
2917 6.06714678497e-12
2918 6.06714678497e-12
2919 6.06714678497e-12
2920 6.06714678497e-12
2921 6.050271395e-12
2922 6.050271395e-12
2923 6.050271395e-12
2924 6.04227778922e-12
2925 6.04227778922e-12
2926 6.04227778922e-12
2927 6.0413896108e-12
2928 6.0413896108e-12
2929 6.0413896108e-12
2930 6.0413896108e-12
2931 6.02984329134e-12
2932 6.02984329134e-12
2933 6.02984329134e-12
2934 6.02096150715e-12
2935 6.02096150715e-12
2936 6.02096150715e-12
2937 6.01119154453e-12
2938 6.01119154453e-12
2939 6.01119154453e-12
2940 5.99431615456e-12
2941 5.99431615456e-12
2942 5.98632254878e-12
2943 5.98632254878e-12
2944 5.98543437036e-12
2945 5.98543437036e-12
2946 5.98365801352e-12
2947 5.98365801352e-12
2948 5.98010529984e-12
2949 5.98010529984e-12
2950 5.96411808829e-12
2951 5.96322990987e-12
2952 5.96322990987e-12
2953 5.94457816305e-12
2954 5.93214366518e-12
2955 5.92326188098e-12
2956 5.9152682752e-12
2957 5.90816284785e-12
2958 5.89661652839e-12
2959 5.88062931683e-12
2960 5.8566484995e-12
2961 5.82378589797e-12
2962 5.77937697699e-12
2963 5.72519809339e-12
2964 5.65680835507e-12
2965 5.57598411888e-12
2966 5.48183720639e-12
2967 5.37614397444e-12
2968 5.25712806621e-12
2969 5.12656583851e-12
2970 4.98801000504e-12
2971 4.84057238737e-12
2972 4.68691752076e-12
2973 4.53148629731e-12
2974 4.3733905386e-12
2975 4.21795931516e-12
2976 4.06608080539e-12
2977 3.92397225824e-12
2978 3.7916336737e-12
2979 3.67528230072e-12
2980 3.57314178245e-12
2981 3.49231754626e-12
2982 3.43280959214e-12
2983 3.40083516903e-12
2984 3.39372974167e-12
2985 3.39372974167e-12
2986 3.39372974167e-12
2987 3.390177028e-12
2988 3.390177028e-12
2989 3.390177028e-12
2990 3.390177028e-12
2991 3.3812952438e-12
2992 3.3812952438e-12
2993 3.3812952438e-12
2994 3.3812952438e-12
2995 3.3724134596e-12
2996 3.3724134596e-12
2997 3.3724134596e-12
2998 3.3724134596e-12
2999 3.3724134596e-12
3000 3.36175531856e-12
3001 3.36175531856e-12
3002 3.36175531856e-12
3003 3.36175531856e-12
3004 3.36175531856e-12
3005 3.35642624805e-12
3006 3.35642624805e-12
3007 3.35642624805e-12
3008 3.35642624805e-12
3009 3.35642624805e-12
3010 3.35642624805e-12
3011 3.34754446385e-12
3012 3.34754446385e-12
3013 3.34754446385e-12
3014 3.34754446385e-12
3015 3.34754446385e-12
3016 3.34754446385e-12
3017 3.33955085807e-12
3018 3.33955085807e-12
3019 3.33955085807e-12
3020 3.33955085807e-12
3021 3.33955085807e-12
3022 3.33955085807e-12
3023 3.33955085807e-12
3024 3.33955085807e-12
3025 3.33955085807e-12
3026 3.33955085807e-12
3027 3.33955085807e-12
3028 3.33244543071e-12
3029 3.33244543071e-12
3030 3.33244543071e-12
3031 3.33244543071e-12
3032 3.33244543071e-12
3033 3.32622818178e-12
3034 3.32622818178e-12
3035 3.32622818178e-12
3036 3.32622818178e-12
3037 3.32001093284e-12
3038 3.32001093284e-12
3039 3.32001093284e-12
3040 3.32001093284e-12
3041 3.3093527918e-12
3042 3.3093527918e-12
3043 3.3093527918e-12
3044 3.29958282919e-12
3045 3.29958282919e-12
3046 3.29514193709e-12
3047 3.29514193709e-12
3048 3.29514193709e-12
3049 3.28359561763e-12
3050 3.28359561763e-12
3051 3.2684965845e-12
3052 3.26672022766e-12
3053 3.26672022766e-12
3054 3.25695026504e-12
3055 3.25339755136e-12
3056 3.25339755136e-12
3057 3.23652216139e-12
3058 3.22231130667e-12
3059 3.20810045196e-12
3060 3.19477777566e-12
3061 3.17967874253e-12
3062 3.16191517413e-12
3063 3.14059889206e-12
3064 3.11750625315e-12
3065 3.08908454372e-12
3066 3.05533376377e-12
3067 3.0206948054e-12
3068 2.98072677651e-12
3069 2.93631785553e-12
3070 2.89102075612e-12
3071 2.84394729988e-12
3072 2.7950974868e-12
3073 2.74624767371e-12
3074 2.69917421747e-12
3075 2.65476529648e-12
3076 2.6147972676e-12
3077 2.58104648765e-12
3078 2.55351295664e-12
3079 2.53486120982e-12
3080 2.52686760405e-12
3081 2.52686760405e-12
3082 2.51620946301e-12
3083 2.51620946301e-12
3084 2.50732767881e-12
3085 2.50732767881e-12
3086 2.50111042988e-12
3087 2.50111042988e-12
3088 2.50111042988e-12
3089 2.50111042988e-12
3090 2.50111042988e-12
3091 2.50022225146e-12
3092 2.50022225146e-12
3093 2.50022225146e-12
3094 2.50022225146e-12
3095 2.4931168241e-12
3096 2.4931168241e-12
3097 2.4931168241e-12
3098 2.48956411042e-12
3099 2.48956411042e-12
3100 2.48956411042e-12
3101 2.48956411042e-12
3102 2.48601139674e-12
3103 2.48601139674e-12
3104 2.48601139674e-12
3105 2.48601139674e-12
3106 2.48245868306e-12
3107 2.48245868306e-12
3108 2.48245868306e-12
3109 2.48245868306e-12
3110 2.48245868306e-12
3111 2.47446507728e-12
3112 2.47446507728e-12
3113 2.47446507728e-12
3114 2.47446507728e-12
3115 2.47091236361e-12
3116 2.47091236361e-12
3117 2.47091236361e-12
3118 2.47091236361e-12
3119 2.47002418519e-12
3120 2.47002418519e-12
3121 2.47002418519e-12
3122 2.47002418519e-12
3123 2.47002418519e-12
3124 2.46291875783e-12
3125 2.46291875783e-12
3126 2.46291875783e-12
3127 2.46291875783e-12
3128 2.46291875783e-12
3129 2.46291875783e-12
3130 2.46291875783e-12
3131 2.46203057941e-12
3132 2.46203057941e-12
3133 2.46203057941e-12
3134 2.46203057941e-12
3135 2.45492515205e-12
3136 2.45492515205e-12
3137 2.45492515205e-12
3138 2.44693154627e-12
3139 2.44693154627e-12
3140 2.44604336785e-12
3141 2.44604336785e-12
3142 2.44604336785e-12
3143 2.44071429734e-12
3144 2.44071429734e-12
3145 2.43538522682e-12
3146 2.43538522682e-12
3147 2.4300561563e-12
3148 2.4300561563e-12
3149 2.42206255052e-12
3150 2.42206255052e-12
3151 2.42206255052e-12
3152 2.41584530158e-12
3153 2.41140440949e-12
3154 2.41140440949e-12
3155 2.39985809003e-12
3156 2.38919994899e-12
3157 2.3803181648e-12
3158 2.37232455902e-12
3159 2.36344277482e-12
3160 2.35278463379e-12
3161 2.34035013591e-12
3162 2.32791563803e-12
3163 2.31015206964e-12
3164 2.29061214441e-12
3165 2.26840768391e-12
3166 2.24353868816e-12
3167 2.21600515715e-12
3168 2.18403073404e-12
3169 2.15116813251e-12
3170 2.11652917415e-12
3171 2.07922568052e-12
3172 2.04014583005e-12
3173 2.001954158e-12
3174 1.96465066438e-12
3175 1.92645899233e-12
3176 1.89182003396e-12
3177 1.85984561085e-12
3178 1.83142390142e-12
3179 1.80833126251e-12
3180 1.7896795157e-12
3181 1.77902137466e-12
3182 1.77458048256e-12
3183 1.77458048256e-12
3184 1.77102776888e-12
3185 1.77102776888e-12
3186 1.7674750552e-12
3187 1.7674750552e-12
3188 1.7674750552e-12
3189 1.76036962785e-12
3190 1.76036962785e-12
3191 1.76036962785e-12
3192 1.76036962785e-12
3193 1.76036962785e-12
3194 1.75859327101e-12
3195 1.75859327101e-12
3196 1.75859327101e-12
3197 1.75859327101e-12
3198 1.75504055733e-12
3199 1.75504055733e-12
3200 1.75504055733e-12
3201 1.75504055733e-12
3202 1.75504055733e-12
3203 1.75504055733e-12
3204 1.75504055733e-12
3205 1.75504055733e-12
3206 1.75059966523e-12
3207 1.75059966523e-12
3208 1.75059966523e-12
3209 1.75059966523e-12
3210 1.74882330839e-12
3211 1.74882330839e-12
3212 1.74882330839e-12
3213 1.74882330839e-12
3214 1.74704695155e-12
3215 1.74704695155e-12
3216 1.74704695155e-12
3217 1.74704695155e-12
3218 1.74704695155e-12
3219 1.74527059471e-12
3220 1.74527059471e-12
3221 1.74527059471e-12
3222 1.74527059471e-12
3223 1.74349423787e-12
3224 1.74349423787e-12
3225 1.74349423787e-12
3226 1.74349423787e-12
3227 1.74171788103e-12
3228 1.74171788103e-12
3229 1.74171788103e-12
3230 1.74171788103e-12
3231 1.73816516735e-12
3232 1.73816516735e-12
3233 1.73816516735e-12
3234 1.73638881051e-12
3235 1.73638881051e-12
3236 1.73638881051e-12
3237 1.73372427525e-12
3238 1.73372427525e-12
3239 1.73283609683e-12
3240 1.73283609683e-12
3241 1.73283609683e-12
3242 1.7266188479e-12
3243 1.7266188479e-12
3244 1.72128977738e-12
3245 1.71951342054e-12
3246 1.71951342054e-12
3247 1.71507252844e-12
3248 1.7132961716e-12
3249 1.7132961716e-12
3250 1.7132961716e-12
3251 1.7132961716e-12
3252 1.70707892266e-12
3253 1.69819713847e-12
3254 1.68931535427e-12
3255 1.67599267797e-12
3256 1.66267000168e-12
3257 1.6457946117e-12
3258 1.62536650805e-12
3259 1.60316204756e-12
3260 1.57651669497e-12
3261 1.5463186287e-12
3262 1.51523238401e-12
3263 1.47970524722e-12
3264 1.44328993201e-12
3265 1.40421008155e-12
3266 1.36246569582e-12
3267 1.32338584535e-12
3268 1.28164145963e-12
3269 1.24078525232e-12
3270 1.20170540185e-12
3271 1.16617826507e-12
3272 1.13242748512e-12
3273 1.10311759727e-12
3274 1.07913677994e-12
3275 1.06048503312e-12
3276 1.04893871367e-12
3277 1.04449782157e-12
3278 1.04449782157e-12
3279 1.04094510789e-12
3280 1.04094510789e-12
3281 1.04094510789e-12
3282 1.03916875105e-12
3283 1.03916875105e-12
3284 1.03916875105e-12
3285 1.03916875105e-12
3286 1.03561603737e-12
3287 1.03561603737e-12
3288 1.03561603737e-12
3289 1.03472785895e-12
3290 1.03472785895e-12
3291 1.03472785895e-12
3292 1.03472785895e-12
3293 1.03472785895e-12
3294 1.03472785895e-12
3295 1.03472785895e-12
3296 1.03472785895e-12
3297 1.03472785895e-12
3298 1.03472785895e-12
3299 1.03472785895e-12
3300 1.03472785895e-12
3301 1.03472785895e-12
3302 1.03472785895e-12
3303 1.03472785895e-12
3304 1.03206332369e-12
3305 1.03206332369e-12
3306 1.03206332369e-12
3307 1.03206332369e-12
3308 1.03206332369e-12
3309 1.03028696685e-12
3310 1.03028696685e-12
3311 1.03028696685e-12
3312 1.03028696685e-12
3313 1.03028696685e-12
3314 1.02939878843e-12
3315 1.02939878843e-12
3316 1.02939878843e-12
3317 1.02939878843e-12
3318 1.02939878843e-12
3319 1.02939878843e-12
3320 1.02851061001e-12
3321 1.02851061001e-12
3322 1.02851061001e-12
3323 1.02851061001e-12
3324 1.02851061001e-12
3325 1.02851061001e-12
3326 1.02851061001e-12
3327 1.02851061001e-12
3328 1.02851061001e-12
3329 1.02851061001e-12
3330 1.02851061001e-12
3331 1.02851061001e-12
3332 1.02851061001e-12
3333 1.02851061001e-12
3334 1.02851061001e-12
3335 1.02851061001e-12
3336 1.02762243159e-12
3337 1.02762243159e-12
3338 1.02762243159e-12
3339 1.02584607475e-12
3340 1.02584607475e-12
3341 1.02584607475e-12
3342 1.02318153949e-12
3343 1.02318153949e-12
3344 1.02051700424e-12
3345 1.02051700424e-12
3346 1.02051700424e-12
3347 1.02051700424e-12
3348 1.01785246898e-12
3349 1.01696429056e-12
3350 1.01696429056e-12
3351 1.01518793372e-12
3352 1.01252339846e-12
3353 1.01252339846e-12
3354 1.00719432794e-12
3355 1.00364161426e-12
3356 1.00008890058e-12
3357 9.95648008484e-13
3358 9.92095294805e-13
3359 9.86766224287e-13
3360 9.83213510608e-13
3361 9.7699626167e-13
3362 9.70779012732e-13
3363 9.63673585375e-13
3364 9.55679979597e-13
3365 9.45910016981e-13
3366 9.36140054364e-13
3367 9.27258270167e-13
3368 9.14823772291e-13
3369 9.03277452835e-13
3370 8.91731133379e-13
3371 8.81072992343e-13
3372 8.68638494467e-13
3373 8.5886853185e-13
3374 8.50874926073e-13
3375 8.42881320295e-13
3376 8.36664071358e-13
3377 8.33111357679e-13
3378 8.3044682242e-13
3379 8.3044682242e-13
3380 8.2867046558e-13
3381 8.2867046558e-13
3382 8.26894108741e-13
3383 8.26005930321e-13
3384 8.26005930321e-13
3385 8.26005930321e-13
3386 8.26005930321e-13
3387 8.26005930321e-13
3388 8.25117751901e-13
3389 8.25117751901e-13
3390 8.25117751901e-13
3391 8.25117751901e-13
3392 8.25117751901e-13
3393 8.25117751901e-13
3394 8.23341395062e-13
3395 8.23341395062e-13
3396 8.23341395062e-13
3397 8.23341395062e-13
3398 8.23341395062e-13
3399 8.23341395062e-13
3400 8.23341395062e-13
3401 8.23341395062e-13
3402 8.23341395062e-13
3403 8.23341395062e-13
3404 8.23341395062e-13
3405 8.21565038223e-13
3406 8.21565038223e-13
3407 8.21565038223e-13
3408 8.21565038223e-13
3409 8.19788681383e-13
3410 8.19788681383e-13
3411 8.19788681383e-13
3412 8.19788681383e-13
3413 8.18900502964e-13
3414 8.18900502964e-13
3415 8.18900502964e-13
3416 8.18900502964e-13
3417 8.18012324544e-13
3418 8.18012324544e-13
3419 8.18012324544e-13
3420 8.18012324544e-13
3421 8.18012324544e-13
3422 8.16235967704e-13
3423 8.16235967704e-13
3424 8.16235967704e-13
3425 8.16235967704e-13
3426 8.16235967704e-13
3427 8.16235967704e-13
3428 8.16235967704e-13
3429 8.16235967704e-13
3430 8.16235967704e-13
3431 8.14459610865e-13
3432 8.14459610865e-13
3433 8.14459610865e-13
3434 8.13571432445e-13
3435 8.13571432445e-13
3436 8.13571432445e-13
3437 8.13571432445e-13
3438 8.12683254026e-13
3439 8.12683254026e-13
3440 8.11795075606e-13
3441 8.11795075606e-13
3442 8.10906897186e-13
3443 8.10906897186e-13
3444 8.07354183507e-13
3445 8.06466005088e-13
3446 8.03801469829e-13
3447 8.03801469829e-13
3448 8.03801469829e-13
3449 8.0024875615e-13
3450 7.95807864051e-13
3451 7.88702436694e-13
3452 7.84261544595e-13
3453 7.76267938818e-13
3454 7.66497976201e-13
3455 7.58504370424e-13
3456 7.47846229388e-13
3457 7.34523553092e-13
3458 7.21200876797e-13
3459 7.06990022081e-13
3460 6.90114632107e-13
3461 6.74127420552e-13
3462 6.55475673739e-13
3463 6.36823926925e-13
3464 6.16395823272e-13
3465 5.97744076458e-13
3466 5.79092329644e-13
3467 5.60440582831e-13
3468 5.41788836017e-13
3469 5.25801624462e-13
3470 5.11590769747e-13
3471 4.99156271871e-13
3472 4.88498130835e-13
3473 4.80504525058e-13
3474 4.76063632959e-13
3475 4.733990977e-13
3476 4.733990977e-13
3477 4.733990977e-13
3478 4.733990977e-13
3479 4.733990977e-13
3480 4.7251091928e-13
3481 4.7251091928e-13
3482 4.7251091928e-13
3483 4.7251091928e-13
3484 4.70734562441e-13
3485 4.70734562441e-13
3486 4.70734562441e-13
3487 4.70734562441e-13
3488 4.70734562441e-13
3489 4.70734562441e-13
3490 4.70734562441e-13
3491 4.70734562441e-13
3492 4.70734562441e-13
3493 4.70734562441e-13
3494 4.69846384021e-13
3495 4.69846384021e-13
3496 4.69846384021e-13
3497 4.68958205602e-13
3498 4.68958205602e-13
3499 4.68958205602e-13
3500 4.68958205602e-13
3501 4.68958205602e-13
3502 4.68958205602e-13
3503 4.68070027182e-13
3504 4.68070027182e-13
3505 4.68070027182e-13
3506 4.68070027182e-13
3507 4.68070027182e-13
3508 4.68070027182e-13
3509 4.67181848762e-13
3510 4.67181848762e-13
3511 4.67181848762e-13
3512 4.67181848762e-13
3513 4.67181848762e-13
3514 4.67181848762e-13
3515 4.67181848762e-13
3516 4.67181848762e-13
3517 4.67181848762e-13
3518 4.67181848762e-13
3519 4.67181848762e-13
3520 4.67181848762e-13
3521 4.67181848762e-13
3522 4.67181848762e-13
3523 4.67181848762e-13
3524 4.65405491923e-13
3525 4.65405491923e-13
3526 4.65405491923e-13
3527 4.65405491923e-13
3528 4.65405491923e-13
3529 4.65405491923e-13
3530 4.63629135083e-13
3531 4.63629135083e-13
3532 4.62740956664e-13
3533 4.62740956664e-13
3534 4.62740956664e-13
3535 4.62740956664e-13
3536 4.62740956664e-13
3537 4.62740956664e-13
3538 4.61852778244e-13
3539 4.61852778244e-13
3540 4.61852778244e-13
3541 4.61852778244e-13
3542 4.60964599824e-13
3543 4.60964599824e-13
3544 4.60964599824e-13
3545 4.60964599824e-13
3546 4.60964599824e-13
3547 4.60964599824e-13
3548 4.60964599824e-13
3549 4.60076421405e-13
3550 4.59188242985e-13
3551 4.57411886146e-13
3552 4.57411886146e-13
3553 4.56523707726e-13
3554 4.53859172467e-13
3555 4.52082815627e-13
3556 4.50306458788e-13
3557 4.47641923529e-13
3558 4.4497738827e-13
3559 4.4320103143e-13
3560 4.39648317752e-13
3561 4.36095604073e-13
3562 4.32542890394e-13
3563 4.28101998295e-13
3564 4.22772927777e-13
3565 4.18332035679e-13
3566 4.1389114358e-13
3567 4.07673894642e-13
3568 4.03233002544e-13
3569 3.97903932026e-13
3570 3.93463039927e-13
3571 3.88133969409e-13
3572 3.8546943415e-13
3573 3.81916720471e-13
3574 3.79252185212e-13
3575 3.78364006792e-13
3576 3.78364006792e-13
3577 3.78364006792e-13
3578 3.77475828373e-13
3579 3.77475828373e-13
3580 3.77475828373e-13
3581 3.77475828373e-13
3582 3.77475828373e-13
3583 3.77475828373e-13
3584 3.77475828373e-13
3585 3.75699471533e-13
3586 3.75699471533e-13
3587 3.75699471533e-13
3588 3.75699471533e-13
3589 3.75699471533e-13
3590 3.75699471533e-13
3591 3.75699471533e-13
3592 3.75699471533e-13
3593 3.75699471533e-13
3594 3.75699471533e-13
3595 3.75699471533e-13
3596 3.75699471533e-13
3597 3.75699471533e-13
3598 3.75699471533e-13
3599 3.75699471533e-13
3600 3.75699471533e-13
3601 3.74811293113e-13
3602 3.74811293113e-13
3603 3.74811293113e-13
3604 3.74811293113e-13
3605 3.73923114694e-13
3606 3.73923114694e-13
3607 3.73923114694e-13
3608 3.73923114694e-13
3609 3.73923114694e-13
3610 3.73923114694e-13
3611 3.73923114694e-13
3612 3.73923114694e-13
3613 3.73923114694e-13
3614 3.73923114694e-13
3615 3.73923114694e-13
3616 3.73923114694e-13
3617 3.73034936274e-13
3618 3.73034936274e-13
3619 3.73034936274e-13
3620 3.73034936274e-13
3621 3.73034936274e-13
3622 3.73034936274e-13
3623 3.73034936274e-13
3624 3.73034936274e-13
3625 3.71258579435e-13
3626 3.71258579435e-13
3627 3.71258579435e-13
3628 3.71258579435e-13
3629 3.69482222595e-13
3630 3.69482222595e-13
3631 3.69482222595e-13
3632 3.67705865756e-13
3633 3.67705865756e-13
3634 3.67705865756e-13
3635 3.65929508916e-13
3636 3.65929508916e-13
3637 3.65929508916e-13
3638 3.65929508916e-13
3639 3.65929508916e-13
3640 3.64153152077e-13
3641 3.64153152077e-13
3642 3.63264973657e-13
3643 3.63264973657e-13
3644 3.62376795238e-13
3645 3.62376795238e-13
3646 3.62376795238e-13
3647 3.60600438398e-13
3648 3.58824081559e-13
3649 3.561595463e-13
3650 3.53495011041e-13
3651 3.51718654201e-13
3652 3.49054118942e-13
3653 3.44613226844e-13
3654 3.41948691585e-13
3655 3.37507799486e-13
3656 3.33066907388e-13
3657 3.28626015289e-13
3658 3.22408766351e-13
3659 3.17967874253e-13
3660 3.10862446895e-13
3661 3.04645197957e-13
3662 2.975397706e-13
3663 2.90434343242e-13
3664 2.82440737465e-13
3665 2.75335310107e-13
3666 2.68229882749e-13
3667 2.61124455392e-13
3668 2.55795384874e-13
3669 2.49578135936e-13
3670 2.44249065418e-13
3671 2.40696351739e-13
3672 2.3803181648e-13
3673 2.3714363806e-13
3674 2.35367281221e-13
3675 2.35367281221e-13
3676 2.35367281221e-13
3677 2.35367281221e-13
3678 2.35367281221e-13
3679 2.34479102801e-13
3680 2.34479102801e-13
3681 2.34479102801e-13
3682 2.34479102801e-13
3683 2.34479102801e-13
3684 2.34479102801e-13
3685 2.34479102801e-13
3686 2.34479102801e-13
3687 2.34479102801e-13
3688 2.34479102801e-13
3689 2.33590924381e-13
3690 2.33590924381e-13
3691 2.33590924381e-13
3692 2.33590924381e-13
3693 2.33590924381e-13
3694 2.33590924381e-13
3695 2.33590924381e-13
3696 2.33590924381e-13
3697 2.33590924381e-13
3698 2.33590924381e-13
3699 2.33590924381e-13
3700 2.33590924381e-13
3701 2.33590924381e-13
3702 2.33590924381e-13
3703 2.33590924381e-13
3704 2.33590924381e-13
3705 2.33590924381e-13
3706 2.33590924381e-13
3707 2.33590924381e-13
3708 2.33590924381e-13
3709 2.33590924381e-13
3710 2.33590924381e-13
3711 2.33590924381e-13
3712 2.33590924381e-13
3713 2.33590924381e-13
3714 2.33590924381e-13
3715 2.33590924381e-13
3716 2.33590924381e-13
3717 2.33590924381e-13
3718 2.33590924381e-13
3719 2.33590924381e-13
3720 2.33590924381e-13
3721 2.33590924381e-13
3722 2.33590924381e-13
3723 2.33590924381e-13
3724 2.33590924381e-13
3725 2.33590924381e-13
3726 2.33590924381e-13
3727 2.33590924381e-13
3728 2.33590924381e-13
3729 2.33590924381e-13
3730 2.33590924381e-13
3731 2.33590924381e-13
3732 2.33590924381e-13
3733 2.33590924381e-13
3734 2.33590924381e-13
3735 2.33590924381e-13
3736 2.33590924381e-13
3737 2.33590924381e-13
3738 2.33590924381e-13
3739 2.33590924381e-13
3740 2.33590924381e-13
3741 2.33590924381e-13
3742 2.33590924381e-13
3743 2.32702745961e-13
3744 2.32702745961e-13
3745 2.31814567542e-13
3746 2.31814567542e-13
3747 2.30926389122e-13
3748 2.30926389122e-13
3749 2.30038210702e-13
3750 2.29150032283e-13
3751 2.27373675443e-13
3752 2.26485497024e-13
3753 2.23820961764e-13
3754 2.22044604925e-13
3755 2.20268248086e-13
3756 2.17603712827e-13
3757 2.14050999148e-13
3758 2.11386463889e-13
3759 2.09610107049e-13
3760 2.05169214951e-13
3761 2.01616501272e-13
3762 1.97175609173e-13
3763 1.92734717075e-13
3764 1.89182003396e-13
3765 1.85629289717e-13
3766 1.82076576039e-13
3767 1.79412040779e-13
3768 1.74082970261e-13
3769 1.72306613422e-13
3770 1.69642078163e-13
3771 1.66977542904e-13
3772 1.66089364484e-13
3773 1.66089364484e-13
3774 1.66089364484e-13
3775 1.66089364484e-13
3776 1.66089364484e-13
3777 1.65201186064e-13
3778 1.65201186064e-13
3779 1.65201186064e-13
3780 1.65201186064e-13
3781 1.64313007645e-13
3782 1.64313007645e-13
3783 1.64313007645e-13
3784 1.63424829225e-13
3785 1.63424829225e-13
3786 1.63424829225e-13
3787 1.63424829225e-13
3788 1.63424829225e-13
3789 1.63424829225e-13
3790 1.63424829225e-13
3791 1.63424829225e-13
3792 1.63424829225e-13
3793 1.63424829225e-13
3794 1.63424829225e-13
3795 1.63424829225e-13
3796 1.63424829225e-13
3797 1.63424829225e-13
3798 1.63424829225e-13
3799 1.63424829225e-13
3800 1.63424829225e-13
3801 1.63424829225e-13
3802 1.63424829225e-13
3803 1.63424829225e-13
3804 1.63424829225e-13
3805 1.63424829225e-13
3806 1.63424829225e-13
3807 1.63424829225e-13
3808 1.63424829225e-13
3809 1.63424829225e-13
3810 1.63424829225e-13
3811 1.63424829225e-13
3812 1.63424829225e-13
3813 1.63424829225e-13
3814 1.63424829225e-13
3815 1.63424829225e-13
3816 1.63424829225e-13
3817 1.63424829225e-13
3818 1.63424829225e-13
3819 1.63424829225e-13
3820 1.63424829225e-13
3821 1.63424829225e-13
3822 1.63424829225e-13
3823 1.63424829225e-13
3824 1.63424829225e-13
3825 1.63424829225e-13
3826 1.63424829225e-13
3827 1.63424829225e-13
3828 1.63424829225e-13
3829 1.63424829225e-13
3830 1.62536650805e-13
3831 1.62536650805e-13
3832 1.62536650805e-13
3833 1.62536650805e-13
3834 1.61648472385e-13
3835 1.61648472385e-13
3836 1.61648472385e-13
3837 1.61648472385e-13
3838 1.61648472385e-13
3839 1.60760293966e-13
3840 1.58983937126e-13
3841 1.58983937126e-13
3842 1.58983937126e-13
3843 1.58095758707e-13
3844 1.58095758707e-13
3845 1.58095758707e-13
3846 1.58095758707e-13
3847 1.56319401867e-13
3848 1.54543045028e-13
3849 1.54543045028e-13
3850 1.52766688188e-13
3851 1.51878509769e-13
3852 1.50102152929e-13
3853 1.4832579609e-13
3854 1.45661260831e-13
3855 1.43884903991e-13
3856 1.41220368732e-13
3857 1.39444011893e-13
3858 1.36779476634e-13
3859 1.35003119794e-13
3860 1.32338584535e-13
3861 1.30562227696e-13
3862 1.27897692437e-13
3863 1.24344978758e-13
3864 1.23456800338e-13
3865 1.20792265079e-13
3866 1.1812772982e-13
3867 1.16351372981e-13
3868 1.14575016141e-13
3869 1.13686837722e-13
3870 1.11910480882e-13
3871 1.11910480882e-13
3872 1.11022302463e-13
3873 1.11022302463e-13
3874 1.11022302463e-13
3875 1.11022302463e-13
3876 1.11022302463e-13
3877 1.11022302463e-13
3878 1.11022302463e-13
3879 1.11022302463e-13
3880 1.11022302463e-13
3881 1.11022302463e-13
3882 1.11022302463e-13
3883 1.11022302463e-13
3884 1.11022302463e-13
3885 1.11022302463e-13
3886 1.11022302463e-13
3887 1.11022302463e-13
3888 1.11022302463e-13
3889 1.11022302463e-13
3890 1.11022302463e-13
3891 1.11022302463e-13
3892 1.11022302463e-13
3893 1.11022302463e-13
3894 1.11022302463e-13
3895 1.11022302463e-13
3896 1.11022302463e-13
3897 1.11022302463e-13
3898 1.11022302463e-13
3899 1.11022302463e-13
3900 1.11022302463e-13
3901 1.11022302463e-13
3902 1.11022302463e-13
3903 1.11022302463e-13
3904 1.11022302463e-13
3905 1.11022302463e-13
3906 1.11022302463e-13
3907 1.11022302463e-13
3908 1.11022302463e-13
3909 1.11022302463e-13
3910 1.10134124043e-13
3911 1.10134124043e-13
3912 1.10134124043e-13
3913 1.10134124043e-13
3914 1.10134124043e-13
3915 1.10134124043e-13
3916 1.10134124043e-13
3917 1.09245945623e-13
3918 1.09245945623e-13
3919 1.09245945623e-13
3920 1.09245945623e-13
3921 1.09245945623e-13
3922 1.09245945623e-13
3923 1.09245945623e-13
3924 1.09245945623e-13
3925 1.09245945623e-13
3926 1.09245945623e-13
3927 1.09245945623e-13
3928 1.09245945623e-13
3929 1.09245945623e-13
3930 1.09245945623e-13
3931 1.09245945623e-13
3932 1.09245945623e-13
3933 1.09245945623e-13
3934 1.09245945623e-13
3935 1.09245945623e-13
3936 1.09245945623e-13
3937 1.09245945623e-13
3938 1.09245945623e-13
3939 1.09245945623e-13
3940 1.09245945623e-13
3941 1.09245945623e-13
3942 1.09245945623e-13
3943 1.09245945623e-13
3944 1.09245945623e-13
3945 1.09245945623e-13
3946 1.09245945623e-13
3947 1.07469588784e-13
3948 1.07469588784e-13
3949 1.07469588784e-13
3950 1.05693231944e-13
3951 1.03916875105e-13
3952 1.02140518266e-13
3953 1.02140518266e-13
3954 1.01252339846e-13
3955 9.94759830064e-14
3956 9.7699626167e-14
3957 9.7699626167e-14
3958 9.59232693276e-14
3959 9.41469124882e-14
3960 9.23705556488e-14
3961 8.97060203897e-14
3962 8.97060203897e-14
3963 8.79296635503e-14
3964 8.61533067109e-14
3965 8.52651282912e-14
3966 8.34887714518e-14
3967 8.17124146124e-14
3968 8.08242361927e-14
3969 7.90478793533e-14
3970 7.72715225139e-14
3971 7.72715225139e-14
3972 7.63833440942e-14
3973 7.63833440942e-14
3974 7.63833440942e-14
3975 7.63833440942e-14
3976 7.63833440942e-14
3977 7.63833440942e-14
3978 7.54951656745e-14
3979 7.54951656745e-14
3980 7.54951656745e-14
3981 7.54951656745e-14
3982 7.54951656745e-14
3983 7.54951656745e-14
3984 7.54951656745e-14
3985 7.54951656745e-14
3986 7.54951656745e-14
3987 7.54951656745e-14
3988 7.54951656745e-14
3989 7.54951656745e-14
3990 7.54951656745e-14
3991 7.54951656745e-14
3992 7.54951656745e-14
3993 7.54951656745e-14
3994 7.54951656745e-14
3995 7.54951656745e-14
3996 7.54951656745e-14
3997 7.54951656745e-14
3998 7.54951656745e-14
3999 7.54951656745e-14
4000 7.54951656745e-14
4001 7.54951656745e-14
4002 7.54951656745e-14
4003 7.54951656745e-14
4004 7.54951656745e-14
4005 7.54951656745e-14
4006 7.54951656745e-14
4007 7.54951656745e-14
4008 7.54951656745e-14
4009 7.54951656745e-14
4010 7.54951656745e-14
4011 7.54951656745e-14
4012 7.54951656745e-14
4013 7.54951656745e-14
4014 7.54951656745e-14
4015 7.54951656745e-14
4016 7.54951656745e-14
4017 7.54951656745e-14
4018 7.54951656745e-14
4019 7.54951656745e-14
4020 7.54951656745e-14
4021 7.54951656745e-14
4022 7.54951656745e-14
4023 7.54951656745e-14
4024 7.54951656745e-14
4025 7.54951656745e-14
4026 7.54951656745e-14
4027 7.54951656745e-14
4028 7.54951656745e-14
4029 7.54951656745e-14
4030 7.54951656745e-14
4031 7.54951656745e-14
4032 7.54951656745e-14
4033 7.54951656745e-14
4034 7.54951656745e-14
4035 7.54951656745e-14
4036 7.54951656745e-14
4037 7.54951656745e-14
4038 7.54951656745e-14
4039 7.46069872548e-14
4040 7.46069872548e-14
4041 7.46069872548e-14
4042 7.46069872548e-14
4043 7.46069872548e-14
4044 7.46069872548e-14
4045 7.46069872548e-14
4046 7.46069872548e-14
4047 7.46069872548e-14
4048 7.37188088351e-14
4049 7.19424519957e-14
4050 7.1054273576e-14
4051 7.1054273576e-14
4052 7.01660951563e-14
4053 6.92779167366e-14
4054 6.83897383169e-14
4055 6.75015598972e-14
4056 6.66133814775e-14
4057 6.66133814775e-14
4058 6.39488462184e-14
4059 6.39488462184e-14
4060 6.30606677987e-14
4061 6.12843109593e-14
4062 6.12843109593e-14
4063 5.95079541199e-14
4064 5.86197757002e-14
4065 5.77315972805e-14
4066 5.77315972805e-14
4067 5.50670620214e-14
4068 5.41788836017e-14
4069 5.24025267623e-14
4070 5.24025267623e-14
4071 5.15143483426e-14
4072 5.15143483426e-14
4073 5.06261699229e-14
4074 4.97379915032e-14
4075 4.79616346638e-14
4076 4.79616346638e-14
4077 4.79616346638e-14
4078 4.79616346638e-14
4079 4.79616346638e-14
4080 4.79616346638e-14
4081 4.79616346638e-14
4082 4.79616346638e-14
4083 4.79616346638e-14
4084 4.79616346638e-14
4085 4.79616346638e-14
4086 4.79616346638e-14
4087 4.79616346638e-14
4088 4.79616346638e-14
4089 4.79616346638e-14
4090 4.79616346638e-14
4091 4.79616346638e-14
4092 4.79616346638e-14
4093 4.79616346638e-14
4094 4.79616346638e-14
4095 4.79616346638e-14
4096 4.79616346638e-14
4097 4.79616346638e-14
4098 4.79616346638e-14
4099 4.79616346638e-14
4100 4.79616346638e-14
4101 4.79616346638e-14
4102 4.79616346638e-14
4103 4.79616346638e-14
4104 4.79616346638e-14
4105 4.79616346638e-14
4106 4.79616346638e-14
4107 4.79616346638e-14
4108 4.79616346638e-14
4109 4.79616346638e-14
4110 4.79616346638e-14
4111 4.79616346638e-14
4112 4.79616346638e-14
4113 4.79616346638e-14
4114 4.79616346638e-14
4115 4.79616346638e-14
4116 4.79616346638e-14
4117 4.79616346638e-14
4118 4.79616346638e-14
4119 4.79616346638e-14
4120 4.79616346638e-14
4121 4.79616346638e-14
4122 4.79616346638e-14
4123 4.79616346638e-14
4124 4.79616346638e-14
4125 4.79616346638e-14
4126 4.79616346638e-14
4127 4.79616346638e-14
4128 4.79616346638e-14
4129 4.79616346638e-14
4130 4.79616346638e-14
4131 4.79616346638e-14
4132 4.79616346638e-14
4133 4.79616346638e-14
4134 4.79616346638e-14
4135 4.79616346638e-14
4136 4.79616346638e-14
4137 4.79616346638e-14
4138 4.79616346638e-14
4139 4.79616346638e-14
4140 4.79616346638e-14
4141 4.79616346638e-14
4142 4.79616346638e-14
4143 4.79616346638e-14
4144 4.79616346638e-14
4145 4.79616346638e-14
4146 4.79616346638e-14
4147 4.79616346638e-14
4148 4.79616346638e-14
4149 4.79616346638e-14
4150 4.79616346638e-14
4151 4.79616346638e-14
4152 4.79616346638e-14
4153 4.79616346638e-14
4154 4.79616346638e-14
4155 4.70734562441e-14
4156 4.70734562441e-14
4157 4.70734562441e-14
4158 4.70734562441e-14
4159 4.70734562441e-14
4160 4.70734562441e-14
4161 4.70734562441e-14
4162 4.70734562441e-14
4163 4.35207425653e-14
4164 4.35207425653e-14
4165 4.26325641456e-14
4166 4.08562073062e-14
4167 3.90798504668e-14
4168 3.81916720471e-14
4169 3.81916720471e-14
4170 3.5527136788e-14
4171 3.46389583683e-14
4172 3.37507799486e-14
4173 3.28626015289e-14
4174 3.19744231092e-14
4175 3.19744231092e-14
4176 3.10862446895e-14
4177 3.01980662698e-14
4178 3.01980662698e-14
4179 2.93098878501e-14
4180 2.93098878501e-14
4181 2.84217094304e-14
4182 2.75335310107e-14
4183 2.75335310107e-14
4184 2.75335310107e-14
4185 2.75335310107e-14
4186 2.75335310107e-14
4187 2.75335310107e-14
4188 2.75335310107e-14
4189 2.75335310107e-14
4190 2.75335310107e-14
4191 2.75335310107e-14
4192 2.6645352591e-14
4193 2.6645352591e-14
4194 2.6645352591e-14
4195 2.6645352591e-14
4196 2.6645352591e-14
4197 2.6645352591e-14
4198 2.6645352591e-14
4199 2.6645352591e-14
4200 2.6645352591e-14
4201 2.6645352591e-14
4202 2.6645352591e-14
4203 2.6645352591e-14
4204 2.6645352591e-14
4205 2.6645352591e-14
4206 2.6645352591e-14
4207 2.6645352591e-14
4208 2.6645352591e-14
4209 2.6645352591e-14
4210 2.6645352591e-14
4211 2.6645352591e-14
4212 2.6645352591e-14
4213 2.6645352591e-14
4214 2.6645352591e-14
4215 2.6645352591e-14
4216 2.6645352591e-14
4217 2.6645352591e-14
4218 2.6645352591e-14
4219 2.6645352591e-14
4220 2.6645352591e-14
4221 2.6645352591e-14
4222 2.6645352591e-14
4223 2.6645352591e-14
4224 2.6645352591e-14
4225 2.6645352591e-14
4226 2.6645352591e-14
4227 2.6645352591e-14
4228 2.6645352591e-14
4229 2.6645352591e-14
4230 2.6645352591e-14
4231 2.6645352591e-14
4232 2.6645352591e-14
4233 2.6645352591e-14
4234 2.6645352591e-14
4235 2.6645352591e-14
4236 2.6645352591e-14
4237 2.6645352591e-14
4238 2.6645352591e-14
4239 2.6645352591e-14
4240 2.6645352591e-14
4241 2.6645352591e-14
4242 2.6645352591e-14
4243 2.6645352591e-14
4244 2.6645352591e-14
4245 2.6645352591e-14
4246 2.6645352591e-14
4247 2.6645352591e-14
4248 2.6645352591e-14
4249 2.6645352591e-14
4250 2.6645352591e-14
4251 2.6645352591e-14
4252 2.6645352591e-14
4253 2.6645352591e-14
4254 2.6645352591e-14
4255 2.6645352591e-14
4256 2.6645352591e-14
4257 2.6645352591e-14
4258 2.6645352591e-14
4259 2.6645352591e-14
4260 2.6645352591e-14
4261 2.6645352591e-14
4262 2.6645352591e-14
4263 2.6645352591e-14
4264 2.6645352591e-14
4265 2.6645352591e-14
4266 2.6645352591e-14
4267 2.6645352591e-14
4268 2.6645352591e-14
4269 2.6645352591e-14
4270 2.6645352591e-14
4271 2.6645352591e-14
4272 2.6645352591e-14
4273 2.6645352591e-14
4274 2.6645352591e-14
4275 2.6645352591e-14
4276 2.6645352591e-14
4277 2.6645352591e-14
4278 2.57571741713e-14
4279 2.57571741713e-14
4280 2.57571741713e-14
4281 2.57571741713e-14
4282 2.57571741713e-14
4283 2.57571741713e-14
4284 2.48689957516e-14
4285 2.48689957516e-14
4286 2.48689957516e-14
4287 2.39808173319e-14
4288 2.30926389122e-14
4289 2.22044604925e-14
4290 2.22044604925e-14
4291 2.13162820728e-14
4292 2.13162820728e-14
4293 2.13162820728e-14
4294 2.13162820728e-14
4295 1.95399252334e-14
4296 1.95399252334e-14
4297 1.95399252334e-14
4298 1.95399252334e-14
4299 1.95399252334e-14
4300 1.95399252334e-14
4301 1.95399252334e-14
4302 1.95399252334e-14
4303 1.86517468137e-14
4304 1.86517468137e-14
4305 1.7763568394e-14
4306 1.7763568394e-14
4307 1.7763568394e-14
4308 1.7763568394e-14
4309 1.7763568394e-14
4310 1.7763568394e-14
4311 1.7763568394e-14
4312 1.7763568394e-14
4313 1.7763568394e-14
4314 1.7763568394e-14
4315 1.7763568394e-14
4316 1.7763568394e-14
4317 1.7763568394e-14
4318 1.7763568394e-14
4319 1.7763568394e-14
4320 1.7763568394e-14
4321 1.7763568394e-14
4322 1.7763568394e-14
4323 1.7763568394e-14
4324 1.7763568394e-14
4325 1.7763568394e-14
4326 1.7763568394e-14
4327 1.7763568394e-14
4328 1.7763568394e-14
4329 1.7763568394e-14
4330 1.7763568394e-14
4331 1.7763568394e-14
4332 1.7763568394e-14
4333 1.7763568394e-14
4334 1.7763568394e-14
4335 1.7763568394e-14
4336 1.7763568394e-14
4337 1.7763568394e-14
4338 1.7763568394e-14
4339 1.7763568394e-14
4340 1.7763568394e-14
4341 1.7763568394e-14
4342 1.7763568394e-14
4343 1.7763568394e-14
4344 1.7763568394e-14
4345 1.7763568394e-14
4346 1.7763568394e-14
4347 1.7763568394e-14
4348 1.7763568394e-14
4349 1.7763568394e-14
4350 1.7763568394e-14
4351 1.7763568394e-14
4352 1.7763568394e-14
4353 1.7763568394e-14
4354 1.7763568394e-14
4355 1.7763568394e-14
4356 1.7763568394e-14
4357 1.68753899743e-14
4358 1.68753899743e-14
4359 1.68753899743e-14
4360 1.68753899743e-14
4361 1.68753899743e-14
4362 1.68753899743e-14
4363 1.68753899743e-14
4364 1.68753899743e-14
4365 1.68753899743e-14
4366 1.68753899743e-14
4367 1.68753899743e-14
4368 1.68753899743e-14
4369 1.68753899743e-14
4370 1.68753899743e-14
4371 1.68753899743e-14
4372 1.68753899743e-14
4373 1.68753899743e-14
4374 1.68753899743e-14
4375 1.68753899743e-14
4376 1.68753899743e-14
4377 1.68753899743e-14
4378 1.68753899743e-14
4379 1.68753899743e-14
4380 1.68753899743e-14
4381 1.68753899743e-14
4382 1.68753899743e-14
4383 1.68753899743e-14
4384 1.68753899743e-14
4385 1.68753899743e-14
4386 1.68753899743e-14
4387 1.68753899743e-14
4388 1.68753899743e-14
4389 1.68753899743e-14
4390 1.68753899743e-14
4391 1.68753899743e-14
4392 1.68753899743e-14
4393 1.68753899743e-14
4394 1.68753899743e-14
4395 1.68753899743e-14
4396 1.68753899743e-14
4397 1.68753899743e-14
4398 1.59872115546e-14
4399 1.59872115546e-14
4400 1.59872115546e-14
4401 1.59872115546e-14
4402 1.59872115546e-14
4403 1.59872115546e-14
4404 1.59872115546e-14
4405 1.59872115546e-14
4406 1.50990331349e-14
4407 1.42108547152e-14
4408 1.42108547152e-14
4409 1.42108547152e-14
4410 1.42108547152e-14
4411 1.33226762955e-14
4412 1.33226762955e-14
4413 1.33226762955e-14
4414 1.33226762955e-14
4415 1.33226762955e-14
4416 1.24344978758e-14
4417 1.24344978758e-14
4418 1.24344978758e-14
4419 1.24344978758e-14
4420 1.24344978758e-14
4421 1.24344978758e-14
4422 1.24344978758e-14
4423 1.24344978758e-14
4424 1.24344978758e-14
4425 1.15463194561e-14
4426 1.15463194561e-14
4427 1.15463194561e-14
4428 1.15463194561e-14
4429 1.15463194561e-14
4430 1.15463194561e-14
4431 1.06581410364e-14
4432 1.06581410364e-14
4433 1.06581410364e-14
4434 1.06581410364e-14
4435 1.06581410364e-14
4436 1.06581410364e-14
4437 1.06581410364e-14
4438 1.06581410364e-14
4439 1.06581410364e-14
4440 1.06581410364e-14
4441 1.06581410364e-14
4442 1.06581410364e-14
4443 1.06581410364e-14
4444 1.06581410364e-14
4445 1.06581410364e-14
4446 1.06581410364e-14
4447 1.06581410364e-14
4448 1.06581410364e-14
4449 1.06581410364e-14
4450 1.06581410364e-14
4451 1.06581410364e-14
4452 1.06581410364e-14
4453 1.06581410364e-14
4454 1.06581410364e-14
4455 1.06581410364e-14
4456 1.06581410364e-14
4457 1.06581410364e-14
4458 1.06581410364e-14
4459 1.06581410364e-14
4460 1.06581410364e-14
4461 1.06581410364e-14
4462 1.06581410364e-14
4463 1.06581410364e-14
4464 1.06581410364e-14
4465 1.06581410364e-14
4466 1.06581410364e-14
4467 1.06581410364e-14
4468 1.06581410364e-14
4469 1.06581410364e-14
4470 1.06581410364e-14
4471 1.06581410364e-14
4472 1.06581410364e-14
4473 1.06581410364e-14
4474 1.06581410364e-14
4475 1.06581410364e-14
4476 1.06581410364e-14
4477 1.06581410364e-14
4478 1.06581410364e-14
4479 1.06581410364e-14
4480 1.06581410364e-14
4481 1.06581410364e-14
4482 1.06581410364e-14
4483 1.06581410364e-14
4484 1.06581410364e-14
4485 1.06581410364e-14
4486 1.06581410364e-14
4487 1.06581410364e-14
4488 1.06581410364e-14
4489 1.06581410364e-14
4490 1.06581410364e-14
4491 1.06581410364e-14
4492 1.06581410364e-14
4493 1.06581410364e-14
4494 1.06581410364e-14
4495 1.06581410364e-14
4496 1.06581410364e-14
4497 1.06581410364e-14
4498 1.06581410364e-14
4499 1.06581410364e-14
4500 1.06581410364e-14
4501 1.06581410364e-14
4502 1.06581410364e-14
4503 1.06581410364e-14
4504 1.06581410364e-14
4505 1.06581410364e-14
4506 1.06581410364e-14
4507 1.06581410364e-14
4508 1.06581410364e-14
4509 1.06581410364e-14
4510 1.06581410364e-14
4511 1.06581410364e-14
4512 1.06581410364e-14
4513 1.06581410364e-14
4514 1.06581410364e-14
4515 1.06581410364e-14
4516 1.06581410364e-14
4517 1.06581410364e-14
4518 1.06581410364e-14
4519 1.06581410364e-14
4520 1.06581410364e-14
4521 9.7699626167e-15
4522 9.7699626167e-15
4523 9.7699626167e-15
4524 9.7699626167e-15
4525 9.7699626167e-15
4526 9.7699626167e-15
4527 9.7699626167e-15
4528 9.7699626167e-15
4529 9.7699626167e-15
4530 9.7699626167e-15
4531 9.7699626167e-15
4532 9.7699626167e-15
4533 9.7699626167e-15
4534 9.7699626167e-15
4535 9.7699626167e-15
4536 9.7699626167e-15
4537 9.7699626167e-15
4538 9.7699626167e-15
4539 9.7699626167e-15
4540 9.7699626167e-15
4541 9.7699626167e-15
4542 9.7699626167e-15
4543 7.9936057773e-15
4544 7.9936057773e-15
4545 7.9936057773e-15
4546 7.9936057773e-15
4547 7.9936057773e-15
4548 7.9936057773e-15
4549 7.9936057773e-15
4550 7.9936057773e-15
4551 7.9936057773e-15
4552 7.9936057773e-15
4553 7.1054273576e-15
4554 7.1054273576e-15
4555 7.1054273576e-15
4556 7.1054273576e-15
4557 7.1054273576e-15
4558 7.1054273576e-15
4559 7.1054273576e-15
4560 7.1054273576e-15
4561 7.1054273576e-15
4562 7.1054273576e-15
4563 7.1054273576e-15
4564 7.1054273576e-15
4565 7.1054273576e-15
4566 6.2172489379e-15
4567 6.2172489379e-15
4568 6.2172489379e-15
4569 6.2172489379e-15
4570 6.2172489379e-15
4571 6.2172489379e-15
4572 6.2172489379e-15
4573 6.2172489379e-15
4574 6.2172489379e-15
4575 6.2172489379e-15
4576 6.2172489379e-15
4577 6.2172489379e-15
4578 6.2172489379e-15
4579 6.2172489379e-15
4580 6.2172489379e-15
4581 6.2172489379e-15
4582 6.2172489379e-15
4583 6.2172489379e-15
4584 6.2172489379e-15
4585 6.2172489379e-15
4586 6.2172489379e-15
4587 5.3290705182e-15
4588 5.3290705182e-15
4589 5.3290705182e-15
4590 5.3290705182e-15
4591 5.3290705182e-15
4592 5.3290705182e-15
4593 5.3290705182e-15
4594 5.3290705182e-15
4595 5.3290705182e-15
4596 5.3290705182e-15
4597 5.3290705182e-15
4598 5.3290705182e-15
4599 5.3290705182e-15
4600 5.3290705182e-15
4601 5.3290705182e-15
4602 5.3290705182e-15
4603 5.3290705182e-15
4604 5.3290705182e-15
4605 5.3290705182e-15
4606 5.3290705182e-15
4607 5.3290705182e-15
4608 5.3290705182e-15
4609 5.3290705182e-15
4610 5.3290705182e-15
4611 5.3290705182e-15
4612 5.3290705182e-15
4613 5.3290705182e-15
4614 5.3290705182e-15
4615 5.3290705182e-15
4616 5.3290705182e-15
4617 5.3290705182e-15
4618 5.3290705182e-15
4619 5.3290705182e-15
4620 5.3290705182e-15
4621 5.3290705182e-15
4622 5.3290705182e-15
4623 5.3290705182e-15
4624 5.3290705182e-15
4625 5.3290705182e-15
4626 5.3290705182e-15
4627 5.3290705182e-15
4628 5.3290705182e-15
4629 5.3290705182e-15
4630 5.3290705182e-15
4631 5.3290705182e-15
4632 5.3290705182e-15
4633 5.3290705182e-15
4634 5.3290705182e-15
4635 5.3290705182e-15
4636 5.3290705182e-15
4637 5.3290705182e-15
4638 5.3290705182e-15
4639 5.3290705182e-15
4640 5.3290705182e-15
4641 5.3290705182e-15
4642 5.3290705182e-15
4643 5.3290705182e-15
4644 5.3290705182e-15
4645 5.3290705182e-15
4646 5.3290705182e-15
4647 5.3290705182e-15
4648 5.3290705182e-15
4649 5.3290705182e-15
4650 5.3290705182e-15
4651 5.3290705182e-15
4652 5.3290705182e-15
4653 5.3290705182e-15
4654 5.3290705182e-15
4655 5.3290705182e-15
4656 5.3290705182e-15
4657 5.3290705182e-15
4658 5.3290705182e-15
4659 5.3290705182e-15
4660 5.3290705182e-15
4661 5.3290705182e-15
4662 5.3290705182e-15
4663 5.3290705182e-15
4664 5.3290705182e-15
4665 5.3290705182e-15
4666 5.3290705182e-15
4667 5.3290705182e-15
4668 5.3290705182e-15
4669 5.3290705182e-15
4670 5.3290705182e-15
4671 5.3290705182e-15
4672 5.3290705182e-15
4673 5.3290705182e-15
4674 5.3290705182e-15
4675 5.3290705182e-15
4676 5.3290705182e-15
4677 5.3290705182e-15
4678 5.3290705182e-15
4679 5.3290705182e-15
4680 5.3290705182e-15
4681 5.3290705182e-15
4682 5.3290705182e-15
4683 5.3290705182e-15
4684 5.3290705182e-15
4685 5.3290705182e-15
4686 5.3290705182e-15
4687 5.3290705182e-15
4688 4.4408920985e-15
4689 4.4408920985e-15
4690 4.4408920985e-15
4691 4.4408920985e-15
4692 4.4408920985e-15
4693 4.4408920985e-15
4694 4.4408920985e-15
4695 4.4408920985e-15
4696 4.4408920985e-15
4697 4.4408920985e-15
4698 4.4408920985e-15
4699 4.4408920985e-15
4700 4.4408920985e-15
4701 4.4408920985e-15
4702 4.4408920985e-15
4703 4.4408920985e-15
4704 4.4408920985e-15
4705 4.4408920985e-15
4706 4.4408920985e-15
4707 4.4408920985e-15
4708 4.4408920985e-15
4709 4.4408920985e-15
4710 4.4408920985e-15
4711 4.4408920985e-15
4712 4.4408920985e-15
4713 4.4408920985e-15
4714 4.4408920985e-15
4715 4.4408920985e-15
4716 4.4408920985e-15
4717 4.4408920985e-15
4718 4.4408920985e-15
4719 4.4408920985e-15
4720 4.4408920985e-15
4721 4.4408920985e-15
4722 3.5527136788e-15
4723 3.5527136788e-15
4724 3.5527136788e-15
4725 3.5527136788e-15
4726 3.5527136788e-15
4727 3.5527136788e-15
4728 3.5527136788e-15
4729 3.5527136788e-15
4730 3.5527136788e-15
4731 3.5527136788e-15
4732 3.5527136788e-15
4733 3.5527136788e-15
4734 3.5527136788e-15
4735 3.5527136788e-15
4736 3.5527136788e-15
4737 3.5527136788e-15
4738 3.5527136788e-15
4739 3.5527136788e-15
4740 3.5527136788e-15
4741 3.5527136788e-15
4742 3.5527136788e-15
4743 3.5527136788e-15
4744 3.5527136788e-15
4745 3.5527136788e-15
4746 3.5527136788e-15
4747 3.5527136788e-15
4748 3.5527136788e-15
4749 3.5527136788e-15
4750 3.5527136788e-15
4751 3.5527136788e-15
4752 3.5527136788e-15
4753 3.5527136788e-15
4754 3.5527136788e-15
4755 3.5527136788e-15
4756 3.5527136788e-15
4757 3.5527136788e-15
4758 3.5527136788e-15
4759 3.5527136788e-15
4760 3.5527136788e-15
4761 3.5527136788e-15
4762 3.5527136788e-15
4763 3.5527136788e-15
4764 3.5527136788e-15
4765 3.5527136788e-15
4766 3.5527136788e-15
4767 3.5527136788e-15
4768 3.5527136788e-15
4769 3.5527136788e-15
4770 3.5527136788e-15
4771 3.5527136788e-15
4772 3.5527136788e-15
4773 3.5527136788e-15
4774 3.5527136788e-15
4775 3.5527136788e-15
4776 3.5527136788e-15
4777 3.5527136788e-15
4778 3.5527136788e-15
4779 3.5527136788e-15
4780 3.5527136788e-15
4781 3.5527136788e-15
4782 3.5527136788e-15
4783 3.5527136788e-15
4784 3.5527136788e-15
4785 3.5527136788e-15
4786 3.5527136788e-15
4787 3.5527136788e-15
4788 3.5527136788e-15
4789 3.5527136788e-15
4790 3.5527136788e-15
4791 3.5527136788e-15
4792 3.5527136788e-15
4793 3.5527136788e-15
4794 3.5527136788e-15
4795 3.5527136788e-15
4796 3.5527136788e-15
4797 3.5527136788e-15
4798 3.5527136788e-15
4799 3.5527136788e-15
4800 3.5527136788e-15
4801 3.5527136788e-15
4802 3.5527136788e-15
4803 3.5527136788e-15
4804 3.5527136788e-15
4805 3.5527136788e-15
4806 3.5527136788e-15
4807 3.5527136788e-15
4808 3.5527136788e-15
4809 3.5527136788e-15
4810 3.5527136788e-15
4811 3.5527136788e-15
4812 3.5527136788e-15
4813 3.5527136788e-15
4814 3.5527136788e-15
4815 3.5527136788e-15
4816 3.5527136788e-15
4817 3.5527136788e-15
4818 3.5527136788e-15
4819 3.5527136788e-15
4820 3.5527136788e-15
4821 3.5527136788e-15
4822 3.5527136788e-15
4823 3.5527136788e-15
4824 3.5527136788e-15
4825 3.5527136788e-15
4826 3.5527136788e-15
4827 3.5527136788e-15
4828 3.5527136788e-15
4829 3.5527136788e-15
4830 3.5527136788e-15
4831 3.5527136788e-15
4832 3.5527136788e-15
4833 3.5527136788e-15
4834 3.5527136788e-15
4835 3.5527136788e-15
4836 3.5527136788e-15
4837 3.5527136788e-15
4838 3.5527136788e-15
4839 3.5527136788e-15
4840 3.5527136788e-15
4841 3.5527136788e-15
4842 2.6645352591e-15
4843 2.6645352591e-15
4844 2.6645352591e-15
4845 2.6645352591e-15
4846 2.6645352591e-15
4847 2.6645352591e-15
4848 2.6645352591e-15
4849 2.6645352591e-15
4850 2.6645352591e-15
4851 2.6645352591e-15
4852 2.6645352591e-15
4853 2.6645352591e-15
4854 2.6645352591e-15
4855 2.6645352591e-15
4856 2.6645352591e-15
4857 2.6645352591e-15
4858 2.6645352591e-15
4859 2.6645352591e-15
4860 2.6645352591e-15
4861 2.6645352591e-15
4862 2.6645352591e-15
4863 2.6645352591e-15
4864 2.6645352591e-15
4865 2.6645352591e-15
4866 2.6645352591e-15
4867 2.6645352591e-15
4868 2.6645352591e-15
4869 2.6645352591e-15
4870 2.6645352591e-15
4871 2.6645352591e-15
4872 2.6645352591e-15
4873 2.6645352591e-15
4874 2.6645352591e-15
4875 2.6645352591e-15
4876 2.6645352591e-15
4877 2.6645352591e-15
4878 2.6645352591e-15
4879 2.6645352591e-15
4880 2.6645352591e-15
4881 2.6645352591e-15
4882 2.6645352591e-15
4883 2.6645352591e-15
4884 2.6645352591e-15
4885 2.6645352591e-15
4886 2.6645352591e-15
4887 2.6645352591e-15
4888 2.6645352591e-15
4889 2.6645352591e-15
4890 2.6645352591e-15
4891 2.6645352591e-15
4892 2.6645352591e-15
4893 2.6645352591e-15
4894 2.6645352591e-15
4895 2.6645352591e-15
4896 2.6645352591e-15
4897 2.6645352591e-15
4898 2.6645352591e-15
4899 2.6645352591e-15
4900 2.6645352591e-15
4901 2.6645352591e-15
4902 2.6645352591e-15
4903 2.6645352591e-15
4904 2.6645352591e-15
4905 2.6645352591e-15
4906 2.6645352591e-15
4907 2.6645352591e-15
4908 2.6645352591e-15
4909 2.6645352591e-15
4910 2.6645352591e-15
4911 2.6645352591e-15
4912 2.6645352591e-15
4913 2.6645352591e-15
4914 2.6645352591e-15
4915 2.6645352591e-15
4916 2.6645352591e-15
4917 2.6645352591e-15
4918 2.6645352591e-15
4919 2.6645352591e-15
4920 2.6645352591e-15
4921 2.6645352591e-15
4922 2.6645352591e-15
4923 2.6645352591e-15
4924 2.6645352591e-15
4925 2.6645352591e-15
4926 2.6645352591e-15
4927 2.6645352591e-15
4928 2.6645352591e-15
4929 2.6645352591e-15
4930 2.6645352591e-15
4931 2.6645352591e-15
4932 2.6645352591e-15
4933 2.6645352591e-15
4934 2.6645352591e-15
4935 2.6645352591e-15
4936 2.6645352591e-15
4937 2.6645352591e-15
4938 2.6645352591e-15
4939 2.6645352591e-15
4940 2.6645352591e-15
4941 2.6645352591e-15
4942 2.6645352591e-15
4943 2.6645352591e-15
4944 2.6645352591e-15
4945 2.6645352591e-15
4946 2.6645352591e-15
4947 2.6645352591e-15
4948 2.6645352591e-15
4949 2.6645352591e-15
4950 2.6645352591e-15
4951 2.6645352591e-15
4952 2.6645352591e-15
4953 2.6645352591e-15
4954 2.6645352591e-15
4955 2.6645352591e-15
4956 2.6645352591e-15
4957 2.6645352591e-15
4958 2.6645352591e-15
4959 2.6645352591e-15
4960 2.6645352591e-15
4961 2.6645352591e-15
4962 2.6645352591e-15
4963 2.6645352591e-15
4964 2.6645352591e-15
4965 2.6645352591e-15
4966 2.6645352591e-15
4967 2.6645352591e-15
4968 2.6645352591e-15
4969 2.6645352591e-15
4970 2.6645352591e-15
4971 2.6645352591e-15
4972 2.6645352591e-15
4973 2.6645352591e-15
4974 2.6645352591e-15
4975 2.6645352591e-15
4976 2.6645352591e-15
4977 2.6645352591e-15
4978 2.6645352591e-15
4979 2.6645352591e-15
4980 2.6645352591e-15
4981 2.6645352591e-15
4982 2.6645352591e-15
4983 2.6645352591e-15
4984 2.6645352591e-15
4985 2.6645352591e-15
4986 2.6645352591e-15
4987 2.6645352591e-15
4988 2.6645352591e-15
4989 2.6645352591e-15
4990 2.6645352591e-15
4991 2.6645352591e-15
4992 2.6645352591e-15
4993 2.6645352591e-15
4994 2.6645352591e-15
4995 2.6645352591e-15
4996 2.6645352591e-15
4997 2.6645352591e-15
4998 2.6645352591e-15
4999 2.6645352591e-15
5000 2.6645352591e-15
5001 2.6645352591e-15
5002 2.6645352591e-15
5003 2.6645352591e-15
5004 2.6645352591e-15
5005 2.6645352591e-15
5006 2.6645352591e-15
5007 2.6645352591e-15
5008 2.6645352591e-15
5009 2.6645352591e-15
5010 2.6645352591e-15
5011 2.6645352591e-15
5012 2.6645352591e-15
5013 2.6645352591e-15
5014 2.6645352591e-15
5015 2.6645352591e-15
5016 2.6645352591e-15
5017 2.6645352591e-15
5018 2.6645352591e-15
5019 2.6645352591e-15
5020 2.6645352591e-15
5021 2.6645352591e-15
5022 2.6645352591e-15
5023 2.6645352591e-15
5024 2.6645352591e-15
5025 2.6645352591e-15
5026 2.6645352591e-15
5027 2.6645352591e-15
5028 2.6645352591e-15
5029 2.6645352591e-15
5030 2.6645352591e-15
5031 2.6645352591e-15
5032 2.6645352591e-15
5033 2.6645352591e-15
5034 2.6645352591e-15
5035 2.6645352591e-15
5036 2.6645352591e-15
5037 2.6645352591e-15
5038 2.6645352591e-15
5039 2.6645352591e-15
5040 2.6645352591e-15
5041 2.6645352591e-15
5042 2.6645352591e-15
5043 2.6645352591e-15
5044 2.6645352591e-15
5045 2.6645352591e-15
5046 2.6645352591e-15
5047 2.6645352591e-15
5048 2.6645352591e-15
5049 2.6645352591e-15
5050 2.6645352591e-15
5051 2.6645352591e-15
5052 2.6645352591e-15
5053 2.6645352591e-15
5054 2.6645352591e-15
5055 2.6645352591e-15
5056 2.6645352591e-15
5057 2.6645352591e-15
5058 2.6645352591e-15
5059 2.6645352591e-15
5060 2.6645352591e-15
5061 2.6645352591e-15
5062 2.6645352591e-15
5063 2.6645352591e-15
5064 2.6645352591e-15
5065 2.6645352591e-15
5066 2.6645352591e-15
5067 2.6645352591e-15
5068 2.6645352591e-15
5069 2.6645352591e-15
5070 2.6645352591e-15
5071 2.6645352591e-15
5072 2.6645352591e-15
5073 2.6645352591e-15
5074 2.6645352591e-15
5075 2.6645352591e-15
5076 2.6645352591e-15
5077 2.6645352591e-15
5078 2.6645352591e-15
5079 2.6645352591e-15
5080 2.6645352591e-15
5081 2.6645352591e-15
5082 2.6645352591e-15
5083 2.6645352591e-15
5084 2.6645352591e-15
5085 2.6645352591e-15
5086 2.6645352591e-15
5087 2.6645352591e-15
5088 2.6645352591e-15
5089 2.6645352591e-15
5090 2.6645352591e-15
5091 2.6645352591e-15
5092 2.6645352591e-15
5093 2.6645352591e-15
5094 2.6645352591e-15
5095 2.6645352591e-15
5096 2.6645352591e-15
5097 2.6645352591e-15
5098 2.6645352591e-15
5099 2.6645352591e-15
5100 2.6645352591e-15
5101 2.6645352591e-15
5102 2.6645352591e-15
5103 2.6645352591e-15
5104 2.6645352591e-15
5105 2.6645352591e-15
5106 2.6645352591e-15
5107 2.6645352591e-15
5108 2.6645352591e-15
5109 2.6645352591e-15
5110 2.6645352591e-15
5111 2.6645352591e-15
5112 2.6645352591e-15
5113 2.6645352591e-15
5114 2.6645352591e-15
5115 2.6645352591e-15
5116 2.6645352591e-15
5117 2.6645352591e-15
5118 2.6645352591e-15
5119 2.6645352591e-15
5120 2.6645352591e-15
5121 2.6645352591e-15
5122 2.6645352591e-15
5123 2.6645352591e-15
5124 2.6645352591e-15
5125 2.6645352591e-15
5126 2.6645352591e-15
5127 2.6645352591e-15
5128 2.6645352591e-15
5129 2.6645352591e-15
5130 2.6645352591e-15
5131 2.6645352591e-15
5132 2.6645352591e-15
5133 2.6645352591e-15
5134 2.6645352591e-15
5135 2.6645352591e-15
5136 2.6645352591e-15
5137 2.6645352591e-15
5138 2.6645352591e-15
5139 2.6645352591e-15
5140 2.6645352591e-15
5141 2.6645352591e-15
5142 2.6645352591e-15
5143 2.6645352591e-15
5144 2.6645352591e-15
5145 2.6645352591e-15
5146 2.6645352591e-15
5147 2.6645352591e-15
5148 2.6645352591e-15
5149 2.6645352591e-15
5150 2.6645352591e-15
5151 2.6645352591e-15
5152 2.6645352591e-15
5153 2.6645352591e-15
5154 2.6645352591e-15
5155 2.6645352591e-15
5156 2.6645352591e-15
5157 2.6645352591e-15
5158 2.6645352591e-15
5159 2.6645352591e-15
5160 2.6645352591e-15
5161 2.6645352591e-15
5162 2.6645352591e-15
5163 2.6645352591e-15
5164 2.6645352591e-15
5165 2.6645352591e-15
5166 2.6645352591e-15
5167 2.6645352591e-15
5168 2.6645352591e-15
5169 2.6645352591e-15
5170 2.6645352591e-15
5171 2.6645352591e-15
5172 2.6645352591e-15
5173 2.6645352591e-15
5174 2.6645352591e-15
5175 2.6645352591e-15
5176 1.7763568394e-15
5177 1.7763568394e-15
5178 1.7763568394e-15
5179 1.7763568394e-15
5180 1.7763568394e-15
5181 1.7763568394e-15
5182 1.7763568394e-15
5183 1.7763568394e-15
5184 1.7763568394e-15
5185 1.7763568394e-15
5186 1.7763568394e-15
5187 1.7763568394e-15
5188 1.7763568394e-15
5189 1.7763568394e-15
5190 1.7763568394e-15
5191 1.7763568394e-15
5192 1.7763568394e-15
5193 1.7763568394e-15
5194 1.7763568394e-15
5195 1.7763568394e-15
5196 1.7763568394e-15
5197 1.7763568394e-15
5198 1.7763568394e-15
5199 1.7763568394e-15
5200 1.7763568394e-15
5201 1.7763568394e-15
5202 1.7763568394e-15
5203 1.7763568394e-15
5204 1.7763568394e-15
5205 1.7763568394e-15
5206 1.7763568394e-15
5207 1.7763568394e-15
5208 1.7763568394e-15
5209 1.7763568394e-15
5210 1.7763568394e-15
5211 1.7763568394e-15
5212 1.7763568394e-15
5213 1.7763568394e-15
5214 1.7763568394e-15
5215 1.7763568394e-15
5216 1.7763568394e-15
5217 1.7763568394e-15
5218 1.7763568394e-15
5219 1.7763568394e-15
5220 1.7763568394e-15
5221 1.7763568394e-15
5222 1.7763568394e-15
5223 1.7763568394e-15
5224 1.7763568394e-15
5225 1.7763568394e-15
5226 1.7763568394e-15
5227 1.7763568394e-15
5228 1.7763568394e-15
5229 1.7763568394e-15
5230 1.7763568394e-15
5231 1.7763568394e-15
5232 1.7763568394e-15
5233 1.7763568394e-15
5234 1.7763568394e-15
5235 1.7763568394e-15
5236 1.7763568394e-15
5237 1.7763568394e-15
5238 1.7763568394e-15
5239 1.7763568394e-15
5240 1.7763568394e-15
5241 1.7763568394e-15
5242 1.7763568394e-15
5243 1.7763568394e-15
5244 1.7763568394e-15
5245 1.7763568394e-15
5246 1.7763568394e-15
5247 1.7763568394e-15
5248 1.7763568394e-15
5249 1.7763568394e-15
5250 1.7763568394e-15
5251 1.7763568394e-15
5252 1.7763568394e-15
5253 1.7763568394e-15
5254 1.7763568394e-15
5255 1.7763568394e-15
5256 1.7763568394e-15
5257 1.7763568394e-15
5258 1.7763568394e-15
5259 1.7763568394e-15
5260 1.7763568394e-15
5261 1.7763568394e-15
5262 1.7763568394e-15
5263 1.7763568394e-15
5264 1.7763568394e-15
5265 1.7763568394e-15
5266 1.7763568394e-15
5267 1.7763568394e-15
5268 1.7763568394e-15
5269 1.7763568394e-15
5270 1.7763568394e-15
5271 1.7763568394e-15
5272 1.7763568394e-15
5273 1.7763568394e-15
5274 1.7763568394e-15
5275 1.7763568394e-15
5276 1.7763568394e-15
5277 1.7763568394e-15
5278 1.7763568394e-15
5279 1.7763568394e-15
5280 1.7763568394e-15
5281 1.7763568394e-15
5282 1.7763568394e-15
5283 1.7763568394e-15
5284 1.7763568394e-15
5285 1.7763568394e-15
5286 1.7763568394e-15
5287 1.7763568394e-15
5288 1.7763568394e-15
5289 1.7763568394e-15
5290 1.7763568394e-15
5291 1.7763568394e-15
5292 1.7763568394e-15
5293 1.7763568394e-15
5294 1.7763568394e-15
5295 1.7763568394e-15
5296 1.7763568394e-15
5297 1.7763568394e-15
5298 1.7763568394e-15
5299 1.7763568394e-15
5300 1.7763568394e-15
5301 1.7763568394e-15
5302 1.7763568394e-15
5303 1.7763568394e-15
5304 1.7763568394e-15
5305 1.7763568394e-15
5306 1.7763568394e-15
5307 1.7763568394e-15
5308 1.7763568394e-15
5309 1.7763568394e-15
5310 1.7763568394e-15
5311 1.7763568394e-15
5312 1.7763568394e-15
5313 1.7763568394e-15
5314 1.7763568394e-15
5315 1.7763568394e-15
5316 1.7763568394e-15
5317 1.7763568394e-15
5318 1.7763568394e-15
5319 1.7763568394e-15
5320 1.7763568394e-15
5321 1.7763568394e-15
5322 1.7763568394e-15
5323 1.7763568394e-15
5324 1.7763568394e-15
5325 1.7763568394e-15
5326 1.7763568394e-15
5327 1.7763568394e-15
5328 1.7763568394e-15
5329 8.881784197e-16
5330 8.881784197e-16
5331 8.881784197e-16
5332 8.881784197e-16
5333 8.881784197e-16
5334 8.881784197e-16
5335 8.881784197e-16
5336 8.881784197e-16
5337 8.881784197e-16
5338 8.881784197e-16
5339 8.881784197e-16
5340 8.881784197e-16
5341 8.881784197e-16
5342 8.881784197e-16
5343 8.881784197e-16
5344 8.881784197e-16
5345 8.881784197e-16
5346 8.881784197e-16
5347 8.881784197e-16
5348 8.881784197e-16
5349 8.881784197e-16
5350 8.881784197e-16
5351 8.881784197e-16
5352 8.881784197e-16
5353 8.881784197e-16
5354 8.881784197e-16
5355 8.881784197e-16
5356 8.881784197e-16
5357 8.881784197e-16
5358 8.881784197e-16
5359 8.881784197e-16
5360 8.881784197e-16
5361 8.881784197e-16
5362 8.881784197e-16
5363 8.881784197e-16
5364 8.881784197e-16
5365 8.881784197e-16
5366 8.881784197e-16
5367 8.881784197e-16
5368 8.881784197e-16
5369 8.881784197e-16
5370 8.881784197e-16
5371 8.881784197e-16
5372 8.881784197e-16
5373 8.881784197e-16
5374 8.881784197e-16
5375 8.881784197e-16
5376 8.881784197e-16
5377 8.881784197e-16
5378 8.881784197e-16
5379 8.881784197e-16
5380 8.881784197e-16
5381 8.881784197e-16
5382 8.881784197e-16
5383 8.881784197e-16
5384 8.881784197e-16
5385 8.881784197e-16
5386 8.881784197e-16
5387 8.881784197e-16
5388 8.881784197e-16
5389 8.881784197e-16
5390 8.881784197e-16
5391 8.881784197e-16
5392 8.881784197e-16
5393 8.881784197e-16
5394 8.881784197e-16
5395 8.881784197e-16
5396 8.881784197e-16
5397 8.881784197e-16
5398 8.881784197e-16
5399 8.881784197e-16
5400 8.881784197e-16
5401 8.881784197e-16
5402 8.881784197e-16
5403 8.881784197e-16
5404 8.881784197e-16
5405 8.881784197e-16
5406 8.881784197e-16
5407 8.881784197e-16
5408 8.881784197e-16
5409 8.881784197e-16
5410 8.881784197e-16
5411 8.881784197e-16
5412 8.881784197e-16
5413 8.881784197e-16
5414 8.881784197e-16
5415 8.881784197e-16
5416 8.881784197e-16
5417 8.881784197e-16
5418 8.881784197e-16
5419 8.881784197e-16
5420 8.881784197e-16
5421 8.881784197e-16
5422 8.881784197e-16
5423 8.881784197e-16
5424 8.881784197e-16
5425 8.881784197e-16
5426 8.881784197e-16
5427 8.881784197e-16
5428 8.881784197e-16
5429 8.881784197e-16
5430 8.881784197e-16
5431 8.881784197e-16
5432 8.881784197e-16
5433 8.881784197e-16
5434 8.881784197e-16
5435 8.881784197e-16
5436 8.881784197e-16
5437 8.881784197e-16
5438 8.881784197e-16
5439 8.881784197e-16
5440 8.881784197e-16
5441 8.881784197e-16
5442 0.0
5443 0.0
5444 0.0
5445 0.0
5446 0.0
5447 0.0
5448 0.0
5449 0.0
5450 0.0
5451 0.0
5452 0.0
5453 0.0
5454 0.0
5455 0.0
5456 0.0
5457 0.0
5458 0.0
5459 0.0
5460 0.0
5461 0.0
5462 0.0
5463 0.0
5464 0.0
5465 0.0
5466 0.0
5467 0.0
5468 0.0
5469 0.0
5470 0.0
5471 0.0
5472 0.0
5473 0.0
5474 0.0
5475 0.0
5476 0.0
5477 0.0
5478 0.0
5479 0.0
5480 0.0
5481 0.0
5482 0.0
5483 0.0
5484 0.0
5485 0.0
5486 0.0
5487 0.0
5488 0.0
5489 0.0
5490 0.0
5491 0.0
5492 0.0
5493 0.0
5494 0.0
5495 0.0
5496 0.0
5497 0.0
5498 0.0
5499 0.0
5500 0.0
5501 0.0
5502 0.0
5503 0.0
5504 0.0
5505 0.0
5506 0.0
5507 0.0
5508 0.0
5509 0.0
5510 0.0
5511 0.0
5512 0.0
5513 0.0
5514 0.0
5515 0.0
5516 0.0
5517 0.0
5518 0.0
5519 0.0
5520 0.0
5521 0.0
5522 0.0
5523 0.0
5524 0.0
5525 0.0
5526 0.0
5527 0.0
5528 0.0
5529 0.0
5530 0.0
5531 0.0
5532 0.0
5533 0.0
5534 0.0
5535 0.0
5536 0.0
5537 0.0
5538 0.0
5539 0.0
5540 0.0
5541 0.0
5542 0.0
5543 0.0
5544 0.0
5545 0.0
5546 0.0
5547 0.0
5548 0.0
5549 0.0
5550 0.0
5551 0.0
5552 0.0
5553 0.0
5554 0.0
5555 0.0
5556 0.0
5557 0.0
5558 0.0
5559 0.0
5560 0.0
5561 0.0
5562 0.0
5563 0.0
5564 0.0
5565 0.0
5566 0.0
5567 0.0
5568 0.0
5569 0.0
5570 0.0
5571 0.0
5572 0.0
5573 0.0
5574 0.0
5575 0.0
5576 0.0
5577 0.0
5578 0.0
5579 0.0
5580 0.0
5581 0.0
5582 0.0
5583 0.0
5584 0.0
5585 0.0
5586 0.0
5587 0.0
5588 0.0
5589 0.0
5590 0.0
5591 0.0
5592 0.0
5593 0.0
5594 0.0
5595 0.0
5596 0.0
5597 0.0
5598 0.0
5599 0.0
5600 0.0
5601 0.0
5602 0.0
5603 0.0
5604 0.0
5605 0.0
5606 0.0
5607 0.0
5608 0.0
5609 0.0
5610 0.0
5611 0.0
5612 0.0
5613 0.0
5614 0.0
5615 0.0
5616 0.0
5617 0.0
5618 0.0
5619 0.0
5620 0.0
5621 0.0
5622 0.0
5623 0.0
5624 0.0
5625 0.0
5626 0.0
5627 0.0
5628 0.0
5629 0.0
5630 0.0
5631 0.0
5632 0.0
5633 0.0
5634 0.0
5635 0.0
5636 0.0
5637 0.0
5638 0.0
5639 0.0
5640 0.0
5641 0.0
5642 0.0
5643 0.0
5644 0.0
5645 0.0
5646 0.0
5647 0.0
5648 0.0
5649 0.0
5650 0.0
5651 0.0
5652 0.0
5653 0.0
5654 0.0
5655 0.0
5656 0.0
5657 0.0
5658 0.0
5659 0.0
5660 0.0
5661 0.0
5662 0.0
5663 0.0
5664 0.0
5665 0.0
5666 0.0
5667 0.0
5668 0.0
5669 0.0
5670 0.0
5671 0.0
5672 0.0
5673 0.0
5674 0.0
5675 0.0
5676 0.0
5677 0.0
5678 0.0
5679 0.0
5680 0.0
5681 0.0
5682 0.0
5683 0.0
5684 0.0
5685 0.0
5686 0.0
5687 0.0
5688 0.0
5689 0.0
5690 0.0
5691 0.0
5692 0.0
5693 0.0
5694 0.0
5695 0.0
5696 0.0
5697 0.0
5698 0.0
5699 0.0
5700 0.0
5701 0.0
5702 0.0
5703 0.0
5704 0.0
5705 0.0
5706 0.0
5707 0.0
5708 0.0
5709 0.0
5710 0.0
5711 0.0
5712 0.0
5713 0.0
5714 0.0
5715 0.0
5716 0.0
5717 0.0
5718 0.0
5719 0.0
5720 0.0
5721 0.0
5722 0.0
5723 0.0
5724 0.0
5725 0.0
5726 0.0
5727 0.0
5728 0.0
5729 0.0
5730 0.0
5731 0.0
5732 0.0
5733 0.0
5734 0.0
5735 0.0
5736 0.0
5737 0.0
5738 0.0
5739 0.0
5740 0.0
5741 0.0
5742 0.0
5743 0.0
5744 0.0
5745 0.0
5746 0.0
5747 0.0
5748 0.0
5749 0.0
5750 0.0
5751 0.0
5752 0.0
5753 0.0
5754 0.0
5755 0.0
5756 0.0
5757 0.0
5758 0.0
5759 0.0
5760 0.0
5761 0.0
5762 0.0
5763 0.0
5764 0.0
5765 0.0
5766 0.0
5767 0.0
5768 0.0
5769 0.0
5770 0.0
5771 0.0
5772 0.0
5773 0.0
5774 0.0
5775 0.0
5776 0.0
5777 0.0
5778 0.0
5779 0.0
5780 0.0
5781 0.0
5782 0.0
5783 0.0
5784 0.0
5785 0.0
5786 0.0
5787 0.0
5788 0.0
5789 0.0
5790 0.0
5791 0.0
5792 0.0
5793 0.0
5794 0.0
5795 0.0
5796 0.0
5797 0.0
5798 0.0
5799 0.0
5800 0.0
5801 0.0
5802 0.0
5803 0.0
5804 0.0
5805 0.0
5806 0.0
5807 0.0
5808 0.0
5809 0.0
5810 0.0
5811 0.0
5812 0.0
5813 0.0
5814 0.0
5815 0.0
5816 0.0
5817 0.0
5818 0.0
5819 0.0
5820 0.0
5821 0.0
5822 0.0
5823 0.0
5824 0.0
5825 0.0
5826 0.0
5827 0.0
5828 0.0
5829 0.0
5830 0.0
5831 0.0
5832 0.0
5833 0.0
5834 0.0
5835 0.0
5836 0.0
5837 0.0
5838 0.0
5839 0.0
5840 0.0
5841 0.0
5842 0.0
5843 0.0
5844 0.0
5845 0.0
5846 0.0
5847 0.0
5848 0.0
5849 0.0
5850 0.0
5851 0.0
5852 0.0
5853 0.0
5854 0.0
5855 0.0
5856 0.0
5857 0.0
5858 0.0
5859 0.0
5860 0.0
5861 0.0
5862 0.0
5863 0.0
5864 0.0
5865 0.0
5866 0.0
5867 0.0
5868 0.0
5869 0.0
5870 0.0
5871 0.0
5872 0.0
5873 0.0
5874 0.0
5875 0.0
5876 0.0
5877 0.0
5878 0.0
5879 0.0
5880 0.0
5881 0.0
5882 0.0
5883 0.0
5884 0.0
5885 0.0
5886 0.0
5887 0.0
5888 0.0
5889 0.0
5890 0.0
5891 0.0
5892 0.0
5893 0.0
5894 0.0
5895 0.0
5896 0.0
5897 0.0
5898 0.0
5899 0.0
5900 0.0
5901 0.0
5902 0.0
5903 0.0
5904 0.0
5905 0.0
5906 0.0
5907 0.0
5908 0.0
5909 0.0
5910 0.0
5911 0.0
5912 0.0
5913 0.0
5914 0.0
5915 0.0
5916 0.0
5917 0.0
5918 0.0
5919 0.0
5920 0.0
5921 0.0
5922 0.0
5923 0.0
5924 0.0
5925 0.0
5926 0.0
5927 0.0
5928 0.0
5929 0.0
5930 0.0
5931 0.0
5932 0.0
5933 0.0
5934 0.0
5935 0.0
5936 0.0
5937 0.0
5938 0.0
5939 0.0
5940 0.0
5941 0.0
5942 0.0
5943 0.0
5944 0.0
5945 0.0
5946 0.0
5947 0.0
5948 0.0
5949 0.0
5950 0.0
5951 0.0
5952 0.0
5953 0.0
5954 0.0
5955 0.0
5956 0.0
5957 0.0
5958 0.0
5959 0.0
5960 0.0
5961 0.0
5962 0.0
5963 0.0
5964 0.0
5965 0.0
5966 0.0
5967 0.0
5968 0.0
5969 0.0
5970 0.0
5971 0.0
5972 0.0
5973 0.0
5974 0.0
5975 0.0
5976 0.0
5977 0.0
5978 0.0
5979 0.0
5980 0.0
5981 0.0
5982 0.0
5983 0.0
5984 0.0
5985 0.0
5986 0.0
5987 0.0
5988 0.0
5989 0.0
5990 0.0
5991 0.0
5992 0.0
5993 0.0
5994 0.0
5995 0.0
5996 0.0
5997 0.0
5998 0.0
5999 0.0
6000 0.0
6001 0.0
6002 0.0
6003 0.0
6004 0.0
6005 0.0
6006 0.0
6007 0.0
6008 0.0
6009 0.0
6010 0.0
6011 0.0
6012 0.0
6013 0.0
6014 0.0
6015 0.0
6016 0.0
6017 0.0
6018 0.0
6019 0.0
6020 0.0
6021 0.0
6022 0.0
6023 0.0
6024 0.0
6025 0.0
6026 0.0
6027 0.0
6028 0.0
6029 0.0
6030 0.0
6031 0.0
6032 0.0
6033 0.0
6034 0.0
6035 0.0
6036 0.0
6037 0.0
6038 0.0
6039 0.0
6040 0.0
6041 0.0
6042 0.0
6043 0.0
6044 0.0
6045 0.0
6046 0.0
6047 0.0
6048 0.0
6049 0.0
6050 0.0
6051 0.0
6052 0.0
6053 0.0
6054 0.0
6055 0.0
6056 0.0
6057 0.0
6058 0.0
6059 0.0
6060 0.0
6061 0.0
6062 0.0
6063 0.0
6064 0.0
6065 0.0
6066 0.0
6067 0.0
6068 0.0
6069 0.0
6070 0.0
6071 0.0
6072 0.0
6073 0.0
6074 0.0
6075 0.0
6076 0.0
6077 0.0
6078 0.0
6079 0.0
6080 0.0
6081 0.0
6082 0.0
6083 0.0
6084 0.0
6085 0.0
6086 0.0
6087 0.0
6088 0.0
6089 0.0
6090 0.0
6091 0.0
6092 0.0
6093 0.0
6094 0.0
6095 0.0
6096 0.0
6097 0.0
6098 0.0
6099 0.0
6100 0.0
6101 0.0
6102 0.0
6103 0.0
6104 0.0
6105 0.0
6106 0.0
6107 0.0
6108 0.0
6109 0.0
6110 0.0
6111 0.0
6112 0.0
6113 0.0
6114 0.0
6115 0.0
6116 0.0
6117 0.0
6118 0.0
6119 0.0
6120 0.0
6121 0.0
6122 0.0
6123 0.0
6124 0.0
6125 0.0
6126 0.0
6127 0.0
6128 0.0
6129 0.0
6130 0.0
6131 0.0
6132 0.0
6133 0.0
6134 0.0
6135 0.0
6136 0.0
6137 0.0
6138 0.0
6139 0.0
6140 0.0
6141 0.0
6142 0.0
6143 0.0
6144 0.0
6145 0.0
6146 0.0
6147 0.0
6148 0.0
6149 0.0
6150 0.0
6151 0.0
6152 0.0
6153 0.0
6154 0.0
6155 0.0
6156 0.0
6157 0.0
6158 0.0
6159 0.0
6160 0.0
6161 0.0
6162 0.0
6163 0.0
6164 0.0
6165 0.0
6166 0.0
6167 0.0
6168 0.0
6169 0.0
6170 0.0
6171 0.0
6172 0.0
6173 0.0
6174 0.0
6175 0.0
6176 0.0
6177 0.0
6178 0.0
6179 0.0
6180 0.0
6181 0.0
6182 0.0
6183 0.0
6184 0.0
6185 0.0
6186 0.0
6187 0.0
6188 0.0
6189 0.0
6190 0.0
6191 0.0
6192 0.0
6193 0.0
6194 0.0
6195 0.0
6196 0.0
6197 0.0
6198 0.0
6199 0.0
6200 0.0
6201 0.0
6202 0.0
6203 0.0
6204 0.0
6205 0.0
6206 0.0
6207 0.0
6208 0.0
6209 0.0
6210 0.0
6211 0.0
6212 0.0
6213 0.0
6214 0.0
6215 0.0
6216 0.0
6217 0.0
6218 0.0
6219 0.0
6220 0.0
6221 0.0
6222 0.0
6223 0.0
6224 0.0
6225 0.0
6226 0.0
6227 0.0
6228 0.0
6229 0.0
6230 0.0
6231 0.0
6232 0.0
6233 0.0
6234 0.0
6235 0.0
6236 0.0
6237 0.0
6238 0.0
6239 0.0
6240 0.0
6241 0.0
6242 0.0
6243 0.0
6244 0.0
6245 0.0
6246 0.0
6247 0.0
6248 0.0
6249 0.0
6250 0.0
6251 0.0
6252 0.0
6253 0.0
6254 0.0
6255 0.0
6256 0.0
6257 0.0
6258 0.0
6259 0.0
6260 0.0
6261 0.0
6262 0.0
6263 0.0
6264 0.0
6265 0.0
6266 0.0
6267 0.0
6268 0.0
6269 0.0
6270 0.0
6271 0.0
6272 0.0
6273 0.0
6274 0.0
6275 0.0
6276 0.0
6277 0.0
6278 0.0
6279 0.0
6280 0.0
6281 0.0
6282 0.0
6283 0.0
6284 0.0
6285 0.0
6286 0.0
6287 0.0
6288 0.0
6289 0.0
6290 0.0
6291 0.0
6292 0.0
6293 0.0
6294 0.0
6295 0.0
6296 0.0
6297 0.0
6298 0.0
6299 0.0
6300 0.0
6301 0.0
6302 0.0
6303 0.0
6304 0.0
6305 0.0
6306 0.0
6307 0.0
6308 0.0
6309 0.0
6310 0.0
6311 0.0
6312 0.0
6313 0.0
6314 0.0
6315 0.0
6316 0.0
6317 0.0
6318 0.0
6319 0.0
6320 0.0
6321 0.0
6322 0.0
6323 0.0
6324 0.0
6325 0.0
6326 0.0
6327 0.0
6328 0.0
6329 0.0
6330 0.0
6331 0.0
6332 0.0
6333 0.0
6334 0.0
6335 0.0
6336 0.0
6337 0.0
6338 0.0
6339 0.0
6340 0.0
6341 0.0
6342 0.0
6343 0.0
6344 0.0
6345 0.0
6346 0.0
6347 0.0
6348 0.0
6349 0.0
6350 0.0
6351 0.0
6352 0.0
6353 0.0
6354 0.0
6355 0.0
6356 0.0
6357 0.0
6358 0.0
6359 0.0
6360 0.0
6361 0.0
6362 0.0
6363 0.0
6364 0.0
6365 0.0
6366 0.0
6367 0.0
6368 0.0
6369 0.0
6370 0.0
6371 0.0
6372 0.0
6373 0.0
6374 0.0
6375 0.0
6376 0.0
6377 0.0
6378 0.0
6379 0.0
6380 0.0
6381 0.0
6382 0.0
6383 0.0
6384 0.0
6385 0.0
6386 0.0
6387 0.0
6388 0.0
6389 0.0
6390 0.0
6391 0.0
6392 0.0
6393 0.0
6394 0.0
6395 0.0
6396 0.0
6397 0.0
6398 0.0
6399 0.0
6400 0.0
6401 0.0
6402 0.0
6403 0.0
6404 0.0
6405 0.0
6406 0.0
6407 0.0
6408 0.0
6409 0.0
6410 0.0
6411 0.0
6412 0.0
6413 0.0
6414 0.0
6415 0.0
6416 0.0
6417 0.0
6418 0.0
6419 0.0
6420 0.0
6421 0.0
6422 0.0
6423 0.0
6424 0.0
6425 0.0
6426 0.0
6427 0.0
6428 0.0
6429 0.0
6430 0.0
6431 0.0
6432 0.0
6433 0.0
6434 0.0
6435 0.0
6436 0.0
6437 0.0
6438 0.0
6439 0.0
6440 0.0
6441 0.0
6442 0.0
6443 0.0
6444 0.0
6445 0.0
6446 0.0
6447 0.0
6448 0.0
6449 0.0
6450 0.0
6451 0.0
6452 0.0
6453 0.0
6454 0.0
6455 0.0
6456 0.0
6457 0.0
6458 0.0
6459 0.0
6460 0.0
6461 0.0
6462 0.0
6463 0.0
6464 0.0
6465 0.0
6466 0.0
6467 0.0
6468 0.0
6469 0.0
6470 0.0
6471 0.0
6472 0.0
6473 0.0
6474 0.0
6475 0.0
6476 0.0
6477 0.0
6478 0.0
6479 0.0
6480 0.0
6481 0.0
6482 0.0
6483 0.0
6484 0.0
6485 0.0
6486 0.0
6487 0.0
6488 0.0
6489 0.0
6490 0.0
6491 0.0
6492 0.0
6493 0.0
6494 0.0
6495 0.0
6496 0.0
6497 0.0
6498 0.0
6499 0.0
6500 0.0
6501 0.0
6502 0.0
6503 0.0
6504 0.0
6505 0.0
6506 0.0
6507 0.0
6508 0.0
6509 0.0
6510 0.0
6511 0.0
6512 0.0
6513 0.0
6514 0.0
6515 0.0
6516 0.0
6517 0.0
6518 0.0
6519 0.0
6520 0.0
6521 0.0
6522 0.0
6523 0.0
6524 0.0
6525 0.0
6526 0.0
6527 0.0
6528 0.0
6529 0.0
6530 0.0
6531 0.0
6532 0.0
6533 0.0
6534 0.0
6535 0.0
6536 0.0
6537 0.0
6538 0.0
6539 0.0
6540 0.0
6541 0.0
6542 0.0
6543 0.0
6544 0.0
6545 0.0
6546 0.0
6547 0.0
6548 0.0
6549 0.0
6550 0.0
6551 0.0
6552 0.0
6553 0.0
6554 0.0
6555 0.0
6556 0.0
6557 0.0
6558 0.0
6559 0.0
6560 0.0
6561 0.0
6562 0.0
6563 0.0
6564 0.0
6565 0.0
6566 0.0
6567 0.0
6568 0.0
6569 0.0
6570 0.0
6571 0.0
6572 0.0
6573 0.0
6574 0.0
6575 0.0
6576 0.0
6577 0.0
6578 0.0
6579 0.0
6580 0.0
6581 0.0
6582 0.0
6583 0.0
6584 0.0
6585 0.0
6586 0.0
6587 0.0
6588 0.0
6589 0.0
6590 0.0
6591 0.0
6592 0.0
6593 0.0
6594 0.0
6595 0.0
6596 0.0
6597 0.0
6598 0.0
6599 0.0
6600 0.0
6601 0.0
6602 0.0
6603 0.0
6604 0.0
6605 0.0
6606 0.0
6607 0.0
6608 0.0
6609 0.0
6610 0.0
6611 0.0
6612 0.0
6613 0.0
6614 0.0
6615 0.0
6616 0.0
6617 0.0
6618 0.0
6619 0.0
6620 0.0
6621 0.0
6622 0.0
6623 0.0
6624 0.0
6625 0.0
6626 0.0
6627 0.0
6628 0.0
6629 0.0
6630 0.0
6631 0.0
6632 0.0
6633 0.0
6634 0.0
6635 0.0
6636 0.0
6637 0.0
6638 0.0
6639 0.0
6640 0.0
6641 0.0
6642 0.0
6643 0.0
6644 0.0
6645 0.0
6646 0.0
6647 0.0
6648 0.0
6649 0.0
6650 0.0
6651 0.0
6652 0.0
6653 0.0
6654 0.0
6655 0.0
6656 0.0
6657 0.0
6658 0.0
6659 0.0
6660 0.0
6661 0.0
6662 0.0
6663 0.0
6664 0.0
6665 0.0
6666 0.0
6667 0.0
6668 0.0
6669 0.0
6670 0.0
6671 0.0
6672 0.0
6673 0.0
6674 0.0
6675 0.0
6676 0.0
6677 0.0
6678 0.0
6679 0.0
6680 0.0
6681 0.0
6682 0.0
6683 0.0
6684 0.0
6685 0.0
6686 0.0
6687 0.0
6688 0.0
6689 0.0
6690 0.0
6691 0.0
6692 0.0
6693 0.0
6694 0.0
6695 0.0
6696 0.0
6697 0.0
6698 0.0
6699 0.0
6700 0.0
6701 0.0
6702 0.0
6703 0.0
6704 0.0
6705 0.0
6706 0.0
6707 0.0
6708 0.0
6709 0.0
6710 0.0
6711 0.0
6712 0.0
6713 0.0
6714 0.0
6715 0.0
6716 0.0
6717 0.0
6718 0.0
6719 0.0
6720 0.0
6721 0.0
6722 0.0
6723 0.0
6724 0.0
6725 0.0
6726 0.0
6727 0.0
6728 0.0
6729 0.0
6730 0.0
6731 0.0
6732 0.0
6733 0.0
6734 0.0
6735 0.0
6736 0.0
6737 0.0
6738 0.0
6739 0.0
6740 0.0
6741 0.0
6742 0.0
6743 0.0
6744 0.0
6745 0.0
6746 0.0
6747 0.0
6748 0.0
6749 0.0
6750 0.0
6751 0.0
6752 0.0
6753 0.0
6754 0.0
6755 0.0
6756 0.0
6757 0.0
6758 0.0
6759 0.0
6760 0.0
6761 0.0
6762 0.0
6763 0.0
6764 0.0
6765 0.0
6766 0.0
6767 0.0
6768 0.0
6769 0.0
6770 0.0
6771 0.0
6772 0.0
6773 0.0
6774 0.0
6775 0.0
6776 0.0
6777 0.0
6778 0.0
6779 0.0
6780 0.0
6781 0.0
6782 0.0
6783 0.0
6784 0.0
6785 0.0
6786 0.0
6787 0.0
6788 0.0
6789 0.0
6790 0.0
6791 0.0
6792 0.0
6793 0.0
6794 0.0
6795 0.0
6796 0.0
6797 0.0
6798 0.0
6799 0.0
6800 0.0
6801 0.0
6802 0.0
6803 0.0
6804 0.0
6805 0.0
6806 0.0
6807 0.0
6808 0.0
6809 0.0
6810 0.0
6811 0.0
6812 0.0
6813 0.0
6814 0.0
6815 0.0
6816 0.0
6817 0.0
6818 0.0
6819 0.0
6820 0.0
6821 0.0
6822 0.0
6823 0.0
6824 0.0
6825 0.0
6826 0.0
6827 0.0
6828 0.0
6829 0.0
6830 0.0
6831 0.0
6832 0.0
6833 0.0
6834 0.0
6835 0.0
6836 0.0
6837 0.0
6838 0.0
6839 0.0
6840 0.0
6841 0.0
6842 0.0
6843 0.0
6844 0.0
6845 0.0
6846 0.0
6847 0.0
6848 0.0
6849 0.0
6850 0.0
6851 0.0
6852 0.0
6853 0.0
6854 0.0
6855 0.0
6856 0.0
6857 0.0
6858 0.0
6859 0.0
6860 0.0
6861 0.0
6862 0.0
6863 0.0
6864 0.0
6865 0.0
6866 0.0
6867 0.0
6868 0.0
6869 0.0
6870 0.0
6871 0.0
6872 0.0
6873 0.0
6874 0.0
6875 0.0
6876 0.0
6877 0.0
6878 0.0
6879 0.0
6880 0.0
6881 0.0
6882 0.0
6883 0.0
6884 0.0
6885 0.0
6886 0.0
6887 0.0
6888 0.0
6889 0.0
6890 0.0
6891 0.0
6892 0.0
6893 0.0
6894 0.0
6895 0.0
6896 0.0
6897 0.0
6898 0.0
6899 0.0
6900 0.0
6901 0.0
6902 0.0
6903 0.0
6904 0.0
6905 0.0
6906 0.0
6907 0.0
6908 0.0
6909 0.0
6910 0.0
6911 0.0
6912 0.0
6913 0.0
6914 0.0
6915 0.0
6916 0.0
6917 0.0
6918 0.0
6919 0.0
6920 0.0
6921 0.0
6922 0.0
6923 0.0
6924 0.0
6925 0.0
6926 0.0
6927 0.0
6928 0.0
6929 0.0
6930 0.0
6931 0.0
6932 0.0
6933 0.0
6934 0.0
6935 0.0
6936 0.0
6937 0.0
6938 0.0
6939 0.0
6940 0.0
6941 0.0
6942 0.0
6943 0.0
6944 0.0
6945 0.0
6946 0.0
6947 0.0
6948 0.0
6949 0.0
6950 0.0
6951 0.0
6952 0.0
6953 0.0
6954 0.0
6955 0.0
6956 0.0
6957 0.0
6958 0.0
6959 0.0
6960 0.0
6961 0.0
6962 0.0
6963 0.0
6964 0.0
6965 0.0
6966 0.0
6967 0.0
6968 0.0
6969 0.0
6970 0.0
6971 0.0
6972 0.0
6973 0.0
6974 0.0
6975 0.0
6976 0.0
6977 0.0
6978 0.0
6979 0.0
6980 0.0
6981 0.0
6982 0.0
6983 0.0
6984 0.0
6985 0.0
6986 0.0
6987 0.0
6988 0.0
6989 0.0
6990 0.0
6991 0.0
6992 0.0
6993 0.0
6994 0.0
6995 0.0
6996 0.0
6997 0.0
6998 0.0
6999 0.0
7000 0.0
7001 0.0
7002 0.0
7003 0.0
7004 0.0
7005 0.0
7006 0.0
7007 0.0
7008 0.0
7009 0.0
7010 0.0
7011 0.0
7012 0.0
7013 0.0
7014 0.0
7015 0.0
7016 0.0
7017 0.0
7018 0.0
7019 0.0
7020 0.0
7021 0.0
7022 0.0
7023 0.0
7024 0.0
7025 0.0
7026 0.0
7027 0.0
7028 0.0
7029 0.0
7030 0.0
7031 0.0
7032 0.0
7033 0.0
7034 0.0
7035 0.0
7036 0.0
7037 0.0
7038 0.0
7039 0.0
7040 0.0
7041 0.0
7042 0.0
7043 0.0
7044 0.0
7045 0.0
7046 0.0
7047 0.0
7048 0.0
7049 0.0
7050 0.0
7051 0.0
7052 0.0
7053 0.0
7054 0.0
7055 0.0
7056 0.0
7057 0.0
7058 0.0
7059 0.0
7060 0.0
7061 0.0
7062 0.0
7063 0.0
7064 0.0
7065 0.0
7066 0.0
7067 0.0
7068 0.0
7069 0.0
7070 0.0
7071 0.0
7072 0.0
7073 0.0
7074 0.0
7075 0.0
7076 0.0
7077 0.0
7078 0.0
7079 0.0
7080 0.0
7081 0.0
7082 0.0
7083 0.0
7084 0.0
7085 0.0
7086 0.0
7087 0.0
7088 0.0
7089 0.0
7090 0.0
7091 0.0
7092 0.0
7093 0.0
7094 0.0
7095 0.0
7096 0.0
7097 0.0
7098 0.0
7099 0.0
7100 0.0
7101 0.0
7102 0.0
7103 0.0
7104 0.0
7105 0.0
7106 0.0
7107 0.0
7108 0.0
7109 0.0
7110 0.0
7111 0.0
7112 0.0
7113 0.0
7114 0.0
7115 0.0
7116 0.0
7117 0.0
7118 0.0
7119 0.0
7120 0.0
7121 0.0
7122 0.0
7123 0.0
7124 0.0
7125 0.0
7126 0.0
7127 0.0
7128 0.0
7129 0.0
7130 0.0
7131 0.0
7132 0.0
7133 0.0
7134 0.0
7135 0.0
7136 0.0
7137 0.0
7138 0.0
7139 0.0
7140 0.0
7141 0.0
7142 0.0
7143 0.0
7144 0.0
7145 0.0
7146 0.0
7147 0.0
7148 0.0
7149 0.0
7150 0.0
7151 0.0
7152 0.0
7153 0.0
7154 0.0
7155 0.0
7156 0.0
7157 0.0
7158 0.0
7159 0.0
7160 0.0
7161 0.0
7162 0.0
7163 0.0
7164 0.0
7165 0.0
7166 0.0
7167 0.0
7168 0.0
7169 0.0
7170 0.0
7171 0.0
7172 0.0
7173 0.0
7174 0.0
7175 0.0
7176 0.0
7177 0.0
7178 0.0
7179 0.0
7180 0.0
7181 0.0
7182 0.0
7183 0.0
7184 0.0
7185 0.0
7186 0.0
7187 0.0
7188 0.0
7189 0.0
7190 0.0
7191 0.0
7192 0.0
7193 0.0
7194 0.0
7195 0.0
7196 0.0
7197 0.0
7198 0.0
7199 0.0
7200 0.0
7201 0.0
7202 0.0
7203 0.0
7204 0.0
7205 0.0
7206 0.0
7207 0.0
7208 0.0
7209 0.0
7210 0.0
7211 0.0
7212 0.0
7213 0.0
7214 0.0
7215 0.0
7216 0.0
7217 0.0
7218 0.0
7219 0.0
7220 0.0
7221 0.0
7222 0.0
7223 0.0
7224 0.0
7225 0.0
7226 0.0
7227 0.0
7228 0.0
7229 0.0
7230 0.0
7231 0.0
7232 0.0
7233 0.0
7234 0.0
7235 0.0
7236 0.0
7237 0.0
7238 0.0
7239 0.0
7240 0.0
7241 0.0
7242 0.0
7243 0.0
7244 0.0
7245 0.0
7246 0.0
7247 0.0
7248 0.0
7249 0.0
7250 0.0
7251 0.0
7252 0.0
7253 0.0
7254 0.0
7255 0.0
7256 0.0
7257 0.0
7258 0.0
7259 0.0
7260 0.0
7261 0.0
7262 0.0
7263 0.0
7264 0.0
7265 0.0
7266 0.0
7267 0.0
7268 0.0
7269 0.0
7270 0.0
7271 0.0
7272 0.0
7273 0.0
7274 0.0
7275 0.0
7276 0.0
7277 0.0
7278 0.0
7279 0.0
7280 0.0
7281 0.0
7282 0.0
7283 0.0
7284 0.0
7285 0.0
7286 0.0
7287 0.0
7288 0.0
7289 0.0
7290 0.0
7291 0.0
7292 0.0
7293 0.0
7294 0.0
7295 0.0
7296 0.0
7297 0.0
7298 0.0
7299 0.0
7300 0.0
7301 0.0
7302 0.0
7303 0.0
7304 0.0
7305 0.0
7306 0.0
7307 0.0
7308 0.0
7309 0.0
7310 0.0
7311 0.0
7312 0.0
7313 0.0
7314 0.0
7315 0.0
7316 0.0
7317 0.0
7318 0.0
7319 0.0
7320 0.0
7321 0.0
7322 0.0
7323 0.0
7324 0.0
7325 0.0
7326 0.0
7327 0.0
7328 0.0
7329 0.0
7330 0.0
7331 0.0
7332 0.0
7333 0.0
7334 0.0
7335 0.0
7336 0.0
7337 0.0
7338 0.0
7339 0.0
7340 0.0
7341 0.0
7342 0.0
7343 0.0
7344 0.0
7345 0.0
7346 0.0
7347 0.0
7348 0.0
7349 0.0
7350 0.0
7351 0.0
7352 0.0
7353 0.0
7354 0.0
7355 0.0
7356 0.0
7357 0.0
7358 0.0
7359 0.0
7360 0.0
7361 0.0
7362 0.0
7363 0.0
7364 0.0
7365 0.0
7366 0.0
7367 0.0
7368 0.0
7369 0.0
7370 0.0
7371 0.0
7372 0.0
7373 0.0
7374 0.0
7375 0.0
7376 0.0
7377 0.0
7378 0.0
7379 0.0
7380 0.0
7381 0.0
7382 0.0
7383 0.0
7384 0.0
7385 0.0
7386 0.0
7387 0.0
7388 0.0
7389 0.0
7390 0.0
7391 0.0
7392 0.0
7393 0.0
7394 0.0
7395 0.0
7396 0.0
7397 0.0
7398 0.0
7399 0.0
7400 0.0
7401 0.0
7402 0.0
7403 0.0
7404 0.0
7405 0.0
7406 0.0
7407 0.0
7408 0.0
7409 0.0
7410 0.0
7411 0.0
7412 0.0
7413 0.0
7414 0.0
7415 0.0
7416 0.0
7417 0.0
7418 0.0
7419 0.0
7420 0.0
7421 0.0
7422 0.0
7423 0.0
7424 0.0
7425 0.0
7426 0.0
7427 0.0
7428 0.0
7429 0.0
7430 0.0
7431 0.0
7432 0.0
7433 0.0
7434 0.0
7435 0.0
7436 0.0
7437 0.0
7438 0.0
7439 0.0
7440 0.0
7441 0.0
7442 0.0
7443 0.0
7444 0.0
7445 0.0
7446 0.0
7447 0.0
7448 0.0
7449 0.0
7450 0.0
7451 0.0
7452 0.0
7453 0.0
7454 0.0
7455 0.0
7456 0.0
7457 0.0
7458 0.0
7459 0.0
7460 0.0
7461 0.0
7462 0.0
7463 0.0
7464 0.0
7465 0.0
7466 0.0
7467 0.0
7468 0.0
7469 0.0
7470 0.0
7471 0.0
7472 0.0
7473 0.0
7474 0.0
7475 0.0
7476 0.0
7477 0.0
7478 0.0
7479 0.0
7480 0.0
7481 0.0
7482 0.0
7483 0.0
7484 0.0
7485 0.0
7486 0.0
7487 0.0
7488 0.0
7489 0.0
7490 0.0
7491 0.0
7492 0.0
7493 0.0
7494 0.0
7495 0.0
7496 0.0
7497 0.0
7498 0.0
7499 0.0
7500 0.0
7501 0.0
7502 0.0
7503 0.0
7504 0.0
7505 0.0
7506 0.0
7507 0.0
7508 0.0
7509 0.0
7510 0.0
7511 0.0
7512 0.0
7513 0.0
7514 0.0
7515 0.0
7516 0.0
7517 0.0
7518 0.0
7519 0.0
7520 0.0
7521 0.0
7522 0.0
7523 0.0
7524 0.0
7525 0.0
7526 0.0
7527 0.0
7528 0.0
7529 0.0
7530 0.0
7531 0.0
7532 0.0
7533 0.0
7534 0.0
7535 0.0
7536 0.0
7537 0.0
7538 0.0
7539 0.0
7540 0.0
7541 0.0
7542 0.0
7543 0.0
7544 0.0
7545 0.0
7546 0.0
7547 0.0
7548 0.0
7549 0.0
7550 0.0
7551 0.0
7552 0.0
7553 0.0
7554 0.0
7555 0.0
7556 0.0
7557 0.0
7558 0.0
7559 0.0
7560 0.0
7561 0.0
7562 0.0
7563 0.0
7564 0.0
7565 0.0
7566 0.0
7567 0.0
7568 0.0
7569 0.0
7570 0.0
7571 0.0
7572 0.0
7573 0.0
7574 0.0
7575 0.0
7576 0.0
7577 0.0
7578 0.0
7579 0.0
7580 0.0
7581 0.0
7582 0.0
7583 0.0
7584 0.0
7585 0.0
7586 0.0
7587 0.0
7588 0.0
7589 0.0
7590 0.0
7591 0.0
7592 0.0
7593 0.0
7594 0.0
7595 0.0
7596 0.0
7597 0.0
7598 0.0
7599 0.0
7600 0.0
7601 0.0
7602 0.0
7603 0.0
7604 0.0
7605 0.0
7606 0.0
7607 0.0
7608 0.0
7609 0.0
7610 0.0
7611 0.0
7612 0.0
7613 0.0
7614 0.0
7615 0.0
7616 0.0
7617 0.0
7618 0.0
7619 0.0
7620 0.0
7621 0.0
7622 0.0
7623 0.0
7624 0.0
7625 0.0
7626 0.0
7627 0.0
7628 0.0
7629 0.0
7630 0.0
7631 0.0
7632 0.0
7633 0.0
7634 0.0
7635 0.0
7636 0.0
7637 0.0
7638 0.0
7639 0.0
7640 0.0
7641 0.0
7642 0.0
7643 0.0
7644 0.0
7645 0.0
7646 0.0
7647 0.0
7648 0.0
7649 0.0
7650 0.0
7651 0.0
7652 0.0
7653 0.0
7654 0.0
7655 0.0
7656 0.0
7657 0.0
7658 0.0
7659 0.0
7660 0.0
7661 0.0
7662 0.0
7663 0.0
7664 0.0
7665 0.0
7666 0.0
7667 0.0
7668 0.0
7669 0.0
7670 0.0
7671 0.0
7672 0.0
7673 0.0
7674 0.0
7675 0.0
7676 0.0
7677 0.0
7678 0.0
7679 0.0
7680 0.0
7681 0.0
7682 0.0
7683 0.0
7684 0.0
7685 0.0
7686 0.0
7687 0.0
7688 0.0
7689 0.0
7690 0.0
7691 0.0
7692 0.0
7693 0.0
7694 0.0
7695 0.0
7696 0.0
7697 0.0
7698 0.0
7699 0.0
7700 0.0
7701 0.0
7702 0.0
7703 0.0
7704 0.0
7705 0.0
7706 0.0
7707 0.0
7708 0.0
7709 0.0
7710 0.0
7711 0.0
7712 0.0
7713 0.0
7714 0.0
7715 0.0
7716 0.0
7717 0.0
7718 0.0
7719 0.0
7720 0.0
7721 0.0
7722 0.0
7723 0.0
7724 0.0
7725 0.0
7726 0.0
7727 0.0
7728 0.0
7729 0.0
7730 0.0
7731 0.0
7732 0.0
7733 0.0
7734 0.0
7735 0.0
7736 0.0
7737 0.0
7738 0.0
7739 0.0
7740 0.0
7741 0.0
7742 0.0
7743 0.0
7744 0.0
7745 0.0
7746 0.0
7747 0.0
7748 0.0
7749 0.0
7750 0.0
7751 0.0
7752 0.0
7753 0.0
7754 0.0
7755 0.0
7756 0.0
7757 0.0
7758 0.0
7759 0.0
7760 0.0
7761 0.0
7762 0.0
7763 0.0
7764 0.0
7765 0.0
7766 0.0
7767 0.0
7768 0.0
7769 0.0
7770 0.0
7771 0.0
7772 0.0
7773 0.0
7774 0.0
7775 0.0
7776 0.0
7777 0.0
7778 0.0
7779 0.0
7780 0.0
7781 0.0
7782 0.0
7783 0.0
7784 0.0
7785 0.0
7786 0.0
7787 0.0
7788 0.0
7789 0.0
7790 0.0
7791 0.0
7792 0.0
7793 0.0
7794 0.0
7795 0.0
7796 0.0
7797 0.0
7798 0.0
7799 0.0
7800 0.0
7801 0.0
7802 0.0
7803 0.0
7804 0.0
7805 0.0
7806 0.0
7807 0.0
7808 0.0
7809 0.0
7810 0.0
7811 0.0
7812 0.0
7813 0.0
7814 0.0
7815 0.0
7816 0.0
7817 0.0
7818 0.0
7819 0.0
7820 0.0
7821 0.0
7822 0.0
7823 0.0
7824 0.0
7825 0.0
7826 0.0
7827 0.0
7828 0.0
7829 0.0
7830 0.0
7831 0.0
7832 0.0
7833 0.0
7834 0.0
7835 0.0
7836 0.0
7837 0.0
7838 0.0
7839 0.0
7840 0.0
7841 0.0
7842 0.0
7843 0.0
7844 0.0
7845 0.0
7846 0.0
7847 0.0
7848 0.0
7849 0.0
7850 0.0
7851 0.0
7852 0.0
7853 0.0
7854 0.0
7855 0.0
7856 0.0
7857 0.0
7858 0.0
7859 0.0
7860 0.0
7861 0.0
7862 0.0
7863 0.0
7864 0.0
7865 0.0
7866 0.0
7867 0.0
7868 0.0
7869 0.0
7870 0.0
7871 0.0
7872 0.0
7873 0.0
7874 0.0
7875 0.0
7876 0.0
7877 0.0
7878 0.0
7879 0.0
7880 0.0
7881 0.0
7882 0.0
7883 0.0
7884 0.0
7885 0.0
7886 0.0
7887 0.0
7888 0.0
7889 0.0
7890 0.0
7891 0.0
7892 0.0
7893 0.0
7894 0.0
7895 0.0
7896 0.0
7897 0.0
7898 0.0
7899 0.0
7900 0.0
7901 0.0
7902 0.0
7903 0.0
7904 0.0
7905 0.0
7906 0.0
7907 0.0
7908 0.0
7909 0.0
7910 0.0
7911 0.0
7912 0.0
7913 0.0
7914 0.0
7915 0.0
7916 0.0
7917 0.0
7918 0.0
7919 0.0
7920 0.0
7921 0.0
7922 0.0
7923 0.0
7924 0.0
7925 0.0
7926 0.0
7927 0.0
7928 0.0
7929 0.0
7930 0.0
7931 0.0
7932 0.0
7933 0.0
7934 0.0
7935 0.0
7936 0.0
7937 0.0
7938 0.0
7939 0.0
7940 0.0
7941 0.0
7942 0.0
7943 0.0
7944 0.0
7945 0.0
7946 0.0
7947 0.0
7948 0.0
7949 0.0
7950 0.0
7951 0.0
7952 0.0
7953 0.0
7954 0.0
7955 0.0
7956 0.0
7957 0.0
7958 0.0
7959 0.0
7960 0.0
7961 0.0
7962 0.0
7963 0.0
7964 0.0
7965 0.0
7966 0.0
7967 0.0
7968 0.0
7969 0.0
7970 0.0
7971 0.0
7972 0.0
7973 0.0
7974 0.0
7975 0.0
7976 0.0
7977 0.0
7978 0.0
7979 0.0
7980 0.0
7981 0.0
7982 0.0
7983 0.0
7984 0.0
7985 0.0
7986 0.0
7987 0.0
7988 0.0
7989 0.0
7990 0.0
7991 0.0
7992 0.0
7993 0.0
7994 0.0
7995 0.0
7996 0.0
7997 0.0
7998 0.0
7999 0.0
8000 0.0
8001 0.0
8002 0.0
8003 0.0
8004 0.0
8005 0.0
8006 0.0
8007 0.0
8008 0.0
8009 0.0
8010 0.0
8011 0.0
8012 0.0
8013 0.0
8014 0.0
8015 0.0
8016 0.0
8017 0.0
8018 0.0
8019 0.0
8020 0.0
8021 0.0
8022 0.0
8023 0.0
8024 0.0
8025 0.0
8026 0.0
8027 0.0
8028 0.0
8029 0.0
8030 0.0
8031 0.0
8032 0.0
8033 0.0
8034 0.0
8035 0.0
8036 0.0
8037 0.0
8038 0.0
8039 0.0
8040 0.0
8041 0.0
8042 0.0
8043 0.0
8044 0.0
8045 0.0
8046 0.0
8047 0.0
8048 0.0
8049 0.0
8050 0.0
8051 0.0
8052 0.0
8053 0.0
8054 0.0
8055 0.0
8056 0.0
8057 0.0
8058 0.0
8059 0.0
8060 0.0
8061 0.0
8062 0.0
8063 0.0
8064 0.0
8065 0.0
8066 0.0
8067 0.0
8068 0.0
8069 0.0
8070 0.0
8071 0.0
8072 0.0
8073 0.0
8074 0.0
8075 0.0
8076 0.0
8077 0.0
8078 0.0
8079 0.0
8080 0.0
8081 0.0
8082 0.0
8083 0.0
8084 0.0
8085 0.0
8086 0.0
8087 0.0
8088 0.0
8089 0.0
8090 0.0
8091 0.0
8092 0.0
8093 0.0
8094 0.0
8095 0.0
8096 0.0
8097 0.0
8098 0.0
8099 0.0
8100 0.0
8101 0.0
8102 0.0
8103 0.0
8104 0.0
8105 0.0
8106 0.0
8107 0.0
8108 0.0
8109 0.0
8110 0.0
8111 0.0
8112 0.0
8113 0.0
8114 0.0
8115 0.0
8116 0.0
8117 0.0
8118 0.0
8119 0.0
8120 0.0
8121 0.0
8122 0.0
8123 0.0
8124 0.0
8125 0.0
8126 0.0
8127 0.0
8128 0.0
8129 0.0
8130 0.0
8131 0.0
8132 0.0
8133 0.0
8134 0.0
8135 0.0
8136 0.0
8137 0.0
8138 0.0
8139 0.0
8140 0.0
8141 0.0
8142 0.0
8143 0.0
8144 0.0
8145 0.0
8146 0.0
8147 0.0
8148 0.0
8149 0.0
8150 0.0
8151 0.0
8152 0.0
8153 0.0
8154 0.0
8155 0.0
8156 0.0
8157 0.0
8158 0.0
8159 0.0
8160 0.0
8161 0.0
8162 0.0
8163 0.0
8164 0.0
8165 0.0
8166 0.0
8167 0.0
8168 0.0
8169 0.0
8170 0.0
8171 0.0
8172 0.0
8173 0.0
8174 0.0
8175 0.0
8176 0.0
8177 0.0
8178 0.0
8179 0.0
8180 0.0
8181 0.0
8182 0.0
8183 0.0
8184 0.0
8185 0.0
8186 0.0
8187 0.0
8188 0.0
8189 0.0
8190 0.0
8191 0.0
8192 0.0
8193 0.0
8194 0.0
8195 0.0
8196 0.0
8197 0.0
8198 0.0
8199 0.0
8200 0.0
8201 0.0
8202 0.0
8203 0.0
8204 0.0
8205 0.0
8206 0.0
8207 0.0
8208 0.0
8209 0.0
8210 0.0
8211 0.0
8212 0.0
8213 0.0
8214 0.0
8215 0.0
8216 0.0
8217 0.0
8218 0.0
8219 0.0
8220 0.0
8221 0.0
8222 0.0
8223 0.0
8224 0.0
8225 0.0
8226 0.0
8227 0.0
8228 0.0
8229 0.0
8230 0.0
8231 0.0
8232 0.0
8233 0.0
8234 0.0
8235 0.0
8236 0.0
8237 0.0
8238 0.0
8239 0.0
8240 0.0
8241 0.0
8242 0.0
8243 0.0
8244 0.0
8245 0.0
8246 0.0
8247 0.0
8248 0.0
8249 0.0
8250 0.0
8251 0.0
8252 0.0
8253 0.0
8254 0.0
8255 0.0
8256 0.0
8257 0.0
8258 0.0
8259 0.0
8260 0.0
8261 0.0
8262 0.0
8263 0.0
8264 0.0
8265 0.0
8266 0.0
8267 0.0
8268 0.0
8269 0.0
8270 0.0
8271 0.0
8272 0.0
8273 0.0
8274 0.0
8275 0.0
8276 0.0
8277 0.0
8278 0.0
8279 0.0
8280 0.0
8281 0.0
8282 0.0
8283 0.0
8284 0.0
8285 0.0
8286 0.0
8287 0.0
8288 0.0
8289 0.0
8290 0.0
8291 0.0
8292 0.0
8293 0.0
8294 0.0
8295 0.0
8296 0.0
8297 0.0
8298 0.0
8299 0.0
8300 0.0
8301 0.0
8302 0.0
8303 0.0
8304 0.0
8305 0.0
8306 0.0
8307 0.0
8308 0.0
8309 0.0
8310 0.0
8311 0.0
8312 0.0
8313 0.0
8314 0.0
8315 0.0
8316 0.0
8317 0.0
8318 0.0
8319 0.0
8320 0.0
8321 0.0
8322 0.0
8323 0.0
8324 0.0
8325 0.0
8326 0.0
8327 0.0
8328 0.0
8329 0.0
8330 0.0
8331 0.0
8332 0.0
8333 0.0
8334 0.0
8335 0.0
8336 0.0
8337 0.0
8338 0.0
8339 0.0
8340 0.0
8341 0.0
8342 0.0
8343 0.0
8344 0.0
8345 0.0
8346 0.0
8347 0.0
8348 0.0
8349 0.0
8350 0.0
8351 0.0
8352 0.0
8353 0.0
8354 0.0
8355 0.0
8356 0.0
8357 0.0
8358 0.0
8359 0.0
8360 0.0
8361 0.0
8362 0.0
8363 0.0
8364 0.0
8365 0.0
8366 0.0
8367 0.0
8368 0.0
8369 0.0
8370 0.0
8371 0.0
8372 0.0
8373 0.0
8374 0.0
8375 0.0
8376 0.0
8377 0.0
8378 0.0
8379 0.0
8380 0.0
8381 0.0
8382 0.0
8383 0.0
8384 0.0
8385 0.0
8386 0.0
8387 0.0
8388 0.0
8389 0.0
8390 0.0
8391 0.0
8392 0.0
8393 0.0
8394 0.0
8395 0.0
8396 0.0
8397 0.0
8398 0.0
8399 0.0
8400 0.0
8401 0.0
8402 0.0
8403 0.0
8404 0.0
8405 0.0
8406 0.0
8407 0.0
8408 0.0
8409 0.0
8410 0.0
8411 0.0
8412 0.0
8413 0.0
8414 0.0
8415 0.0
8416 0.0
8417 0.0
8418 0.0
8419 0.0
8420 0.0
8421 0.0
8422 0.0
8423 0.0
8424 0.0
8425 0.0
8426 0.0
8427 0.0
8428 0.0
8429 0.0
8430 0.0
8431 0.0
8432 0.0
8433 0.0
8434 0.0
8435 0.0
8436 0.0
8437 0.0
8438 0.0
8439 0.0
8440 0.0
8441 0.0
8442 0.0
8443 0.0
8444 0.0
8445 0.0
8446 0.0
8447 0.0
8448 0.0
8449 0.0
8450 0.0
8451 0.0
8452 0.0
8453 0.0
8454 0.0
8455 0.0
8456 0.0
8457 0.0
8458 0.0
8459 0.0
8460 0.0
8461 0.0
8462 0.0
8463 0.0
8464 0.0
8465 0.0
8466 0.0
8467 0.0
8468 0.0
8469 0.0
8470 0.0
8471 0.0
8472 0.0
8473 0.0
8474 0.0
8475 0.0
8476 0.0
8477 0.0
8478 0.0
8479 0.0
8480 0.0
8481 0.0
8482 0.0
8483 0.0
8484 0.0
8485 0.0
8486 0.0
8487 0.0
8488 0.0
8489 0.0
8490 0.0
8491 0.0
8492 0.0
8493 0.0
8494 0.0
8495 0.0
8496 0.0
8497 0.0
8498 0.0
8499 0.0
8500 0.0
8501 0.0
8502 0.0
8503 0.0
8504 0.0
8505 0.0
8506 0.0
8507 0.0
8508 0.0
8509 0.0
8510 0.0
8511 0.0
8512 0.0
8513 0.0
8514 0.0
8515 0.0
8516 0.0
8517 0.0
8518 0.0
8519 0.0
8520 0.0
8521 0.0
8522 0.0
8523 0.0
8524 0.0
8525 0.0
8526 0.0
8527 0.0
8528 0.0
8529 0.0
8530 0.0
8531 0.0
8532 0.0
8533 0.0
8534 0.0
8535 0.0
8536 0.0
8537 0.0
8538 0.0
8539 0.0
8540 0.0
8541 0.0
8542 0.0
8543 0.0
8544 0.0
8545 0.0
8546 0.0
8547 0.0
8548 0.0
8549 0.0
8550 0.0
8551 0.0
8552 0.0
8553 0.0
8554 0.0
8555 0.0
8556 0.0
8557 0.0
8558 0.0
8559 0.0
8560 0.0
8561 0.0
8562 0.0
8563 0.0
8564 0.0
8565 0.0
8566 0.0
8567 0.0
8568 0.0
8569 0.0
8570 0.0
8571 0.0
8572 0.0
8573 0.0
8574 0.0
8575 0.0
8576 0.0
8577 0.0
8578 0.0
8579 0.0
8580 0.0
8581 0.0
8582 0.0
8583 0.0
8584 0.0
8585 0.0
8586 0.0
8587 0.0
8588 0.0
8589 0.0
8590 0.0
8591 0.0
8592 0.0
8593 0.0
8594 0.0
8595 0.0
8596 0.0
8597 0.0
8598 0.0
8599 0.0
8600 0.0
8601 0.0
8602 0.0
8603 0.0
8604 0.0
8605 0.0
8606 0.0
8607 0.0
8608 0.0
8609 0.0
8610 0.0
8611 0.0
8612 0.0
8613 0.0
8614 0.0
8615 0.0
8616 0.0
8617 0.0
8618 0.0
8619 0.0
8620 0.0
8621 0.0
8622 0.0
8623 0.0
8624 0.0
8625 0.0
8626 0.0
8627 0.0
8628 0.0
8629 0.0
8630 0.0
8631 0.0
8632 0.0
8633 0.0
8634 0.0
8635 0.0
8636 0.0
8637 0.0
8638 0.0
8639 0.0
8640 0.0
8641 0.0
8642 0.0
8643 0.0
8644 0.0
8645 0.0
8646 0.0
8647 0.0
8648 0.0
8649 0.0
8650 0.0
8651 0.0
8652 0.0
8653 0.0
8654 0.0
8655 0.0
8656 0.0
8657 0.0
8658 0.0
8659 0.0
8660 0.0
8661 0.0
8662 0.0
8663 0.0
8664 0.0
8665 0.0
8666 0.0
8667 0.0
8668 0.0
8669 0.0
8670 0.0
8671 0.0
8672 0.0
8673 0.0
8674 0.0
8675 0.0
8676 0.0
8677 0.0
8678 0.0
8679 0.0
8680 0.0
8681 0.0
8682 0.0
8683 0.0
8684 0.0
8685 0.0
8686 0.0
8687 0.0
8688 0.0
8689 0.0
8690 0.0
8691 0.0
8692 0.0
8693 0.0
8694 0.0
8695 0.0
8696 0.0
8697 0.0
8698 0.0
8699 0.0
8700 0.0
8701 0.0
8702 0.0
8703 0.0
8704 0.0
8705 0.0
8706 0.0
8707 0.0
8708 0.0
8709 0.0
8710 0.0
8711 0.0
8712 0.0
8713 0.0
8714 0.0
8715 0.0
8716 0.0
8717 0.0
8718 0.0
8719 0.0
8720 0.0
8721 0.0
8722 0.0
8723 0.0
8724 0.0
8725 0.0
8726 0.0
8727 0.0
8728 0.0
8729 0.0
8730 0.0
8731 0.0
8732 0.0
8733 0.0
8734 0.0
8735 0.0
8736 0.0
8737 0.0
8738 0.0
8739 0.0
8740 0.0
8741 0.0
8742 0.0
8743 0.0
8744 0.0
8745 0.0
8746 0.0
8747 0.0
8748 0.0
8749 0.0
8750 0.0
8751 0.0
8752 0.0
8753 0.0
8754 0.0
8755 0.0
8756 0.0
8757 0.0
8758 0.0
8759 0.0
8760 0.0
8761 0.0
8762 0.0
8763 0.0
8764 0.0
8765 0.0
8766 0.0
8767 0.0
8768 0.0
8769 0.0
8770 0.0
8771 0.0
8772 0.0
8773 0.0
8774 0.0
8775 0.0
8776 0.0
8777 0.0
8778 0.0
8779 0.0
8780 0.0
8781 0.0
8782 0.0
8783 0.0
8784 0.0
8785 0.0
8786 0.0
8787 0.0
8788 0.0
8789 0.0
8790 0.0
8791 0.0
8792 0.0
8793 0.0
8794 0.0
8795 0.0
8796 0.0
8797 0.0
8798 0.0
8799 0.0
8800 0.0
8801 0.0
8802 0.0
8803 0.0
8804 0.0
8805 0.0
8806 0.0
8807 0.0
8808 0.0
8809 0.0
8810 0.0
8811 0.0
8812 0.0
8813 0.0
8814 0.0
8815 0.0
8816 0.0
8817 0.0
8818 0.0
8819 0.0
8820 0.0
8821 0.0
8822 0.0
8823 0.0
8824 0.0
8825 0.0
8826 0.0
8827 0.0
8828 0.0
8829 0.0
8830 0.0
8831 0.0
8832 0.0
8833 0.0
8834 0.0
8835 0.0
8836 0.0
8837 0.0
8838 0.0
8839 0.0
8840 0.0
8841 0.0
8842 0.0
8843 0.0
8844 0.0
8845 0.0
8846 0.0
8847 0.0
8848 0.0
8849 0.0
8850 0.0
8851 0.0
8852 0.0
8853 0.0
8854 0.0
8855 0.0
8856 0.0
8857 0.0
8858 0.0
8859 0.0
8860 0.0
8861 0.0
8862 0.0
8863 0.0
8864 0.0
8865 0.0
8866 0.0
8867 0.0
8868 0.0
8869 0.0
8870 0.0
8871 0.0
8872 0.0
8873 0.0
8874 0.0
8875 0.0
8876 0.0
8877 0.0
8878 0.0
8879 0.0
8880 0.0
8881 0.0
8882 0.0
8883 0.0
8884 0.0
8885 0.0
8886 0.0
8887 0.0
8888 0.0
8889 0.0
8890 0.0
8891 0.0
8892 0.0
8893 0.0
8894 0.0
8895 0.0
8896 0.0
8897 0.0
8898 0.0
8899 0.0
8900 0.0
8901 0.0
8902 0.0
8903 0.0
8904 0.0
8905 0.0
8906 0.0
8907 0.0
8908 0.0
8909 0.0
8910 0.0
8911 0.0
8912 0.0
8913 0.0
8914 0.0
8915 0.0
8916 0.0
8917 0.0
8918 0.0
8919 0.0
8920 0.0
8921 0.0
8922 0.0
8923 0.0
8924 0.0
8925 0.0
8926 0.0
8927 0.0
8928 0.0
8929 0.0
8930 0.0
8931 0.0
8932 0.0
8933 0.0
8934 0.0
8935 0.0
8936 0.0
8937 0.0
8938 0.0
8939 0.0
8940 0.0
8941 0.0
8942 0.0
8943 0.0
8944 0.0
8945 0.0
8946 0.0
8947 0.0
8948 0.0
8949 0.0
8950 0.0
8951 0.0
8952 0.0
8953 0.0
8954 0.0
8955 0.0
8956 0.0
8957 0.0
8958 0.0
8959 0.0
8960 0.0
8961 0.0
8962 0.0
8963 0.0
8964 0.0
8965 0.0
8966 0.0
8967 0.0
8968 0.0
8969 0.0
8970 0.0
8971 0.0
8972 0.0
8973 0.0
8974 0.0
8975 0.0
8976 0.0
8977 0.0
8978 0.0
8979 0.0
8980 0.0
8981 0.0
8982 0.0
8983 0.0
8984 0.0
8985 0.0
8986 0.0
8987 0.0
8988 0.0
8989 0.0
8990 0.0
8991 0.0
8992 0.0
8993 0.0
8994 0.0
8995 0.0
8996 0.0
8997 0.0
8998 0.0
8999 0.0
9000 0.0
9001 0.0
9002 0.0
9003 0.0
9004 0.0
9005 0.0
9006 0.0
9007 0.0
9008 0.0
9009 0.0
9010 0.0
9011 0.0
9012 0.0
9013 0.0
9014 0.0
9015 0.0
9016 0.0
9017 0.0
9018 0.0
9019 0.0
9020 0.0
9021 0.0
9022 0.0
9023 0.0
9024 0.0
9025 0.0
9026 0.0
9027 0.0
9028 0.0
9029 0.0
9030 0.0
9031 0.0
9032 0.0
9033 0.0
9034 0.0
9035 0.0
9036 0.0
9037 0.0
9038 0.0
9039 0.0
9040 0.0
9041 0.0
9042 0.0
9043 0.0
9044 0.0
9045 0.0
9046 0.0
9047 0.0
9048 0.0
9049 0.0
9050 0.0
9051 0.0
9052 0.0
9053 0.0
9054 0.0
9055 0.0
9056 0.0
9057 0.0
9058 0.0
9059 0.0
9060 0.0
9061 0.0
9062 0.0
9063 0.0
9064 0.0
9065 0.0
9066 0.0
9067 0.0
9068 0.0
9069 0.0
9070 0.0
9071 0.0
9072 0.0
9073 0.0
9074 0.0
9075 0.0
9076 0.0
9077 0.0
9078 0.0
9079 0.0
9080 0.0
9081 0.0
9082 0.0
9083 0.0
9084 0.0
9085 0.0
9086 0.0
9087 0.0
9088 0.0
9089 0.0
9090 0.0
9091 0.0
9092 0.0
9093 0.0
9094 0.0
9095 0.0
9096 0.0
9097 0.0
9098 0.0
9099 0.0
9100 0.0
9101 0.0
9102 0.0
9103 0.0
9104 0.0
9105 0.0
9106 0.0
9107 0.0
9108 0.0
9109 0.0
9110 0.0
9111 0.0
9112 0.0
9113 0.0
9114 0.0
9115 0.0
9116 0.0
9117 0.0
9118 0.0
9119 0.0
9120 0.0
9121 0.0
9122 0.0
9123 0.0
9124 0.0
9125 0.0
9126 0.0
9127 0.0
9128 0.0
9129 0.0
9130 0.0
9131 0.0
9132 0.0
9133 0.0
9134 0.0
9135 0.0
9136 0.0
9137 0.0
9138 0.0
9139 0.0
9140 0.0
9141 0.0
9142 0.0
9143 0.0
9144 0.0
9145 0.0
9146 0.0
9147 0.0
9148 0.0
9149 0.0
9150 0.0
9151 0.0
9152 0.0
9153 0.0
9154 0.0
9155 0.0
9156 0.0
9157 0.0
9158 0.0
9159 0.0
9160 0.0
9161 0.0
9162 0.0
9163 0.0
9164 0.0
9165 0.0
9166 0.0
9167 0.0
9168 0.0
9169 0.0
9170 0.0
9171 0.0
9172 0.0
9173 0.0
9174 0.0
9175 0.0
9176 0.0
9177 0.0
9178 0.0
9179 0.0
9180 0.0
9181 0.0
9182 0.0
9183 0.0
9184 0.0
9185 0.0
9186 0.0
9187 0.0
9188 0.0
9189 0.0
9190 0.0
9191 0.0
9192 0.0
9193 0.0
9194 0.0
9195 0.0
9196 0.0
9197 0.0
9198 0.0
9199 0.0
9200 0.0
9201 0.0
9202 0.0
9203 0.0
9204 0.0
9205 0.0
9206 0.0
9207 0.0
9208 0.0
9209 0.0
9210 0.0
9211 0.0
9212 0.0
9213 0.0
9214 0.0
9215 0.0
9216 0.0
9217 0.0
9218 0.0
9219 0.0
9220 0.0
9221 0.0
9222 0.0
9223 0.0
9224 0.0
9225 0.0
9226 0.0
9227 0.0
9228 0.0
9229 0.0
9230 0.0
9231 0.0
9232 0.0
9233 0.0
9234 0.0
9235 0.0
9236 0.0
9237 0.0
9238 0.0
9239 0.0
9240 0.0
9241 0.0
9242 0.0
9243 0.0
9244 0.0
9245 0.0
9246 0.0
9247 0.0
9248 0.0
9249 0.0
9250 0.0
9251 0.0
9252 0.0
9253 0.0
9254 0.0
9255 0.0
9256 0.0
9257 0.0
9258 0.0
9259 0.0
9260 0.0
9261 0.0
9262 0.0
9263 0.0
9264 0.0
9265 0.0
9266 0.0
9267 0.0
9268 0.0
9269 0.0
9270 0.0
9271 0.0
9272 0.0
9273 0.0
9274 0.0
9275 0.0
9276 0.0
9277 0.0
9278 0.0
9279 0.0
9280 0.0
9281 0.0
9282 0.0
9283 0.0
9284 0.0
9285 0.0
9286 0.0
9287 0.0
9288 0.0
9289 0.0
9290 0.0
9291 0.0
9292 0.0
9293 0.0
9294 0.0
9295 0.0
9296 0.0
9297 0.0
9298 0.0
9299 0.0
9300 0.0
9301 0.0
9302 0.0
9303 0.0
9304 0.0
9305 0.0
9306 0.0
9307 0.0
9308 0.0
9309 0.0
9310 0.0
9311 0.0
9312 0.0
9313 0.0
9314 0.0
9315 0.0
9316 0.0
9317 0.0
9318 0.0
9319 0.0
9320 0.0
9321 0.0
9322 0.0
9323 0.0
9324 0.0
9325 0.0
9326 0.0
9327 0.0
9328 0.0
9329 0.0
9330 0.0
9331 0.0
9332 0.0
9333 0.0
9334 0.0
9335 0.0
9336 0.0
9337 0.0
9338 0.0
9339 0.0
9340 0.0
9341 0.0
9342 0.0
9343 0.0
9344 0.0
9345 0.0
9346 0.0
9347 0.0
9348 0.0
9349 0.0
9350 0.0
9351 0.0
9352 0.0
9353 0.0
9354 0.0
9355 0.0
9356 0.0
9357 0.0
9358 0.0
9359 0.0
9360 0.0
9361 0.0
9362 0.0
9363 0.0
9364 0.0
9365 0.0
9366 0.0
9367 0.0
9368 0.0
9369 0.0
9370 0.0
9371 0.0
9372 0.0
9373 0.0
9374 0.0
9375 0.0
9376 0.0
9377 0.0
9378 0.0
9379 0.0
9380 0.0
9381 0.0
9382 0.0
9383 0.0
9384 0.0
9385 0.0
9386 0.0
9387 0.0
9388 0.0
9389 0.0
9390 0.0
9391 0.0
9392 0.0
9393 0.0
9394 0.0
9395 0.0
9396 0.0
9397 0.0
9398 0.0
9399 0.0
9400 0.0
9401 0.0
9402 0.0
9403 0.0
9404 0.0
9405 0.0
9406 0.0
9407 0.0
9408 0.0
9409 0.0
9410 0.0
9411 0.0
9412 0.0
9413 0.0
9414 0.0
9415 0.0
9416 0.0
9417 0.0
9418 0.0
9419 0.0
9420 0.0
9421 0.0
9422 0.0
9423 0.0
9424 0.0
9425 0.0
9426 0.0
9427 0.0
9428 0.0
9429 0.0
9430 0.0
9431 0.0
9432 0.0
9433 0.0
9434 0.0
9435 0.0
9436 0.0
9437 0.0
9438 0.0
9439 0.0
9440 0.0
9441 0.0
9442 0.0
9443 0.0
9444 0.0
9445 0.0
9446 0.0
9447 0.0
9448 0.0
9449 0.0
9450 0.0
9451 0.0
9452 0.0
9453 0.0
9454 0.0
9455 0.0
9456 0.0
9457 0.0
9458 0.0
9459 0.0
9460 0.0
9461 0.0
9462 0.0
9463 0.0
9464 0.0
9465 0.0
9466 0.0
9467 0.0
9468 0.0
9469 0.0
9470 0.0
9471 0.0
9472 0.0
9473 0.0
9474 0.0
9475 0.0
9476 0.0
9477 0.0
9478 0.0
9479 0.0
9480 0.0
9481 0.0
9482 0.0
9483 0.0
9484 0.0
9485 0.0
9486 0.0
9487 0.0
9488 0.0
9489 0.0
9490 0.0
9491 0.0
9492 0.0
9493 0.0
9494 0.0
9495 0.0
9496 0.0
9497 0.0
9498 0.0
9499 0.0
9500 0.0
9501 0.0
9502 0.0
9503 0.0
9504 0.0
9505 0.0
9506 0.0
9507 0.0
9508 0.0
9509 0.0
9510 0.0
9511 0.0
9512 0.0
9513 0.0
9514 0.0
9515 0.0
9516 0.0
9517 0.0
9518 0.0
9519 0.0
9520 0.0
9521 0.0
9522 0.0
9523 0.0
9524 0.0
9525 0.0
9526 0.0
9527 0.0
9528 0.0
9529 0.0
9530 0.0
9531 0.0
9532 0.0
9533 0.0
9534 0.0
9535 0.0
9536 0.0
9537 0.0
9538 0.0
9539 0.0
9540 0.0
9541 0.0
9542 0.0
9543 0.0
9544 0.0
9545 0.0
9546 0.0
9547 0.0
9548 0.0
9549 0.0
9550 0.0
9551 0.0
9552 0.0
9553 0.0
9554 0.0
9555 0.0
9556 0.0
9557 0.0
9558 0.0
9559 0.0
9560 0.0
9561 0.0
9562 0.0
9563 0.0
9564 0.0
9565 0.0
9566 0.0
9567 0.0
9568 0.0
9569 0.0
9570 0.0
9571 0.0
9572 0.0
9573 0.0
9574 0.0
9575 0.0
9576 0.0
9577 0.0
9578 0.0
9579 0.0
9580 0.0
9581 0.0
9582 0.0
9583 0.0
9584 0.0
9585 0.0
9586 0.0
9587 0.0
9588 0.0
9589 0.0
9590 0.0
9591 0.0
9592 0.0
9593 0.0
9594 0.0
9595 0.0
9596 0.0
9597 0.0
9598 0.0
9599 0.0
9600 0.0
9601 0.0
9602 0.0
9603 0.0
9604 0.0
9605 0.0
9606 0.0
9607 0.0
9608 0.0
9609 0.0
9610 0.0
9611 0.0
9612 0.0
9613 0.0
9614 0.0
9615 0.0
9616 0.0
9617 0.0
9618 0.0
9619 0.0
9620 0.0
9621 0.0
9622 0.0
9623 0.0
9624 0.0
9625 0.0
9626 0.0
9627 0.0
9628 0.0
9629 0.0
9630 0.0
9631 0.0
9632 0.0
9633 0.0
9634 0.0
9635 0.0
9636 0.0
9637 0.0
9638 0.0
9639 0.0
9640 0.0
9641 0.0
9642 0.0
9643 0.0
9644 0.0
9645 0.0
9646 0.0
9647 0.0
9648 0.0
9649 0.0
9650 0.0
9651 0.0
9652 0.0
9653 0.0
9654 0.0
9655 0.0
9656 0.0
9657 0.0
9658 0.0
9659 0.0
9660 0.0
9661 0.0
9662 0.0
9663 0.0
9664 0.0
9665 0.0
9666 0.0
9667 0.0
9668 0.0
9669 0.0
9670 0.0
9671 0.0
9672 0.0
9673 0.0
9674 0.0
9675 0.0
9676 0.0
9677 0.0
9678 0.0
9679 0.0
9680 0.0
9681 0.0
9682 0.0
9683 0.0
9684 0.0
9685 0.0
9686 0.0
9687 0.0
9688 0.0
9689 0.0
9690 0.0
9691 0.0
9692 0.0
9693 0.0
9694 0.0
9695 0.0
9696 0.0
9697 0.0
9698 0.0
9699 0.0
9700 0.0
9701 0.0
9702 0.0
9703 0.0
9704 0.0
9705 0.0
9706 0.0
9707 0.0
9708 0.0
9709 0.0
9710 0.0
9711 0.0
9712 0.0
9713 0.0
9714 0.0
9715 0.0
9716 0.0
9717 0.0
9718 0.0
9719 0.0
9720 0.0
9721 0.0
9722 0.0
9723 0.0
9724 0.0
9725 0.0
9726 0.0
9727 0.0
9728 0.0
9729 0.0
9730 0.0
9731 0.0
9732 0.0
9733 0.0
9734 0.0
9735 0.0
9736 0.0
9737 0.0
9738 0.0
9739 0.0
9740 0.0
9741 0.0
9742 0.0
9743 0.0
9744 0.0
9745 0.0
9746 0.0
9747 0.0
9748 0.0
9749 0.0
9750 0.0
9751 0.0
9752 0.0
9753 0.0
9754 0.0
9755 0.0
9756 0.0
9757 0.0
9758 0.0
9759 0.0
9760 0.0
9761 0.0
9762 0.0
9763 0.0
9764 0.0
9765 0.0
9766 0.0
9767 0.0
9768 0.0
9769 0.0
9770 0.0
9771 0.0
9772 0.0
9773 0.0
9774 0.0
9775 0.0
9776 0.0
9777 0.0
9778 0.0
9779 0.0
9780 0.0
9781 0.0
9782 0.0
9783 0.0
9784 0.0
9785 0.0
9786 0.0
9787 0.0
9788 0.0
9789 0.0
9790 0.0
9791 0.0
9792 0.0
9793 0.0
9794 0.0
9795 0.0
9796 0.0
9797 0.0
9798 0.0
9799 0.0
9800 0.0
9801 0.0
9802 0.0
9803 0.0
9804 0.0
9805 0.0
9806 0.0
9807 0.0
9808 0.0
9809 0.0
9810 0.0
9811 0.0
9812 0.0
9813 0.0
9814 0.0
9815 0.0
9816 0.0
9817 0.0
9818 0.0
9819 0.0
9820 0.0
9821 0.0
9822 0.0
9823 0.0
9824 0.0
9825 0.0
9826 0.0
9827 0.0
9828 0.0
9829 0.0
9830 0.0
9831 0.0
9832 0.0
9833 0.0
9834 0.0
9835 0.0
9836 0.0
9837 0.0
9838 0.0
9839 0.0
9840 0.0
9841 0.0
9842 0.0
9843 0.0
9844 0.0
9845 0.0
9846 0.0
9847 0.0
9848 0.0
9849 0.0
9850 0.0
9851 0.0
9852 0.0
9853 0.0
9854 0.0
9855 0.0
9856 0.0
9857 0.0
9858 0.0
9859 0.0
9860 0.0
9861 0.0
9862 0.0
9863 0.0
9864 0.0
9865 0.0
9866 0.0
9867 0.0
9868 0.0
9869 0.0
9870 0.0
9871 0.0
9872 0.0
9873 0.0
9874 0.0
9875 0.0
9876 0.0
9877 0.0
9878 0.0
9879 0.0
9880 0.0
9881 0.0
9882 0.0
9883 0.0
9884 0.0
9885 0.0
9886 0.0
9887 0.0
9888 0.0
9889 0.0
9890 0.0
9891 0.0
9892 0.0
9893 0.0
9894 0.0
9895 0.0
9896 0.0
9897 0.0
9898 0.0
9899 0.0
9900 0.0
9901 0.0
9902 0.0
9903 0.0
9904 0.0
9905 0.0
9906 0.0
9907 0.0
9908 0.0
9909 0.0
9910 0.0
9911 0.0
9912 0.0
9913 0.0
9914 0.0
9915 0.0
9916 0.0
9917 0.0
9918 0.0
9919 0.0
9920 0.0
9921 0.0
9922 0.0
9923 0.0
9924 0.0
9925 0.0
9926 0.0
9927 0.0
9928 0.0
9929 0.0
9930 0.0
9931 0.0
9932 0.0
9933 0.0
9934 0.0
9935 0.0
9936 0.0
9937 0.0
9938 0.0
9939 0.0
9940 0.0
9941 0.0
9942 0.0
9943 0.0
9944 0.0
9945 0.0
9946 0.0
9947 0.0
9948 0.0
9949 0.0
9950 0.0
9951 0.0
9952 0.0
9953 0.0
9954 0.0
9955 0.0
9956 0.0
9957 0.0
9958 0.0
9959 0.0
9960 0.0
9961 0.0
9962 0.0
9963 0.0
9964 0.0
9965 0.0
9966 0.0
9967 0.0
9968 0.0
9969 0.0
9970 0.0
9971 0.0
9972 0.0
9973 0.0
9974 0.0
9975 0.0
9976 0.0
9977 0.0
9978 0.0
9979 0.0
9980 0.0
9981 0.0
9982 0.0
9983 0.0
9984 0.0
9985 0.0
9986 0.0
9987 0.0
9988 0.0
9989 0.0
9990 0.0
9991 0.0
9992 0.0
9993 0.0
9994 0.0
9995 0.0
9996 0.0
9997 0.0
9998 0.0
9999 0.0
10000 0.0


==> data/lasso_80_80_MTWIST.dat <==
0 5228.4473094
1 1884.93672698
2 774.584294617
3 580.604605734
4 340.359246278
5 208.645224141
6 155.560289947
7 117.96938922
8 88.3829898808
9 72.7544645956
10 64.2439121004
11 56.2026872152
12 49.9854772061
13 45.5469131456
14 41.5572841072
15 37.9229954634
16 34.7751238405
17 31.9977322941
18 29.4789539118
19 27.1949739956
20 25.1284781793
21 23.2442936055
22 21.5211929095
23 19.9463021848
24 18.5055886471
25 17.1885315941
26 15.9846002426
27 14.8796548938
28 13.8629620749
29 12.9260703512
30 12.0617898574
31 11.2637374697
32 10.5262226364
33 9.84414912933
34 9.21291796405
35 8.62836212382
36 8.08669869527
37 7.58584001681
38 7.12284314274
39 6.69407443204
40 6.29710844483
41 5.92882264136
42 5.58923945218
43 5.27417133829
44 4.9812855297
45 4.7088211799
46 4.45592317974
47 4.22039778655
48 4.0008601859
49 3.79605918874
50 3.60487188896
51 3.42627853844
52 3.25943075074
53 3.10344818788
54 2.95751787172
55 2.82090845742
56 2.69293305929
57 2.57297032834
58 2.46044940122
59 2.35484285848
60 2.25566347478
61 2.16246066549
62 2.07481748047
63 1.99234806931
64 1.91469521639
65 1.84166076699
66 1.77304761497
67 1.70861689246
68 1.64901998699
69 1.59298710604
70 1.54015457327
71 1.49022988348
72 1.4429849155
73 1.39822452212
74 1.35577518846
75 1.31558349205
76 1.27782024944
77 1.24202976163
78 1.20804447351
79 1.17572020043
80 1.14493724947
81 1.11558988586
82 1.0875848128
83 1.06083700622
84 1.03526860666
85 1.0108076248
86 0.987387234274
87 0.964945450864
88 0.943424615293
89 0.922771031383
90 0.902934650638
91 0.883868785192
92 0.865529866716
93 0.847877217703
94 0.830872842465
95 0.814481235983
96 0.798669206696
97 0.783405713327
98 0.768661713771
99 0.754410025184
100 0.740625194467
101 0.727622189178
102 0.715267884114
103 0.703383680833
104 0.691905074718
105 0.680792583454
106 0.670016696556
107 0.659555688466
108 0.64939257819
109 0.639511595462
110 0.629898766134
111 0.620541579599
112 0.611428432852
113 0.602548553761
114 0.593891865746
115 0.58544889907
116 0.57721075253
117 0.569169039564
118 0.561315846362
119 0.553643700771
120 0.546145542015
121 0.538814693088
122 0.531644835574
123 0.524629986298
124 0.517764475917
125 0.511042929071
126 0.504460245911
127 0.498011584916
128 0.491692346916
129 0.485498160212
130 0.479424866721
131 0.47346850907
132 0.467625318549
133 0.461891703892
134 0.456264240799
135 0.450739662157
136 0.445314848918
137 0.439986821565
138 0.434752732151
139 0.429609856845
140 0.424555588975
141 0.419587432509
142 0.414702995962
143 0.409899986685
144 0.405176205524
145 0.400611051229
146 0.396137212222
147 0.391765960086
148 0.387489771221
149 0.383294777477
150 0.379175169226
151 0.375124137148
152 0.371136615667
153 0.367209557942
154 0.3633405857
155 0.359527771268
156 0.355769530553
157 0.352064464214
158 0.348411273314
159 0.344808729797
160 0.341255668265
161 0.337750975369
162 0.334293583119
163 0.330882466863
164 0.327516641786
165 0.324195159107
166 0.320917103558
167 0.317681591196
168 0.314487767292
169 0.311334804553
170 0.308221901627
171 0.305148281744
172 0.302113191475
173 0.299115899596
174 0.29615569606
175 0.29323189104
176 0.290343814042
177 0.287490813093
178 0.284672253964
179 0.281887519465
180 0.27913600877
181 0.276417136786
182 0.27373033356
183 0.271075043719
184 0.268450725941
185 0.265856852452
186 0.26329290855
187 0.260758392153
188 0.258252813372
189 0.255775694097
190 0.253326567609
191 0.250904978209
192 0.248510480859
193 0.246165901391
194 0.243827835393
195 0.241518899147
196 0.239246925795
197 0.236998132886
198 0.234779369443
199 0.232585264966
200 0.230415607429
201 0.228273309732
202 0.226154488341
203 0.224060225832
204 0.221990132494
205 0.219943281899
206 0.21792000005
207 0.215919374119
208 0.213941202452
209 0.211985348426
210 0.210051301927
211 0.208138852719
212 0.206247630742
213 0.204377318873
214 0.202527694428
215 0.200698422948
216 0.198889234972
217 0.197099850422
218 0.195329986905
219 0.193579391921
220 0.191847799462
221 0.190134952032
222 0.188440598701
223 0.186764488354
224 0.185106380419
225 0.183466036314
226 0.181843220808
227 0.180237703841
228 0.178649258161
229 0.177077661582
230 0.17552269564
231 0.173984145142
232 0.172461757157
233 0.17095524438
234 0.169464334514
235 0.167988770737
236 0.16652830853
237 0.165082713045
238 0.163651757362
239 0.162235222141
240 0.160832895087
241 0.159444570311
242 0.158070047847
243 0.156709133219
244 0.155361637069
245 0.154027374836
246 0.152706166483
247 0.151397836248
248 0.150102212422
249 0.14881912715
250 0.147548416249
251 0.146289919041
252 0.145043478204
253 0.14380893963
254 0.142586152306
255 0.141374968186
256 0.140175242092
257 0.138986831607
258 0.137809596984
259 0.136643401055
260 0.135488109155
261 0.134343589036
262 0.133209710803
263 0.132086346841
264 0.130973371748
265 0.12987066228
266 0.128778097289
267 0.127695557664
268 0.126622926287
269 0.125560087974
270 0.124506929433
271 0.123463339213
272 0.122429207663
273 0.121404426888
274 0.120388890709
275 0.119382494624
276 0.118385135767
277 0.117396712875
278 0.116417126252
279 0.115446277734
280 0.114484070655
281 0.113530409818
282 0.11258520146
283 0.111648353226
284 0.110719774137
285 0.109799374564
286 0.108887066197
287 0.107982762023
288 0.107086376297
289 0.106197824515
290 0.105317023395
291 0.104443890848
292 0.103578345956
293 0.102720308952
294 0.101869701194
295 0.101026445145
296 0.100190464352
297 0.099361683428
298 0.0985400280263
299 0.0977254248262
300 0.0969178015115
301 0.0961170867523
302 0.0953232101873
303 0.0945361024053
304 0.0937556949287
305 0.092981920196
306 0.0922147115453
307 0.0914540031985
308 0.0906997302453
309 0.0899518286275
310 0.0892102351244
311 0.0884748873378
312 0.0877457236775
313 0.0870226833474
314 0.0863057063314
315 0.0855947333803
316 0.0848897059982
317 0.0841905664298
318 0.0834972576478
319 0.0828097233405
320 0.0821279078994
321 0.0814517564077
322 0.0807812146289
323 0.0801162289947
324 0.0794567465946
325 0.0788027151647
326 0.0781540830771
327 0.0775107993295
328 0.076872813535
329 0.0762400759118
330 0.0756125372741
331 0.0749901490217
332 0.074372863131
333 0.0737606321458
334 0.0731534091684
335 0.0725511478503
336 0.071953802384
337 0.0713613274942
338 0.0707736784296
339 0.070190810955
340 0.0696126813428
341 0.0690392463656
342 0.0684704632882
343 0.0679062898603
344 0.0673466843091
345 0.066791605332
346 0.0662410120894
347 0.065694864198
348 0.0651531217238
349 0.0646157451755
350 0.0640826954976
351 0.0635539340647
352 0.0630294226744
353 0.0625091235415
354 0.0619929992921
355 0.0614810129571
356 0.0609731279668
357 0.060469308145
358 0.0599695177034
359 0.059473721236
360 0.0589818837139
361 0.0584939704797
362 0.0580099472423
363 0.057529780072
364 0.0570534353953
365 0.0565808799899
366 0.05611208098
367 0.0556470058314
368 0.0551856223469
369 0.0547278986618
370 0.0542738032392
371 0.0538233048654
372 0.0533763726462
373 0.0529329760019
374 0.0524930846635
375 0.0520566686686
376 0.051623698357
377 0.0511941443671
378 0.0507679776318
379 0.0503451693746
380 0.049925691106
381 0.0495095146197
382 0.0490966119888
383 0.0486869555625
384 0.0482805179622
385 0.0478772720786
386 0.0474771910676
387 0.0470802483475
388 0.0466864175953
389 0.0462956727439
390 0.0459079879783
391 0.0455233377332
392 0.0451416966894
393 0.0447630397709
394 0.0443873421418
395 0.0440145792037
396 0.0436447265926
397 0.0432777601759
398 0.04291365605
399 0.0425523905371
400 0.0421939401829
401 0.0418382817536
402 0.0414853922336
403 0.0411352488227
404 0.0407878289335
405 0.0404431101893
406 0.040101070421
407 0.0397616876654
408 0.0394249401623
409 0.0390908063523
410 0.0387592648745
411 0.0384302945642
412 0.0381038744508
413 0.0377799837555
414 0.0374586018888
415 0.037139708449
416 0.0368232832197
417 0.0365093061676
418 0.0361977574409
419 0.0358886173667
420 0.0355818664495
421 0.0352774853692
422 0.0349754549787
423 0.0346757563027
424 0.0343783705352
425 0.0340832790381
426 0.0337904633391
427 0.03349990513
428 0.0332115862649
429 0.0329254887587
430 0.0326415947849
431 0.0323598866745
432 0.0320803469136
433 0.0318029581425
434 0.0315277031536
435 0.0312545648899
436 0.0309835264436
437 0.0307145710542
438 0.0304476821074
439 0.0301828431331
440 0.0299200378043
441 0.0296592499354
442 0.0294004634809
443 0.0291436625337
444 0.028888831324
445 0.0286359542179
446 0.0283850157156
447 0.0281360004504
448 0.0278888931875
449 0.0276436788221
450 0.0274003423788
451 0.0271588690096
452 0.0269192439933
453 0.0266814527337
454 0.0264454807586
455 0.0262113137187
456 0.0259789373861
457 0.0257483376531
458 0.0255195005316
459 0.0252924121509
460 0.0250670587577
461 0.0248434267141
462 0.0246215024967
463 0.0244012726958
464 0.024182724014
465 0.0239658432651
466 0.0237506173732
467 0.0235370333716
468 0.0233250784017
469 0.0231147397118
470 0.0229060046566
471 0.0226988606956
472 0.0224932953925
473 0.0222892964141
474 0.0220868515292
475 0.021885948608
476 0.0216865756206
477 0.0214887206365
478 0.0212923718237
479 0.0210975174474
480 0.0209041458695
481 0.0207122455474
482 0.0205218050334
483 0.0203328129735
484 0.0201452581068
485 0.0199591292645
486 0.0197744153693
487 0.0195911054342
488 0.0194091885618
489 0.0192286539437
490 0.0190494908594
491 0.0188716886758
492 0.0186952368459
493 0.0185201249087
494 0.018346342488
495 0.0181738792916
496 0.0180027251108
497 0.0178328698195
498 0.0176643033733
499 0.0174970158093
500 0.0173309972446
501 0.0171662378765
502 0.0170027279808
503 0.0168404579119
504 0.0166794181019
505 0.0165195990595
506 0.0163609913699
507 0.0162035856938
508 0.0160473727668
509 0.0158923433987
510 0.0157503302321
511 0.0155983325373
512 0.0154422672005
513 0.0152967562465
514 0.0151516346832
515 0.0150096533258
516 0.0148686262226
517 0.0147273543758
518 0.0145891149732
519 0.0144521923957
520 0.0143167528938
521 0.0141829083971
522 0.0140500467998
523 0.0139187080722
524 0.0137887418968
525 0.0136600433496
526 0.0135327246958
527 0.0134065969466
528 0.0132817283711
529 0.0131581157523
530 0.0130357064697
531 0.0129145121429
532 0.0127944919976
533 0.0126756362365
534 0.0125579398091
535 0.0124413774171
536 0.0123259394379
537 0.0122116094618
538 0.0120983723845
539 0.0119862175339
540 0.0118751291794
541 0.0117650948366
542 0.0116561017653
543 0.0115481367333
544 0.0114411878326
545 0.0113352425896
546 0.0112302889918
547 0.0111286535419
548 0.0110306988709
549 0.0109256646299
550 0.0108242601701
551 0.0107259581637
552 0.0106285065856
553 0.0105335609495
554 0.010438148218
555 0.0103437767493
556 0.0102510228461
557 0.0101591795128
558 0.0100685555404
559 0.00997872987009
560 0.00988977030741
561 0.00980190229731
562 0.00971493135411
563 0.00962889827068
564 0.0095437516512
565 0.00945945552477
566 0.00937605384059
567 0.00929350185832
568 0.00921179120283
569 0.00913091130866
570 0.00905083960202
571 0.00897157428865
572 0.00889310127011
573 0.00881540799805
574 0.00873848578459
575 0.00866232098617
576 0.0085869048502
577 0.00851222752101
578 0.0084382785482
579 0.00836504882556
580 0.00829252850999
581 0.00822070856667
582 0.00814958022304
583 0.00807913453848
584 0.00800936302626
585 0.00794025724818
586 0.00787180896652
587 0.00780401018294
588 0.00773685295955
589 0.00767032956557
590 0.00760443240712
591 0.00753915402176
592 0.00747448710433
593 0.00741042446768
594 0.0073469590574
595 0.00728408394582
596 0.00722179232032
597 0.00716007748943
598 0.00709893287288
599 0.00703835199966
600 0.00697832850631
601 0.0069188561316
602 0.0068599287155
603 0.00680154019563
604 0.00674368460441
605 0.00668635606712
606 0.006629548799
607 0.00657325710317
608 0.0065174753685
609 0.00646219806722
610 0.00640741975318
611 0.00635313505972
612 0.00629933869785
613 0.00624602545451
614 0.00619319019075
615 0.00614082784012
616 0.00608893340705
617 0.00603750196532
618 0.00598652865654
619 0.00593600868876
620 0.00588593733504
621 0.00583630993213
622 0.00578712187916
623 0.0057383686364
624 0.00569004572404
625 0.00564214872104
626 0.00559467326393
627 0.00554761504578
628 0.00550096981511
629 0.0054547333748
630 0.00540890158118
631 0.00536347034296
632 0.00531843562034
633 0.00527379342409
634 0.0052295398146
635 0.00518567090109
636 0.00514218284067
637 0.00509907183759
638 0.00505633414242
639 0.00501396605123
640 0.00497196390489
641 0.00493032408827
642 0.00488904302956
643 0.00484811719954
644 0.00480754311089
645 0.00476731731754
646 0.004727436414
647 0.00468789703473
648 0.00464869585349
649 0.00460982958276
650 0.00457129497313
651 0.00453308881273
652 0.00449520792664
653 0.00445764917634
654 0.00442040945917
655 0.00438348570781
656 0.00434687488973
657 0.0043105740067
658 0.00427458009428
659 0.00423889022135
660 0.0042035014896
661 0.0041684110331
662 0.00413361601779
663 0.00409911364109
664 0.0040649011314
665 0.00403097574771
666 0.00399733477915
667 0.00396397554461
668 0.00393089539227
669 0.00389809169927
670 0.00386556187125
671 0.00383330334204
672 0.0038013135732
673 0.00376959005371
674 0.00373813029959
675 0.00370693185352
676 0.00367599228452
677 0.00364530918758
678 0.00361488018335
679 0.00358470291776
680 0.00355477506175
681 0.0035250943109
682 0.00349565838515
683 0.00346646502846
684 0.00343751200852
685 0.00340879711646
686 0.00338031816653
687 0.00335537778744
688 0.00332709215394
689 0.00329698860961
690 0.00326988924547
691 0.00324293664183
692 0.00321671178068
693 0.00319048220243
694 0.00316388991412
695 0.00313800860734
696 0.00311241723695
697 0.00308711151649
698 0.0030620855016
699 0.00303715767526
700 0.00301251394442
701 0.00298813371927
702 0.00296398013128
703 0.00294007713406
704 0.00291636875835
705 0.00289288216861
706 0.00286962394653
707 0.00284658013286
708 0.0028237533425
709 0.00280113288802
710 0.00277871863039
711 0.0027565122899
712 0.00273450847747
713 0.00271270567222
714 0.00269110062451
715 0.00266969080535
716 0.00264847508924
717 0.00262745069037
718 0.00260661552882
719 0.00258596744964
720 0.00256550420329
721 0.00254522394174
722 0.00252512460151
723 0.0025052041787
724 0.00248546074835
725 0.00246589234097
726 0.00244649710315
727 0.00242727318222
728 0.00240821873953
729 0.00238933198175
730 0.00237061112629
731 0.00235205443042
732 0.00233366017709
733 0.00231542666786
734 0.0022973522329
735 0.00227943522391
736 0.00226167401694
737 0.00224406701194
738 0.00222661262919
739 0.00220930931146
740 0.00219215552245
741 0.00217514974647
742 0.00215829048837
743 0.00214157627251
744 0.00212500564267
745 0.0021085771616
746 0.00209228941057
747 0.0020761409891
748 0.00206013051448
749 0.00204425662149
750 0.00202851796204
751 0.00201291320483
752 0.00199744103508
753 0.00198210015416
754 0.00196688927933
755 0.00195180714345
756 0.0019368524947
757 0.00192202409629
758 0.00190732072623
759 0.00189274117705
760 0.00187828425556
761 0.0018639487826
762 0.00184973359283
763 0.00183563753447
764 0.00182165946912
765 0.00180779827149
766 0.00179405282924
767 0.00178042204274
768 0.00176690482489
769 0.00175350010093
770 0.00174020680822
771 0.00172702389609
772 0.00171395032564
773 0.00170098506957
774 0.001688127112
775 0.00167537544832
776 0.001662729085
777 0.00165018703944
778 0.00163774833982
779 0.00162541202496
780 0.00161317714411
781 0.00160104275688
782 0.00158900793304
783 0.00157707175241
784 0.00156523330471
785 0.0015534916894
786 0.00154184601561
787 0.00153029540195
788 0.00151883897641
789 0.00150747587623
790 0.00149620524777
791 0.00148502624642
792 0.00147393803643
793 0.00146293979086
794 0.00145203069139
795 0.00144120992829
796 0.00143047670024
797 0.00141983021426
798 0.00140926968561
799 0.00139879433765
800 0.00138840340179
801 0.00137809611733
802 0.00136787173143
803 0.00135772949895
804 0.00134766868238
805 0.00133768855176
806 0.00132778838457
807 0.00131796746566
808 0.00130822508712
809 0.00129856054824
810 0.0012889731554
811 0.00127946222199
812 0.0012700270683
813 0.0012606670215
814 0.00125138141549
815 0.00124216959089
816 0.00123303089488
817 0.0012239646812
818 0.00121497031003
819 0.00120604714791
820 0.0011971945677
821 0.0011884119485
822 0.00117969867553
823 0.00117105414014
824 0.00116247773967
825 0.00115396887741
826 0.00114552696254
827 0.00113715141005
828 0.00112884164069
829 0.00112059708088
830 0.00111241716265
831 0.00110430132362
832 0.00109624900687
833 0.00108825966093
834 0.00108033273972
835 0.00107246770244
836 0.00106466401356
837 0.00105692114275
838 0.00104923856482
839 0.00104161575964
840 0.00103405221215
841 0.00102654741221
842 0.00101910085465
843 0.00101171203912
844 0.0010043804701
845 0.000997105656828
846 0.00098988711325
847 0.000982724357964
848 0.000975616914176
849 0.000968564309644
850 0.00096156607664
851 0.000954621751889
852 0.000947730876526
853 0.000940892996057
854 0.000934107660298
855 0.000927374423338
856 0.000920692843492
857 0.000914062483255
858 0.000907482909257
859 0.000900953692224
860 0.000894474406928
861 0.000888044632148
862 0.000881663950626
863 0.000875331949032
864 0.000869048217906
865 0.000862812351643
866 0.000856623948423
867 0.000850482610199
868 0.000844387942638
869 0.000838339555091
870 0.000832337060553
871 0.000826380075624
872 0.000820468220477
873 0.000814601118809
874 0.000808778397817
875 0.000802999688156
876 0.000797264623904
877 0.000791572842523
878 0.000785923984837
879 0.000780317694975
880 0.000774753620362
881 0.000769231411666
882 0.000763750722775
883 0.00075831121076
884 0.000752912535842
885 0.000747554361367
886 0.000742236353763
887 0.000736958182513
888 0.000731719520131
889 0.000726520042118
890 0.000721359426944
891 0.00071623735601
892 0.00071115351362
893 0.000706107586956
894 0.000701099266044
895 0.000696128243718
896 0.000691194215618
897 0.000686296880127
898 0.00068143593837
899 0.000676611094172
900 0.00067182205404
901 0.00066706852713
902 0.000662350225217
903 0.000657666862683
904 0.000653018156477
905 0.00064840382609
906 0.000643823593545
907 0.00063927718335
908 0.000634764322488
909 0.000630284740391
910 0.000625838168907
911 0.000621424342285
912 0.000617042997149
913 0.000612693872473
914 0.000608376709556
915 0.000604091252002
916 0.000599837245701
917 0.000595614438796
918 0.000591422581669
919 0.000587261426918
920 0.00058313072933
921 0.000579030245869
922 0.000574959735641
923 0.000570918959891
924 0.000566907681962
925 0.000562925667291
926 0.000558972683379
927 0.000555048499775
928 0.000551152888057
929 0.000547285621802
930 0.000543446476582
931 0.000539635229935
932 0.00053585166135
933 0.000532095552238
934 0.000528366685931
935 0.000524664847648
936 0.000520989824487
937 0.000517341405392
938 0.00051371938116
939 0.000510123544396
940 0.000506553689513
941 0.000503009612713
942 0.00049949111196
943 0.000495997986972
944 0.000492530039201
945 0.000489087071819
946 0.000485668889698
947 0.00048227529939
948 0.000478906109127
949 0.000475561128783
950 0.000472240169874
951 0.000468943045538
952 0.000465669570518
953 0.000462419561148
954 0.000459192835335
955 0.00045598921255
956 0.00045280851381
957 0.000449650561658
958 0.000446515180156
959 0.000443402194873
960 0.00044031143286
961 0.000437242722643
962 0.000434195894208
963 0.000431170778988
964 0.000428167209847
965 0.00042518502107
966 0.000422224048346
967 0.000419284128754
968 0.000416365100758
969 0.000413466804184
970 0.000410589080212
971 0.000407731771361
972 0.000404894721483
973 0.000402077775744
974 0.000399280780609
975 0.000396503583842
976 0.000393746034479
977 0.000391007982826
978 0.000388289280448
979 0.000385589780148
980 0.000382909335963
981 0.000380247803156
982 0.00037760503819
983 0.000374980898734
984 0.000372375243639
985 0.00036978793294
986 0.000367218827828
987 0.000364667790654
988 0.000362134684911
989 0.000359619375224
990 0.000357121727344
991 0.000354641608134
992 0.000352178885558
993 0.000349733428672
994 0.000348128054859
995 0.000345767405221
996 0.000342560511476
997 0.000340193183732
998 0.000337857396737
999 0.00033564391342
1000 0.000333425127621
1001 0.000331013956774
1002 0.000328722785726
1003 0.000326487614267
1004 0.000324277558649
1005 0.000322106401408
1006 0.000319906858677
1007 0.000317731762071
1008 0.00031558808302
1009 0.000313461564591
1010 0.000311358650121
1011 0.000309264648613
1012 0.000307186132286
1013 0.000305128104266
1014 0.000303086525206
1015 0.000301062310002
1016 0.00029905327703
1017 0.000297059469313
1018 0.000295082394052
1019 0.000293120895383
1020 0.000291174880961
1021 0.00028924393028
1022 0.000287327690106
1023 0.000285426318657
1024 0.00028353953436
1025 0.00028166715581
1026 0.000279809026783
1027 0.0002779649296
1028 0.000276134775167
1029 0.000274318418453
1030 0.000272515704761
1031 0.000270726503565
1032 0.00026895066235
1033 0.000267188057526
1034 0.000265438563184
1035 0.000263702047691
1036 0.000261978386863
1037 0.000260267454802
1038 0.000258569130741
1039 0.00025688329684
1040 0.000255209834557
1041 0.000253548628303
1042 0.00025189956373
1043 0.000250262528329
1044 0.000248637411688
1045 0.000247024104429
1046 0.000245422498845
1047 0.000243832488692
1048 0.000242253969113
1049 0.000240686836787
1050 0.000239130989667
1051 0.000237586327047
1052 0.000236052749534
1053 0.000234530158982
1054 0.000233018458522
1055 0.000231517552487
1056 0.0002300273464
1057 0.000228547746951
1058 0.00022707866197
1059 0.000225620000409
1060 0.000224171672324
1061 0.000222733588837
1062 0.000221305662132
1063 0.00021988780543
1064 0.000218479932967
1065 0.000217081959982
1066 0.000215693802691
1067 0.000214315378275
1068 0.000212946604866
1069 0.000211587401518
1070 0.000210237688206
1071 0.000208897385809
1072 0.000207566416077
1073 0.000206244701642
1074 0.000204932165985
1075 0.000203628733431
1076 0.00020233432913
1077 0.000201048879051
1078 0.000199772309962
1079 0.000198504549423
1080 0.000197245525766
1081 0.000195995168095
1082 0.000194753406261
1083 0.000193520170862
1084 0.000192295393223
1085 0.000191079005395
1086 0.00018987094013
1087 0.000188671130883
1088 0.000187479511799
1089 0.000186296017699
1090 0.000185120584073
1091 0.000183953147075
1092 0.000182793643501
1093 0.000181642010792
1094 0.00018049818702
1095 0.000179362110883
1096 0.000178233721685
1097 0.000177112959345
1098 0.000175999764371
1099 0.00017489407787
1100 0.000173795841517
1101 0.000172704997573
1102 0.000171621488859
1103 0.000170545258751
1104 0.000169476251183
1105 0.000168414410628
1106 0.000167359682094
1107 0.000166312011122
1108 0.000165271343771
1109 0.00016423762662
1110 0.000163210806758
1111 0.000162190831768
1112 0.000161177649738
1113 0.000160171209242
1114 0.000159171459339
1115 0.000158178349565
1116 0.000157191829924
1117 0.000156211850893
1118 0.000155238363403
1119 0.00015427131884
1120 0.000153310669043
1121 0.000152356366287
1122 0.000151408363292
1123 0.000150466613208
1124 0.000149531069609
1125 0.000148601686495
1126 0.000147678418281
1127 0.000146761219797
1128 0.000145850046277
1129 0.000144944853359
1130 0.000144045597077
1131 0.000143152233862
1132 0.000142264720529
1133 0.00014138301428
1134 0.000140507072695
1135 0.000139636853731
1136 0.000138772315712
1137 0.000137913417332
1138 0.000137060117646
1139 0.000136212376067
1140 0.000135370152367
1141 0.000134533406658
1142 0.000133702099408
1143 0.000132876191423
1144 0.000132055643849
1145 0.000131240418163
1146 0.000130430476183
1147 0.000129625780042
1148 0.000128826292205
1149 0.000128031975456
1150 0.000127242792892
1151 0.00012645870793
1152 0.000125679684292
1153 0.000124905686008
1154 0.000124136677409
1155 0.000123372623133
1156 0.000122613488107
1157 0.000121859237554
1158 0.000121109836994
1159 0.000120365252225
1160 0.000119625449334
1161 0.00011889039469
1162 0.00011816005494
1163 0.000117434397005
1164 0.000116713388082
1165 0.000115996995635
1166 0.000115285187397
1167 0.000114577931362
1168 0.000113875195791
1169 0.000113176949201
1170 0.000112483160363
1171 0.000111793798306
1172 0.000111108832305
1173 0.000110428231893
1174 0.000109751966837
1175 0.000109080007157
1176 0.000108412323108
1177 0.000107748885188
1178 0.000107089664129
1179 0.000106434630896
1180 0.000105783756688
1181 0.000105137012933
1182 0.000104494371285
1183 0.000103855803624
1184 0.000103221282052
1185 0.000102590778887
1186 0.000101964266676
1187 0.000101341718173
1188 0.000100723106346
1189 0.000100108404383
1190 9.94975856736e-05
1191 9.88906238195e-05
1192 9.82874926247e-05
1193 9.76881661021e-05
1194 9.7092618466e-05
1195 9.65008241245e-05
1196 9.59127576889e-05
1197 9.53283939698e-05
1198 9.47477079638e-05
1199 9.41706748669e-05
1200 9.35972700633e-05
1201 9.30274691271e-05
1202 9.2461247819e-05
1203 9.18985820819e-05
1204 9.13394480504e-05
1205 9.0783822035e-05
1206 9.02316805247e-05
1207 8.96830001924e-05
1208 8.91377578869e-05
1209 8.85959306283e-05
1210 8.80574956161e-05
1211 8.75224302197e-05
1212 8.6990711976e-05
1213 8.64623185945e-05
1214 8.59372279516e-05
1215 8.54154180878e-05
1216 8.48968672118e-05
1217 8.43815536919e-05
1218 8.38694560583e-05
1219 8.33605530035e-05
1220 8.28548233764e-05
1221 8.23522461806e-05
1222 8.18528005837e-05
1223 8.13564658984e-05
1224 8.08632215978e-05
1225 8.03730473002e-05
1226 7.98859227791e-05
1227 7.94018279562e-05
1228 7.89207428982e-05
1229 7.84426478218e-05
1230 7.79675230849e-05
1231 7.74953491929e-05
1232 7.70261067915e-05
1233 7.65597766668e-05
1234 7.60963397495e-05
1235 7.56357771037e-05
1236 7.51780699355e-05
1237 7.47231995843e-05
1238 7.42711475255e-05
1239 7.38218953709e-05
1240 7.33754248632e-05
1241 7.29317178774e-05
1242 7.2490756418e-05
1243 7.2052522623e-05
1244 7.16169987536e-05
1245 7.11841672016e-05
1246 7.07540104834e-05
1247 7.03265112465e-05
1248 6.99016522523e-05
1249 6.94794163945e-05
1250 6.90597866821e-05
1251 6.86427462497e-05
1252 6.82282783542e-05
1253 6.78163663634e-05
1254 6.74069937681e-05
1255 6.70001441767e-05
1256 6.65958013153e-05
1257 6.61939490199e-05
1258 6.57945712446e-05
1259 6.53976520546e-05
1260 6.50031756297e-05
1261 6.46111262599e-05
1262 6.42214883442e-05
1263 6.38342463937e-05
1264 6.34493850296e-05
1265 6.30668889716e-05
1266 6.26867430604e-05
1267 6.23089322325e-05
1268 6.19334415299e-05
1269 6.15602561052e-05
1270 6.11893612099e-05
1271 6.08207421973e-05
1272 6.04543845268e-05
1273 6.00902737551e-05
1274 5.97283955397e-05
1275 5.93687356387e-05
1276 5.90112799079e-05
1277 5.8656014299e-05
1278 5.83029248675e-05
1279 5.79519977544e-05
1280 5.76032192061e-05
1281 5.72565755608e-05
1282 5.69120532461e-05
1283 5.65696387866e-05
1284 5.62293188029e-05
1285 5.58910800024e-05
1286 5.55549091796e-05
1287 5.52207932314e-05
1288 5.48887191343e-05
1289 5.45586739547e-05
1290 5.42306448548e-05
1291 5.39046190724e-05
1292 5.3580583943e-05
1293 5.32585268829e-05
1294 5.29384353936e-05
1295 5.26202970628e-05
1296 5.23040995626e-05
1297 5.19898306504e-05
1298 5.16774781607e-05
1299 5.13670300171e-05
1300 5.10584742184e-05
1301 5.07517988506e-05
1302 5.04469920743e-05
1303 5.01440421345e-05
1304 4.98429373543e-05
1305 4.95436661314e-05
1306 4.92462169461e-05
1307 4.8950578357e-05
1308 4.86567389917e-05
1309 4.83646875642e-05
1310 4.80744128568e-05
1311 4.77859037282e-05
1312 4.74991491144e-05
1313 4.72141380232e-05
1314 4.69308595337e-05
1315 4.66493028028e-05
1316 4.63694570563e-05
1317 4.60913115923e-05
1318 4.58148557794e-05
1319 4.55400790571e-05
1320 4.5266970937e-05
1321 4.49955209971e-05
1322 4.47257188885e-05
1323 4.44575543259e-05
1324 4.41910170963e-05
1325 4.39260970504e-05
1326 4.36627841118e-05
1327 4.34010682637e-05
1328 4.31409395603e-05
1329 4.28823881196e-05
1330 4.26254041246e-05
1331 4.23699778231e-05
1332 4.21160995279e-05
1333 4.18637596127e-05
1334 4.16129485172e-05
1335 4.13636567425e-05
1336 4.11158748577e-05
1337 4.08695934802e-05
1338 4.06248033054e-05
1339 4.03814950731e-05
1340 4.01396595988e-05
1341 3.98992877484e-05
1342 3.96603704491e-05
1343 3.94228986886e-05
1344 3.91868635159e-05
1345 3.89522560349e-05
1346 3.87190674056e-05
1347 3.84872888501e-05
1348 3.82569116448e-05
1349 3.80279271228e-05
1350 3.78003266768e-05
1351 3.75741017491e-05
1352 3.73492438444e-05
1353 3.71257445178e-05
1354 3.69035953822e-05
1355 3.66827880987e-05
1356 3.64633143928e-05
1357 3.6245166033e-05
1358 3.60283348479e-05
1359 3.58128127154e-05
1360 3.55985915661e-05
1361 3.53856633835e-05
1362 3.5174020204e-05
1363 3.4963654115e-05
1364 3.47545572508e-05
1365 3.45467218015e-05
1366 3.43401400018e-05
1367 3.41348041459e-05
1368 3.39307065653e-05
1369 3.37278396483e-05
1370 3.35261958329e-05
1371 3.33257675997e-05
1372 3.31265474838e-05
1373 3.29285280634e-05
1374 3.27317019666e-05
1375 3.25360618669e-05
1376 3.23416004884e-05
1377 3.21483105967e-05
1378 3.19561850075e-05
1379 3.1765216578e-05
1380 3.1575398217e-05
1381 3.13867228741e-05
1382 3.11991835451e-05
1383 3.10127732694e-05
1384 3.08274851335e-05
1385 3.06433122637e-05
1386 3.04602478343e-05
1387 3.02782850596e-05
1388 3.00974172003e-05
1389 2.99176375549e-05
1390 2.9738939471e-05
1391 2.95613163317e-05
1392 2.93847615689e-05
1393 2.92092686482e-05
1394 2.90348310852e-05
1395 2.88614424289e-05
1396 2.86890962728e-05
1397 2.85177862525e-05
1398 2.83475060403e-05
1399 2.81782493499e-05
1400 2.80100099346e-05
1401 2.78427815905e-05
1402 2.76765581466e-05
1403 2.75113334745e-05
1404 2.73471014847e-05
1405 2.71838561243e-05
1406 2.70215913796e-05
1407 2.68603012756e-05
1408 2.66999798733e-05
1409 2.65406212714e-05
1410 2.63822196063e-05
1411 2.62247690497e-05
1412 2.60682638151e-05
1413 2.59126981419e-05
1414 2.57580663181e-05
1415 2.56043626585e-05
1416 2.54515815188e-05
1417 2.52997172838e-05
1418 2.51487643812e-05
1419 2.49987172705e-05
1420 2.48495704431e-05
1421 2.4701318428e-05
1422 2.45539557877e-05
1423 2.44074771185e-05
1424 2.42618770496e-05
1425 2.41171502475e-05
1426 2.39732914054e-05
1427 2.38302952562e-05
1428 2.36881565625e-05
1429 2.35468701195e-05
1430 2.34064307545e-05
1431 2.32668333311e-05
1432 2.31280727379e-05
1433 2.29901439015e-05
1434 2.28530417763e-05
1435 2.27167613511e-05
1436 2.25812976451e-05
1437 2.24466457031e-05
1438 2.23128006116e-05
1439 2.2179757476e-05
1440 2.20475114414e-05
1441 2.19160576771e-05
1442 2.17853913851e-05
1443 2.16555077985e-05
1444 2.15264021728e-05
1445 2.13980698032e-05
1446 2.12705060081e-05
1447 2.11437061335e-05
1448 2.101766556e-05
1449 2.08923796912e-05
1450 2.0767843961e-05
1451 2.06440538326e-05
1452 2.05210047994e-05
1453 2.03986923744e-05
1454 2.02771121076e-05
1455 2.01562595743e-05
1456 2.00361303726e-05
1457 1.991672013e-05
1458 1.97980245051e-05
1459 1.96800391805e-05
1460 1.956275986e-05
1461 1.94461822858e-05
1462 1.9330302214e-05
1463 1.92151154339e-05
1464 1.91006177603e-05
1465 1.89868050331e-05
1466 1.88736731159e-05
1467 1.8761217901e-05
1468 1.86494353036e-05
1469 1.85383212647e-05
1470 1.84278717503e-05
1471 1.83180827529e-05
1472 1.8208950288e-05
1473 1.81004703936e-05
1474 1.79926391359e-05
1475 1.78854526034e-05
1476 1.77789069093e-05
1477 1.76729981893e-05
1478 1.75677226038e-05
1479 1.74630763388e-05
1480 1.73590555992e-05
1481 1.72556566156e-05
1482 1.71528756434e-05
1483 1.70507089603e-05
1484 1.69491528625e-05
1485 1.68482036758e-05
1486 1.67478577424e-05
1487 1.66481114316e-05
1488 1.65489611321e-05
1489 1.64504032547e-05
1490 1.63524342334e-05
1491 1.62550505243e-05
1492 1.61582486058e-05
1493 1.60620249749e-05
1494 1.59663761528e-05
1495 1.58712986797e-05
1496 1.57767891178e-05
1497 1.56828440545e-05
1498 1.55894600882e-05
1499 1.54966338508e-05
1500 1.54043619833e-05
1501 1.53126411515e-05
1502 1.52214680478e-05
1503 1.51308393743e-05
1504 1.50407518591e-05
1505 1.49512022514e-05
1506 1.48621873155e-05
1507 1.47737038372e-05
1508 1.4685748627e-05
1509 1.45983185069e-05
1510 1.4511410324e-05
1511 1.44250209404e-05
1512 1.43391472429e-05
1513 1.42537861318e-05
1514 1.4168934527e-05
1515 1.4084589373e-05
1516 1.40007476235e-05
1517 1.39174062568e-05
1518 1.38345622727e-05
1519 1.37522126789e-05
1520 1.36703545142e-05
1521 1.35889848227e-05
1522 1.35081006754e-05
1523 1.34276991579e-05
1524 1.33477773741e-05
1525 1.32683324452e-05
1526 1.31893615087e-05
1527 1.31108617207e-05
1528 1.30328302577e-05
1529 1.29552643058e-05
1530 1.28781610771e-05
1531 1.28015177934e-05
1532 1.27253316959e-05
1533 1.26496000474e-05
1534 1.25743201149e-05
1535 1.24994891975e-05
1536 1.24251045976e-05
1537 1.2351163643e-05
1538 1.22776636715e-05
1539 1.22046020428e-05
1540 1.21319761259e-05
1541 1.20597833115e-05
1542 1.19880210026e-05
1543 1.19166866206e-05
1544 1.18457776006e-05
1545 1.17752913953e-05
1546 1.1705225468e-05
1547 1.16355773034e-05
1548 1.15663443987e-05
1549 1.14975242669e-05
1550 1.14291144326e-05
1551 1.13611124402e-05
1552 1.12935158487e-05
1553 1.12263222283e-05
1554 1.11595291656e-05
1555 1.10931342636e-05
1556 1.10271351357e-05
1557 1.09615294157e-05
1558 1.08963147447e-05
1559 1.08314887841e-05
1560 1.07670492078e-05
1561 1.07029936993e-05
1562 1.06393199628e-05
1563 1.05760257139e-05
1564 1.05131086787e-05
1565 1.04505666023e-05
1566 1.03883972393e-05
1567 1.03265983586e-05
1568 1.02651677469e-05
1569 1.0204103198e-05
1570 1.01434025233e-05
1571 1.0083063545e-05
1572 1.00230840996e-05
1573 9.96346203674e-06
1574 9.90419521951e-06
1575 9.8452815207e-06
1576 9.78671883178e-06
1577 9.72850504954e-06
1578 9.67063809121e-06
1579 9.61311588021e-06
1580 9.55593635688e-06
1581 9.49909747128e-06
1582 9.4425971886e-06
1583 9.38643348025e-06
1584 9.33060433983e-06
1585 9.27510776094e-06
1586 9.21994176029e-06
1587 9.16510435989e-06
1588 9.11059359865e-06
1589 9.05640751903e-06
1590 9.0025441839e-06
1591 8.94900166504e-06
1592 8.89577804308e-06
1593 8.84287141378e-06
1594 8.79027988265e-06
1595 8.73800156587e-06
1596 8.6860345947e-06
1597 8.63437710663e-06
1598 8.58302725426e-06
1599 8.53198319639e-06
1600 8.4812431087e-06
1601 8.43080517843e-06
1602 8.38066759545e-06
1603 8.33082856833e-06
1604 8.28128631358e-06
1605 8.23203905753e-06
1606 8.18308504158e-06
1607 8.1344225098e-06
1608 8.0860497258e-06
1609 8.03796495763e-06
1610 7.99016648401e-06
1611 7.94265259785e-06
1612 7.8954215974e-06
1613 7.84847179691e-06
1614 7.80180151505e-06
1615 7.75540908382e-06
1616 7.7092928441e-06
1617 7.66345114744e-06
1618 7.61788235515e-06
1619 7.57258483741e-06
1620 7.52755697597e-06
1621 7.48279716145e-06
1622 7.43830379246e-06
1623 7.39407528005e-06
1624 7.35011004238e-06
1625 7.30640651003e-06
1626 7.26296311981e-06
1627 7.21977832008e-06
1628 7.17685056717e-06
1629 7.13417832721e-06
1630 7.09176007518e-06
1631 7.04959429765e-06
1632 7.00767948647e-06
1633 6.96601414507e-06
1634 6.92459678575e-06
1635 6.88342592614e-06
1636 6.84250009719e-06
1637 6.80181783785e-06
1638 6.76137769773e-06
1639 6.7211782282e-06
1640 6.68121799485e-06
1641 6.64149557039e-06
1642 6.60200953817e-06
1643 6.56275848865e-06
1644 6.52374101673e-06
1645 6.48495573152e-06
1646 6.44640124925e-06
1647 6.40807619323e-06
1648 6.36997919301e-06
1649 6.33210889145e-06
1650 6.29446393585e-06
1651 6.2570429824e-06
1652 6.2198446944e-06
1653 6.18286774667e-06
1654 6.14611081495e-06
1655 6.10957259273e-06
1656 6.07325177349e-06
1657 6.03714706049e-06
1658 6.00125716677e-06
1659 5.96558081245e-06
1660 5.93011672212e-06
1661 5.89486363101e-06
1662 5.85982028145e-06
1663 5.82498542379e-06
1664 5.79035781723e-06
1665 5.75593622187e-06
1666 5.72171941382e-06
1667 5.68770617004e-06
1668 5.65389527818e-06
1669 5.62028553297e-06
1670 5.5868757336e-06
1671 5.55366469079e-06
1672 5.52065121795e-06
1673 5.48783413734e-06
1674 5.45521228279e-06
1675 5.42278448545e-06
1676 5.39054959248e-06
1677 5.35850645367e-06
1678 5.32665392683e-06
1679 5.29499087598e-06
1680 5.26351617047e-06
1681 5.23222868853e-06
1682 5.20112731728e-06
1683 5.17021094559e-06
1684 5.13947847125e-06
1685 5.10892879912e-06
1686 5.07856083942e-06
1687 5.04837351212e-06
1688 5.01836573807e-06
1689 4.98853645059e-06
1690 4.95888458474e-06
1691 4.92940908181e-06
1692 4.90010889465e-06
1693 4.87098297697e-06
1694 4.8420302905e-06
1695 4.81324980406e-06
1696 4.78464049358e-06
1697 4.75620133589e-06
1698 4.72793132023e-06
1699 4.6998294394e-06
1700 4.67189469067e-06
1701 4.64412607926e-06
1702 4.61652261485e-06
1703 4.58908331424e-06
1704 4.56180720221e-06
1705 4.53469330264e-06
1706 4.50774065275e-06
1707 4.48094829242e-06
1708 4.45431526419e-06
1709 4.42784062304e-06
1710 4.40152342218e-06
1711 4.37536272635e-06
1712 4.34935760296e-06
1713 4.32350712742e-06
1714 4.29781037514e-06
1715 4.27226643396e-06
1716 4.24687439349e-06
1717 4.22163334868e-06
1718 4.1965423998e-06
1719 4.17160065513e-06
1720 4.1468072256e-06
1721 4.12216122658e-06
1722 4.09766178322e-06
1723 4.07330802243e-06
1724 4.0490990747e-06
1725 4.02503407937e-06
1726 4.00111217758e-06
1727 3.97733252289e-06
1728 3.95369426354e-06
1729 3.9301965602e-06
1730 3.90683857265e-06
1731 3.88361947223e-06
1732 3.86053843293e-06
1733 3.83759463229e-06
1734 3.81478725142e-06
1735 3.79211548207e-06
1736 3.76957851245e-06
1737 3.74717554497e-06
1738 3.7249057776e-06
1739 3.70276841988e-06
1740 3.68076268487e-06
1741 3.65888778653e-06
1742 3.63714294771e-06
1743 3.61552739303e-06
1744 3.59404035688e-06
1745 3.5726810701e-06
1746 3.55144877329e-06
1747 3.53034271061e-06
1748 3.50936213334e-06
1749 3.48850629184e-06
1750 3.46777444538e-06
1751 3.44716585765e-06
1752 3.42667979059e-06
1753 3.40631551765e-06
1754 3.38607231498e-06
1755 3.36594946138e-06
1756 3.34594623919e-06
1757 3.32606193876e-06
1758 3.30629585132e-06
1759 3.28664727345e-06
1760 3.26711550613e-06
1761 3.24769985571e-06
1762 3.22839962852e-06
1763 3.20921414065e-06
1764 3.19014270733e-06
1765 3.17118465087e-06
1766 3.15233929626e-06
1767 3.13360597293e-06
1768 3.11498401384e-06
1769 3.09647275909e-06
1770 3.07807154787e-06
1771 3.05977972381e-06
1772 3.04159663855e-06
1773 3.02352164638e-06
1774 3.00555410071e-06
1775 2.98769336471e-06
1776 2.96993880244e-06
1777 2.95228978153e-06
1778 2.93474567581e-06
1779 2.91730586e-06
1780 2.89996971325e-06
1781 2.88273661919e-06
1782 2.86560596585e-06
1783 2.84857714128e-06
1784 2.8316495424e-06
1785 2.81482256703e-06
1786 2.79809561476e-06
1787 2.78146809141e-06
1788 2.76493940632e-06
1789 2.74850897064e-06
1790 2.73217619906e-06
1791 2.71594051249e-06
1792 2.69980133361e-06
1793 2.68375808599e-06
1794 2.6678102012e-06
1795 2.65195711169e-06
1796 2.63619825258e-06
1797 2.62053306432e-06
1798 2.60496099003e-06
1799 2.58948147547e-06
1800 2.57409397086e-06
1801 2.55879792554e-06
1802 2.5435927995e-06
1803 2.52847805093e-06
1804 2.51345314339e-06
1805 2.49851753953e-06
1806 2.48367070999e-06
1807 2.46891212718e-06
1808 2.45424126621e-06
1809 2.43965760305e-06
1810 2.42516062254e-06
1811 2.41074980689e-06
1812 2.39642464539e-06
1813 2.38218462645e-06
1814 2.36802924647e-06
1815 2.35395800008e-06
1816 2.33997038723e-06
1817 2.32606591055e-06
1818 2.31224407621e-06
1819 2.29850439126e-06
1820 2.28484637077e-06
1821 2.27126952534e-06
1822 2.2577733727e-06
1823 2.24435743501e-06
1824 2.23102123442e-06
1825 2.21776429488e-06
1826 2.20458614741e-06
1827 2.19148632219e-06
1828 2.17846435557e-06
1829 2.16551978216e-06
1830 2.15265214099e-06
1831 2.13986097819e-06
1832 2.12714583814e-06
1833 2.11450626697e-06
1834 2.10194181438e-06
1835 2.08945203717e-06
1836 2.07703648858e-06
1837 2.06469472719e-06
1838 2.0524263169e-06
1839 2.04023081896e-06
1840 2.02810780259e-06
1841 2.01605683348e-06
1842 2.00407748441e-06
1843 1.99216933083e-06
1844 1.9803319482e-06
1845 1.96856491641e-06
1846 1.95686781712e-06
1847 1.94524023289e-06
1848 1.93368175427e-06
1849 1.92219196471e-06
1850 1.91077046097e-06
1851 1.89941683537e-06
1852 1.88813068291e-06
1853 1.8769116048e-06
1854 1.86575920047e-06
1855 1.85467307379e-06
1856 1.84365283129e-06
1857 1.83269808041e-06
1858 1.82180843211e-06
1859 1.81098350005e-06
1860 1.80022289964e-06
1861 1.78952624807e-06
1862 1.77889316522e-06
1863 1.76832327181e-06
1864 1.75781619216e-06
1865 1.74737155412e-06
1866 1.73698898731e-06
1867 1.72666812137e-06
1868 1.71640859037e-06
1869 1.70621002837e-06
1870 1.69607207301e-06
1871 1.68599436545e-06
1872 1.67597654599e-06
1873 1.66601826024e-06
1874 1.65611915293e-06
1875 1.64627887145e-06
1876 1.63649706941e-06
1877 1.6267733951e-06
1878 1.61710750834e-06
1879 1.60749905742e-06
1880 1.59794770926e-06
1881 1.58845311837e-06
1882 1.57901495079e-06
1883 1.56963287079e-06
1884 1.56030654352e-06
1885 1.5510356377e-06
1886 1.54181982648e-06
1887 1.53265877945e-06
1888 1.52355217242e-06
1889 1.51449967944e-06
1890 1.50550098166e-06
1891 1.49655576021e-06
1892 1.48766369268e-06
1893 1.4788244691e-06
1894 1.47003776885e-06
1895 1.46130328549e-06
1896 1.45262070461e-06
1897 1.44398971802e-06
1898 1.43541002373e-06
1899 1.42688131177e-06
1900 1.41840328016e-06
1901 1.40997562692e-06
1902 1.40159805539e-06
1903 1.39327026627e-06
1904 1.38499196378e-06
1905 1.37676285306e-06
1906 1.36858264366e-06
1907 1.3604510416e-06
1908 1.35236776089e-06
1909 1.34433251464e-06
1910 1.3363450142e-06
1911 1.32840497891e-06
1912 1.32051212365e-06
1913 1.3126661722e-06
1914 1.30486684213e-06
1915 1.29711385721e-06
1916 1.28940694299e-06
1917 1.28174582414e-06
1918 1.27413022977e-06
1919 1.26655988897e-06
1920 1.25903453352e-06
1921 1.25155389341e-06
1922 1.24411770397e-06
1923 1.23672570407e-06
1924 1.22937762637e-06
1925 1.22207321418e-06
1926 1.21481220461e-06
1927 1.20759434097e-06
1928 1.20041936569e-06
1929 1.19328702564e-06
1930 1.18619706768e-06
1931 1.17914923958e-06
1932 1.17214328821e-06
1933 1.16517896931e-06
1934 1.15825602975e-06
1935 1.15137422974e-06
1936 1.14453331967e-06
1937 1.13773305976e-06
1938 1.13097320842e-06
1939 1.12425352228e-06
1940 1.1175737642e-06
1941 1.1109336997e-06
1942 1.10433308897e-06
1943 1.09777170021e-06
1944 1.09124929981e-06
1945 1.0847656533e-06
1946 1.07832053331e-06
1947 1.07191371157e-06
1948 1.06554495893e-06
1949 1.05921404803e-06
1950 1.05292075592e-06
1951 1.0466648579e-06
1952 1.04044613103e-06
1953 1.03426435771e-06
1954 1.02811931413e-06
1955 1.02201078533e-06
1956 1.01593855195e-06
1957 1.00990239815e-06
1958 1.00390211344e-06
1959 9.97937480207e-07
1960 9.92008288847e-07
1961 9.86114327972e-07
1962 9.80255386196e-07
1963 9.74431261902e-07
1964 9.68641741039e-07
1965 9.62886620215e-07
1966 9.57165695148e-07
1967 9.5147876511e-07
1968 9.45825624932e-07
1969 9.40206074773e-07
1970 9.34619914794e-07
1971 9.29066948707e-07
1972 9.23546974896e-07
1973 9.18059801513e-07
1974 9.12605231385e-07
1975 9.07183070886e-07
1976 9.01793128172e-07
1977 8.96435211395e-07
1978 8.91109128709e-07
1979 8.85814693596e-07
1980 8.80551718652e-07
1981 8.75320013805e-07
1982 8.70119393426e-07
1983 8.64949675439e-07
1984 8.59810674214e-07
1985 8.54702206787e-07
1986 8.49624093746e-07
1987 8.44576152126e-07
1988 8.39558206067e-07
1989 8.34570073494e-07
1990 8.29611580322e-07
1991 8.24682548028e-07
1992 8.19782803418e-07
1993 8.14912172409e-07
1994 8.1007047914e-07
1995 8.05257555747e-07
1996 8.00473228146e-07
1997 7.95717328472e-07
1998 7.90989687083e-07
1999 7.86290135224e-07
2000 7.81618506807e-07
2001 7.76974634853e-07
2002 7.72358356826e-07
2003 7.6776950575e-07
2004 7.6320792175e-07
2005 7.58673439627e-07
2006 7.54165899508e-07
2007 7.49685143298e-07
2008 7.45231008459e-07
2009 7.40803339561e-07
2010 7.36401977619e-07
2011 7.32026768091e-07
2012 7.27677552881e-07
2013 7.2335418011e-07
2014 7.19056496123e-07
2015 7.1478434549e-07
2016 7.10537578108e-07
2017 7.06316044763e-07
2018 7.02119593576e-07
2019 6.97948076223e-07
2020 6.93801343488e-07
2021 6.8967924971e-07
2022 6.85581649229e-07
2023 6.8150839283e-07
2024 6.77459338405e-07
2025 6.73434341181e-07
2026 6.69433259937e-07
2027 6.65455950788e-07
2028 6.61502273402e-07
2029 6.5757208656e-07
2030 6.53665252592e-07
2031 6.4978163028e-07
2032 6.45921082842e-07
2033 6.42083473501e-07
2034 6.382686637e-07
2035 6.344765211e-07
2036 6.3070690981e-07
2037 6.26959694827e-07
2038 6.23234746477e-07
2039 6.19531926205e-07
2040 6.15851108776e-07
2041 6.12192160965e-07
2042 6.08554953097e-07
2043 6.04939355497e-07
2044 6.01345239382e-07
2045 5.97772478628e-07
2046 5.94220945338e-07
2047 5.90690513391e-07
2048 5.87181055778e-07
2049 5.83692451706e-07
2050 5.80224575053e-07
2051 5.76777299699e-07
2052 5.73350511068e-07
2053 5.69944080375e-07
2054 5.66557887716e-07
2055 5.6319181585e-07
2056 5.5984574221e-07
2057 5.56519550443e-07
2058 5.53213120646e-07
2059 5.49926336468e-07
2060 5.46659078005e-07
2061 5.43411234233e-07
2062 5.40182687025e-07
2063 5.36973321807e-07
2064 5.33783024892e-07
2065 5.3061168348e-07
2066 5.27459183886e-07
2067 5.24325414197e-07
2068 5.2121026517e-07
2069 5.18113624004e-07
2070 5.15035381454e-07
2071 5.11975427386e-07
2072 5.08933654331e-07
2073 5.05909953041e-07
2074 5.02904217825e-07
2075 4.99916339436e-07
2076 4.96946214845e-07
2077 4.93993737471e-07
2078 4.91058799845e-07
2079 4.88141301602e-07
2080 4.85241137937e-07
2081 4.82358203158e-07
2082 4.79492398675e-07
2083 4.76643619685e-07
2084 4.73811768487e-07
2085 4.70996741164e-07
2086 4.6819843913e-07
2087 4.65416763795e-07
2088 4.62651614797e-07
2089 4.59902894434e-07
2090 4.57170505008e-07
2091 4.54454350596e-07
2092 4.51754333497e-07
2093 4.49070358677e-07
2094 4.46402328436e-07
2095 4.43750152179e-07
2096 4.41113733096e-07
2097 4.38492977928e-07
2098 4.35887793415e-07
2099 4.33298087188e-07
2100 4.30723767764e-07
2101 4.28164741884e-07
2102 4.25620922506e-07
2103 4.23092215485e-07
2104 4.20578532001e-07
2105 4.18079785014e-07
2106 4.15595880376e-07
2107 4.13126737264e-07
2108 4.1067226153e-07
2109 4.08232370575e-07
2110 4.0580697469e-07
2111 4.03395990389e-07
2112 4.00999328853e-07
2113 3.9861690837e-07
2114 3.9624864101e-07
2115 3.93894445061e-07
2116 3.91554235257e-07
2117 3.89227932551e-07
2118 3.86915448125e-07
2119 3.84616702931e-07
2120 3.82331617033e-07
2121 3.8006010783e-07
2122 3.77802092721e-07
2123 3.75557493548e-07
2124 3.73326231262e-07
2125 3.71108224151e-07
2126 3.68903396719e-07
2127 3.66711668143e-07
2128 3.6453296115e-07
2129 3.62367197582e-07
2130 3.60214301942e-07
2131 3.58074198736e-07
2132 3.55946808028e-07
2133 3.53832058764e-07
2134 3.51729873671e-07
2135 3.49640179031e-07
2136 3.4756289935e-07
2137 3.45497960019e-07
2138 3.43445289985e-07
2139 3.41404816417e-07
2140 3.39376465597e-07
2141 3.37360164693e-07
2142 3.35355843539e-07
2143 3.33363431082e-07
2144 3.31382856267e-07
2145 3.29414046263e-07
2146 3.27456937121e-07
2147 3.25511454236e-07
2148 3.23577529215e-07
2149 3.21655095448e-07
2150 3.19744083654e-07
2151 3.17844425446e-07
2152 3.15956052432e-07
2153 3.14078899777e-07
2154 3.12212898201e-07
2155 3.10357984645e-07
2156 3.08514092495e-07
2157 3.06681153361e-07
2158 3.04859106848e-07
2159 3.03047883676e-07
2160 3.01247420786e-07
2161 2.99457656894e-07
2162 2.97678524497e-07
2163 2.95909964976e-07
2164 2.94151911717e-07
2165 2.92404302549e-07
2166 2.90667077074e-07
2167 2.88940172233e-07
2168 2.87223527629e-07
2169 2.85517082865e-07
2170 2.8382077577e-07
2171 2.82134546836e-07
2172 2.80458337443e-07
2173 2.78792085417e-07
2174 2.77135733917e-07
2175 2.75489222545e-07
2176 2.73852494459e-07
2177 2.72225489262e-07
2178 2.70608152775e-07
2179 2.69000421937e-07
2180 2.67402246124e-07
2181 2.65813564937e-07
2182 2.64234320646e-07
2183 2.6266445996e-07
2184 2.61103926036e-07
2185 2.59552664694e-07
2186 2.58010619092e-07
2187 2.5647773505e-07
2188 2.5495395839e-07
2189 2.53439234044e-07
2190 2.5193350961e-07
2191 2.50436730909e-07
2192 2.48948846426e-07
2193 2.47469800208e-07
2194 2.45999540738e-07
2195 2.44538017391e-07
2196 2.43085178653e-07
2197 2.41640969456e-07
2198 2.40205340063e-07
2199 2.38778241624e-07
2200 2.37359621735e-07
2201 2.35949429772e-07
2202 2.34547616884e-07
2203 2.33154132445e-07
2204 2.31768926717e-07
2205 2.30391950851e-07
2206 2.29023155107e-07
2207 2.27662492414e-07
2208 2.2630991392e-07
2209 2.24965370776e-07
2210 2.23628815021e-07
2211 2.22300202246e-07
2212 2.20979481824e-07
2213 2.19666608459e-07
2214 2.18361535076e-07
2215 2.17064215491e-07
2216 2.1577460263e-07
2217 2.14492652084e-07
2218 2.13218318557e-07
2219 2.11951555862e-07
2220 2.10692319591e-07
2221 2.09440562671e-07
2222 2.08196245133e-07
2223 2.06959319016e-07
2224 2.05729742575e-07
2225 2.04507470514e-07
2226 2.03292461087e-07
2227 2.02084669887e-07
2228 2.00884053392e-07
2229 1.99690571634e-07
2230 1.98504180204e-07
2231 1.97324836471e-07
2232 1.96152499576e-07
2233 1.94987128666e-07
2234 1.93828681105e-07
2235 1.92677115152e-07
2236 1.91532392613e-07
2237 1.90394469968e-07
2238 1.89263308137e-07
2239 1.8813886804e-07
2240 1.87021106157e-07
2241 1.85909985184e-07
2242 1.84805467818e-07
2243 1.83707510537e-07
2244 1.82616077815e-07
2245 1.81531129684e-07
2246 1.80452627063e-07
2247 1.79380530874e-07
2248 1.78314805588e-07
2249 1.77255411238e-07
2250 1.7620231052e-07
2251 1.75155467019e-07
2252 1.74114841656e-07
2253 1.73080402455e-07
2254 1.72052106784e-07
2255 1.71029920892e-07
2256 1.70013806589e-07
2257 1.6900373101e-07
2258 1.67999655076e-07
2259 1.67001545925e-07
2260 1.66009366254e-07
2261 1.65023081422e-07
2262 1.64042655904e-07
2263 1.63068053283e-07
2264 1.6209924425e-07
2265 1.61136188837e-07
2266 1.60178857733e-07
2267 1.59227210972e-07
2268 1.58281220131e-07
2269 1.57340849682e-07
2270 1.56406064988e-07
2271 1.5547683585e-07
2272 1.54553125853e-07
2273 1.53634903022e-07
2274 1.52722138047e-07
2275 1.51814793625e-07
2276 1.50912841335e-07
2277 1.50016247424e-07
2278 1.4912497992e-07
2279 1.48239007736e-07
2280 1.47358298896e-07
2281 1.46482824093e-07
2282 1.45612548685e-07
2283 1.44747444253e-07
2284 1.43887481485e-07
2285 1.43032625743e-07
2286 1.42182847718e-07
2287 1.41338121651e-07
2288 1.40498411128e-07
2289 1.39663692167e-07
2290 1.38833931018e-07
2291 1.3800909926e-07
2292 1.37189167582e-07
2293 1.3637410845e-07
2294 1.35563892556e-07
2295 1.347584897e-07
2296 1.33957871462e-07
2297 1.33162010307e-07
2298 1.32370876038e-07
2299 1.31584442897e-07
2300 1.30802681575e-07
2301 1.30025564538e-07
2302 1.29253066028e-07
2303 1.28485156736e-07
2304 1.27721808241e-07
2305 1.26962998337e-07
2306 1.26208693274e-07
2307 1.2545886996e-07
2308 1.24713502636e-07
2309 1.2397256377e-07
2310 1.23236025829e-07
2311 1.22503865718e-07
2312 1.21776053241e-07
2313 1.21052564417e-07
2314 1.20333376152e-07
2315 1.19618460026e-07
2316 1.18907791169e-07
2317 1.18201343824e-07
2318 1.1749909401e-07
2319 1.1680101597e-07
2320 1.16107085724e-07
2321 1.15417279289e-07
2322 1.14731570022e-07
2323 1.1404993483e-07
2324 1.13372348842e-07
2325 1.12698788968e-07
2326 1.12029231225e-07
2327 1.11363650745e-07
2328 1.10702025324e-07
2329 1.10044330093e-07
2330 1.09390542846e-07
2331 1.08740638716e-07
2332 1.08094596385e-07
2333 1.0745239365e-07
2334 1.06814003864e-07
2335 1.06179409265e-07
2336 1.05548582319e-07
2337 1.04921505262e-07
2338 1.04298154113e-07
2339 1.03678505781e-07
2340 1.03062537171e-07
2341 1.02450229633e-07
2342 1.01841560074e-07
2343 1.01236506289e-07
2344 1.00635046962e-07
2345 1.00037161666e-07
2346 9.94428281942e-08
2347 9.88520252321e-08
2348 9.82647332393e-08
2349 9.76809300113e-08
2350 9.710059512e-08
2351 9.65237081374e-08
2352 9.59502486353e-08
2353 9.53801961856e-08
2354 9.48135303602e-08
2355 9.42502307311e-08
2356 9.36902786464e-08
2357 9.3133653678e-08
2358 9.25803345098e-08
2359 9.20303024898e-08
2360 9.14835389665e-08
2361 9.09400235116e-08
2362 9.03997383617e-08
2363 8.98626613122e-08
2364 8.93287772641e-08
2365 8.87980631248e-08
2366 8.82705020189e-08
2367 8.7746077071e-08
2368 8.72247660766e-08
2369 8.67065539367e-08
2370 8.61914193351e-08
2371 8.56793445081e-08
2372 8.51703134686e-08
2373 8.46643049002e-08
2374 8.41613045921e-08
2375 8.36612921162e-08
2376 8.3164249709e-08
2377 8.2670160495e-08
2378 8.21790067107e-08
2379 8.16907714807e-08
2380 8.1205435265e-08
2381 8.0722984741e-08
2382 8.02434003688e-08
2383 7.97666643848e-08
2384 7.92927599136e-08
2385 7.88216718561e-08
2386 7.83533833371e-08
2387 7.78878757046e-08
2388 7.74251338598e-08
2389 7.69651427035e-08
2390 7.65078818077e-08
2391 7.60533405142e-08
2392 7.56014983949e-08
2393 7.51523394626e-08
2394 7.47058512829e-08
2395 7.42620152039e-08
2396 7.38208143503e-08
2397 7.33822371757e-08
2398 7.2946263252e-08
2399 7.2512881033e-08
2400 7.20820727551e-08
2401 7.16538242074e-08
2402 7.12281202908e-08
2403 7.08049450182e-08
2404 7.03842841787e-08
2405 6.99661226733e-08
2406 6.95504454029e-08
2407 6.91372381567e-08
2408 6.87264858357e-08
2409 6.83181733407e-08
2410 6.79122864611e-08
2411 6.75088109858e-08
2412 6.71077335923e-08
2413 6.67090374051e-08
2414 6.63127117662e-08
2415 6.59187398e-08
2416 6.55271090721e-08
2417 6.51378044836e-08
2418 6.47508127116e-08
2419 6.43661204336e-08
2420 6.39837134386e-08
2421 6.36035784041e-08
2422 6.32257028954e-08
2423 6.28500709254e-08
2424 6.24766709478e-08
2425 6.21054896399e-08
2426 6.1736513679e-08
2427 6.13697306306e-08
2428 6.10051245076e-08
2429 6.06426855398e-08
2430 6.02823995166e-08
2431 5.99242557797e-08
2432 5.95682392301e-08
2433 5.92143365452e-08
2434 5.88625370668e-08
2435 5.85128274722e-08
2436 5.81651971032e-08
2437 5.78196281964e-08
2438 5.7476117199e-08
2439 5.7134644571e-08
2440 5.67951987662e-08
2441 5.64577726792e-08
2442 5.61223503226e-08
2443 5.57889210384e-08
2444 5.54574723921e-08
2445 5.51279928374e-08
2446 5.48004708278e-08
2447 5.44748948172e-08
2448 5.41512532592e-08
2449 5.38295337194e-08
2450 5.35097264276e-08
2451 5.31918189495e-08
2452 5.28757997387e-08
2453 5.25616581371e-08
2454 5.22493843746e-08
2455 5.19389642406e-08
2456 5.1630387965e-08
2457 5.13236457778e-08
2458 5.10187252445e-08
2459 5.07156183716e-08
2460 5.04143100599e-08
2461 5.0114792316e-08
2462 4.98170553698e-08
2463 4.95210867868e-08
2464 4.92268767971e-08
2465 4.89344129662e-08
2466 4.86436881886e-08
2467 4.83546900298e-08
2468 4.806740872e-08
2469 4.77818362654e-08
2470 4.74979575671e-08
2471 4.72157672959e-08
2472 4.69352530175e-08
2473 4.66564049617e-08
2474 4.63792133587e-08
2475 4.61036693267e-08
2476 4.58297613193e-08
2477 4.55574804548e-08
2478 4.52868196277e-08
2479 4.50177646272e-08
2480 4.4750309236e-08
2481 4.44844419079e-08
2482 4.42201546491e-08
2483 4.39574368016e-08
2484 4.369628126e-08
2485 4.34366764779e-08
2486 4.31786144617e-08
2487 4.29220845533e-08
2488 4.26670805354e-08
2489 4.24135899735e-08
2490 4.21616057622e-08
2491 4.19111181316e-08
2492 4.1662119088e-08
2493 4.14146006378e-08
2494 4.11685521229e-08
2495 4.09239637733e-08
2496 4.06808293718e-08
2497 4.04391409248e-08
2498 4.01988868859e-08
2499 3.99600610379e-08
2500 3.9722654499e-08
2501 3.94866566111e-08
2502 3.9252061157e-08
2503 3.90188610311e-08
2504 3.87870446872e-08
2505 3.85566067962e-08
2506 3.83275375881e-08
2507 3.80998290694e-08
2508 3.78734732465e-08
2509 3.76484630138e-08
2510 3.74247886015e-08
2511 3.72024446804e-08
2512 3.69814197043e-08
2513 3.67617092323e-08
2514 3.65433034943e-08
2515 3.63261962733e-08
2516 3.6110377799e-08
2517 3.58958409663e-08
2518 3.5682580446e-08
2519 3.5470586468e-08
2520 3.52598519271e-08
2521 3.50503679414e-08
2522 3.484213007e-08
2523 3.4635128543e-08
2524 3.4429357143e-08
2525 3.42248087648e-08
2526 3.40214763028e-08
2527 3.38193499871e-08
2528 3.36184244887e-08
2529 3.34186944784e-08
2530 3.32201510744e-08
2531 3.30227853951e-08
2532 3.28265929994e-08
2533 3.2631566782e-08
2534 3.24376987493e-08
2535 3.22449826839e-08
2536 3.20534114806e-08
2537 3.18629798102e-08
2538 3.16736761263e-08
2539 3.14854986527e-08
2540 3.12984402839e-08
2541 3.11124930263e-08
2542 3.09276506627e-08
2543 3.07439060876e-08
2544 3.05612521956e-08
2545 3.03796845458e-08
2546 3.01991960328e-08
2547 3.00197777747e-08
2548 2.98414279953e-08
2549 2.96641369246e-08
2550 2.94878983453e-08
2551 2.93127078166e-08
2552 2.91385573448e-08
2553 2.89654416008e-08
2554 2.87933552556e-08
2555 2.86222894275e-08
2556 2.84522423399e-08
2557 2.82832033349e-08
2558 2.81151697479e-08
2559 2.79481344734e-08
2560 2.77820921823e-08
2561 2.76170348812e-08
2562 2.7452958129e-08
2563 2.72898574849e-08
2564 2.71277249553e-08
2565 2.69665569874e-08
2566 2.68063455877e-08
2567 2.66470854271e-08
2568 2.64887729529e-08
2569 2.63313992832e-08
2570 2.61749617536e-08
2571 2.60194541468e-08
2572 2.58648684692e-08
2573 2.57112029445e-08
2574 2.55584478026e-08
2575 2.54066039318e-08
2576 2.52556597857e-08
2577 2.51056126999e-08
2578 2.49564582333e-08
2579 2.48081883925e-08
2580 2.46608005128e-08
2581 2.4514288377e-08
2582 2.43686457679e-08
2583 2.42238691328e-08
2584 2.40799531426e-08
2585 2.39368898036e-08
2586 2.3794679116e-08
2587 2.36533113096e-08
2588 2.35127846082e-08
2589 2.33730927945e-08
2590 2.32342305395e-08
2591 2.30961934022e-08
2592 2.29589760536e-08
2593 2.28225740528e-08
2594 2.26869829589e-08
2595 2.25521965547e-08
2596 2.24182112873e-08
2597 2.22850218279e-08
2598 2.21526237354e-08
2599 2.2021012569e-08
2600 2.18901865523e-08
2601 2.17601314745e-08
2602 2.16308517764e-08
2603 2.15023421291e-08
2604 2.13745936506e-08
2605 2.12476036765e-08
2606 2.11213704304e-08
2607 2.09958850306e-08
2608 2.08711465888e-08
2609 2.0747149776e-08
2610 2.06238874867e-08
2611 2.05013588328e-08
2612 2.03795584852e-08
2613 2.02584811149e-08
2614 2.01381213927e-08
2615 2.00184802068e-08
2616 1.98995486755e-08
2617 1.97813214697e-08
2618 1.96637994776e-08
2619 1.95469747055e-08
2620 1.94308436008e-08
2621 1.93154026107e-08
2622 1.92006472943e-08
2623 1.90865749872e-08
2624 1.89731785838e-08
2625 1.88604580842e-08
2626 1.87484046066e-08
2627 1.8637018151e-08
2628 1.85262933883e-08
2629 1.8416227654e-08
2630 1.83068138426e-08
2631 1.81980510661e-08
2632 1.80899348834e-08
2633 1.79824608537e-08
2634 1.78756254243e-08
2635 1.77694232661e-08
2636 1.7663853491e-08
2637 1.75589098816e-08
2638 1.74545906617e-08
2639 1.73508922785e-08
2640 1.72478076266e-08
2641 1.71453358178e-08
2642 1.70434750757e-08
2643 1.69422165186e-08
2644 1.68415610347e-08
2645 1.67415050711e-08
2646 1.66420406345e-08
2647 1.65431677246e-08
2648 1.6444883677e-08
2649 1.63471831627e-08
2650 1.62500617407e-08
2651 1.61535176346e-08
2652 1.605754818e-08
2653 1.5962148936e-08
2654 1.58673154615e-08
2655 1.57730459804e-08
2656 1.56793378281e-08
2657 1.55861847873e-08
2658 1.54935859698e-08
2659 1.54015360465e-08
2660 1.53100350175e-08
2661 1.52190757774e-08
2662 1.51286565497e-08
2663 1.50387755582e-08
2664 1.49494283619e-08
2665 1.48606122963e-08
2666 1.47723238086e-08
2667 1.46845611226e-08
2668 1.45973171328e-08
2669 1.45105927274e-08
2670 1.44243843536e-08
2671 1.43386875706e-08
2672 1.42534979375e-08
2673 1.41688181188e-08
2674 1.40846392327e-08
2675 1.40009603911e-08
2676 1.39177798175e-08
2677 1.3835092183e-08
2678 1.37528974875e-08
2679 1.36711895138e-08
2680 1.35899673737e-08
2681 1.35092266262e-08
2682 1.34289672715e-08
2683 1.33491848686e-08
2684 1.32698758648e-08
2685 1.31910375956e-08
2686 1.31126682845e-08
2687 1.3034764379e-08
2688 1.29573232144e-08
2689 1.28803421262e-08
2690 1.28038184499e-08
2691 1.27277504092e-08
2692 1.26521335631e-08
2693 1.25769643589e-08
2694 1.25022445729e-08
2695 1.24279679881e-08
2696 1.23541310515e-08
2697 1.22807337632e-08
2698 1.22077725706e-08
2699 1.21352456972e-08
2700 1.2063147814e-08
2701 1.19914789209e-08
2702 1.19202363535e-08
2703 1.18494174473e-08
2704 1.17790186493e-08
2705 1.17090381835e-08
2706 1.16394742733e-08
2707 1.15703215897e-08
2708 1.15015810209e-08
2709 1.14332490142e-08
2710 1.13653220168e-08
2711 1.12978000288e-08
2712 1.12306786093e-08
2713 1.11639559819e-08
2714 1.10976285939e-08
2715 1.10316973334e-08
2716 1.09661568715e-08
2717 1.09010054317e-08
2718 1.08362421258e-08
2719 1.07718634013e-08
2720 1.0707864817e-08
2721 1.06442499259e-08
2722 1.05810098461e-08
2723 1.05181481302e-08
2724 1.04556567848e-08
2725 1.03935402507e-08
2726 1.03317914224e-08
2727 1.02704085236e-08
2728 1.02093906662e-08
2729 1.01487360737e-08
2730 1.00884403054e-08
2731 1.00285033611e-08
2732 9.9689234645e-09
2733 9.90969706294e-09
2734 9.85082238003e-09
2735 9.79229675124e-09
2736 9.73412106475e-09
2737 9.67628821513e-09
2738 9.61880086692e-09
2739 9.56165457922e-09
2740 9.50484846385e-09
2741 9.4483789681e-09
2742 9.39224342744e-09
2743 9.3364445064e-09
2744 9.28097509956e-09
2745 9.22583698326e-09
2746 9.17102394027e-09
2747 9.11653863511e-09
2748 9.06237573872e-09
2749 9.00853436292e-09
2750 8.95501450771e-09
2751 8.90181262037e-09
2752 8.84892514819e-09
2753 8.79635297935e-09
2754 8.74409256113e-09
2755 8.69214300536e-09
2756 8.64050164751e-09
2757 8.58916759938e-09
2758 8.53813908464e-09
2759 8.48741166237e-09
2760 8.43698710895e-09
2761 8.38686364801e-09
2762 8.33703595049e-09
2763 8.28750579274e-09
2764 8.23826784568e-09
2765 8.18932299751e-09
2766 8.14066947186e-09
2767 8.09230460419e-09
2768 8.04422661815e-09
2769 7.99643551375e-09
2770 7.94892862643e-09
2771 7.90170151532e-09
2772 7.85475684495e-09
2773 7.8080910626e-09
2774 7.76170239192e-09
2775 7.71558994472e-09
2776 7.66975105648e-09
2777 7.62418395084e-09
2778 7.57888773961e-09
2779 7.53386064645e-09
2780 7.48910000681e-09
2781 7.44460848523e-09
2782 7.40037808811e-09
2783 7.35641147998e-09
2784 7.31270688448e-09
2785 7.26926163708e-09
2786 7.22607307324e-09
2787 7.18314296932e-09
2788 7.14046599626e-09
2789 7.09804570675e-09
2790 7.05587410721e-09
2791 7.01395386216e-09
2792 6.97228319524e-09
2793 6.93085944192e-09
2794 6.88968349039e-09
2795 6.84875178791e-09
2796 6.80806166997e-09
2797 6.76761491292e-09
2798 6.72740796404e-09
2799 6.68743904697e-09
2800 6.6477090499e-09
2801 6.60821353193e-09
2802 6.56895338125e-09
2803 6.52992682149e-09
2804 6.49113207629e-09
2805 6.45256736931e-09
2806 6.41423270054e-09
2807 6.37612362908e-09
2808 6.33824281948e-09
2809 6.30058583084e-09
2810 6.26315443952e-09
2811 6.22594420463e-09
2812 6.18895512616e-09
2813 6.15218631594e-09
2814 6.11563510944e-09
2815 6.07930150665e-09
2816 6.04318284303e-09
2817 6.00728089495e-09
2818 5.97159033333e-09
2819 5.93611204636e-09
2820 5.90084514585e-09
2821 5.86578785544e-09
2822 5.83093751061e-09
2823 5.79629588771e-09
2824 5.76186121037e-09
2825 5.72762726136e-09
2826 5.69359936975e-09
2827 5.65977220646e-09
2828 5.62614843602e-09
2829 5.5927218412e-09
2830 5.55949508652e-09
2831 5.52646550744e-09
2832 5.4936322158e-09
2833 5.46099343524e-09
2834 5.42854916574e-09
2835 5.39629674279e-09
2836 5.36423794273e-09
2837 5.33236832467e-09
2838 5.30068788862e-09
2839 5.26919663457e-09
2840 5.23789189799e-09
2841 5.20677367888e-09
2842 5.17583753634e-09
2843 5.14508879945e-09
2844 5.11452125096e-09
2845 5.08413489086e-09
2846 5.05392883099e-09
2847 5.02390395951e-09
2848 4.99405583554e-09
2849 4.96438623543e-09
2850 4.93489160647e-09
2851 4.90557194865e-09
2852 4.87642815017e-09
2853 4.8474566583e-09
2854 4.81865747304e-09
2855 4.79002970621e-09
2856 4.76157158147e-09
2857 4.73328132244e-09
2858 4.7051607055e-09
2859 4.67720706609e-09
2860 4.64941951606e-09
2861 4.6217971672e-09
2862 4.59433913136e-09
2863 4.56704363216e-09
2864 4.53990889326e-09
2865 4.51293846737e-09
2866 4.48612524906e-09
2867 4.45947367922e-09
2868 4.43297842878e-09
2869 4.40664216228e-09
2870 4.380461327e-09
2871 4.35443769931e-09
2872 4.32856595012e-09
2873 4.30285052033e-09
2874 4.27728608088e-09
2875 4.25187529629e-09
2876 4.22661461386e-09
2877 4.20150403357e-09
2878 4.17654266727e-09
2879 4.1517278504e-09
2880 4.12706224751e-09
2881 4.10254319405e-09
2882 4.07816980186e-09
2883 4.05394207093e-09
2884 4.02985556036e-09
2885 4.00591471106e-09
2886 3.98211419395e-09
2887 3.95845667356e-09
2888 3.93493859718e-09
2889 3.911560853e-09
2890 3.88832255283e-09
2891 3.86522103213e-09
2892 3.84225717909e-09
2893 3.81942921734e-09
2894 3.79673803508e-09
2895 3.77418185593e-09
2896 3.75175890355e-09
2897 3.72946917793e-09
2898 3.70731179089e-09
2899 3.68528585426e-09
2900 3.66339136804e-09
2901 3.64162566768e-09
2902 3.61999230591e-09
2903 3.59848506548e-09
2904 3.57710572274e-09
2905 3.55585338951e-09
2906 3.53472717762e-09
2907 3.51372886342e-09
2908 3.49285311785e-09
2909 3.47209994089e-09
2910 3.45147110892e-09
2911 3.43096662192e-09
2912 3.41058381537e-09
2913 3.3903209129e-09
2914 3.3701788027e-09
2915 3.35015659658e-09
2916 3.3302525182e-09
2917 3.31046745572e-09
2918 3.29079963279e-09
2919 3.27124816124e-09
2920 3.25181392924e-09
2921 3.23249338408e-09
2922 3.21329007846e-09
2923 3.19419868333e-09
2924 3.17522186322e-09
2925 3.15635695358e-09
2926 3.13760484261e-09
2927 3.11896464211e-09
2928 3.10043457574e-09
2929 3.08201375532e-09
2930 3.06370218084e-09
2931 3.04550162866e-09
2932 3.0274076579e-09
2933 3.00942115672e-09
2934 2.99154212513e-09
2935 2.97376878677e-09
2936 2.95610114165e-09
2937 2.93853918976e-09
2938 2.92108204292e-09
2939 2.90372614842e-09
2940 2.88647505897e-09
2941 2.86932522187e-09
2942 2.85228018981e-09
2943 2.83533374557e-09
2944 2.81848855366e-09
2945 2.80174372591e-09
2946 2.78509926233e-09
2947 2.76855072201e-09
2948 2.75210432221e-09
2949 2.73575206933e-09
2950 2.7195001806e-09
2951 2.70334243879e-09
2952 2.68728239661e-09
2953 2.67131650133e-09
2954 2.65544652933e-09
2955 2.63967070424e-09
2956 2.62398636153e-09
2957 2.60839794208e-09
2958 2.59290100502e-09
2959 2.57749643851e-09
2960 2.56218246619e-09
2961 2.54696086444e-09
2962 2.5318289687e-09
2963 2.51678766716e-09
2964 2.50183518347e-09
2965 2.48697062943e-09
2966 2.47219489324e-09
2967 2.4575079749e-09
2968 2.44290720985e-09
2969 2.4283934863e-09
2970 2.41396680423e-09
2971 2.39962538728e-09
2972 2.38536923547e-09
2973 2.37119657243e-09
2974 2.35711006269e-09
2975 2.34310615355e-09
2976 2.32918573317e-09
2977 2.3153479134e-09
2978 2.30159091785e-09
2979 2.28791829926e-09
2980 2.27432561672e-09
2981 2.26081287025e-09
2982 2.24738005983e-09
2983 2.23402896182e-09
2984 2.22075602352e-09
2985 2.20756213309e-09
2986 2.19444729055e-09
2987 2.18140971953e-09
2988 2.1684503082e-09
2989 2.15556639205e-09
2990 2.14275974741e-09
2991 2.13002948612e-09
2992 2.11737472e-09
2993 2.10479633722e-09
2994 2.09229078507e-09
2995 2.07986072809e-09
2996 2.06750350173e-09
2997 2.05521999419e-09
2998 2.04301020545e-09
2999 2.03087235917e-09
3000 2.01880645534e-09
3001 2.00681160578e-09
3002 1.99488958685e-09
3003 1.98303773402e-09
3004 1.97125693546e-09
3005 1.959546303e-09
3006 1.94790317209e-09
3007 1.93633198364e-09
3008 1.92482652039e-09
3009 1.91339122324e-09
3010 1.90202253947e-09
3011 1.89072313361e-09
3012 1.87949034114e-09
3013 1.86832416205e-09
3014 1.85722459634e-09
3015 1.84619164401e-09
3016 1.83522175234e-09
3017 1.82431758589e-09
3018 1.81347914463e-09
3019 1.8027055404e-09
3020 1.79199588501e-09
3021 1.7813492903e-09
3022 1.77076575625e-09
3023 1.76024617105e-09
3024 1.74978787015e-09
3025 1.73939262993e-09
3026 1.72905867402e-09
3027 1.71878689059e-09
3028 1.70857461512e-09
3029 1.69842362396e-09
3030 1.68833302894e-09
3031 1.67830371822e-09
3032 1.66833125093e-09
3033 1.65842006794e-09
3034 1.64856661655e-09
3035 1.63877178494e-09
3036 1.62903646128e-09
3037 1.61935798104e-09
3038 1.60973812058e-09
3039 1.60017510353e-09
3040 1.59066715355e-09
3041 1.58121782334e-09
3042 1.57182267202e-09
3043 1.56248525229e-09
3044 1.55320112327e-09
3045 1.54397383767e-09
3046 1.53480073095e-09
3047 1.52568180312e-09
3048 1.51661794234e-09
3049 1.50760737228e-09
3050 1.49865098109e-09
3051 1.48974699243e-09
3052 1.4808954063e-09
3053 1.47209888723e-09
3054 1.46335210616e-09
3055 1.45465772761e-09
3056 1.44601575158e-09
3057 1.43742528991e-09
3058 1.42888456622e-09
3059 1.42039624507e-09
3060 1.41195677372e-09
3061 1.40356881673e-09
3062 1.39522970954e-09
3063 1.38694122853e-09
3064 1.37870070915e-09
3065 1.37050992777e-09
3066 1.36236799619e-09
3067 1.35427402626e-09
3068 1.34622712977e-09
3069 1.33822997128e-09
3070 1.33027899807e-09
3071 1.32237598649e-09
3072 1.31451916019e-09
3073 1.3067111837e-09
3074 1.29894672796e-09
3075 1.29123023385e-09
3076 1.28355814866e-09
3077 1.27593224875e-09
3078 1.26835164593e-09
3079 1.26081634022e-09
3080 1.25332544343e-09
3081 1.24587984374e-09
3082 1.23847776479e-09
3083 1.23112009476e-09
3084 1.22380683365e-09
3085 1.21653442875e-09
3086 1.20930820913e-09
3087 1.20212284571e-09
3088 1.19498011486e-09
3089 1.18788090475e-09
3090 1.18082432721e-09
3091 1.17380860587e-09
3092 1.16683462892e-09
3093 1.15990239635e-09
3094 1.15301101999e-09
3095 1.1461622762e-09
3096 1.13935261226e-09
3097 1.13258291634e-09
3098 1.12585407663e-09
3099 1.11916520495e-09
3100 1.1125163013e-09
3101 1.10590647751e-09
3102 1.09933662173e-09
3103 1.09280495764e-09
3104 1.08631326157e-09
3105 1.07985886899e-09
3106 1.07344355627e-09
3107 1.06706554703e-09
3108 1.06072572947e-09
3109 1.05442499176e-09
3110 1.04815978119e-09
3111 1.04193276229e-09
3112 1.03574215871e-09
3113 1.02958797044e-09
3114 1.02347286202e-09
3115 1.01739150438e-09
3116 1.01134745023e-09
3117 1.00533892322e-09
3118 9.9936503517e-10
3119 9.93429338791e-10
3120 9.87526505014e-10
3121 9.81658310195e-10
3122 9.75826530691e-10
3123 9.70030278324e-10
3124 9.64266000381e-10
3125 9.58537249574e-10
3126 9.52842249546e-10
3127 9.47181000299e-10
3128 9.4155439001e-10
3129 9.35959754145e-10
3130 9.30399757237e-10
3131 9.24872622932e-10
3132 9.19377463049e-10
3133 9.13916053946e-10
3134 9.08485731088e-10
3135 9.0308915901e-10
3136 8.97722784998e-10
3137 8.92391049945e-10
3138 8.87086848422e-10
3139 8.81818174037e-10
3140 8.76578809539e-10
3141 8.71371419464e-10
3142 8.66194227456e-10
3143 8.61048121692e-10
3144 8.55932213994e-10
3145 8.50847392542e-10
3146 8.45792769155e-10
3147 8.40767455657e-10
3148 8.35772340224e-10
3149 8.30807422858e-10
3150 8.25870927201e-10
3151 8.20963741432e-10
3152 8.16087641908e-10
3153 8.11238187737e-10
3154 8.06418043453e-10
3155 8.01628097236e-10
3156 7.96865684549e-10
3157 7.92130805394e-10
3158 7.87425236126e-10
3159 7.8274720039e-10
3160 7.78095810006e-10
3161 7.73472841331e-10
3162 7.68878294366e-10
3163 7.64310392753e-10
3164 7.59769136494e-10
3165 7.55256301943e-10
3166 7.50768336388e-10
3167 7.46308792543e-10
3168 7.41874117693e-10
3169 7.37466976375e-10
3170 7.33086480409e-10
3171 7.2872996526e-10
3172 7.24399207286e-10
3173 7.20096871021e-10
3174 7.15818515573e-10
3175 7.115659173e-10
3176 7.073390762e-10
3177 7.03136215918e-10
3178 6.98960000989e-10
3179 6.9480599052e-10
3180 6.90678625404e-10
3181 6.86574352926e-10
3182 6.82494949444e-10
3183 6.78440414958e-10
3184 6.7440986129e-10
3185 6.70403288439e-10
3186 6.66420696405e-10
3187 6.62462085188e-10
3188 6.58525678432e-10
3189 6.54613252493e-10
3190 6.50723919193e-10
3191 6.46857678532e-10
3192 6.43015418689e-10
3193 6.39195363306e-10
3194 6.35396624205e-10
3195 6.31621865921e-10
3196 6.27870200276e-10
3197 6.24140739092e-10
3198 6.20431706011e-10
3199 6.16745765569e-10
3200 6.13080253231e-10
3201 6.0943872171e-10
3202 6.05818506472e-10
3203 6.02218719337e-10
3204 5.98642024841e-10
3205 5.9508487027e-10
3206 5.91549920159e-10
3207 5.88034509974e-10
3208 5.84541304249e-10
3209 5.81068526628e-10
3210 5.77616177111e-10
3211 5.74185143876e-10
3212 5.70773650566e-10
3213 5.67380809002e-10
3214 5.64011060078e-10
3215 5.606599629e-10
3216 5.57330182005e-10
3217 5.54019052856e-10
3218 5.50726575455e-10
3219 5.47455414335e-10
3220 5.44202016783e-10
3221 5.40969047336e-10
3222 5.37755617813e-10
3223 5.34560840038e-10
3224 5.31384714009e-10
3225 5.28228127905e-10
3226 5.25090193548e-10
3227 5.2197002276e-10
3228 5.18868503718e-10
3229 5.15785636424e-10
3230 5.12722309054e-10
3231 5.09675857074e-10
3232 5.06647168663e-10
3233 5.03637131999e-10
3234 5.00644858903e-10
3235 4.97670349375e-10
3236 4.94713603416e-10
3237 4.91774621025e-10
3238 4.88853402203e-10
3239 4.85949946949e-10
3240 4.83063367085e-10
3241 4.80191886254e-10
3242 4.77339945348e-10
3243 4.74503991654e-10
3244 4.71684025172e-10
3245 4.68881822258e-10
3246 4.66095606555e-10
3247 4.63326266242e-10
3248 4.60574689498e-10
3249 4.57839099965e-10
3250 4.55118609466e-10
3251 4.52414994356e-10
3252 4.4972647828e-10
3253 4.47054837593e-10
3254 4.44399184119e-10
3255 4.41757741498e-10
3256 4.39133174268e-10
3257 4.36523706071e-10
3258 4.33931113264e-10
3259 4.3135361949e-10
3260 4.28789448392e-10
3261 4.26243040863e-10
3262 4.23710844188e-10
3263 4.21192858369e-10
3264 4.18689971582e-10
3265 4.16203960185e-10
3266 4.13731271465e-10
3267 4.11272793599e-10
3268 4.08829414766e-10
3269 4.06400246789e-10
3270 4.03987066022e-10
3271 4.01586319754e-10
3272 3.99200672518e-10
3273 3.96828347959e-10
3274 3.94471122434e-10
3275 3.92128107762e-10
3276 3.89797527589e-10
3277 3.87482046449e-10
3278 3.85178999807e-10
3279 3.82891940376e-10
3280 3.80616427265e-10
3281 3.78355125008e-10
3282 3.76107145428e-10
3283 3.73872488524e-10
3284 3.71652042475e-10
3285 3.69444919102e-10
3286 3.67249342048e-10
3287 3.65067975849e-10
3288 3.6289815597e-10
3289 3.60742546945e-10
3290 3.58599372419e-10
3291 3.5646863239e-10
3292 3.5434943868e-10
3293 3.52245344004e-10
3294 3.50152795647e-10
3295 3.48072681788e-10
3296 3.46005890606e-10
3297 3.43948869386e-10
3298 3.41905170842e-10
3299 3.39873906796e-10
3300 3.37855077248e-10
3301 3.3584779402e-10
3302 3.33851168932e-10
3303 3.31868754699e-10
3304 3.29896998608e-10
3305 3.27936788835e-10
3306 3.25989013561e-10
3307 3.24051896428e-10
3308 3.22127213792e-10
3309 3.20213189298e-10
3310 3.18312487479e-10
3311 3.16418891089e-10
3312 3.14540393731e-10
3313 3.12671666336e-10
3314 3.10813597082e-10
3315 3.08967074147e-10
3316 3.07132097532e-10
3317 3.0530689088e-10
3318 3.03493230547e-10
3319 3.01688451998e-10
3320 2.99897884304e-10
3321 2.98116198394e-10
3322 2.96344282447e-10
3323 2.94584800997e-10
3324 2.92834201332e-10
3325 2.91094259808e-10
3326 2.89364976425e-10
3327 2.87646351183e-10
3328 2.85936607725e-10
3329 2.84238410586e-10
3330 2.82549095232e-10
3331 2.80870438019e-10
3332 2.79202438946e-10
3333 2.77543321658e-10
3334 2.75894862511e-10
3335 2.74255285149e-10
3336 2.72626365927e-10
3337 2.71006328489e-10
3338 2.69395172836e-10
3339 2.67795563502e-10
3340 2.66203059596e-10
3341 2.64622990187e-10
3342 2.63050026206e-10
3343 2.61487720365e-10
3344 2.59935184488e-10
3345 2.58389754038e-10
3346 2.56855869907e-10
3347 2.55328203025e-10
3348 2.53811194284e-10
3349 2.52304843684e-10
3350 2.50804710333e-10
3351 2.49316123302e-10
3352 2.47834641698e-10
3353 2.46362041878e-10
3354 2.44898323842e-10
3355 2.43443487591e-10
3356 2.41997533124e-10
3357 2.40558684084e-10
3358 2.39130493185e-10
3359 2.37709407713e-10
3360 2.36296315848e-10
3361 2.34892993944e-10
3362 2.33496777469e-10
3363 2.32110330955e-10
3364 2.30731878048e-10
3365 2.2935964239e-10
3366 2.27997176694e-10
3367 2.26643592782e-10
3368 2.25297114298e-10
3369 2.23957741241e-10
3370 2.22628138147e-10
3371 2.21304752301e-10
3372 2.1999024824e-10
3373 2.18682849606e-10
3374 2.17384332757e-10
3375 2.16092921335e-10
3376 2.1480861534e-10
3377 2.13532302951e-10
3378 2.12263984167e-10
3379 2.11004547168e-10
3380 2.09748662883e-10
3381 2.08503436738e-10
3382 2.07264427843e-10
3383 2.06033412553e-10
3384 2.04809502691e-10
3385 2.03593586434e-10
3386 2.02382999248e-10
3387 2.01180405668e-10
3388 1.99984917515e-10
3389 1.98797422968e-10
3390 1.97615257491e-10
3391 1.96441973799e-10
3392 1.95274019177e-10
3393 1.94114946339e-10
3394 1.9296209075e-10
3395 1.91814564232e-10
3396 1.90675919498e-10
3397 1.89542603835e-10
3398 1.88416393598e-10
3399 1.87296400611e-10
3400 1.8618440123e-10
3401 1.85078619097e-10
3402 1.83979942392e-10
3403 1.82885706579e-10
3404 1.81799464372e-10
3405 1.80718551235e-10
3406 1.79646519882e-10
3407 1.78578929422e-10
3408 1.7751755621e-10
3409 1.76462400248e-10
3410 1.75414349712e-10
3411 1.74372516426e-10
3412 1.73335124032e-10
3413 1.72306613422e-10
3414 1.71282543704e-10
3415 1.70266467592e-10
3416 1.69253056015e-10
3417 1.68248526222e-10
3418 1.67248437322e-10
3419 1.66255453848e-10
3420 1.65266911267e-10
3421 1.64284585935e-10
3422 1.63308477852e-10
3423 1.62338587018e-10
3424 1.61374913432e-10
3425 1.60415680739e-10
3426 1.59462665295e-10
3427 1.58515867099e-10
3428 1.57573509796e-10
3429 1.56636481563e-10
3430 1.55707446936e-10
3431 1.54781965023e-10
3432 1.53862700358e-10
3433 1.52947876586e-10
3434 1.52039270063e-10
3435 1.5113599261e-10
3436 1.50238932406e-10
3437 1.49346313094e-10
3438 1.48459022853e-10
3439 1.47577061682e-10
3440 1.46700429582e-10
3441 1.45828238374e-10
3442 1.44961376236e-10
3443 1.44100731347e-10
3444 1.43244527351e-10
3445 1.42393652425e-10
3446 1.41547218391e-10
3447 1.40707001606e-10
3448 1.39870337534e-10
3449 1.39039002534e-10
3450 1.38213884782e-10
3451 1.37391431565e-10
3452 1.36576083776e-10
3453 1.357642887e-10
3454 1.34957822695e-10
3455 1.34155797582e-10
3456 1.3335910154e-10
3457 1.32566846389e-10
3458 1.31779032131e-10
3459 1.30996546943e-10
3460 1.30217614469e-10
3461 1.29444899244e-10
3462 1.28675736732e-10
3463 1.27911015113e-10
3464 1.27151622564e-10
3465 1.26395782729e-10
3466 1.25645271964e-10
3467 1.24899202092e-10
3468 1.24155796755e-10
3469 1.23419496845e-10
3470 1.2268586147e-10
3471 1.21957555166e-10
3472 1.21231913397e-10
3473 1.20511600699e-10
3474 1.19795728892e-10
3475 1.19084297978e-10
3476 1.18377307956e-10
3477 1.17672982469e-10
3478 1.16973986053e-10
3479 1.16279430529e-10
3480 1.15589315897e-10
3481 1.14900977621e-10
3482 1.14218856595e-10
3483 1.13540288282e-10
3484 1.12866160862e-10
3485 1.12194697977e-10
3486 1.1152945234e-10
3487 1.10865983061e-10
3488 1.1020873103e-10
3489 1.09553255356e-10
3490 1.08902220575e-10
3491 1.08254738507e-10
3492 1.07611697331e-10
3493 1.06972208869e-10
3494 1.06337161299e-10
3495 1.05705666442e-10
3496 1.05078612478e-10
3497 1.0445333487e-10
3498 1.03832498155e-10
3499 1.03215214153e-10
3500 1.02602371044e-10
3501 1.01993080648e-10
3502 1.01386454787e-10
3503 1.0078338164e-10
3504 1.00186525742e-10
3505 9.9591446201e-11
3506 9.8999031195e-11
3507 9.84110570812e-11
3508 9.7826635681e-11
3509 9.72448788161e-11
3510 9.66675628433e-11
3511 9.60929114058e-11
3512 9.55218126819e-11
3513 9.49533784933e-11
3514 9.43902733752e-11
3515 9.38307209708e-11
3516 9.32720567448e-11
3517 9.27187215893e-11
3518 9.21662746123e-11
3519 9.16182685273e-11
3520 9.10764796913e-11
3521 9.05338026769e-11
3522 8.99973429114e-11
3523 8.94617713243e-11
3524 8.89297524509e-11
3525 8.84012862912e-11
3526 8.78763728451e-11
3527 8.73550121128e-11
3528 8.68363159157e-11
3529 8.63202842538e-11
3530 8.58060289488e-11
3531 8.52979908927e-11
3532 8.47899528367e-11
3533 8.42872438511e-11
3534 8.37863112224e-11
3535 8.3288043129e-11
3536 8.27924395708e-11
3537 8.23012769047e-11
3538 8.18127787738e-11
3539 8.13260569998e-11
3540 8.08419997611e-11
3541 8.03632715929e-11
3542 7.98854316031e-11
3543 7.9411144327e-11
3544 7.89395215861e-11
3545 7.84696752021e-11
3546 7.80033815317e-11
3547 7.75397523967e-11
3548 7.70796759753e-11
3549 7.66222640891e-11
3550 7.61675167382e-11
3551 7.57145457442e-11
3552 7.52642392854e-11
3553 7.48174855403e-11
3554 7.43733963304e-11
3555 7.39310834774e-11
3556 7.34914351597e-11
3557 7.30553395556e-11
3558 7.26219084868e-11
3559 7.21902537748e-11
3560 7.17612635981e-11
3561 7.13340497782e-11
3562 7.09112768504e-11
3563 7.04893921011e-11
3564 7.0070171887e-11
3565 6.96545043866e-11
3566 6.92415014214e-11
3567 6.88302748131e-11
3568 6.84208245616e-11
3569 6.8013150667e-11
3570 6.7609029486e-11
3571 6.72066846619e-11
3572 6.68096689083e-11
3573 6.64117649762e-11
3574 6.60183019363e-11
3575 6.56248388964e-11
3576 6.52349285701e-11
3577 6.48476827791e-11
3578 6.4462213345e-11
3579 6.40802966245e-11
3580 6.36983799041e-11
3581 6.33209040757e-11
3582 6.29452046041e-11
3583 6.2570393311e-11
3584 6.21991347316e-11
3585 6.1829652509e-11
3586 6.14619466432e-11
3587 6.10969053128e-11
3588 6.07336403391e-11
3589 6.03721517223e-11
3590 6.00133276407e-11
3591 5.96580562728e-11
3592 5.9302784905e-11
3593 5.89510662508e-11
3594 5.8600235775e-11
3595 5.82520698345e-11
3596 5.79074566076e-11
3597 5.75619552023e-11
3598 5.72208946892e-11
3599 5.68807223544e-11
3600 5.65423263765e-11
3601 5.62065949339e-11
3602 5.58726398481e-11
3603 5.55395729407e-11
3604 5.5210058747e-11
3605 5.48832090885e-11
3606 5.45572476085e-11
3607 5.42321743069e-11
3608 5.3910653719e-11
3609 5.35900213094e-11
3610 5.32711652568e-11
3611 5.29549737394e-11
3612 5.26414467572e-11
3613 5.23279197751e-11
3614 5.20179455066e-11
3615 5.17079712381e-11
3616 5.13997733265e-11
3617 5.10960163069e-11
3618 5.0791371109e-11
3619 5.04911668031e-11
3620 5.01909624973e-11
3621 4.98925345482e-11
3622 4.95958829561e-11
3623 4.93010077207e-11
3624 4.90070206638e-11
3625 4.87165863206e-11
3626 4.84279283341e-11
3627 4.81401585262e-11
3628 4.7854165075e-11
3629 4.75699479807e-11
3630 4.72866190648e-11
3631 4.70068428626e-11
3632 4.67279548388e-11
3633 4.64490668151e-11
3634 4.61728433265e-11
3635 4.58983961948e-11
3636 4.56266135984e-11
3637 4.5354831002e-11
3638 4.50866011192e-11
3639 4.48183712365e-11
3640 4.45510295322e-11
3641 4.42872405415e-11
3642 4.40234515509e-11
3643 4.37623270955e-11
3644 4.35012026401e-11
3645 4.32436308984e-11
3646 4.29860591566e-11
3647 4.27320401286e-11
3648 4.24780211006e-11
3649 4.22257784294e-11
3650 4.19744239366e-11
3651 4.17248458007e-11
3652 4.14770440216e-11
3653 4.12301304209e-11
3654 4.09858813555e-11
3655 4.07434086469e-11
3656 4.05000477599e-11
3657 4.02593514082e-11
3658 4.00195432348e-11
3659 3.97832877752e-11
3660 3.95461441371e-11
3661 3.93116650343e-11
3662 3.907807411e-11
3663 3.88462595424e-11
3664 3.86153331533e-11
3665 3.83852949426e-11
3666 3.81579212672e-11
3667 3.79305475917e-11
3668 3.77058384515e-11
3669 3.74820174898e-11
3670 3.72590847064e-11
3671 3.70370401015e-11
3672 3.68185482102e-11
3673 3.65982799622e-11
3674 3.63806762493e-11
3675 3.61648488933e-11
3676 3.59507978942e-11
3677 3.57367468951e-11
3678 3.55253604312e-11
3679 3.53139739673e-11
3680 3.51034756818e-11
3681 3.48947537532e-11
3682 3.46886963598e-11
3683 3.4481750788e-11
3684 3.42765815731e-11
3685 3.4073188715e-11
3686 3.38706840353e-11
3687 3.3669067534e-11
3688 3.3470115568e-11
3689 3.3271163602e-11
3690 3.30730998144e-11
3691 3.2877700562e-11
3692 3.26805249529e-11
3693 3.24869020574e-11
3694 3.22950555187e-11
3695 3.21023208016e-11
3696 3.19113624414e-11
3697 3.17204040812e-11
3698 3.1533886613e-11
3699 3.13455927881e-11
3700 3.11590753199e-11
3701 3.09743342086e-11
3702 3.07904812757e-11
3703 3.06084046997e-11
3704 3.04254399452e-11
3705 3.02442515476e-11
3706 3.00648395068e-11
3707 2.98872038229e-11
3708 2.9709568139e-11
3709 2.95337088119e-11
3710 2.93578494848e-11
3711 2.91837665145e-11
3712 2.90087953658e-11
3713 2.88382651092e-11
3714 2.86659584958e-11
3715 2.84963164177e-11
3716 2.83266743395e-11
3717 2.81579204398e-11
3718 2.79909428968e-11
3719 2.78248535324e-11
3720 2.76587641679e-11
3721 2.74953393387e-11
3722 2.73328026879e-11
3723 2.71684896802e-11
3724 2.70077293862e-11
3725 2.68478572707e-11
3726 2.66879851551e-11
3727 2.65281130396e-11
3728 2.63717936377e-11
3729 2.62154742359e-11
3730 2.6059154834e-11
3731 2.5904611789e-11
3732 2.57518451008e-11
3733 2.55973020558e-11
3734 2.5445423546e-11
3735 2.52944332146e-11
3736 2.51434428833e-11
3737 2.49933407304e-11
3738 2.48467912911e-11
3739 2.46993536734e-11
3740 2.45519160558e-11
3741 2.44071429734e-11
3742 2.42614817125e-11
3743 2.41167086301e-11
3744 2.39737119045e-11
3745 2.38316033574e-11
3746 2.36912711671e-11
3747 2.35500507983e-11
3748 2.3409718608e-11
3749 2.32711627746e-11
3750 2.31317187627e-11
3751 2.2994939286e-11
3752 2.28581598094e-11
3753 2.27213803328e-11
3754 2.25881535698e-11
3755 2.245315045e-11
3756 2.23199236871e-11
3757 2.21875851025e-11
3758 2.2055246518e-11
3759 2.19246842903e-11
3760 2.17932338842e-11
3761 2.16644480133e-11
3762 2.15356621425e-11
3763 2.14086526285e-11
3764 2.1280754936e-11
3765 2.11546336004e-11
3766 2.10294004432e-11
3767 2.09032791076e-11
3768 2.07798223073e-11
3769 2.06554773285e-11
3770 2.0533796885e-11
3771 2.04103400847e-11
3772 2.0290435998e-11
3773 2.0169643733e-11
3774 2.00488514679e-11
3775 1.99325000949e-11
3776 1.98125960083e-11
3777 1.96935801e-11
3778 1.95763405486e-11
3779 1.9460877354e-11
3780 1.93471905163e-11
3781 1.92299509649e-11
3782 1.91162641272e-11
3783 1.90034654679e-11
3784 1.88897786302e-11
3785 1.87787563277e-11
3786 1.866506949e-11
3787 1.85558235444e-11
3788 1.84448012419e-11
3789 1.83355552963e-11
3790 1.82254211722e-11
3791 1.81179515835e-11
3792 1.80104819947e-11
3793 1.79030124059e-11
3794 1.7797319174e-11
3795 1.7691625942e-11
3796 1.75868208885e-11
3797 1.74811276565e-11
3798 1.73772107814e-11
3799 1.72750702632e-11
3800 1.71729297449e-11
3801 1.70699010482e-11
3802 1.69686487084e-11
3803 1.68682845469e-11
3804 1.67679203855e-11
3805 1.66675562241e-11
3806 1.65689684195e-11
3807 1.64721569718e-11
3808 1.63726809888e-11
3809 1.6275869541e-11
3810 1.61790580933e-11
3811 1.60831348239e-11
3812 1.59872115546e-11
3813 1.58930646421e-11
3814 1.57980295512e-11
3815 1.57047708171e-11
3816 1.56106239046e-11
3817 1.55191415274e-11
3818 1.54267709718e-11
3819 1.53344004161e-11
3820 1.52429180389e-11
3821 1.51532120185e-11
3822 1.50626178197e-11
3823 1.49729117993e-11
3824 1.48823176005e-11
3825 1.47961642938e-11
3826 1.47091228087e-11
3827 1.46203049667e-11
3828 1.453415166e-11
3829 1.44479983533e-11
3830 1.43618450466e-11
3831 1.42756917398e-11
3832 1.41904266115e-11
3833 1.41069378401e-11
3834 1.40234490686e-11
3835 1.39390721188e-11
3836 1.38573597042e-11
3837 1.37756472895e-11
3838 1.36930466965e-11
3839 1.36113342819e-11
3840 1.35305100457e-11
3841 1.34505739879e-11
3842 1.33706379302e-11
3843 1.32915900508e-11
3844 1.3211653993e-11
3845 1.31334942921e-11
3846 1.30553345912e-11
3847 1.29789512471e-11
3848 1.29016797246e-11
3849 1.28244082021e-11
3850 1.27489130364e-11
3851 1.26716415139e-11
3852 1.25970345266e-11
3853 1.25233157178e-11
3854 1.24487087305e-11
3855 1.23732135648e-11
3856 1.2299494756e-11
3857 1.2227552304e-11
3858 1.21547216736e-11
3859 1.20827792216e-11
3860 1.20108367696e-11
3861 1.19388943176e-11
3862 1.18696164009e-11
3863 1.17976739489e-11
3864 1.17275078537e-11
3865 1.16591181154e-11
3866 1.15889520202e-11
3867 1.15196741035e-11
3868 1.1453060722e-11
3869 1.13837828053e-11
3870 1.13162812454e-11
3871 1.12487796855e-11
3872 1.1182166304e-11
3873 1.11155529225e-11
3874 1.10498277195e-11
3875 1.0983214338e-11
3876 1.09183773134e-11
3877 1.08535402887e-11
3878 1.07887032641e-11
3879 1.07256425963e-11
3880 1.06608055717e-11
3881 1.05977449039e-11
3882 1.05355724145e-11
3883 1.04725117467e-11
3884 1.04103392573e-11
3885 1.03490549463e-11
3886 1.02877706354e-11
3887 1.02264863244e-11
3888 1.01660901919e-11
3889 1.01048058809e-11
3890 1.00461861052e-11
3891 9.98578997269e-12
3892 9.92628201857e-12
3893 9.86766224287e-12
3894 9.80815428875e-12
3895 9.75131086989e-12
3896 9.69180291577e-12
3897 9.63495949691e-12
3898 9.57722789963e-12
3899 9.52038448077e-12
3900 9.46442924032e-12
3901 9.40758582146e-12
3902 9.35251875944e-12
3903 9.29745169742e-12
3904 9.24060827856e-12
3905 9.18642939496e-12
3906 9.13136233294e-12
3907 9.07895980617e-12
3908 9.02300456573e-12
3909 8.97060203897e-12
3910 8.91642315537e-12
3911 8.86402062861e-12
3912 8.81072992343e-12
3913 8.75832739666e-12
3914 8.7059248699e-12
3915 8.65529869998e-12
3916 8.60378435164e-12
3917 8.55227000329e-12
3918 8.50164383337e-12
3919 8.45190584187e-12
3920 8.40127967194e-12
3921 8.35065350202e-12
3922 8.30269186736e-12
3923 8.25295387585e-12
3924 8.20321588435e-12
3925 8.15436607127e-12
3926 8.1064044366e-12
3927 8.05755462352e-12
3928 8.01048116728e-12
3929 7.96163135419e-12
3930 7.91633425479e-12
3931 7.86837262012e-12
3932 7.82129916388e-12
3933 7.77422570764e-12
3934 7.72804042981e-12
3935 7.68274333041e-12
3936 7.637446231e-12
3937 7.5921491316e-12
3938 7.54596385377e-12
3939 7.50244311121e-12
3940 7.45803419022e-12
3941 7.41362526924e-12
3942 7.36921634825e-12
3943 7.32569560569e-12
3944 7.28217486312e-12
3945 7.23865412056e-12
3946 7.19424519957e-12
3947 7.15250081385e-12
3948 7.11075642812e-12
3949 7.06812386397e-12
3950 7.02549129983e-12
3951 6.98463509252e-12
3952 6.9428907068e-12
3953 6.90114632107e-12
3954 6.86029011376e-12
3955 6.81943390646e-12
3956 6.77857769915e-12
3957 6.73860967026e-12
3958 6.69686528454e-12
3959 6.65867361249e-12
3960 6.61870558361e-12
3961 6.58051391156e-12
3962 6.54232223951e-12
3963 6.5014660322e-12
3964 6.46327436016e-12
3965 6.42508268811e-12
3966 6.38777919448e-12
3967 6.34869934402e-12
3968 6.31139585039e-12
3969 6.27409235676e-12
3970 6.23767704155e-12
3971 6.19948536951e-12
3972 6.16218187588e-12
3973 6.12576656067e-12
3974 6.09023942388e-12
3975 6.0547122871e-12
3976 6.01740879347e-12
3977 5.9827698351e-12
3978 5.94635451989e-12
3979 5.9108273831e-12
3980 5.87530024632e-12
3981 5.84154946637e-12
3982 5.806910508e-12
3983 5.77227154963e-12
3984 5.73852076968e-12
3985 5.70476998973e-12
3986 5.67013103137e-12
3987 5.63638025142e-12
3988 5.60351764989e-12
3989 5.56976686994e-12
3990 5.53690426841e-12
3991 5.50315348846e-12
3992 5.47029088693e-12
3993 5.43920464224e-12
3994 5.40634204071e-12
3995 5.37347943919e-12
3996 5.34328137292e-12
3997 5.31041877139e-12
3998 5.27844434828e-12
3999 5.24646992517e-12
4000 5.2162718589e-12
4001 5.18429743579e-12
4002 5.15498754794e-12
4003 5.12301312483e-12
4004 5.09192688014e-12
4005 5.06261699229e-12
4006 5.03330710444e-12
4007 5.00310903817e-12
4008 4.9729109719e-12
4009 4.94360108405e-12
4010 4.91517937462e-12
4011 4.88586948677e-12
4012 4.85655959892e-12
4013 4.82724971107e-12
4014 4.79793982322e-12
4015 4.77040629221e-12
4016 4.7428727612e-12
4017 4.71356287335e-12
4018 4.68602934234e-12
4019 4.65760763291e-12
4020 4.63096228032e-12
4021 4.60254057089e-12
4022 4.5758952183e-12
4023 4.5492498657e-12
4024 4.52260451311e-12
4025 4.49418280368e-12
4026 4.46753745109e-12
4027 4.4408920985e-12
4028 4.41424674591e-12
4029 4.38848957174e-12
4030 4.36273239757e-12
4031 4.33608704498e-12
4032 4.3103298708e-12
4033 4.28457269663e-12
4034 4.25881552246e-12
4035 4.23483470513e-12
4036 4.20907753096e-12
4037 4.18420853521e-12
4038 4.15933953946e-12
4039 4.13535872212e-12
4040 4.11048972637e-12
4041 4.08650890904e-12
4042 4.06163991329e-12
4043 4.03677091754e-12
4044 4.01367827862e-12
4045 3.98969746129e-12
4046 3.96571664396e-12
4047 3.94262400505e-12
4048 3.91864318772e-12
4049 3.89643872722e-12
4050 3.87334608831e-12
4051 3.8502534494e-12
4052 3.82716081049e-12
4053 3.80317999316e-12
4054 3.78186371108e-12
4055 3.75965925059e-12
4056 3.73656661168e-12
4057 3.71347397277e-12
4058 3.69304586911e-12
4059 3.67084140862e-12
4060 3.64863694813e-12
4061 3.62732066606e-12
4062 3.60511620556e-12
4063 3.58468810191e-12
4064 3.56248364142e-12
4065 3.54294371618e-12
4066 3.52162743411e-12
4067 3.49942297362e-12
4068 3.47899486997e-12
4069 3.45856676631e-12
4070 3.43813866266e-12
4071 3.41682238059e-12
4072 3.39728245535e-12
4073 3.37774253012e-12
4074 3.35642624805e-12
4075 3.33688632281e-12
4076 3.31734639758e-12
4077 3.29691829393e-12
4078 3.27826654711e-12
4079 3.25783844346e-12
4080 3.23918669665e-12
4081 3.21875859299e-12
4082 3.2009950246e-12
4083 3.18145509937e-12
4084 3.16280335255e-12
4085 3.14415160574e-12
4086 3.12549985892e-12
4087 3.10684811211e-12
4088 3.0881963653e-12
4089 3.06954461848e-12
4090 3.05089287167e-12
4091 3.03312930328e-12
4092 3.01447755646e-12
4093 2.99760216649e-12
4094 2.98072677651e-12
4095 2.96385138654e-12
4096 2.94431146131e-12
4097 2.92743607133e-12
4098 2.90967250294e-12
4099 2.89279711296e-12
4100 2.87592172299e-12
4101 2.85726997618e-12
4102 2.84128276462e-12
4103 2.82440737465e-12
4104 2.80753198467e-12
4105 2.7906565947e-12
4106 2.77466938314e-12
4107 2.75779399317e-12
4108 2.74180678161e-12
4109 2.72493139164e-12
4110 2.70805600167e-12
4111 2.69384514695e-12
4112 2.67696975698e-12
4113 2.66098254542e-12
4114 2.64588351229e-12
4115 2.62989630073e-12
4116 2.6147972676e-12
4117 2.59881005604e-12
4118 2.58193466607e-12
4119 2.56861198977e-12
4120 2.55262477822e-12
4121 2.53752574508e-12
4122 2.52331489037e-12
4123 2.50732767881e-12
4124 2.49222864568e-12
4125 2.47801779096e-12
4126 2.46291875783e-12
4127 2.44781972469e-12
4128 2.4344970484e-12
4129 2.41939801526e-12
4130 2.40518716055e-12
4131 2.39097630583e-12
4132 2.37676545112e-12
4133 2.3625545964e-12
4134 2.34834374169e-12
4135 2.33502106539e-12
4136 2.31992203226e-12
4137 2.30571117754e-12
4138 2.29327667967e-12
4139 2.27906582495e-12
4140 2.26663132707e-12
4141 2.25330865078e-12
4142 2.23909779606e-12
4143 2.22577511977e-12
4144 2.21156426505e-12
4145 2.19912976718e-12
4146 2.18580709088e-12
4147 2.17426077143e-12
4148 2.16093809513e-12
4149 2.14761541883e-12
4150 2.13518092096e-12
4151 2.12185824466e-12
4152 2.10853556837e-12
4153 2.09787742733e-12
4154 2.08455475104e-12
4155 2.07300843158e-12
4156 2.0605739337e-12
4157 2.04813943583e-12
4158 2.03570493795e-12
4159 2.02327044008e-12
4160 2.01172412062e-12
4161 2.00017780116e-12
4162 1.98774330329e-12
4163 1.97708516225e-12
4164 1.96465066438e-12
4165 1.9522161665e-12
4166 1.94066984704e-12
4167 1.93001170601e-12
4168 1.91757720813e-12
4169 1.90603088868e-12
4170 1.89537274764e-12
4171 1.8847146066e-12
4172 1.87228010873e-12
4173 1.86251014611e-12
4174 1.85007564824e-12
4175 1.8394175072e-12
4176 1.82875936616e-12
4177 1.81810122513e-12
4178 1.80655490567e-12
4179 1.79678494305e-12
4180 1.78612680202e-12
4181 1.77546866098e-12
4182 1.76392234152e-12
4183 1.75326420049e-12
4184 1.74438241629e-12
4185 1.73283609683e-12
4186 1.72395431264e-12
4187 1.71240799318e-12
4188 1.70263803057e-12
4189 1.69197988953e-12
4190 1.68309810533e-12
4191 1.67332814272e-12
4192 1.6635581801e-12
4193 1.65201186064e-12
4194 1.64313007645e-12
4195 1.63336011383e-12
4196 1.62447832963e-12
4197 1.61293201018e-12
4198 1.60405022598e-12
4199 1.59516844178e-12
4200 1.58539847916e-12
4201 1.57562851655e-12
4202 1.56674673235e-12
4203 1.55697676973e-12
4204 1.54809498554e-12
4205 1.53832502292e-12
4206 1.52944323872e-12
4207 1.52144963295e-12
4208 1.51256784875e-12
4209 1.50190970771e-12
4210 1.49391610194e-12
4211 1.48414613932e-12
4212 1.47615253354e-12
4213 1.46638257092e-12
4214 1.45838896515e-12
4215 1.45039535937e-12
4216 1.44151357517e-12
4217 1.43263179098e-12
4218 1.4246381852e-12
4219 1.415756401e-12
4220 1.40776279522e-12
4221 1.39888101103e-12
4222 1.39088740525e-12
4223 1.38200562105e-12
4224 1.37401201528e-12
4225 1.3660184095e-12
4226 1.35802480372e-12
4227 1.35003119794e-12
4228 1.34203759217e-12
4229 1.33404398639e-12
4230 1.32605038061e-12
4231 1.31805677483e-12
4232 1.31095134748e-12
4233 1.3029577417e-12
4234 1.29585231434e-12
4235 1.28697053015e-12
4236 1.27897692437e-12
4237 1.27187149701e-12
4238 1.26387789123e-12
4239 1.25677246388e-12
4240 1.2487788581e-12
4241 1.24167343074e-12
4242 1.2354561818e-12
4243 1.22746257603e-12
4244 1.21946897025e-12
4245 1.21236354289e-12
4246 1.20614629395e-12
4247 1.1990408666e-12
4248 1.19104726082e-12
4249 1.18483001188e-12
4250 1.1768364061e-12
4251 1.16973097875e-12
4252 1.16262555139e-12
4253 1.15640830245e-12
4254 1.14841469667e-12
4255 1.14219744773e-12
4256 1.13686837722e-12
4257 1.12976294986e-12
4258 1.1226575225e-12
4259 1.11555209514e-12
4260 1.10933484621e-12
4261 1.10311759727e-12
4262 1.09601216991e-12
4263 1.08979492097e-12
4264 1.08357767203e-12
4265 1.07647224468e-12
4266 1.06936681732e-12
4267 1.0640377468e-12
4268 1.05870867628e-12
4269 1.05160324892e-12
4270 1.04538599999e-12
4271 1.03916875105e-12
4272 1.03295150211e-12
4273 1.02762243159e-12
4274 1.01962882582e-12
4275 1.01341157688e-12
4276 1.00808250636e-12
4277 1.00275343584e-12
4278 9.96536186904e-13
4279 9.91207116385e-13
4280 9.84101689028e-13
4281 9.79660796929e-13
4282 9.72555369572e-13
4283 9.68114477473e-13
4284 9.61897228535e-13
4285 9.55679979597e-13
4286 9.49462730659e-13
4287 9.45021838561e-13
4288 9.38804589623e-13
4289 9.33475519105e-13
4290 9.27258270167e-13
4291 9.21929199649e-13
4292 9.1748830755e-13
4293 9.11271058612e-13
4294 9.06830166514e-13
4295 9.01501095996e-13
4296 8.95283847058e-13
4297 8.8906659812e-13
4298 8.84625706021e-13
4299 8.80184813923e-13
4300 8.74855743405e-13
4301 8.70414851306e-13
4302 8.65085780788e-13
4303 8.5798035343e-13
4304 8.53539461332e-13
4305 8.48210390814e-13
4306 8.43769498715e-13
4307 8.38440428197e-13
4308 8.33111357679e-13
4309 8.29558644e-13
4310 8.24229573482e-13
4311 8.18900502964e-13
4312 8.13571432445e-13
4313 8.10018718767e-13
4314 8.03801469829e-13
4315 8.0024875615e-13
4316 7.95807864051e-13
4317 7.91366971953e-13
4318 7.86926079854e-13
4319 7.80708830916e-13
4320 7.76267938818e-13
4321 7.72715225139e-13
4322 7.66497976201e-13
4323 7.62057084103e-13
4324 7.58504370424e-13
4325 7.53175299906e-13
4326 7.48734407807e-13
4327 7.44293515709e-13
4328 7.4074080203e-13
4329 7.36299909931e-13
4330 7.30970839413e-13
4331 7.29194482574e-13
4332 7.22977233636e-13
4333 7.18536341537e-13
4334 7.14983627859e-13
4335 7.1054273576e-13
4336 7.06101843662e-13
4337 7.01660951563e-13
4338 6.98108237884e-13
4339 6.93667345786e-13
4340 6.89226453687e-13
4341 6.85673740008e-13
4342 6.8212102633e-13
4343 6.77680134231e-13
4344 6.73239242133e-13
4345 6.69686528454e-13
4346 6.64357457936e-13
4347 6.60804744257e-13
4348 6.56363852158e-13
4349 6.53699316899e-13
4350 6.5014660322e-13
4351 6.45705711122e-13
4352 6.42152997443e-13
4353 6.37712105345e-13
4354 6.34159391666e-13
4355 6.30606677987e-13
4356 6.27053964308e-13
4357 6.23501250629e-13
4358 6.19060358531e-13
4359 6.16395823272e-13
4360 6.12843109593e-13
4361 6.08402217495e-13
4362 6.04849503816e-13
4363 6.02184968557e-13
4364 5.98632254878e-13
4365 5.95079541199e-13
4366 5.90638649101e-13
4367 5.87085935422e-13
4368 5.84421400163e-13
4369 5.80868686484e-13
4370 5.76427794385e-13
4371 5.73763259126e-13
4372 5.69322367028e-13
4373 5.65769653349e-13
4374 5.6310511809e-13
4375 5.58664225991e-13
4376 5.55999690732e-13
4377 5.55111512313e-13
4378 5.49782441794e-13
4379 5.47117906535e-13
4380 5.43565192856e-13
4381 5.39124300758e-13
4382 5.36459765499e-13
4383 5.34683408659e-13
4384 5.31130694981e-13
4385 5.27577981302e-13
4386 5.24025267623e-13
4387 5.22248910784e-13
4388 5.18696197105e-13
4389 5.16031661846e-13
4390 5.12478948167e-13
4391 5.08926234488e-13
4392 5.06261699229e-13
4393 5.0270898555e-13
4394 4.99156271871e-13
4395 4.97379915032e-13
4396 4.94715379773e-13
4397 4.91162666094e-13
4398 4.88498130835e-13
4399 4.85833595576e-13
4400 4.81392703477e-13
4401 4.79616346638e-13
4402 4.76951811379e-13
4403 4.7517545454e-13
4404 4.70734562441e-13
4405 4.68958205602e-13
4406 4.65405491923e-13
4407 4.61852778244e-13
4408 4.59188242985e-13
4409 4.58300064565e-13
4410 4.53859172467e-13
4411 4.52082815627e-13
4412 4.49418280368e-13
4413 4.45865566689e-13
4414 4.4408920985e-13
4415 4.41424674591e-13
4416 4.37871960912e-13
4417 4.36095604073e-13
4418 4.32542890394e-13
4419 4.31654711974e-13
4420 4.28990176715e-13
4421 4.26325641456e-13
4422 4.23661106197e-13
4423 4.20996570938e-13
4424 4.19220214098e-13
4425 4.14779322e-13
4426 4.13002965161e-13
4427 4.10338429901e-13
4428 4.07673894642e-13
4429 4.05897537803e-13
4430 4.03233002544e-13
4431 4.01456645704e-13
4432 3.98792110445e-13
4433 3.97015753606e-13
4434 3.94351218347e-13
4435 3.91686683088e-13
4436 3.89022147829e-13
4437 3.88133969409e-13
4438 3.8546943415e-13
4439 3.82804898891e-13
4440 3.80140363632e-13
4441 3.78364006792e-13
4442 3.76587649953e-13
4443 3.73923114694e-13
4444 3.71258579435e-13
4445 3.69482222595e-13
4446 3.67705865756e-13
4447 3.65041330497e-13
4448 3.62376795238e-13
4449 3.61488616818e-13
4450 3.58824081559e-13
4451 3.57935903139e-13
4452 3.5438318946e-13
4453 3.52606832621e-13
4454 3.50830475782e-13
4455 3.49054118942e-13
4456 3.46389583683e-13
4457 3.43725048424e-13
4458 3.42836870004e-13
4459 3.40172334745e-13
4460 3.37507799486e-13
4461 3.34843264227e-13
4462 3.33955085807e-13
4463 3.32178728968e-13
4464 3.30402372128e-13
4465 3.27737836869e-13
4466 3.2596148003e-13
4467 3.24185123191e-13
4468 3.23296944771e-13
4469 3.21520587931e-13
4470 3.17967874253e-13
4471 3.16191517413e-13
4472 3.15303338994e-13
4473 3.12638803734e-13
4474 3.11750625315e-13
4475 3.09974268475e-13
4476 3.08197911636e-13
4477 3.06421554797e-13
4478 3.02868841118e-13
4479 3.01092484278e-13
4480 3.01092484278e-13
4481 2.98427949019e-13
4482 2.9665159218e-13
4483 2.9487523534e-13
4484 2.93098878501e-13
4485 2.92210700081e-13
4486 2.89546164822e-13
4487 2.87769807983e-13
4488 2.86881629563e-13
4489 2.85105272724e-13
4490 2.83328915884e-13
4491 2.80664380625e-13
4492 2.79776202206e-13
4493 2.76223488527e-13
4494 2.76223488527e-13
4495 2.75335310107e-13
4496 2.73558953268e-13
4497 2.71782596428e-13
4498 2.69118061169e-13
4499 2.68229882749e-13
4500 2.6645352591e-13
4501 2.6556534749e-13
4502 2.63788990651e-13
4503 2.62012633812e-13
4504 2.60236276972e-13
4505 2.59348098552e-13
4506 2.56683563293e-13
4507 2.55795384874e-13
4508 2.54019028034e-13
4509 2.52242671195e-13
4510 2.51354492775e-13
4511 2.49578135936e-13
4512 2.47801779096e-13
4513 2.47801779096e-13
4514 2.46025422257e-13
4515 2.44249065418e-13
4516 2.42472708578e-13
4517 2.41584530158e-13
4518 2.40696351739e-13
4519 2.3803181648e-13
4520 2.3714363806e-13
4521 2.35367281221e-13
4522 2.33590924381e-13
4523 2.33590924381e-13
4524 2.30926389122e-13
4525 2.30038210702e-13
4526 2.29150032283e-13
4527 2.28261853863e-13
4528 2.25597318604e-13
4529 2.24709140184e-13
4530 2.23820961764e-13
4531 2.21156426505e-13
4532 2.20268248086e-13
4533 2.20268248086e-13
4534 2.19380069666e-13
4535 2.16715534407e-13
4536 2.16715534407e-13
4537 2.14050999148e-13
4538 2.13162820728e-13
4539 2.12274642308e-13
4540 2.11386463889e-13
4541 2.0872192863e-13
4542 2.0783375021e-13
4543 2.0605739337e-13
4544 2.0605739337e-13
4545 2.04281036531e-13
4546 2.03392858111e-13
4547 2.01616501272e-13
4548 2.00728322852e-13
4549 1.98951966013e-13
4550 1.98063787593e-13
4551 1.98063787593e-13
4552 1.96287430754e-13
4553 1.93622895495e-13
4554 1.93622895495e-13
4555 1.92734717075e-13
4556 1.92734717075e-13
4557 1.90958360236e-13
4558 1.90070181816e-13
4559 1.87405646557e-13
4560 1.87405646557e-13
4561 1.86517468137e-13
4562 1.86517468137e-13
4563 1.84741111298e-13
4564 1.82964754458e-13
4565 1.81188397619e-13
4566 1.80300219199e-13
4567 1.80300219199e-13
4568 1.7852386236e-13
4569 1.7763568394e-13
4570 1.75859327101e-13
4571 1.74971148681e-13
4572 1.74082970261e-13
4573 1.73194791842e-13
4574 1.70530256582e-13
4575 1.70530256582e-13
4576 1.71418435002e-13
4577 1.70530256582e-13
4578 1.68753899743e-13
4579 1.69642078163e-13
4580 1.68753899743e-13
4581 1.67865721323e-13
4582 1.66089364484e-13
4583 1.65201186064e-13
4584 1.65201186064e-13
4585 1.65201186064e-13
4586 1.63424829225e-13
4587 1.62536650805e-13
4588 1.61648472385e-13
4589 1.60760293966e-13
4590 1.59872115546e-13
4591 1.58983937126e-13
4592 1.58983937126e-13
4593 1.58095758707e-13
4594 1.56319401867e-13
4595 1.55431223448e-13
4596 1.54543045028e-13
4597 1.53654866608e-13
4598 1.53654866608e-13
4599 1.51878509769e-13
4600 1.50990331349e-13
4601 1.50102152929e-13
4602 1.4921397451e-13
4603 1.4921397451e-13
4604 1.4743761767e-13
4605 1.46549439251e-13
4606 1.45661260831e-13
4607 1.44773082411e-13
4608 1.44773082411e-13
4609 1.42996725572e-13
4610 1.42996725572e-13
4611 1.42108547152e-13
4612 1.40332190313e-13
4613 1.40332190313e-13
4614 1.38555833473e-13
4615 1.37667655054e-13
4616 1.36779476634e-13
4617 1.36779476634e-13
4618 1.35003119794e-13
4619 1.35003119794e-13
4620 1.34114941375e-13
4621 1.33226762955e-13
4622 1.33226762955e-13
4623 1.32338584535e-13
4624 1.30562227696e-13
4625 1.29674049276e-13
4626 1.30562227696e-13
4627 1.28785870857e-13
4628 1.28785870857e-13
4629 1.27897692437e-13
4630 1.27009514017e-13
4631 1.26121335597e-13
4632 1.25233157178e-13
4633 1.25233157178e-13
4634 1.24344978758e-13
4635 1.22568621919e-13
4636 1.22568621919e-13
4637 1.22568621919e-13
4638 1.20792265079e-13
4639 1.1990408666e-13
4640 1.1990408666e-13
4641 1.1990408666e-13
4642 1.1812772982e-13
4643 1.1812772982e-13
4644 1.172395514e-13
4645 1.172395514e-13
4646 1.14575016141e-13
4647 1.14575016141e-13
4648 1.14575016141e-13
4649 1.14575016141e-13
4650 1.13686837722e-13
4651 1.12798659302e-13
4652 1.12798659302e-13
4653 1.11910480882e-13
4654 1.10134124043e-13
4655 1.11022302463e-13
4656 1.10134124043e-13
4657 1.09245945623e-13
4658 1.08357767203e-13
4659 1.08357767203e-13
4660 1.07469588784e-13
4661 1.06581410364e-13
4662 1.06581410364e-13
4663 1.06581410364e-13
4664 1.04805053525e-13
4665 1.03916875105e-13
4666 1.03028696685e-13
4667 1.03028696685e-13
4668 1.03028696685e-13
4669 1.03028696685e-13
4670 1.02140518266e-13
4671 1.02140518266e-13
4672 1.00364161426e-13
4673 1.00364161426e-13
4674 1.00364161426e-13
4675 9.94759830064e-14
4676 9.7699626167e-14
4677 9.85878045867e-14
4678 9.7699626167e-14
4679 9.68114477473e-14
4680 9.59232693276e-14
4681 9.68114477473e-14
4682 9.50350909079e-14
4683 9.50350909079e-14
4684 9.50350909079e-14
4685 9.41469124882e-14
4686 9.41469124882e-14
4687 9.23705556488e-14
4688 9.23705556488e-14
4689 9.23705556488e-14
4690 9.14823772291e-14
4691 9.14823772291e-14
4692 9.05941988094e-14
4693 8.97060203897e-14
4694 9.05941988094e-14
4695 8.881784197e-14
4696 8.97060203897e-14
4697 8.97060203897e-14
4698 8.79296635503e-14
4699 8.79296635503e-14
4700 8.79296635503e-14
4701 8.70414851306e-14
4702 8.70414851306e-14
4703 8.70414851306e-14
4704 8.61533067109e-14
4705 8.61533067109e-14
4706 8.52651282912e-14
4707 8.52651282912e-14
4708 8.43769498715e-14
4709 8.43769498715e-14
4710 8.34887714518e-14
4711 8.34887714518e-14
4712 8.17124146124e-14
4713 8.08242361927e-14
4714 8.17124146124e-14
4715 8.08242361927e-14
4716 8.08242361927e-14
4717 7.9936057773e-14
4718 8.08242361927e-14
4719 8.08242361927e-14
4720 7.9936057773e-14
4721 7.90478793533e-14
4722 7.90478793533e-14
4723 7.90478793533e-14
4724 7.90478793533e-14
4725 7.81597009336e-14
4726 7.72715225139e-14
4727 7.72715225139e-14
4728 7.63833440942e-14
4729 7.54951656745e-14
4730 7.54951656745e-14
4731 7.54951656745e-14
4732 7.46069872548e-14
4733 7.46069872548e-14
4734 7.28306304154e-14
4735 7.28306304154e-14
4736 7.19424519957e-14
4737 7.28306304154e-14
4738 7.28306304154e-14
4739 7.19424519957e-14
4740 7.19424519957e-14
4741 7.1054273576e-14
4742 7.1054273576e-14
4743 7.1054273576e-14
4744 6.92779167366e-14
4745 7.01660951563e-14
4746 7.01660951563e-14
4747 6.92779167366e-14
4748 7.01660951563e-14
4749 6.83897383169e-14
4750 6.92779167366e-14
4751 6.83897383169e-14
4752 6.83897383169e-14
4753 6.75015598972e-14
4754 6.66133814775e-14
4755 6.66133814775e-14
4756 6.66133814775e-14
4757 6.48370246381e-14
4758 6.66133814775e-14
4759 6.57252030578e-14
4760 6.57252030578e-14
4761 6.48370246381e-14
4762 6.30606677987e-14
4763 6.48370246381e-14
4764 6.39488462184e-14
4765 6.30606677987e-14
4766 6.30606677987e-14
4767 6.2172489379e-14
4768 6.30606677987e-14
4769 6.30606677987e-14
4770 6.30606677987e-14
4771 6.30606677987e-14
4772 6.12843109593e-14
4773 6.03961325396e-14
4774 6.12843109593e-14
4775 6.03961325396e-14
4776 6.03961325396e-14
4777 6.03961325396e-14
4778 6.03961325396e-14
4779 6.03961325396e-14
4780 6.03961325396e-14
4781 6.03961325396e-14
4782 6.03961325396e-14
4783 5.86197757002e-14
4784 5.77315972805e-14
4785 5.86197757002e-14
4786 5.86197757002e-14
4787 5.68434188608e-14
4788 5.68434188608e-14
4789 5.68434188608e-14
4790 5.59552404411e-14
4791 5.68434188608e-14
4792 5.68434188608e-14
4793 5.59552404411e-14
4794 5.59552404411e-14
4795 5.68434188608e-14
4796 5.50670620214e-14
4797 5.50670620214e-14
4798 5.59552404411e-14
4799 5.59552404411e-14
4800 5.41788836017e-14
4801 5.41788836017e-14
4802 5.3290705182e-14
4803 5.50670620214e-14
4804 5.41788836017e-14
4805 5.3290705182e-14
4806 5.3290705182e-14
4807 5.3290705182e-14
4808 5.3290705182e-14
4809 5.15143483426e-14
4810 5.15143483426e-14
4811 5.15143483426e-14
4812 5.15143483426e-14
4813 5.15143483426e-14
4814 4.97379915032e-14
4815 5.06261699229e-14
4816 5.06261699229e-14
4817 5.06261699229e-14
4818 5.06261699229e-14
4819 5.06261699229e-14
4820 5.06261699229e-14
4821 5.06261699229e-14
4822 4.88498130835e-14
4823 4.88498130835e-14
4824 4.88498130835e-14
4825 4.88498130835e-14
4826 4.79616346638e-14
4827 4.79616346638e-14
4828 4.79616346638e-14
4829 4.61852778244e-14
4830 4.70734562441e-14
4831 4.52970994047e-14
4832 4.61852778244e-14
4833 4.70734562441e-14
4834 4.70734562441e-14
4835 4.70734562441e-14
4836 4.52970994047e-14
4837 4.61852778244e-14
4838 4.52970994047e-14
4839 4.4408920985e-14
4840 4.61852778244e-14
4841 4.61852778244e-14
4842 4.52970994047e-14
4843 4.4408920985e-14
4844 4.4408920985e-14
4845 4.4408920985e-14
4846 4.4408920985e-14
4847 4.26325641456e-14
4848 4.35207425653e-14
4849 4.26325641456e-14
4850 4.4408920985e-14
4851 4.4408920985e-14
4852 4.26325641456e-14
4853 4.26325641456e-14
4854 4.26325641456e-14
4855 4.17443857259e-14
4856 4.17443857259e-14
4857 4.17443857259e-14
4858 4.17443857259e-14
4859 4.08562073062e-14
4860 4.17443857259e-14
4861 4.08562073062e-14
4862 4.08562073062e-14
4863 4.08562073062e-14
4864 4.08562073062e-14
4865 3.99680288865e-14
4866 3.99680288865e-14
4867 3.99680288865e-14
4868 3.99680288865e-14
4869 4.08562073062e-14
4870 3.99680288865e-14
4871 3.90798504668e-14
4872 3.90798504668e-14
4873 3.81916720471e-14
4874 3.90798504668e-14
4875 3.73034936274e-14
4876 3.90798504668e-14
4877 3.90798504668e-14
4878 3.90798504668e-14
4879 3.81916720471e-14
4880 3.81916720471e-14
4881 3.73034936274e-14
4882 3.73034936274e-14
4883 3.64153152077e-14
4884 3.73034936274e-14
4885 3.73034936274e-14
4886 3.73034936274e-14
4887 3.64153152077e-14
4888 3.73034936274e-14
4889 3.64153152077e-14
4890 3.64153152077e-14
4891 3.64153152077e-14
4892 3.5527136788e-14
4893 3.5527136788e-14
4894 3.46389583683e-14
4895 3.46389583683e-14
4896 3.46389583683e-14
4897 3.5527136788e-14
4898 3.46389583683e-14
4899 3.46389583683e-14
4900 3.5527136788e-14
4901 3.46389583683e-14
4902 3.37507799486e-14
4903 3.5527136788e-14
4904 3.46389583683e-14
4905 3.37507799486e-14
4906 3.5527136788e-14
4907 3.46389583683e-14
4908 3.28626015289e-14
4909 3.46389583683e-14
4910 3.37507799486e-14
4911 3.37507799486e-14
4912 3.37507799486e-14
4913 3.37507799486e-14
4914 3.37507799486e-14
4915 3.37507799486e-14
4916 3.28626015289e-14
4917 3.28626015289e-14
4918 3.19744231092e-14
4919 3.19744231092e-14
4920 3.19744231092e-14
4921 3.19744231092e-14
4922 3.10862446895e-14
4923 3.10862446895e-14
4924 3.10862446895e-14
4925 3.19744231092e-14
4926 3.10862446895e-14
4927 3.01980662698e-14
4928 3.01980662698e-14
4929 3.10862446895e-14
4930 3.01980662698e-14
4931 2.93098878501e-14
4932 3.01980662698e-14
4933 3.01980662698e-14
4934 3.10862446895e-14
4935 3.01980662698e-14
4936 3.01980662698e-14
4937 3.01980662698e-14
4938 2.93098878501e-14
4939 2.93098878501e-14
4940 2.93098878501e-14
4941 2.93098878501e-14
4942 2.93098878501e-14
4943 2.84217094304e-14
4944 3.01980662698e-14
4945 2.93098878501e-14
4946 2.84217094304e-14
4947 2.84217094304e-14
4948 2.93098878501e-14
4949 2.84217094304e-14
4950 2.75335310107e-14
4951 2.84217094304e-14
4952 2.84217094304e-14
4953 2.75335310107e-14
4954 2.75335310107e-14
4955 2.75335310107e-14
4956 2.6645352591e-14
4957 2.84217094304e-14
4958 2.75335310107e-14
4959 2.75335310107e-14
4960 2.75335310107e-14
4961 2.75335310107e-14
4962 2.75335310107e-14
4963 2.6645352591e-14
4964 2.6645352591e-14
4965 2.57571741713e-14
4966 2.6645352591e-14
4967 2.57571741713e-14
4968 2.6645352591e-14
4969 2.6645352591e-14
4970 2.57571741713e-14
4971 2.6645352591e-14
4972 2.6645352591e-14
4973 2.57571741713e-14
4974 2.57571741713e-14
4975 2.48689957516e-14
4976 2.57571741713e-14
4977 2.57571741713e-14
4978 2.48689957516e-14
4979 2.48689957516e-14
4980 2.48689957516e-14
4981 2.57571741713e-14
4982 2.57571741713e-14
4983 2.48689957516e-14
4984 2.48689957516e-14
4985 2.48689957516e-14
4986 2.48689957516e-14
4987 2.39808173319e-14
4988 2.39808173319e-14
4989 2.39808173319e-14
4990 2.39808173319e-14
4991 2.39808173319e-14
4992 2.39808173319e-14
4993 2.30926389122e-14
4994 2.39808173319e-14
4995 2.30926389122e-14
4996 2.39808173319e-14
4997 2.22044604925e-14
4998 2.22044604925e-14
4999 2.30926389122e-14
5000 2.22044604925e-14
5001 2.22044604925e-14
5002 2.39808173319e-14
5003 2.30926389122e-14
5004 2.30926389122e-14
5005 2.22044604925e-14
5006 2.30926389122e-14
5007 2.22044604925e-14
5008 2.22044604925e-14
5009 2.22044604925e-14
5010 2.13162820728e-14
5011 2.22044604925e-14
5012 2.22044604925e-14
5013 2.22044604925e-14
5014 2.22044604925e-14
5015 2.22044604925e-14
5016 2.22044604925e-14
5017 2.13162820728e-14
5018 2.04281036531e-14
5019 2.13162820728e-14
5020 2.13162820728e-14
5021 2.13162820728e-14
5022 2.13162820728e-14
5023 2.04281036531e-14
5024 2.04281036531e-14
5025 2.04281036531e-14
5026 2.13162820728e-14
5027 2.04281036531e-14
5028 2.04281036531e-14
5029 1.95399252334e-14
5030 1.95399252334e-14
5031 1.95399252334e-14
5032 2.04281036531e-14
5033 2.04281036531e-14
5034 1.95399252334e-14
5035 1.95399252334e-14
5036 1.95399252334e-14
5037 1.86517468137e-14
5038 1.95399252334e-14
5039 1.95399252334e-14
5040 1.86517468137e-14
5041 1.86517468137e-14
5042 2.04281036531e-14
5043 1.95399252334e-14
5044 1.95399252334e-14
5045 1.95399252334e-14
5046 1.95399252334e-14
5047 1.95399252334e-14
5048 1.86517468137e-14
5049 1.86517468137e-14
5050 1.86517468137e-14
5051 1.86517468137e-14
5052 1.86517468137e-14
5053 1.95399252334e-14
5054 1.7763568394e-14
5055 1.7763568394e-14
5056 1.7763568394e-14
5057 1.7763568394e-14
5058 1.7763568394e-14
5059 1.86517468137e-14
5060 1.7763568394e-14
5061 1.86517468137e-14
5062 1.86517468137e-14
5063 1.68753899743e-14
5064 1.86517468137e-14
5065 1.86517468137e-14
5066 1.86517468137e-14
5067 1.86517468137e-14
5068 1.68753899743e-14
5069 1.68753899743e-14
5070 1.7763568394e-14
5071 1.68753899743e-14
5072 1.7763568394e-14
5073 1.68753899743e-14
5074 1.68753899743e-14
5075 1.68753899743e-14
5076 1.68753899743e-14
5077 1.68753899743e-14
5078 1.68753899743e-14
5079 1.59872115546e-14
5080 1.68753899743e-14
5081 1.68753899743e-14
5082 1.68753899743e-14
5083 1.68753899743e-14
5084 1.59872115546e-14
5085 1.68753899743e-14
5086 1.59872115546e-14
5087 1.59872115546e-14
5088 1.59872115546e-14
5089 1.59872115546e-14
5090 1.59872115546e-14
5091 1.59872115546e-14
5092 1.59872115546e-14
5093 1.59872115546e-14
5094 1.59872115546e-14
5095 1.59872115546e-14
5096 1.59872115546e-14
5097 1.59872115546e-14
5098 1.59872115546e-14
5099 1.59872115546e-14
5100 1.42108547152e-14
5101 1.59872115546e-14
5102 1.50990331349e-14
5103 1.42108547152e-14
5104 1.42108547152e-14
5105 1.50990331349e-14
5106 1.50990331349e-14
5107 1.42108547152e-14
5108 1.42108547152e-14
5109 1.42108547152e-14
5110 1.50990331349e-14
5111 1.50990331349e-14
5112 1.42108547152e-14
5113 1.42108547152e-14
5114 1.33226762955e-14
5115 1.50990331349e-14
5116 1.50990331349e-14
5117 1.42108547152e-14
5118 1.42108547152e-14
5119 1.24344978758e-14
5120 1.33226762955e-14
5121 1.50990331349e-14
5122 1.33226762955e-14
5123 1.42108547152e-14
5124 1.33226762955e-14
5125 1.33226762955e-14
5126 1.42108547152e-14
5127 1.50990331349e-14
5128 1.50990331349e-14
5129 1.42108547152e-14
5130 1.42108547152e-14
5131 1.24344978758e-14
5132 1.24344978758e-14
5133 1.42108547152e-14
5134 1.42108547152e-14
5135 1.33226762955e-14
5136 1.33226762955e-14
5137 1.33226762955e-14
5138 1.24344978758e-14
5139 1.33226762955e-14
5140 1.33226762955e-14
5141 1.33226762955e-14
5142 1.33226762955e-14
5143 1.33226762955e-14
5144 1.33226762955e-14
5145 1.33226762955e-14
5146 1.24344978758e-14
5147 1.33226762955e-14
5148 1.24344978758e-14
5149 1.24344978758e-14
5150 1.24344978758e-14
5151 1.33226762955e-14
5152 1.24344978758e-14
5153 1.24344978758e-14
5154 1.24344978758e-14
5155 1.24344978758e-14
5156 1.24344978758e-14
5157 1.24344978758e-14
5158 1.24344978758e-14
5159 1.24344978758e-14
5160 1.24344978758e-14
5161 1.24344978758e-14
5162 1.24344978758e-14
5163 1.15463194561e-14
5164 1.24344978758e-14
5165 1.24344978758e-14
5166 1.15463194561e-14
5167 1.15463194561e-14
5168 1.06581410364e-14
5169 1.06581410364e-14
5170 1.06581410364e-14
5171 1.24344978758e-14
5172 1.15463194561e-14
5173 1.06581410364e-14
5174 1.06581410364e-14
5175 1.33226762955e-14
5176 1.06581410364e-14
5177 1.15463194561e-14
5178 1.15463194561e-14
5179 1.15463194561e-14
5180 1.15463194561e-14
5181 1.06581410364e-14
5182 9.7699626167e-15
5183 1.15463194561e-14
5184 1.06581410364e-14
5185 1.15463194561e-14
5186 1.15463194561e-14
5187 1.06581410364e-14
5188 1.06581410364e-14
5189 1.06581410364e-14
5190 1.06581410364e-14
5191 1.06581410364e-14
5192 1.15463194561e-14
5193 1.15463194561e-14
5194 1.15463194561e-14
5195 1.06581410364e-14
5196 1.06581410364e-14
5197 1.06581410364e-14
5198 1.06581410364e-14
5199 1.06581410364e-14
5200 9.7699626167e-15
5201 9.7699626167e-15
5202 8.881784197e-15
5203 9.7699626167e-15
5204 1.06581410364e-14
5205 9.7699626167e-15
5206 9.7699626167e-15
5207 9.7699626167e-15
5208 9.7699626167e-15
5209 9.7699626167e-15
5210 9.7699626167e-15
5211 9.7699626167e-15
5212 1.06581410364e-14
5213 1.06581410364e-14
5214 1.06581410364e-14
5215 1.06581410364e-14
5216 1.06581410364e-14
5217 9.7699626167e-15
5218 8.881784197e-15
5219 8.881784197e-15
5220 9.7699626167e-15
5221 9.7699626167e-15
5222 9.7699626167e-15
5223 8.881784197e-15
5224 9.7699626167e-15
5225 9.7699626167e-15
5226 8.881784197e-15
5227 9.7699626167e-15
5228 9.7699626167e-15
5229 9.7699626167e-15
5230 8.881784197e-15
5231 9.7699626167e-15
5232 8.881784197e-15
5233 1.06581410364e-14
5234 9.7699626167e-15
5235 9.7699626167e-15
5236 9.7699626167e-15
5237 8.881784197e-15
5238 8.881784197e-15
5239 8.881784197e-15
5240 8.881784197e-15
5241 9.7699626167e-15
5242 8.881784197e-15
5243 8.881784197e-15
5244 7.9936057773e-15
5245 1.06581410364e-14
5246 9.7699626167e-15
5247 9.7699626167e-15
5248 7.9936057773e-15
5249 9.7699626167e-15
5250 9.7699626167e-15
5251 8.881784197e-15
5252 9.7699626167e-15
5253 8.881784197e-15
5254 8.881784197e-15
5255 8.881784197e-15
5256 8.881784197e-15
5257 8.881784197e-15
5258 8.881784197e-15
5259 8.881784197e-15
5260 8.881784197e-15
5261 8.881784197e-15
5262 7.9936057773e-15
5263 7.9936057773e-15
5264 8.881784197e-15
5265 7.9936057773e-15
5266 8.881784197e-15
5267 7.9936057773e-15
5268 8.881784197e-15
5269 7.9936057773e-15
5270 7.9936057773e-15
5271 7.9936057773e-15
5272 7.9936057773e-15
5273 8.881784197e-15
5274 8.881784197e-15
5275 8.881784197e-15
5276 8.881784197e-15
5277 7.9936057773e-15
5278 7.9936057773e-15
5279 8.881784197e-15
5280 7.9936057773e-15
5281 7.9936057773e-15
5282 7.9936057773e-15
5283 8.881784197e-15
5284 7.9936057773e-15
5285 7.9936057773e-15
5286 7.9936057773e-15
5287 7.1054273576e-15
5288 7.9936057773e-15
5289 8.881784197e-15
5290 7.9936057773e-15
5291 7.9936057773e-15
5292 7.9936057773e-15
5293 6.2172489379e-15
5294 7.1054273576e-15
5295 7.9936057773e-15
5296 7.1054273576e-15
5297 7.1054273576e-15
5298 7.9936057773e-15
5299 7.1054273576e-15
5300 7.9936057773e-15
5301 7.9936057773e-15
5302 7.9936057773e-15
5303 7.9936057773e-15
5304 7.9936057773e-15
5305 7.9936057773e-15
5306 7.1054273576e-15
5307 7.9936057773e-15
5308 7.9936057773e-15
5309 7.9936057773e-15
5310 7.9936057773e-15
5311 6.2172489379e-15
5312 7.9936057773e-15
5313 7.9936057773e-15
5314 7.1054273576e-15
5315 7.1054273576e-15
5316 7.1054273576e-15
5317 6.2172489379e-15
5318 6.2172489379e-15
5319 6.2172489379e-15
5320 6.2172489379e-15
5321 6.2172489379e-15
5322 6.2172489379e-15
5323 7.1054273576e-15
5324 7.1054273576e-15
5325 6.2172489379e-15
5326 7.1054273576e-15
5327 6.2172489379e-15
5328 6.2172489379e-15
5329 6.2172489379e-15
5330 6.2172489379e-15
5331 6.2172489379e-15
5332 7.1054273576e-15
5333 7.1054273576e-15
5334 6.2172489379e-15
5335 7.1054273576e-15
5336 7.1054273576e-15
5337 5.3290705182e-15
5338 6.2172489379e-15
5339 6.2172489379e-15
5340 6.2172489379e-15
5341 6.2172489379e-15
5342 7.1054273576e-15
5343 6.2172489379e-15
5344 6.2172489379e-15
5345 7.1054273576e-15
5346 7.1054273576e-15
5347 6.2172489379e-15
5348 7.1054273576e-15
5349 7.1054273576e-15
5350 7.1054273576e-15
5351 6.2172489379e-15
5352 6.2172489379e-15
5353 6.2172489379e-15
5354 7.1054273576e-15
5355 6.2172489379e-15
5356 6.2172489379e-15
5357 6.2172489379e-15
5358 6.2172489379e-15
5359 6.2172489379e-15
5360 6.2172489379e-15
5361 6.2172489379e-15
5362 6.2172489379e-15
5363 6.2172489379e-15
5364 6.2172489379e-15
5365 6.2172489379e-15
5366 6.2172489379e-15
5367 6.2172489379e-15
5368 6.2172489379e-15
5369 6.2172489379e-15
5370 5.3290705182e-15
5371 7.1054273576e-15
5372 6.2172489379e-15
5373 6.2172489379e-15
5374 6.2172489379e-15
5375 5.3290705182e-15
5376 5.3290705182e-15
5377 5.3290705182e-15
5378 4.4408920985e-15
5379 5.3290705182e-15
5380 5.3290705182e-15
5381 5.3290705182e-15
5382 6.2172489379e-15
5383 6.2172489379e-15
5384 6.2172489379e-15
5385 6.2172489379e-15
5386 5.3290705182e-15
5387 4.4408920985e-15
5388 5.3290705182e-15
5389 6.2172489379e-15
5390 6.2172489379e-15
5391 5.3290705182e-15
5392 6.2172489379e-15
5393 5.3290705182e-15
5394 5.3290705182e-15
5395 5.3290705182e-15
5396 5.3290705182e-15
5397 6.2172489379e-15
5398 5.3290705182e-15
5399 5.3290705182e-15
5400 5.3290705182e-15
5401 6.2172489379e-15
5402 5.3290705182e-15
5403 5.3290705182e-15
5404 5.3290705182e-15
5405 6.2172489379e-15
5406 5.3290705182e-15
5407 5.3290705182e-15
5408 4.4408920985e-15
5409 6.2172489379e-15
5410 5.3290705182e-15
5411 4.4408920985e-15
5412 6.2172489379e-15
5413 5.3290705182e-15
5414 5.3290705182e-15
5415 5.3290705182e-15
5416 5.3290705182e-15
5417 5.3290705182e-15
5418 4.4408920985e-15
5419 4.4408920985e-15
5420 5.3290705182e-15
5421 5.3290705182e-15
5422 6.2172489379e-15
5423 5.3290705182e-15
5424 5.3290705182e-15
5425 5.3290705182e-15
5426 5.3290705182e-15
5427 5.3290705182e-15
5428 4.4408920985e-15
5429 4.4408920985e-15
5430 4.4408920985e-15
5431 4.4408920985e-15
5432 5.3290705182e-15
5433 4.4408920985e-15
5434 4.4408920985e-15
5435 4.4408920985e-15
5436 5.3290705182e-15
5437 4.4408920985e-15
5438 5.3290705182e-15
5439 4.4408920985e-15
5440 4.4408920985e-15
5441 5.3290705182e-15
5442 3.5527136788e-15
5443 4.4408920985e-15
5444 4.4408920985e-15
5445 3.5527136788e-15
5446 4.4408920985e-15
5447 5.3290705182e-15
5448 4.4408920985e-15
5449 5.3290705182e-15
5450 4.4408920985e-15
5451 4.4408920985e-15
5452 4.4408920985e-15
5453 4.4408920985e-15
5454 4.4408920985e-15
5455 4.4408920985e-15
5456 4.4408920985e-15
5457 4.4408920985e-15
5458 4.4408920985e-15
5459 4.4408920985e-15
5460 4.4408920985e-15
5461 4.4408920985e-15
5462 4.4408920985e-15
5463 5.3290705182e-15
5464 4.4408920985e-15
5465 4.4408920985e-15
5466 4.4408920985e-15
5467 4.4408920985e-15
5468 4.4408920985e-15
5469 4.4408920985e-15
5470 4.4408920985e-15
5471 4.4408920985e-15
5472 3.5527136788e-15
5473 5.3290705182e-15
5474 4.4408920985e-15
5475 4.4408920985e-15
5476 4.4408920985e-15
5477 4.4408920985e-15
5478 4.4408920985e-15
5479 3.5527136788e-15
5480 4.4408920985e-15
5481 4.4408920985e-15
5482 4.4408920985e-15
5483 4.4408920985e-15
5484 5.3290705182e-15
5485 5.3290705182e-15
5486 4.4408920985e-15
5487 4.4408920985e-15
5488 4.4408920985e-15
5489 3.5527136788e-15
5490 4.4408920985e-15
5491 4.4408920985e-15
5492 4.4408920985e-15
5493 4.4408920985e-15
5494 3.5527136788e-15
5495 3.5527136788e-15
5496 3.5527136788e-15
5497 4.4408920985e-15
5498 4.4408920985e-15
5499 4.4408920985e-15
5500 4.4408920985e-15
5501 3.5527136788e-15
5502 3.5527136788e-15
5503 3.5527136788e-15
5504 3.5527136788e-15
5505 5.3290705182e-15
5506 5.3290705182e-15
5507 4.4408920985e-15
5508 3.5527136788e-15
5509 4.4408920985e-15
5510 3.5527136788e-15
5511 4.4408920985e-15
5512 3.5527136788e-15
5513 3.5527136788e-15
5514 4.4408920985e-15
5515 2.6645352591e-15
5516 4.4408920985e-15
5517 3.5527136788e-15
5518 4.4408920985e-15
5519 4.4408920985e-15
5520 4.4408920985e-15
5521 4.4408920985e-15
5522 3.5527136788e-15
5523 4.4408920985e-15
5524 4.4408920985e-15
5525 4.4408920985e-15
5526 4.4408920985e-15
5527 4.4408920985e-15
5528 4.4408920985e-15
5529 3.5527136788e-15
5530 2.6645352591e-15
5531 5.3290705182e-15
5532 3.5527136788e-15
5533 3.5527136788e-15
5534 4.4408920985e-15
5535 2.6645352591e-15
5536 2.6645352591e-15
5537 4.4408920985e-15
5538 4.4408920985e-15
5539 4.4408920985e-15
5540 3.5527136788e-15
5541 4.4408920985e-15
5542 4.4408920985e-15
5543 3.5527136788e-15
5544 5.3290705182e-15
5545 3.5527136788e-15
5546 2.6645352591e-15
5547 4.4408920985e-15
5548 4.4408920985e-15
5549 4.4408920985e-15
5550 3.5527136788e-15
5551 2.6645352591e-15
5552 4.4408920985e-15
5553 2.6645352591e-15
5554 2.6645352591e-15
5555 2.6645352591e-15
5556 2.6645352591e-15
5557 3.5527136788e-15
5558 3.5527136788e-15
5559 3.5527136788e-15
5560 3.5527136788e-15
5561 2.6645352591e-15
5562 3.5527136788e-15
5563 3.5527136788e-15
5564 2.6645352591e-15
5565 4.4408920985e-15
5566 4.4408920985e-15
5567 3.5527136788e-15
5568 4.4408920985e-15
5569 3.5527136788e-15
5570 3.5527136788e-15
5571 3.5527136788e-15
5572 3.5527136788e-15
5573 2.6645352591e-15
5574 2.6645352591e-15
5575 3.5527136788e-15
5576 3.5527136788e-15
5577 3.5527136788e-15
5578 3.5527136788e-15
5579 3.5527136788e-15
5580 3.5527136788e-15
5581 2.6645352591e-15
5582 3.5527136788e-15
5583 3.5527136788e-15
5584 3.5527136788e-15
5585 3.5527136788e-15
5586 3.5527136788e-15
5587 3.5527136788e-15
5588 2.6645352591e-15
5589 2.6645352591e-15
5590 3.5527136788e-15
5591 3.5527136788e-15
5592 2.6645352591e-15
5593 2.6645352591e-15
5594 4.4408920985e-15
5595 2.6645352591e-15
5596 4.4408920985e-15
5597 3.5527136788e-15
5598 2.6645352591e-15
5599 3.5527136788e-15
5600 3.5527136788e-15
5601 2.6645352591e-15
5602 3.5527136788e-15
5603 2.6645352591e-15
5604 2.6645352591e-15
5605 3.5527136788e-15
5606 3.5527136788e-15
5607 2.6645352591e-15
5608 2.6645352591e-15
5609 4.4408920985e-15
5610 3.5527136788e-15
5611 3.5527136788e-15
5612 2.6645352591e-15
5613 2.6645352591e-15
5614 3.5527136788e-15
5615 3.5527136788e-15
5616 2.6645352591e-15
5617 2.6645352591e-15
5618 4.4408920985e-15
5619 4.4408920985e-15
5620 3.5527136788e-15
5621 3.5527136788e-15
5622 3.5527136788e-15
5623 3.5527136788e-15
5624 2.6645352591e-15
5625 3.5527136788e-15
5626 3.5527136788e-15
5627 3.5527136788e-15
5628 2.6645352591e-15
5629 2.6645352591e-15
5630 2.6645352591e-15
5631 3.5527136788e-15
5632 3.5527136788e-15
5633 2.6645352591e-15
5634 4.4408920985e-15
5635 3.5527136788e-15
5636 2.6645352591e-15
5637 2.6645352591e-15
5638 2.6645352591e-15
5639 2.6645352591e-15
5640 3.5527136788e-15
5641 3.5527136788e-15
5642 3.5527136788e-15
5643 3.5527136788e-15
5644 3.5527136788e-15
5645 3.5527136788e-15
5646 3.5527136788e-15
5647 2.6645352591e-15
5648 3.5527136788e-15
5649 3.5527136788e-15
5650 2.6645352591e-15
5651 2.6645352591e-15
5652 2.6645352591e-15
5653 2.6645352591e-15
5654 2.6645352591e-15
5655 3.5527136788e-15
5656 2.6645352591e-15
5657 2.6645352591e-15
5658 3.5527136788e-15
5659 2.6645352591e-15
5660 2.6645352591e-15
5661 2.6645352591e-15
5662 3.5527136788e-15
5663 1.7763568394e-15
5664 2.6645352591e-15
5665 2.6645352591e-15
5666 2.6645352591e-15
5667 3.5527136788e-15
5668 2.6645352591e-15
5669 3.5527136788e-15
5670 2.6645352591e-15
5671 2.6645352591e-15
5672 2.6645352591e-15
5673 1.7763568394e-15
5674 4.4408920985e-15
5675 3.5527136788e-15
5676 2.6645352591e-15
5677 2.6645352591e-15
5678 2.6645352591e-15
5679 3.5527136788e-15
5680 3.5527136788e-15
5681 3.5527136788e-15
5682 2.6645352591e-15
5683 2.6645352591e-15
5684 2.6645352591e-15
5685 3.5527136788e-15
5686 3.5527136788e-15
5687 2.6645352591e-15
5688 2.6645352591e-15
5689 2.6645352591e-15
5690 3.5527136788e-15
5691 3.5527136788e-15
5692 3.5527136788e-15
5693 3.5527136788e-15
5694 2.6645352591e-15
5695 2.6645352591e-15
5696 1.7763568394e-15
5697 3.5527136788e-15
5698 2.6645352591e-15
5699 1.7763568394e-15
5700 3.5527136788e-15
5701 2.6645352591e-15
5702 2.6645352591e-15
5703 2.6645352591e-15
5704 2.6645352591e-15
5705 2.6645352591e-15
5706 2.6645352591e-15
5707 2.6645352591e-15
5708 2.6645352591e-15
5709 2.6645352591e-15
5710 2.6645352591e-15
5711 2.6645352591e-15
5712 1.7763568394e-15
5713 2.6645352591e-15
5714 2.6645352591e-15
5715 2.6645352591e-15
5716 2.6645352591e-15
5717 1.7763568394e-15
5718 1.7763568394e-15
5719 3.5527136788e-15
5720 2.6645352591e-15
5721 2.6645352591e-15
5722 2.6645352591e-15
5723 8.881784197e-16
5724 2.6645352591e-15
5725 2.6645352591e-15
5726 2.6645352591e-15
5727 1.7763568394e-15
5728 2.6645352591e-15
5729 2.6645352591e-15
5730 2.6645352591e-15
5731 1.7763568394e-15
5732 1.7763568394e-15
5733 1.7763568394e-15
5734 1.7763568394e-15
5735 1.7763568394e-15
5736 3.5527136788e-15
5737 3.5527136788e-15
5738 2.6645352591e-15
5739 2.6645352591e-15
5740 2.6645352591e-15
5741 2.6645352591e-15
5742 2.6645352591e-15
5743 2.6645352591e-15
5744 2.6645352591e-15
5745 2.6645352591e-15
5746 1.7763568394e-15
5747 3.5527136788e-15
5748 2.6645352591e-15
5749 1.7763568394e-15
5750 1.7763568394e-15
5751 2.6645352591e-15
5752 2.6645352591e-15
5753 2.6645352591e-15
5754 1.7763568394e-15
5755 1.7763568394e-15
5756 2.6645352591e-15
5757 2.6645352591e-15
5758 2.6645352591e-15
5759 2.6645352591e-15
5760 2.6645352591e-15
5761 1.7763568394e-15
5762 2.6645352591e-15
5763 1.7763568394e-15
5764 2.6645352591e-15
5765 2.6645352591e-15
5766 2.6645352591e-15
5767 2.6645352591e-15
5768 2.6645352591e-15
5769 2.6645352591e-15
5770 2.6645352591e-15
5771 2.6645352591e-15
5772 2.6645352591e-15
5773 2.6645352591e-15
5774 2.6645352591e-15
5775 2.6645352591e-15
5776 1.7763568394e-15
5777 2.6645352591e-15
5778 2.6645352591e-15
5779 1.7763568394e-15
5780 1.7763568394e-15
5781 1.7763568394e-15
5782 1.7763568394e-15
5783 2.6645352591e-15
5784 2.6645352591e-15
5785 1.7763568394e-15
5786 2.6645352591e-15
5787 2.6645352591e-15
5788 1.7763568394e-15
5789 2.6645352591e-15
5790 1.7763568394e-15
5791 1.7763568394e-15
5792 1.7763568394e-15
5793 2.6645352591e-15
5794 2.6645352591e-15
5795 1.7763568394e-15
5796 1.7763568394e-15
5797 1.7763568394e-15
5798 1.7763568394e-15
5799 1.7763568394e-15
5800 1.7763568394e-15
5801 1.7763568394e-15
5802 1.7763568394e-15
5803 1.7763568394e-15
5804 2.6645352591e-15
5805 1.7763568394e-15
5806 1.7763568394e-15
5807 2.6645352591e-15
5808 1.7763568394e-15
5809 1.7763568394e-15
5810 2.6645352591e-15
5811 1.7763568394e-15
5812 8.881784197e-16
5813 1.7763568394e-15
5814 2.6645352591e-15
5815 2.6645352591e-15
5816 2.6645352591e-15
5817 1.7763568394e-15
5818 2.6645352591e-15
5819 2.6645352591e-15
5820 1.7763568394e-15
5821 1.7763568394e-15
5822 1.7763568394e-15
5823 3.5527136788e-15
5824 1.7763568394e-15
5825 2.6645352591e-15
5826 1.7763568394e-15
5827 3.5527136788e-15
5828 1.7763568394e-15
5829 2.6645352591e-15
5830 1.7763568394e-15
5831 1.7763568394e-15
5832 3.5527136788e-15
5833 1.7763568394e-15
5834 1.7763568394e-15
5835 1.7763568394e-15
5836 2.6645352591e-15
5837 1.7763568394e-15
5838 1.7763568394e-15
5839 1.7763568394e-15
5840 2.6645352591e-15
5841 1.7763568394e-15
5842 1.7763568394e-15
5843 2.6645352591e-15
5844 1.7763568394e-15
5845 1.7763568394e-15
5846 1.7763568394e-15
5847 1.7763568394e-15
5848 2.6645352591e-15
5849 1.7763568394e-15
5850 2.6645352591e-15
5851 2.6645352591e-15
5852 8.881784197e-16
5853 1.7763568394e-15
5854 1.7763568394e-15
5855 1.7763568394e-15
5856 1.7763568394e-15
5857 2.6645352591e-15
5858 1.7763568394e-15
5859 1.7763568394e-15
5860 2.6645352591e-15
5861 2.6645352591e-15
5862 1.7763568394e-15
5863 1.7763568394e-15
5864 3.5527136788e-15
5865 1.7763568394e-15
5866 2.6645352591e-15
5867 2.6645352591e-15
5868 2.6645352591e-15
5869 2.6645352591e-15
5870 2.6645352591e-15
5871 2.6645352591e-15
5872 1.7763568394e-15
5873 1.7763568394e-15
5874 1.7763568394e-15
5875 1.7763568394e-15
5876 1.7763568394e-15
5877 8.881784197e-16
5878 8.881784197e-16
5879 8.881784197e-16
5880 8.881784197e-16
5881 2.6645352591e-15
5882 8.881784197e-16
5883 8.881784197e-16
5884 2.6645352591e-15
5885 2.6645352591e-15
5886 1.7763568394e-15
5887 3.5527136788e-15
5888 2.6645352591e-15
5889 2.6645352591e-15
5890 1.7763568394e-15
5891 2.6645352591e-15
5892 8.881784197e-16
5893 2.6645352591e-15
5894 1.7763568394e-15
5895 8.881784197e-16
5896 1.7763568394e-15
5897 2.6645352591e-15
5898 1.7763568394e-15
5899 2.6645352591e-15
5900 2.6645352591e-15
5901 8.881784197e-16
5902 2.6645352591e-15
5903 2.6645352591e-15
5904 1.7763568394e-15
5905 1.7763568394e-15
5906 2.6645352591e-15
5907 2.6645352591e-15
5908 8.881784197e-16
5909 1.7763568394e-15
5910 2.6645352591e-15
5911 2.6645352591e-15
5912 1.7763568394e-15
5913 1.7763568394e-15
5914 1.7763568394e-15
5915 1.7763568394e-15
5916 1.7763568394e-15
5917 8.881784197e-16
5918 1.7763568394e-15
5919 2.6645352591e-15
5920 1.7763568394e-15
5921 1.7763568394e-15
5922 1.7763568394e-15
5923 1.7763568394e-15
5924 1.7763568394e-15
5925 1.7763568394e-15
5926 3.5527136788e-15
5927 3.5527136788e-15
5928 1.7763568394e-15
5929 2.6645352591e-15
5930 1.7763568394e-15
5931 1.7763568394e-15
5932 2.6645352591e-15
5933 2.6645352591e-15
5934 2.6645352591e-15
5935 1.7763568394e-15
5936 1.7763568394e-15
5937 2.6645352591e-15
5938 1.7763568394e-15
5939 1.7763568394e-15
5940 1.7763568394e-15
5941 1.7763568394e-15
5942 1.7763568394e-15
5943 1.7763568394e-15
5944 1.7763568394e-15
5945 1.7763568394e-15
5946 2.6645352591e-15
5947 1.7763568394e-15
5948 1.7763568394e-15
5949 1.7763568394e-15
5950 2.6645352591e-15
5951 2.6645352591e-15
5952 1.7763568394e-15
5953 1.7763568394e-15
5954 8.881784197e-16
5955 1.7763568394e-15
5956 1.7763568394e-15
5957 1.7763568394e-15
5958 1.7763568394e-15
5959 2.6645352591e-15
5960 2.6645352591e-15
5961 2.6645352591e-15
5962 2.6645352591e-15
5963 2.6645352591e-15
5964 1.7763568394e-15
5965 1.7763568394e-15
5966 2.6645352591e-15
5967 2.6645352591e-15
5968 2.6645352591e-15
5969 1.7763568394e-15
5970 1.7763568394e-15
5971 8.881784197e-16
5972 2.6645352591e-15
5973 1.7763568394e-15
5974 8.881784197e-16
5975 1.7763568394e-15
5976 1.7763568394e-15
5977 1.7763568394e-15
5978 1.7763568394e-15
5979 2.6645352591e-15
5980 2.6645352591e-15
5981 1.7763568394e-15
5982 3.5527136788e-15
5983 2.6645352591e-15
5984 1.7763568394e-15
5985 2.6645352591e-15
5986 1.7763568394e-15
5987 1.7763568394e-15
5988 1.7763568394e-15
5989 1.7763568394e-15
5990 1.7763568394e-15
5991 3.5527136788e-15
5992 1.7763568394e-15
5993 8.881784197e-16
5994 1.7763568394e-15
5995 1.7763568394e-15
5996 1.7763568394e-15
5997 1.7763568394e-15
5998 1.7763568394e-15
5999 1.7763568394e-15
6000 1.7763568394e-15
6001 1.7763568394e-15
6002 8.881784197e-16
6003 2.6645352591e-15
6004 1.7763568394e-15
6005 1.7763568394e-15
6006 1.7763568394e-15
6007 1.7763568394e-15
6008 1.7763568394e-15
6009 1.7763568394e-15
6010 8.881784197e-16
6011 2.6645352591e-15
6012 1.7763568394e-15
6013 1.7763568394e-15
6014 2.6645352591e-15
6015 1.7763568394e-15
6016 1.7763568394e-15
6017 1.7763568394e-15
6018 2.6645352591e-15
6019 2.6645352591e-15
6020 2.6645352591e-15
6021 1.7763568394e-15
6022 1.7763568394e-15
6023 8.881784197e-16
6024 2.6645352591e-15
6025 2.6645352591e-15
6026 1.7763568394e-15
6027 1.7763568394e-15
6028 1.7763568394e-15
6029 1.7763568394e-15
6030 1.7763568394e-15
6031 2.6645352591e-15
6032 2.6645352591e-15
6033 2.6645352591e-15
6034 1.7763568394e-15
6035 1.7763568394e-15
6036 1.7763568394e-15
6037 1.7763568394e-15
6038 1.7763568394e-15
6039 1.7763568394e-15
6040 1.7763568394e-15
6041 1.7763568394e-15
6042 1.7763568394e-15
6043 2.6645352591e-15
6044 1.7763568394e-15
6045 2.6645352591e-15
6046 2.6645352591e-15
6047 1.7763568394e-15
6048 1.7763568394e-15
6049 8.881784197e-16
6050 8.881784197e-16
6051 1.7763568394e-15
6052 1.7763568394e-15
6053 1.7763568394e-15
6054 1.7763568394e-15
6055 1.7763568394e-15
6056 8.881784197e-16
6057 1.7763568394e-15
6058 1.7763568394e-15
6059 8.881784197e-16
6060 1.7763568394e-15
6061 1.7763568394e-15
6062 8.881784197e-16
6063 1.7763568394e-15
6064 1.7763568394e-15
6065 1.7763568394e-15
6066 1.7763568394e-15
6067 2.6645352591e-15
6068 1.7763568394e-15
6069 1.7763568394e-15
6070 1.7763568394e-15
6071 1.7763568394e-15
6072 2.6645352591e-15
6073 1.7763568394e-15
6074 8.881784197e-16
6075 1.7763568394e-15
6076 1.7763568394e-15
6077 1.7763568394e-15
6078 1.7763568394e-15
6079 1.7763568394e-15
6080 1.7763568394e-15
6081 1.7763568394e-15
6082 1.7763568394e-15
6083 8.881784197e-16
6084 1.7763568394e-15
6085 1.7763568394e-15
6086 1.7763568394e-15
6087 1.7763568394e-15
6088 1.7763568394e-15
6089 3.5527136788e-15
6090 8.881784197e-16
6091 8.881784197e-16
6092 1.7763568394e-15
6093 1.7763568394e-15
6094 1.7763568394e-15
6095 1.7763568394e-15
6096 8.881784197e-16
6097 2.6645352591e-15
6098 8.881784197e-16
6099 2.6645352591e-15
6100 2.6645352591e-15
6101 1.7763568394e-15
6102 1.7763568394e-15
6103 1.7763568394e-15
6104 1.7763568394e-15
6105 8.881784197e-16
6106 8.881784197e-16
6107 1.7763568394e-15
6108 8.881784197e-16
6109 8.881784197e-16
6110 1.7763568394e-15
6111 1.7763568394e-15
6112 1.7763568394e-15
6113 1.7763568394e-15
6114 1.7763568394e-15
6115 1.7763568394e-15
6116 8.881784197e-16
6117 1.7763568394e-15
6118 1.7763568394e-15
6119 2.6645352591e-15
6120 2.6645352591e-15
6121 1.7763568394e-15
6122 1.7763568394e-15
6123 1.7763568394e-15
6124 1.7763568394e-15
6125 1.7763568394e-15
6126 1.7763568394e-15
6127 2.6645352591e-15
6128 1.7763568394e-15
6129 1.7763568394e-15
6130 1.7763568394e-15
6131 1.7763568394e-15
6132 1.7763568394e-15
6133 8.881784197e-16
6134 1.7763568394e-15
6135 1.7763568394e-15
6136 1.7763568394e-15
6137 1.7763568394e-15
6138 1.7763568394e-15
6139 1.7763568394e-15
6140 1.7763568394e-15
6141 1.7763568394e-15
6142 1.7763568394e-15
6143 1.7763568394e-15
6144 1.7763568394e-15
6145 1.7763568394e-15
6146 1.7763568394e-15
6147 1.7763568394e-15
6148 1.7763568394e-15
6149 1.7763568394e-15
6150 1.7763568394e-15
6151 1.7763568394e-15
6152 1.7763568394e-15
6153 1.7763568394e-15
6154 8.881784197e-16
6155 1.7763568394e-15
6156 1.7763568394e-15
6157 1.7763568394e-15
6158 1.7763568394e-15
6159 1.7763568394e-15
6160 8.881784197e-16
6161 1.7763568394e-15
6162 2.6645352591e-15
6163 2.6645352591e-15
6164 8.881784197e-16
6165 1.7763568394e-15
6166 1.7763568394e-15
6167 1.7763568394e-15
6168 1.7763568394e-15
6169 1.7763568394e-15
6170 1.7763568394e-15
6171 8.881784197e-16
6172 1.7763568394e-15
6173 1.7763568394e-15
6174 8.881784197e-16
6175 8.881784197e-16
6176 2.6645352591e-15
6177 1.7763568394e-15
6178 1.7763568394e-15
6179 1.7763568394e-15
6180 1.7763568394e-15
6181 1.7763568394e-15
6182 1.7763568394e-15
6183 1.7763568394e-15
6184 1.7763568394e-15
6185 1.7763568394e-15
6186 1.7763568394e-15
6187 1.7763568394e-15
6188 1.7763568394e-15
6189 1.7763568394e-15
6190 1.7763568394e-15
6191 8.881784197e-16
6192 8.881784197e-16
6193 2.6645352591e-15
6194 8.881784197e-16
6195 1.7763568394e-15
6196 1.7763568394e-15
6197 8.881784197e-16
6198 2.6645352591e-15
6199 1.7763568394e-15
6200 1.7763568394e-15
6201 1.7763568394e-15
6202 1.7763568394e-15
6203 1.7763568394e-15
6204 1.7763568394e-15
6205 1.7763568394e-15
6206 8.881784197e-16
6207 2.6645352591e-15
6208 1.7763568394e-15
6209 8.881784197e-16
6210 1.7763568394e-15
6211 8.881784197e-16
6212 1.7763568394e-15
6213 8.881784197e-16
6214 2.6645352591e-15
6215 2.6645352591e-15
6216 1.7763568394e-15
6217 1.7763568394e-15
6218 1.7763568394e-15
6219 8.881784197e-16
6220 1.7763568394e-15
6221 1.7763568394e-15
6222 8.881784197e-16
6223 1.7763568394e-15
6224 1.7763568394e-15
6225 1.7763568394e-15
6226 1.7763568394e-15
6227 1.7763568394e-15
6228 8.881784197e-16
6229 1.7763568394e-15
6230 1.7763568394e-15
6231 1.7763568394e-15
6232 1.7763568394e-15
6233 1.7763568394e-15
6234 2.6645352591e-15
6235 8.881784197e-16
6236 8.881784197e-16
6237 2.6645352591e-15
6238 1.7763568394e-15
6239 8.881784197e-16
6240 2.6645352591e-15
6241 1.7763568394e-15
6242 8.881784197e-16
6243 2.6645352591e-15
6244 2.6645352591e-15
6245 2.6645352591e-15
6246 2.6645352591e-15
6247 1.7763568394e-15
6248 1.7763568394e-15
6249 1.7763568394e-15
6250 1.7763568394e-15
6251 8.881784197e-16
6252 2.6645352591e-15
6253 2.6645352591e-15
6254 2.6645352591e-15
6255 2.6645352591e-15
6256 1.7763568394e-15
6257 1.7763568394e-15
6258 1.7763568394e-15
6259 1.7763568394e-15
6260 1.7763568394e-15
6261 1.7763568394e-15
6262 8.881784197e-16
6263 2.6645352591e-15
6264 2.6645352591e-15
6265 2.6645352591e-15
6266 1.7763568394e-15
6267 2.6645352591e-15
6268 1.7763568394e-15
6269 1.7763568394e-15
6270 1.7763568394e-15
6271 1.7763568394e-15
6272 1.7763568394e-15
6273 8.881784197e-16
6274 8.881784197e-16
6275 1.7763568394e-15
6276 8.881784197e-16
6277 2.6645352591e-15
6278 8.881784197e-16
6279 1.7763568394e-15
6280 1.7763568394e-15
6281 1.7763568394e-15
6282 1.7763568394e-15
6283 1.7763568394e-15
6284 1.7763568394e-15
6285 1.7763568394e-15
6286 8.881784197e-16
6287 1.7763568394e-15
6288 8.881784197e-16
6289 1.7763568394e-15
6290 1.7763568394e-15
6291 1.7763568394e-15
6292 1.7763568394e-15
6293 1.7763568394e-15
6294 1.7763568394e-15
6295 1.7763568394e-15
6296 8.881784197e-16
6297 8.881784197e-16
6298 2.6645352591e-15
6299 2.6645352591e-15
6300 1.7763568394e-15
6301 8.881784197e-16
6302 1.7763568394e-15
6303 8.881784197e-16
6304 1.7763568394e-15
6305 1.7763568394e-15
6306 1.7763568394e-15
6307 1.7763568394e-15
6308 1.7763568394e-15
6309 8.881784197e-16
6310 1.7763568394e-15
6311 1.7763568394e-15
6312 8.881784197e-16
6313 8.881784197e-16
6314 1.7763568394e-15
6315 1.7763568394e-15
6316 1.7763568394e-15
6317 1.7763568394e-15
6318 1.7763568394e-15
6319 1.7763568394e-15
6320 1.7763568394e-15
6321 8.881784197e-16
6322 1.7763568394e-15
6323 8.881784197e-16
6324 1.7763568394e-15
6325 8.881784197e-16
6326 1.7763568394e-15
6327 1.7763568394e-15
6328 1.7763568394e-15
6329 1.7763568394e-15
6330 1.7763568394e-15
6331 1.7763568394e-15
6332 1.7763568394e-15
6333 1.7763568394e-15
6334 2.6645352591e-15
6335 1.7763568394e-15
6336 8.881784197e-16
6337 1.7763568394e-15
6338 1.7763568394e-15
6339 1.7763568394e-15
6340 1.7763568394e-15
6341 8.881784197e-16
6342 1.7763568394e-15
6343 1.7763568394e-15
6344 1.7763568394e-15
6345 8.881784197e-16
6346 1.7763568394e-15
6347 1.7763568394e-15
6348 1.7763568394e-15
6349 1.7763568394e-15
6350 1.7763568394e-15
6351 1.7763568394e-15
6352 8.881784197e-16
6353 1.7763568394e-15
6354 1.7763568394e-15
6355 8.881784197e-16
6356 1.7763568394e-15
6357 2.6645352591e-15
6358 1.7763568394e-15
6359 1.7763568394e-15
6360 1.7763568394e-15
6361 1.7763568394e-15
6362 8.881784197e-16
6363 8.881784197e-16
6364 1.7763568394e-15
6365 1.7763568394e-15
6366 3.5527136788e-15
6367 1.7763568394e-15
6368 1.7763568394e-15
6369 1.7763568394e-15
6370 8.881784197e-16
6371 1.7763568394e-15
6372 1.7763568394e-15
6373 2.6645352591e-15
6374 1.7763568394e-15
6375 1.7763568394e-15
6376 1.7763568394e-15
6377 1.7763568394e-15
6378 1.7763568394e-15
6379 1.7763568394e-15
6380 8.881784197e-16
6381 1.7763568394e-15
6382 1.7763568394e-15
6383 1.7763568394e-15
6384 8.881784197e-16
6385 1.7763568394e-15
6386 8.881784197e-16
6387 8.881784197e-16
6388 8.881784197e-16
6389 8.881784197e-16
6390 1.7763568394e-15
6391 1.7763568394e-15
6392 1.7763568394e-15
6393 8.881784197e-16
6394 1.7763568394e-15
6395 1.7763568394e-15
6396 1.7763568394e-15
6397 1.7763568394e-15
6398 1.7763568394e-15
6399 1.7763568394e-15
6400 1.7763568394e-15
6401 1.7763568394e-15
6402 1.7763568394e-15
6403 8.881784197e-16
6404 2.6645352591e-15
6405 8.881784197e-16
6406 2.6645352591e-15
6407 2.6645352591e-15
6408 1.7763568394e-15
6409 8.881784197e-16
6410 1.7763568394e-15
6411 1.7763568394e-15
6412 8.881784197e-16
6413 8.881784197e-16
6414 1.7763568394e-15
6415 1.7763568394e-15
6416 1.7763568394e-15
6417 8.881784197e-16
6418 1.7763568394e-15
6419 1.7763568394e-15
6420 8.881784197e-16
6421 2.6645352591e-15
6422 1.7763568394e-15
6423 8.881784197e-16
6424 8.881784197e-16
6425 1.7763568394e-15
6426 1.7763568394e-15
6427 1.7763568394e-15
6428 8.881784197e-16
6429 1.7763568394e-15
6430 1.7763568394e-15
6431 1.7763568394e-15
6432 1.7763568394e-15
6433 1.7763568394e-15
6434 1.7763568394e-15
6435 1.7763568394e-15
6436 1.7763568394e-15
6437 1.7763568394e-15
6438 1.7763568394e-15
6439 1.7763568394e-15
6440 1.7763568394e-15
6441 1.7763568394e-15
6442 1.7763568394e-15
6443 2.6645352591e-15
6444 1.7763568394e-15
6445 1.7763568394e-15
6446 1.7763568394e-15
6447 1.7763568394e-15
6448 1.7763568394e-15
6449 8.881784197e-16
6450 2.6645352591e-15
6451 1.7763568394e-15
6452 1.7763568394e-15
6453 8.881784197e-16
6454 1.7763568394e-15
6455 1.7763568394e-15
6456 1.7763568394e-15
6457 2.6645352591e-15
6458 1.7763568394e-15
6459 1.7763568394e-15
6460 1.7763568394e-15
6461 8.881784197e-16
6462 1.7763568394e-15
6463 1.7763568394e-15
6464 8.881784197e-16
6465 1.7763568394e-15
6466 1.7763568394e-15
6467 1.7763568394e-15
6468 8.881784197e-16
6469 8.881784197e-16
6470 1.7763568394e-15
6471 1.7763568394e-15
6472 1.7763568394e-15
6473 8.881784197e-16
6474 8.881784197e-16
6475 1.7763568394e-15
6476 1.7763568394e-15
6477 1.7763568394e-15
6478 2.6645352591e-15
6479 8.881784197e-16
6480 0.0
6481 2.6645352591e-15
6482 1.7763568394e-15
6483 1.7763568394e-15
6484 1.7763568394e-15
6485 1.7763568394e-15
6486 1.7763568394e-15
6487 8.881784197e-16
6488 1.7763568394e-15
6489 1.7763568394e-15
6490 1.7763568394e-15
6491 1.7763568394e-15
6492 1.7763568394e-15
6493 1.7763568394e-15
6494 8.881784197e-16
6495 2.6645352591e-15
6496 8.881784197e-16
6497 8.881784197e-16
6498 1.7763568394e-15
6499 1.7763568394e-15
6500 1.7763568394e-15
6501 1.7763568394e-15
6502 1.7763568394e-15
6503 2.6645352591e-15
6504 1.7763568394e-15
6505 1.7763568394e-15
6506 0.0
6507 8.881784197e-16
6508 2.6645352591e-15
6509 1.7763568394e-15
6510 1.7763568394e-15
6511 1.7763568394e-15
6512 1.7763568394e-15
6513 1.7763568394e-15
6514 1.7763568394e-15
6515 1.7763568394e-15
6516 1.7763568394e-15
6517 1.7763568394e-15
6518 2.6645352591e-15
6519 1.7763568394e-15
6520 1.7763568394e-15
6521 8.881784197e-16
6522 1.7763568394e-15
6523 8.881784197e-16
6524 2.6645352591e-15
6525 1.7763568394e-15
6526 1.7763568394e-15
6527 1.7763568394e-15
6528 8.881784197e-16
6529 1.7763568394e-15
6530 1.7763568394e-15
6531 8.881784197e-16
6532 2.6645352591e-15
6533 2.6645352591e-15
6534 2.6645352591e-15
6535 2.6645352591e-15
6536 8.881784197e-16
6537 1.7763568394e-15
6538 8.881784197e-16
6539 1.7763568394e-15
6540 1.7763568394e-15
6541 1.7763568394e-15
6542 1.7763568394e-15
6543 1.7763568394e-15
6544 8.881784197e-16
6545 3.5527136788e-15
6546 2.6645352591e-15
6547 2.6645352591e-15
6548 2.6645352591e-15
6549 8.881784197e-16
6550 8.881784197e-16
6551 8.881784197e-16
6552 8.881784197e-16
6553 2.6645352591e-15
6554 8.881784197e-16
6555 1.7763568394e-15
6556 1.7763568394e-15
6557 1.7763568394e-15
6558 1.7763568394e-15
6559 1.7763568394e-15
6560 1.7763568394e-15
6561 2.6645352591e-15
6562 1.7763568394e-15
6563 1.7763568394e-15
6564 1.7763568394e-15
6565 8.881784197e-16
6566 1.7763568394e-15
6567 1.7763568394e-15
6568 1.7763568394e-15
6569 8.881784197e-16
6570 2.6645352591e-15
6571 1.7763568394e-15
6572 1.7763568394e-15
6573 1.7763568394e-15
6574 1.7763568394e-15
6575 1.7763568394e-15
6576 8.881784197e-16
6577 8.881784197e-16
6578 1.7763568394e-15
6579 1.7763568394e-15
6580 8.881784197e-16
6581 8.881784197e-16
6582 1.7763568394e-15
6583 1.7763568394e-15
6584 1.7763568394e-15
6585 8.881784197e-16
6586 1.7763568394e-15
6587 8.881784197e-16
6588 1.7763568394e-15
6589 1.7763568394e-15
6590 1.7763568394e-15
6591 1.7763568394e-15
6592 8.881784197e-16
6593 8.881784197e-16
6594 1.7763568394e-15
6595 1.7763568394e-15
6596 1.7763568394e-15
6597 1.7763568394e-15
6598 1.7763568394e-15
6599 8.881784197e-16
6600 1.7763568394e-15
6601 1.7763568394e-15
6602 1.7763568394e-15
6603 1.7763568394e-15
6604 1.7763568394e-15
6605 1.7763568394e-15
6606 1.7763568394e-15
6607 1.7763568394e-15
6608 8.881784197e-16
6609 1.7763568394e-15
6610 1.7763568394e-15
6611 8.881784197e-16
6612 2.6645352591e-15
6613 2.6645352591e-15
6614 2.6645352591e-15
6615 1.7763568394e-15
6616 8.881784197e-16
6617 2.6645352591e-15
6618 1.7763568394e-15
6619 1.7763568394e-15
6620 1.7763568394e-15
6621 1.7763568394e-15
6622 1.7763568394e-15
6623 1.7763568394e-15
6624 8.881784197e-16
6625 2.6645352591e-15
6626 8.881784197e-16
6627 2.6645352591e-15
6628 1.7763568394e-15
6629 8.881784197e-16
6630 8.881784197e-16
6631 2.6645352591e-15
6632 1.7763568394e-15
6633 1.7763568394e-15
6634 8.881784197e-16
6635 8.881784197e-16
6636 1.7763568394e-15
6637 1.7763568394e-15
6638 1.7763568394e-15
6639 1.7763568394e-15
6640 1.7763568394e-15
6641 1.7763568394e-15
6642 1.7763568394e-15
6643 1.7763568394e-15
6644 1.7763568394e-15
6645 1.7763568394e-15
6646 1.7763568394e-15
6647 1.7763568394e-15
6648 1.7763568394e-15
6649 1.7763568394e-15
6650 8.881784197e-16
6651 8.881784197e-16
6652 8.881784197e-16
6653 8.881784197e-16
6654 8.881784197e-16
6655 2.6645352591e-15
6656 2.6645352591e-15
6657 1.7763568394e-15
6658 8.881784197e-16
6659 8.881784197e-16
6660 2.6645352591e-15
6661 1.7763568394e-15
6662 8.881784197e-16
6663 8.881784197e-16
6664 8.881784197e-16
6665 8.881784197e-16
6666 8.881784197e-16
6667 1.7763568394e-15
6668 1.7763568394e-15
6669 1.7763568394e-15
6670 1.7763568394e-15
6671 8.881784197e-16
6672 2.6645352591e-15
6673 1.7763568394e-15
6674 1.7763568394e-15
6675 1.7763568394e-15
6676 8.881784197e-16
6677 1.7763568394e-15
6678 1.7763568394e-15
6679 1.7763568394e-15
6680 1.7763568394e-15
6681 1.7763568394e-15
6682 1.7763568394e-15
6683 1.7763568394e-15
6684 1.7763568394e-15
6685 8.881784197e-16
6686 1.7763568394e-15
6687 1.7763568394e-15
6688 8.881784197e-16
6689 1.7763568394e-15
6690 2.6645352591e-15
6691 1.7763568394e-15
6692 1.7763568394e-15
6693 1.7763568394e-15
6694 8.881784197e-16
6695 1.7763568394e-15
6696 1.7763568394e-15
6697 8.881784197e-16
6698 1.7763568394e-15
6699 1.7763568394e-15
6700 1.7763568394e-15
6701 1.7763568394e-15
6702 1.7763568394e-15
6703 1.7763568394e-15
6704 1.7763568394e-15
6705 8.881784197e-16
6706 1.7763568394e-15
6707 1.7763568394e-15
6708 1.7763568394e-15
6709 1.7763568394e-15
6710 8.881784197e-16
6711 1.7763568394e-15
6712 1.7763568394e-15
6713 1.7763568394e-15
6714 8.881784197e-16
6715 1.7763568394e-15
6716 1.7763568394e-15
6717 8.881784197e-16
6718 8.881784197e-16
6719 1.7763568394e-15
6720 8.881784197e-16
6721 8.881784197e-16
6722 8.881784197e-16
6723 8.881784197e-16
6724 0.0
6725 8.881784197e-16
6726 1.7763568394e-15
6727 1.7763568394e-15
6728 1.7763568394e-15
6729 1.7763568394e-15
6730 1.7763568394e-15
6731 1.7763568394e-15
6732 1.7763568394e-15
6733 8.881784197e-16
6734 1.7763568394e-15
6735 1.7763568394e-15
6736 1.7763568394e-15
6737 1.7763568394e-15
6738 1.7763568394e-15
6739 1.7763568394e-15
6740 8.881784197e-16
6741 8.881784197e-16
6742 1.7763568394e-15
6743 2.6645352591e-15
6744 8.881784197e-16
6745 2.6645352591e-15
6746 8.881784197e-16
6747 8.881784197e-16
6748 1.7763568394e-15
6749 1.7763568394e-15
6750 8.881784197e-16
6751 1.7763568394e-15
6752 1.7763568394e-15
6753 1.7763568394e-15
6754 8.881784197e-16
6755 1.7763568394e-15
6756 1.7763568394e-15
6757 1.7763568394e-15
6758 1.7763568394e-15
6759 8.881784197e-16
6760 8.881784197e-16
6761 8.881784197e-16
6762 1.7763568394e-15
6763 1.7763568394e-15
6764 8.881784197e-16
6765 0.0
6766 1.7763568394e-15
6767 1.7763568394e-15
6768 8.881784197e-16
6769 1.7763568394e-15
6770 1.7763568394e-15
6771 1.7763568394e-15
6772 1.7763568394e-15
6773 2.6645352591e-15
6774 8.881784197e-16
6775 1.7763568394e-15
6776 8.881784197e-16
6777 1.7763568394e-15
6778 1.7763568394e-15
6779 1.7763568394e-15
6780 1.7763568394e-15
6781 1.7763568394e-15
6782 1.7763568394e-15
6783 1.7763568394e-15
6784 1.7763568394e-15
6785 1.7763568394e-15
6786 1.7763568394e-15
6787 1.7763568394e-15
6788 1.7763568394e-15
6789 1.7763568394e-15
6790 1.7763568394e-15
6791 1.7763568394e-15
6792 1.7763568394e-15
6793 1.7763568394e-15
6794 1.7763568394e-15
6795 1.7763568394e-15
6796 8.881784197e-16
6797 8.881784197e-16
6798 8.881784197e-16
6799 8.881784197e-16
6800 1.7763568394e-15
6801 1.7763568394e-15
6802 8.881784197e-16
6803 2.6645352591e-15
6804 8.881784197e-16
6805 1.7763568394e-15
6806 1.7763568394e-15
6807 1.7763568394e-15
6808 1.7763568394e-15
6809 8.881784197e-16
6810 1.7763568394e-15
6811 8.881784197e-16
6812 8.881784197e-16
6813 1.7763568394e-15
6814 8.881784197e-16
6815 1.7763568394e-15
6816 8.881784197e-16
6817 8.881784197e-16
6818 1.7763568394e-15
6819 1.7763568394e-15
6820 1.7763568394e-15
6821 1.7763568394e-15
6822 8.881784197e-16
6823 0.0
6824 2.6645352591e-15
6825 1.7763568394e-15
6826 1.7763568394e-15
6827 1.7763568394e-15
6828 1.7763568394e-15
6829 1.7763568394e-15
6830 1.7763568394e-15
6831 1.7763568394e-15
6832 1.7763568394e-15
6833 1.7763568394e-15
6834 1.7763568394e-15
6835 1.7763568394e-15
6836 1.7763568394e-15
6837 1.7763568394e-15
6838 1.7763568394e-15
6839 1.7763568394e-15
6840 8.881784197e-16
6841 2.6645352591e-15
6842 2.6645352591e-15
6843 1.7763568394e-15
6844 1.7763568394e-15
6845 1.7763568394e-15
6846 1.7763568394e-15
6847 1.7763568394e-15
6848 1.7763568394e-15
6849 1.7763568394e-15
6850 1.7763568394e-15
6851 1.7763568394e-15
6852 1.7763568394e-15
6853 8.881784197e-16
6854 8.881784197e-16
6855 8.881784197e-16
6856 8.881784197e-16
6857 1.7763568394e-15
6858 1.7763568394e-15
6859 8.881784197e-16
6860 1.7763568394e-15
6861 1.7763568394e-15
6862 8.881784197e-16
6863 1.7763568394e-15
6864 1.7763568394e-15
6865 1.7763568394e-15
6866 8.881784197e-16
6867 8.881784197e-16
6868 1.7763568394e-15
6869 8.881784197e-16
6870 1.7763568394e-15
6871 1.7763568394e-15
6872 1.7763568394e-15
6873 1.7763568394e-15
6874 1.7763568394e-15
6875 1.7763568394e-15
6876 1.7763568394e-15
6877 2.6645352591e-15
6878 1.7763568394e-15
6879 1.7763568394e-15
6880 8.881784197e-16
6881 1.7763568394e-15
6882 1.7763568394e-15
6883 2.6645352591e-15
6884 1.7763568394e-15
6885 1.7763568394e-15
6886 8.881784197e-16
6887 1.7763568394e-15
6888 1.7763568394e-15
6889 1.7763568394e-15
6890 8.881784197e-16
6891 8.881784197e-16
6892 0.0
6893 8.881784197e-16
6894 1.7763568394e-15
6895 1.7763568394e-15
6896 1.7763568394e-15
6897 1.7763568394e-15
6898 1.7763568394e-15
6899 1.7763568394e-15
6900 1.7763568394e-15
6901 8.881784197e-16
6902 8.881784197e-16
6903 1.7763568394e-15
6904 2.6645352591e-15
6905 8.881784197e-16
6906 8.881784197e-16
6907 1.7763568394e-15
6908 8.881784197e-16
6909 1.7763568394e-15
6910 1.7763568394e-15
6911 1.7763568394e-15
6912 1.7763568394e-15
6913 8.881784197e-16
6914 2.6645352591e-15
6915 1.7763568394e-15
6916 8.881784197e-16
6917 2.6645352591e-15
6918 1.7763568394e-15
6919 8.881784197e-16
6920 1.7763568394e-15
6921 1.7763568394e-15
6922 1.7763568394e-15
6923 1.7763568394e-15
6924 1.7763568394e-15
6925 8.881784197e-16
6926 1.7763568394e-15
6927 1.7763568394e-15
6928 8.881784197e-16
6929 8.881784197e-16
6930 8.881784197e-16
6931 8.881784197e-16
6932 8.881784197e-16
6933 8.881784197e-16
6934 8.881784197e-16
6935 1.7763568394e-15
6936 3.5527136788e-15
6937 8.881784197e-16
6938 8.881784197e-16
6939 8.881784197e-16
6940 8.881784197e-16
6941 8.881784197e-16
6942 2.6645352591e-15
6943 1.7763568394e-15
6944 8.881784197e-16
6945 3.5527136788e-15
6946 1.7763568394e-15
6947 1.7763568394e-15
6948 8.881784197e-16
6949 8.881784197e-16
6950 8.881784197e-16
6951 8.881784197e-16
6952 1.7763568394e-15
6953 8.881784197e-16
6954 1.7763568394e-15
6955 1.7763568394e-15
6956 1.7763568394e-15
6957 0.0
6958 1.7763568394e-15
6959 1.7763568394e-15
6960 2.6645352591e-15
6961 8.881784197e-16
6962 8.881784197e-16
6963 8.881784197e-16
6964 8.881784197e-16
6965 8.881784197e-16
6966 8.881784197e-16
6967 1.7763568394e-15
6968 1.7763568394e-15
6969 8.881784197e-16
6970 1.7763568394e-15
6971 1.7763568394e-15
6972 1.7763568394e-15
6973 1.7763568394e-15
6974 1.7763568394e-15
6975 1.7763568394e-15
6976 1.7763568394e-15
6977 8.881784197e-16
6978 1.7763568394e-15
6979 1.7763568394e-15
6980 1.7763568394e-15
6981 1.7763568394e-15
6982 1.7763568394e-15
6983 1.7763568394e-15
6984 8.881784197e-16
6985 1.7763568394e-15
6986 1.7763568394e-15
6987 1.7763568394e-15
6988 1.7763568394e-15
6989 1.7763568394e-15
6990 8.881784197e-16
6991 2.6645352591e-15
6992 1.7763568394e-15
6993 1.7763568394e-15
6994 1.7763568394e-15
6995 1.7763568394e-15
6996 1.7763568394e-15
6997 8.881784197e-16
6998 8.881784197e-16
6999 8.881784197e-16
7000 2.6645352591e-15
7001 1.7763568394e-15
7002 1.7763568394e-15
7003 1.7763568394e-15
7004 1.7763568394e-15
7005 1.7763568394e-15
7006 1.7763568394e-15
7007 1.7763568394e-15
7008 1.7763568394e-15
7009 2.6645352591e-15
7010 1.7763568394e-15
7011 1.7763568394e-15
7012 1.7763568394e-15
7013 1.7763568394e-15
7014 0.0
7015 1.7763568394e-15
7016 1.7763568394e-15
7017 1.7763568394e-15
7018 8.881784197e-16
7019 8.881784197e-16
7020 1.7763568394e-15
7021 8.881784197e-16
7022 8.881784197e-16
7023 1.7763568394e-15
7024 8.881784197e-16
7025 8.881784197e-16
7026 1.7763568394e-15
7027 1.7763568394e-15
7028 8.881784197e-16
7029 1.7763568394e-15
7030 8.881784197e-16
7031 8.881784197e-16
7032 1.7763568394e-15
7033 8.881784197e-16
7034 1.7763568394e-15
7035 1.7763568394e-15
7036 1.7763568394e-15
7037 8.881784197e-16
7038 8.881784197e-16
7039 1.7763568394e-15
7040 1.7763568394e-15
7041 1.7763568394e-15
7042 1.7763568394e-15
7043 8.881784197e-16
7044 1.7763568394e-15
7045 1.7763568394e-15
7046 1.7763568394e-15
7047 8.881784197e-16
7048 2.6645352591e-15
7049 1.7763568394e-15
7050 1.7763568394e-15
7051 1.7763568394e-15
7052 1.7763568394e-15
7053 1.7763568394e-15
7054 8.881784197e-16
7055 8.881784197e-16
7056 1.7763568394e-15
7057 8.881784197e-16
7058 2.6645352591e-15
7059 8.881784197e-16
7060 8.881784197e-16
7061 8.881784197e-16
7062 1.7763568394e-15
7063 8.881784197e-16
7064 1.7763568394e-15
7065 1.7763568394e-15
7066 1.7763568394e-15
7067 8.881784197e-16
7068 2.6645352591e-15
7069 2.6645352591e-15
7070 1.7763568394e-15
7071 1.7763568394e-15
7072 8.881784197e-16
7073 8.881784197e-16
7074 2.6645352591e-15
7075 1.7763568394e-15
7076 8.881784197e-16
7077 1.7763568394e-15
7078 1.7763568394e-15
7079 1.7763568394e-15
7080 8.881784197e-16
7081 8.881784197e-16
7082 2.6645352591e-15
7083 8.881784197e-16
7084 1.7763568394e-15
7085 8.881784197e-16
7086 1.7763568394e-15
7087 8.881784197e-16
7088 1.7763568394e-15
7089 1.7763568394e-15
7090 8.881784197e-16
7091 8.881784197e-16
7092 1.7763568394e-15
7093 8.881784197e-16
7094 1.7763568394e-15
7095 1.7763568394e-15
7096 1.7763568394e-15
7097 8.881784197e-16
7098 1.7763568394e-15
7099 8.881784197e-16
7100 8.881784197e-16
7101 1.7763568394e-15
7102 8.881784197e-16
7103 1.7763568394e-15
7104 1.7763568394e-15
7105 8.881784197e-16
7106 2.6645352591e-15
7107 1.7763568394e-15
7108 1.7763568394e-15
7109 1.7763568394e-15
7110 8.881784197e-16
7111 1.7763568394e-15
7112 1.7763568394e-15
7113 1.7763568394e-15
7114 8.881784197e-16
7115 1.7763568394e-15
7116 1.7763568394e-15
7117 8.881784197e-16
7118 8.881784197e-16
7119 1.7763568394e-15
7120 8.881784197e-16
7121 8.881784197e-16
7122 2.6645352591e-15
7123 8.881784197e-16
7124 1.7763568394e-15
7125 1.7763568394e-15
7126 1.7763568394e-15
7127 1.7763568394e-15
7128 1.7763568394e-15
7129 1.7763568394e-15
7130 8.881784197e-16
7131 1.7763568394e-15
7132 1.7763568394e-15
7133 1.7763568394e-15
7134 1.7763568394e-15
7135 1.7763568394e-15
7136 8.881784197e-16
7137 8.881784197e-16
7138 2.6645352591e-15
7139 8.881784197e-16
7140 2.6645352591e-15
7141 8.881784197e-16
7142 1.7763568394e-15
7143 8.881784197e-16
7144 1.7763568394e-15
7145 8.881784197e-16
7146 8.881784197e-16
7147 1.7763568394e-15
7148 1.7763568394e-15
7149 1.7763568394e-15
7150 1.7763568394e-15
7151 8.881784197e-16
7152 8.881784197e-16
7153 8.881784197e-16
7154 8.881784197e-16
7155 8.881784197e-16
7156 2.6645352591e-15
7157 8.881784197e-16
7158 1.7763568394e-15
7159 1.7763568394e-15
7160 8.881784197e-16
7161 8.881784197e-16
7162 2.6645352591e-15
7163 8.881784197e-16
7164 1.7763568394e-15
7165 8.881784197e-16
7166 8.881784197e-16
7167 1.7763568394e-15
7168 1.7763568394e-15
7169 1.7763568394e-15
7170 1.7763568394e-15
7171 1.7763568394e-15
7172 1.7763568394e-15
7173 2.6645352591e-15
7174 8.881784197e-16
7175 8.881784197e-16
7176 2.6645352591e-15
7177 1.7763568394e-15
7178 1.7763568394e-15
7179 1.7763568394e-15
7180 1.7763568394e-15
7181 8.881784197e-16
7182 8.881784197e-16
7183 1.7763568394e-15
7184 1.7763568394e-15
7185 1.7763568394e-15
7186 2.6645352591e-15
7187 1.7763568394e-15
7188 2.6645352591e-15
7189 1.7763568394e-15
7190 1.7763568394e-15
7191 1.7763568394e-15
7192 1.7763568394e-15
7193 1.7763568394e-15
7194 8.881784197e-16
7195 2.6645352591e-15
7196 8.881784197e-16
7197 1.7763568394e-15
7198 1.7763568394e-15
7199 1.7763568394e-15
7200 1.7763568394e-15
7201 1.7763568394e-15
7202 1.7763568394e-15
7203 1.7763568394e-15
7204 8.881784197e-16
7205 8.881784197e-16
7206 1.7763568394e-15
7207 1.7763568394e-15
7208 8.881784197e-16
7209 8.881784197e-16
7210 1.7763568394e-15
7211 8.881784197e-16
7212 8.881784197e-16
7213 1.7763568394e-15
7214 8.881784197e-16
7215 1.7763568394e-15
7216 1.7763568394e-15
7217 8.881784197e-16
7218 1.7763568394e-15
7219 1.7763568394e-15
7220 1.7763568394e-15
7221 8.881784197e-16
7222 1.7763568394e-15
7223 8.881784197e-16
7224 1.7763568394e-15
7225 1.7763568394e-15
7226 1.7763568394e-15
7227 8.881784197e-16
7228 1.7763568394e-15
7229 8.881784197e-16
7230 1.7763568394e-15
7231 1.7763568394e-15
7232 1.7763568394e-15
7233 8.881784197e-16
7234 2.6645352591e-15
7235 1.7763568394e-15
7236 8.881784197e-16
7237 8.881784197e-16
7238 2.6645352591e-15
7239 1.7763568394e-15
7240 1.7763568394e-15
7241 8.881784197e-16
7242 8.881784197e-16
7243 1.7763568394e-15
7244 8.881784197e-16
7245 2.6645352591e-15
7246 1.7763568394e-15
7247 1.7763568394e-15
7248 1.7763568394e-15
7249 1.7763568394e-15
7250 1.7763568394e-15
7251 1.7763568394e-15
7252 1.7763568394e-15
7253 8.881784197e-16
7254 8.881784197e-16
7255 1.7763568394e-15
7256 8.881784197e-16
7257 1.7763568394e-15
7258 1.7763568394e-15
7259 8.881784197e-16
7260 8.881784197e-16
7261 8.881784197e-16
7262 8.881784197e-16
7263 1.7763568394e-15
7264 1.7763568394e-15
7265 1.7763568394e-15
7266 0.0
7267 8.881784197e-16
7268 1.7763568394e-15
7269 8.881784197e-16
7270 1.7763568394e-15
7271 1.7763568394e-15
7272 1.7763568394e-15
7273 8.881784197e-16
7274 1.7763568394e-15
7275 8.881784197e-16
7276 1.7763568394e-15
7277 1.7763568394e-15
7278 1.7763568394e-15
7279 1.7763568394e-15
7280 1.7763568394e-15
7281 1.7763568394e-15
7282 1.7763568394e-15
7283 1.7763568394e-15
7284 1.7763568394e-15
7285 1.7763568394e-15
7286 1.7763568394e-15
7287 1.7763568394e-15
7288 1.7763568394e-15
7289 2.6645352591e-15
7290 8.881784197e-16
7291 8.881784197e-16
7292 1.7763568394e-15
7293 8.881784197e-16
7294 1.7763568394e-15
7295 0.0
7296 1.7763568394e-15
7297 8.881784197e-16
7298 8.881784197e-16
7299 8.881784197e-16
7300 1.7763568394e-15
7301 8.881784197e-16
7302 1.7763568394e-15
7303 1.7763568394e-15
7304 1.7763568394e-15
7305 1.7763568394e-15
7306 1.7763568394e-15
7307 1.7763568394e-15
7308 1.7763568394e-15
7309 1.7763568394e-15
7310 8.881784197e-16
7311 8.881784197e-16
7312 2.6645352591e-15
7313 8.881784197e-16
7314 8.881784197e-16
7315 8.881784197e-16
7316 2.6645352591e-15
7317 1.7763568394e-15
7318 8.881784197e-16
7319 8.881784197e-16
7320 8.881784197e-16
7321 8.881784197e-16
7322 1.7763568394e-15
7323 8.881784197e-16
7324 8.881784197e-16
7325 8.881784197e-16
7326 1.7763568394e-15
7327 8.881784197e-16
7328 1.7763568394e-15
7329 8.881784197e-16
7330 1.7763568394e-15
7331 8.881784197e-16
7332 1.7763568394e-15
7333 1.7763568394e-15
7334 1.7763568394e-15
7335 1.7763568394e-15
7336 8.881784197e-16
7337 8.881784197e-16
7338 1.7763568394e-15
7339 1.7763568394e-15
7340 1.7763568394e-15
7341 8.881784197e-16
7342 1.7763568394e-15
7343 8.881784197e-16
7344 8.881784197e-16
7345 8.881784197e-16
7346 8.881784197e-16
7347 1.7763568394e-15
7348 1.7763568394e-15
7349 1.7763568394e-15
7350 1.7763568394e-15
7351 1.7763568394e-15
7352 8.881784197e-16
7353 8.881784197e-16
7354 2.6645352591e-15
7355 8.881784197e-16
7356 8.881784197e-16
7357 8.881784197e-16
7358 1.7763568394e-15
7359 1.7763568394e-15
7360 2.6645352591e-15
7361 1.7763568394e-15
7362 1.7763568394e-15
7363 8.881784197e-16
7364 8.881784197e-16
7365 1.7763568394e-15
7366 1.7763568394e-15
7367 8.881784197e-16
7368 1.7763568394e-15
7369 1.7763568394e-15
7370 1.7763568394e-15
7371 1.7763568394e-15
7372 1.7763568394e-15
7373 8.881784197e-16
7374 2.6645352591e-15
7375 1.7763568394e-15
7376 1.7763568394e-15
7377 1.7763568394e-15
7378 8.881784197e-16
7379 1.7763568394e-15
7380 1.7763568394e-15
7381 1.7763568394e-15
7382 8.881784197e-16
7383 1.7763568394e-15
7384 8.881784197e-16
7385 8.881784197e-16
7386 8.881784197e-16
7387 8.881784197e-16
7388 2.6645352591e-15
7389 1.7763568394e-15
7390 1.7763568394e-15
7391 0.0
7392 1.7763568394e-15
7393 8.881784197e-16
7394 1.7763568394e-15
7395 1.7763568394e-15
7396 1.7763568394e-15
7397 1.7763568394e-15
7398 8.881784197e-16
7399 1.7763568394e-15
7400 1.7763568394e-15
7401 1.7763568394e-15
7402 1.7763568394e-15
7403 1.7763568394e-15
7404 8.881784197e-16
7405 2.6645352591e-15
7406 1.7763568394e-15
7407 1.7763568394e-15
7408 1.7763568394e-15
7409 1.7763568394e-15
7410 8.881784197e-16
7411 8.881784197e-16
7412 1.7763568394e-15
7413 1.7763568394e-15
7414 8.881784197e-16
7415 8.881784197e-16
7416 2.6645352591e-15
7417 2.6645352591e-15
7418 2.6645352591e-15
7419 2.6645352591e-15
7420 1.7763568394e-15
7421 1.7763568394e-15
7422 1.7763568394e-15
7423 1.7763568394e-15
7424 8.881784197e-16
7425 1.7763568394e-15
7426 8.881784197e-16
7427 8.881784197e-16
7428 2.6645352591e-15
7429 1.7763568394e-15
7430 8.881784197e-16
7431 1.7763568394e-15
7432 8.881784197e-16
7433 1.7763568394e-15
7434 1.7763568394e-15
7435 8.881784197e-16
7436 1.7763568394e-15
7437 1.7763568394e-15
7438 1.7763568394e-15
7439 1.7763568394e-15
7440 8.881784197e-16
7441 1.7763568394e-15
7442 1.7763568394e-15
7443 1.7763568394e-15
7444 8.881784197e-16
7445 1.7763568394e-15
7446 1.7763568394e-15
7447 1.7763568394e-15
7448 1.7763568394e-15
7449 1.7763568394e-15
7450 8.881784197e-16
7451 1.7763568394e-15
7452 8.881784197e-16
7453 1.7763568394e-15
7454 1.7763568394e-15
7455 8.881784197e-16
7456 8.881784197e-16
7457 1.7763568394e-15
7458 1.7763568394e-15
7459 1.7763568394e-15
7460 1.7763568394e-15
7461 1.7763568394e-15
7462 1.7763568394e-15
7463 8.881784197e-16
7464 2.6645352591e-15
7465 1.7763568394e-15
7466 1.7763568394e-15
7467 1.7763568394e-15
7468 1.7763568394e-15
7469 1.7763568394e-15
7470 8.881784197e-16
7471 8.881784197e-16
7472 1.7763568394e-15
7473 1.7763568394e-15
7474 2.6645352591e-15
7475 1.7763568394e-15
7476 1.7763568394e-15
7477 1.7763568394e-15
7478 1.7763568394e-15
7479 8.881784197e-16
7480 8.881784197e-16
7481 8.881784197e-16
7482 1.7763568394e-15
7483 8.881784197e-16
7484 1.7763568394e-15
7485 1.7763568394e-15
7486 1.7763568394e-15
7487 8.881784197e-16
7488 1.7763568394e-15
7489 1.7763568394e-15
7490 1.7763568394e-15
7491 1.7763568394e-15
7492 8.881784197e-16
7493 1.7763568394e-15
7494 1.7763568394e-15
7495 1.7763568394e-15
7496 1.7763568394e-15
7497 1.7763568394e-15
7498 8.881784197e-16
7499 8.881784197e-16
7500 1.7763568394e-15
7501 1.7763568394e-15
7502 8.881784197e-16
7503 8.881784197e-16
7504 1.7763568394e-15
7505 1.7763568394e-15
7506 8.881784197e-16
7507 8.881784197e-16
7508 2.6645352591e-15
7509 2.6645352591e-15
7510 1.7763568394e-15
7511 8.881784197e-16
7512 8.881784197e-16
7513 8.881784197e-16
7514 8.881784197e-16
7515 1.7763568394e-15
7516 8.881784197e-16
7517 1.7763568394e-15
7518 2.6645352591e-15
7519 1.7763568394e-15
7520 1.7763568394e-15
7521 1.7763568394e-15
7522 8.881784197e-16
7523 1.7763568394e-15
7524 1.7763568394e-15
7525 8.881784197e-16
7526 2.6645352591e-15
7527 1.7763568394e-15
7528 8.881784197e-16
7529 1.7763568394e-15
7530 1.7763568394e-15
7531 1.7763568394e-15
7532 1.7763568394e-15
7533 1.7763568394e-15
7534 1.7763568394e-15
7535 8.881784197e-16
7536 8.881784197e-16
7537 1.7763568394e-15
7538 1.7763568394e-15
7539 1.7763568394e-15
7540 1.7763568394e-15
7541 1.7763568394e-15
7542 8.881784197e-16
7543 8.881784197e-16
7544 1.7763568394e-15
7545 8.881784197e-16
7546 8.881784197e-16
7547 8.881784197e-16
7548 8.881784197e-16
7549 8.881784197e-16
7550 1.7763568394e-15
7551 1.7763568394e-15
7552 1.7763568394e-15
7553 1.7763568394e-15
7554 1.7763568394e-15
7555 8.881784197e-16
7556 8.881784197e-16
7557 1.7763568394e-15
7558 1.7763568394e-15
7559 2.6645352591e-15
7560 2.6645352591e-15
7561 8.881784197e-16
7562 8.881784197e-16
7563 1.7763568394e-15
7564 1.7763568394e-15
7565 8.881784197e-16
7566 1.7763568394e-15
7567 1.7763568394e-15
7568 1.7763568394e-15
7569 8.881784197e-16
7570 8.881784197e-16
7571 2.6645352591e-15
7572 1.7763568394e-15
7573 1.7763568394e-15
7574 1.7763568394e-15
7575 8.881784197e-16
7576 2.6645352591e-15
7577 8.881784197e-16
7578 1.7763568394e-15
7579 1.7763568394e-15
7580 1.7763568394e-15
7581 1.7763568394e-15
7582 8.881784197e-16
7583 8.881784197e-16
7584 8.881784197e-16
7585 2.6645352591e-15
7586 1.7763568394e-15
7587 8.881784197e-16
7588 2.6645352591e-15
7589 1.7763568394e-15
7590 1.7763568394e-15
7591 1.7763568394e-15
7592 1.7763568394e-15
7593 1.7763568394e-15
7594 1.7763568394e-15
7595 8.881784197e-16
7596 1.7763568394e-15
7597 8.881784197e-16
7598 1.7763568394e-15
7599 8.881784197e-16
7600 2.6645352591e-15
7601 1.7763568394e-15
7602 1.7763568394e-15
7603 8.881784197e-16
7604 1.7763568394e-15
7605 8.881784197e-16
7606 1.7763568394e-15
7607 8.881784197e-16
7608 2.6645352591e-15
7609 1.7763568394e-15
7610 8.881784197e-16
7611 2.6645352591e-15
7612 2.6645352591e-15
7613 2.6645352591e-15
7614 1.7763568394e-15
7615 1.7763568394e-15
7616 8.881784197e-16
7617 2.6645352591e-15
7618 1.7763568394e-15
7619 2.6645352591e-15
7620 2.6645352591e-15
7621 1.7763568394e-15
7622 1.7763568394e-15
7623 1.7763568394e-15
7624 1.7763568394e-15
7625 8.881784197e-16
7626 8.881784197e-16
7627 1.7763568394e-15
7628 8.881784197e-16
7629 8.881784197e-16
7630 1.7763568394e-15
7631 8.881784197e-16
7632 8.881784197e-16
7633 8.881784197e-16
7634 1.7763568394e-15
7635 8.881784197e-16
7636 1.7763568394e-15
7637 1.7763568394e-15
7638 1.7763568394e-15
7639 1.7763568394e-15
7640 1.7763568394e-15
7641 8.881784197e-16
7642 1.7763568394e-15
7643 1.7763568394e-15
7644 1.7763568394e-15
7645 8.881784197e-16
7646 1.7763568394e-15
7647 2.6645352591e-15
7648 8.881784197e-16
7649 8.881784197e-16
7650 1.7763568394e-15
7651 1.7763568394e-15
7652 1.7763568394e-15
7653 8.881784197e-16
7654 8.881784197e-16
7655 1.7763568394e-15
7656 8.881784197e-16
7657 8.881784197e-16
7658 8.881784197e-16
7659 8.881784197e-16
7660 8.881784197e-16
7661 1.7763568394e-15
7662 1.7763568394e-15
7663 1.7763568394e-15
7664 1.7763568394e-15
7665 1.7763568394e-15
7666 1.7763568394e-15
7667 1.7763568394e-15
7668 1.7763568394e-15
7669 1.7763568394e-15
7670 8.881784197e-16
7671 8.881784197e-16
7672 8.881784197e-16
7673 8.881784197e-16
7674 1.7763568394e-15
7675 1.7763568394e-15
7676 1.7763568394e-15
7677 1.7763568394e-15
7678 1.7763568394e-15
7679 1.7763568394e-15
7680 1.7763568394e-15
7681 8.881784197e-16
7682 8.881784197e-16
7683 1.7763568394e-15
7684 1.7763568394e-15
7685 1.7763568394e-15
7686 1.7763568394e-15
7687 8.881784197e-16
7688 2.6645352591e-15
7689 8.881784197e-16
7690 2.6645352591e-15
7691 8.881784197e-16
7692 1.7763568394e-15
7693 8.881784197e-16
7694 1.7763568394e-15
7695 8.881784197e-16
7696 1.7763568394e-15
7697 1.7763568394e-15
7698 8.881784197e-16
7699 1.7763568394e-15
7700 1.7763568394e-15
7701 1.7763568394e-15
7702 1.7763568394e-15
7703 8.881784197e-16
7704 8.881784197e-16
7705 1.7763568394e-15
7706 1.7763568394e-15
7707 8.881784197e-16
7708 1.7763568394e-15
7709 0.0
7710 1.7763568394e-15
7711 1.7763568394e-15
7712 8.881784197e-16
7713 1.7763568394e-15
7714 1.7763568394e-15
7715 1.7763568394e-15
7716 1.7763568394e-15
7717 1.7763568394e-15
7718 1.7763568394e-15
7719 1.7763568394e-15
7720 8.881784197e-16
7721 8.881784197e-16
7722 8.881784197e-16
7723 2.6645352591e-15
7724 1.7763568394e-15
7725 1.7763568394e-15
7726 8.881784197e-16
7727 2.6645352591e-15
7728 1.7763568394e-15
7729 2.6645352591e-15
7730 1.7763568394e-15
7731 8.881784197e-16
7732 1.7763568394e-15
7733 8.881784197e-16
7734 1.7763568394e-15
7735 8.881784197e-16
7736 8.881784197e-16
7737 2.6645352591e-15
7738 1.7763568394e-15
7739 1.7763568394e-15
7740 1.7763568394e-15
7741 1.7763568394e-15
7742 1.7763568394e-15
7743 1.7763568394e-15
7744 1.7763568394e-15
7745 1.7763568394e-15
7746 1.7763568394e-15
7747 1.7763568394e-15
7748 2.6645352591e-15
7749 1.7763568394e-15
7750 8.881784197e-16
7751 8.881784197e-16
7752 8.881784197e-16
7753 1.7763568394e-15
7754 8.881784197e-16
7755 8.881784197e-16
7756 2.6645352591e-15
7757 1.7763568394e-15
7758 8.881784197e-16
7759 8.881784197e-16
7760 1.7763568394e-15
7761 2.6645352591e-15
7762 1.7763568394e-15
7763 8.881784197e-16
7764 8.881784197e-16
7765 1.7763568394e-15
7766 1.7763568394e-15
7767 8.881784197e-16
7768 8.881784197e-16
7769 1.7763568394e-15
7770 1.7763568394e-15
7771 1.7763568394e-15
7772 1.7763568394e-15
7773 8.881784197e-16
7774 1.7763568394e-15
7775 1.7763568394e-15
7776 1.7763568394e-15
7777 1.7763568394e-15
7778 1.7763568394e-15
7779 1.7763568394e-15
7780 1.7763568394e-15
7781 8.881784197e-16
7782 1.7763568394e-15
7783 8.881784197e-16
7784 1.7763568394e-15
7785 8.881784197e-16
7786 1.7763568394e-15
7787 1.7763568394e-15
7788 8.881784197e-16
7789 2.6645352591e-15
7790 1.7763568394e-15
7791 1.7763568394e-15
7792 2.6645352591e-15
7793 1.7763568394e-15
7794 8.881784197e-16
7795 8.881784197e-16
7796 1.7763568394e-15
7797 8.881784197e-16
7798 8.881784197e-16
7799 1.7763568394e-15
7800 1.7763568394e-15
7801 1.7763568394e-15
7802 1.7763568394e-15
7803 1.7763568394e-15
7804 1.7763568394e-15
7805 8.881784197e-16
7806 1.7763568394e-15
7807 1.7763568394e-15
7808 8.881784197e-16
7809 1.7763568394e-15
7810 1.7763568394e-15
7811 1.7763568394e-15
7812 8.881784197e-16
7813 2.6645352591e-15
7814 1.7763568394e-15
7815 8.881784197e-16
7816 8.881784197e-16
7817 8.881784197e-16
7818 8.881784197e-16
7819 8.881784197e-16
7820 8.881784197e-16
7821 8.881784197e-16
7822 1.7763568394e-15
7823 1.7763568394e-15
7824 8.881784197e-16
7825 1.7763568394e-15
7826 1.7763568394e-15
7827 1.7763568394e-15
7828 8.881784197e-16
7829 1.7763568394e-15
7830 8.881784197e-16
7831 1.7763568394e-15
7832 1.7763568394e-15
7833 1.7763568394e-15
7834 8.881784197e-16
7835 1.7763568394e-15
7836 1.7763568394e-15
7837 8.881784197e-16
7838 8.881784197e-16
7839 8.881784197e-16
7840 8.881784197e-16
7841 1.7763568394e-15
7842 1.7763568394e-15
7843 1.7763568394e-15
7844 1.7763568394e-15
7845 1.7763568394e-15
7846 1.7763568394e-15
7847 8.881784197e-16
7848 1.7763568394e-15
7849 1.7763568394e-15
7850 1.7763568394e-15
7851 1.7763568394e-15
7852 1.7763568394e-15
7853 1.7763568394e-15
7854 1.7763568394e-15
7855 1.7763568394e-15
7856 1.7763568394e-15
7857 1.7763568394e-15
7858 2.6645352591e-15
7859 8.881784197e-16
7860 8.881784197e-16
7861 1.7763568394e-15
7862 1.7763568394e-15
7863 8.881784197e-16
7864 1.7763568394e-15
7865 1.7763568394e-15
7866 1.7763568394e-15
7867 8.881784197e-16
7868 8.881784197e-16
7869 8.881784197e-16
7870 8.881784197e-16
7871 8.881784197e-16
7872 2.6645352591e-15
7873 8.881784197e-16
7874 8.881784197e-16
7875 8.881784197e-16
7876 1.7763568394e-15
7877 1.7763568394e-15
7878 1.7763568394e-15
7879 1.7763568394e-15
7880 1.7763568394e-15
7881 8.881784197e-16
7882 2.6645352591e-15
7883 1.7763568394e-15
7884 1.7763568394e-15
7885 1.7763568394e-15
7886 1.7763568394e-15
7887 8.881784197e-16
7888 1.7763568394e-15
7889 2.6645352591e-15
7890 2.6645352591e-15
7891 8.881784197e-16
7892 8.881784197e-16
7893 8.881784197e-16
7894 1.7763568394e-15
7895 8.881784197e-16
7896 1.7763568394e-15
7897 1.7763568394e-15
7898 8.881784197e-16
7899 8.881784197e-16
7900 1.7763568394e-15
7901 1.7763568394e-15
7902 1.7763568394e-15
7903 8.881784197e-16
7904 1.7763568394e-15
7905 1.7763568394e-15
7906 1.7763568394e-15
7907 1.7763568394e-15
7908 1.7763568394e-15
7909 8.881784197e-16
7910 8.881784197e-16
7911 1.7763568394e-15
7912 8.881784197e-16
7913 2.6645352591e-15
7914 1.7763568394e-15
7915 2.6645352591e-15
7916 2.6645352591e-15
7917 8.881784197e-16
7918 8.881784197e-16
7919 1.7763568394e-15
7920 8.881784197e-16
7921 2.6645352591e-15
7922 1.7763568394e-15
7923 1.7763568394e-15
7924 1.7763568394e-15
7925 1.7763568394e-15
7926 1.7763568394e-15
7927 1.7763568394e-15
7928 1.7763568394e-15
7929 1.7763568394e-15
7930 1.7763568394e-15
7931 1.7763568394e-15
7932 1.7763568394e-15
7933 1.7763568394e-15
7934 1.7763568394e-15
7935 1.7763568394e-15
7936 1.7763568394e-15
7937 8.881784197e-16
7938 8.881784197e-16
7939 8.881784197e-16
7940 8.881784197e-16
7941 1.7763568394e-15
7942 8.881784197e-16
7943 8.881784197e-16
7944 1.7763568394e-15
7945 1.7763568394e-15
7946 1.7763568394e-15
7947 8.881784197e-16
7948 8.881784197e-16
7949 1.7763568394e-15
7950 8.881784197e-16
7951 1.7763568394e-15
7952 1.7763568394e-15
7953 1.7763568394e-15
7954 8.881784197e-16
7955 1.7763568394e-15
7956 1.7763568394e-15
7957 1.7763568394e-15
7958 1.7763568394e-15
7959 1.7763568394e-15
7960 1.7763568394e-15
7961 1.7763568394e-15
7962 1.7763568394e-15
7963 1.7763568394e-15
7964 1.7763568394e-15
7965 1.7763568394e-15
7966 1.7763568394e-15
7967 8.881784197e-16
7968 8.881784197e-16
7969 8.881784197e-16
7970 2.6645352591e-15
7971 8.881784197e-16
7972 2.6645352591e-15
7973 2.6645352591e-15
7974 1.7763568394e-15
7975 1.7763568394e-15
7976 1.7763568394e-15
7977 1.7763568394e-15
7978 1.7763568394e-15
7979 1.7763568394e-15
7980 1.7763568394e-15
7981 1.7763568394e-15
7982 8.881784197e-16
7983 8.881784197e-16
7984 2.6645352591e-15
7985 1.7763568394e-15
7986 1.7763568394e-15
7987 1.7763568394e-15
7988 8.881784197e-16
7989 1.7763568394e-15
7990 1.7763568394e-15
7991 8.881784197e-16
7992 2.6645352591e-15
7993 2.6645352591e-15
7994 8.881784197e-16
7995 8.881784197e-16
7996 8.881784197e-16
7997 8.881784197e-16
7998 2.6645352591e-15
7999 1.7763568394e-15
8000 8.881784197e-16
8001 8.881784197e-16
8002 1.7763568394e-15
8003 1.7763568394e-15
8004 2.6645352591e-15
8005 2.6645352591e-15
8006 1.7763568394e-15
8007 8.881784197e-16
8008 8.881784197e-16
8009 8.881784197e-16
8010 8.881784197e-16
8011 1.7763568394e-15
8012 8.881784197e-16
8013 8.881784197e-16
8014 8.881784197e-16
8015 1.7763568394e-15
8016 1.7763568394e-15
8017 1.7763568394e-15
8018 8.881784197e-16
8019 1.7763568394e-15
8020 1.7763568394e-15
8021 1.7763568394e-15
8022 1.7763568394e-15
8023 1.7763568394e-15
8024 1.7763568394e-15
8025 1.7763568394e-15
8026 1.7763568394e-15
8027 8.881784197e-16
8028 1.7763568394e-15
8029 1.7763568394e-15
8030 1.7763568394e-15
8031 1.7763568394e-15
8032 8.881784197e-16
8033 8.881784197e-16
8034 1.7763568394e-15
8035 1.7763568394e-15
8036 1.7763568394e-15
8037 1.7763568394e-15
8038 1.7763568394e-15
8039 1.7763568394e-15
8040 1.7763568394e-15
8041 1.7763568394e-15
8042 1.7763568394e-15
8043 2.6645352591e-15
8044 2.6645352591e-15
8045 8.881784197e-16
8046 2.6645352591e-15
8047 1.7763568394e-15
8048 1.7763568394e-15
8049 1.7763568394e-15
8050 1.7763568394e-15
8051 8.881784197e-16
8052 1.7763568394e-15
8053 1.7763568394e-15
8054 1.7763568394e-15
8055 1.7763568394e-15
8056 1.7763568394e-15
8057 2.6645352591e-15
8058 2.6645352591e-15
8059 1.7763568394e-15
8060 1.7763568394e-15
8061 1.7763568394e-15
8062 1.7763568394e-15
8063 8.881784197e-16
8064 8.881784197e-16
8065 1.7763568394e-15
8066 1.7763568394e-15
8067 1.7763568394e-15
8068 1.7763568394e-15
8069 8.881784197e-16
8070 1.7763568394e-15
8071 8.881784197e-16
8072 1.7763568394e-15
8073 1.7763568394e-15
8074 8.881784197e-16
8075 1.7763568394e-15
8076 1.7763568394e-15
8077 1.7763568394e-15
8078 8.881784197e-16
8079 2.6645352591e-15
8080 8.881784197e-16
8081 2.6645352591e-15
8082 1.7763568394e-15
8083 1.7763568394e-15
8084 8.881784197e-16
8085 1.7763568394e-15
8086 1.7763568394e-15
8087 1.7763568394e-15
8088 8.881784197e-16
8089 1.7763568394e-15
8090 1.7763568394e-15
8091 1.7763568394e-15
8092 1.7763568394e-15
8093 1.7763568394e-15
8094 1.7763568394e-15
8095 8.881784197e-16
8096 1.7763568394e-15
8097 1.7763568394e-15
8098 1.7763568394e-15
8099 1.7763568394e-15
8100 8.881784197e-16
8101 8.881784197e-16
8102 1.7763568394e-15
8103 1.7763568394e-15
8104 0.0
8105 1.7763568394e-15
8106 8.881784197e-16
8107 1.7763568394e-15
8108 1.7763568394e-15
8109 1.7763568394e-15
8110 2.6645352591e-15
8111 8.881784197e-16
8112 8.881784197e-16
8113 8.881784197e-16
8114 8.881784197e-16
8115 1.7763568394e-15
8116 8.881784197e-16
8117 1.7763568394e-15
8118 1.7763568394e-15
8119 8.881784197e-16
8120 1.7763568394e-15
8121 1.7763568394e-15
8122 8.881784197e-16
8123 2.6645352591e-15
8124 1.7763568394e-15
8125 8.881784197e-16
8126 2.6645352591e-15
8127 1.7763568394e-15
8128 0.0
8129 1.7763568394e-15
8130 1.7763568394e-15
8131 8.881784197e-16
8132 2.6645352591e-15
8133 2.6645352591e-15
8134 8.881784197e-16
8135 1.7763568394e-15
8136 8.881784197e-16
8137 1.7763568394e-15
8138 8.881784197e-16
8139 1.7763568394e-15
8140 8.881784197e-16
8141 8.881784197e-16
8142 2.6645352591e-15
8143 1.7763568394e-15
8144 8.881784197e-16
8145 8.881784197e-16
8146 8.881784197e-16
8147 1.7763568394e-15
8148 8.881784197e-16
8149 8.881784197e-16
8150 8.881784197e-16
8151 8.881784197e-16
8152 8.881784197e-16
8153 8.881784197e-16
8154 8.881784197e-16
8155 8.881784197e-16
8156 8.881784197e-16
8157 2.6645352591e-15
8158 1.7763568394e-15
8159 8.881784197e-16
8160 8.881784197e-16
8161 1.7763568394e-15
8162 1.7763568394e-15
8163 2.6645352591e-15
8164 2.6645352591e-15
8165 8.881784197e-16
8166 8.881784197e-16
8167 8.881784197e-16
8168 1.7763568394e-15
8169 1.7763568394e-15
8170 1.7763568394e-15
8171 1.7763568394e-15
8172 1.7763568394e-15
8173 8.881784197e-16
8174 1.7763568394e-15
8175 1.7763568394e-15
8176 8.881784197e-16
8177 2.6645352591e-15
8178 1.7763568394e-15
8179 8.881784197e-16
8180 1.7763568394e-15
8181 1.7763568394e-15
8182 8.881784197e-16
8183 8.881784197e-16
8184 1.7763568394e-15
8185 1.7763568394e-15
8186 0.0
8187 1.7763568394e-15
8188 1.7763568394e-15
8189 8.881784197e-16
8190 0.0
8191 1.7763568394e-15
8192 8.881784197e-16
8193 2.6645352591e-15
8194 8.881784197e-16
8195 1.7763568394e-15
8196 8.881784197e-16
8197 8.881784197e-16
8198 1.7763568394e-15
8199 8.881784197e-16
8200 8.881784197e-16
8201 2.6645352591e-15
8202 2.6645352591e-15
8203 2.6645352591e-15
8204 1.7763568394e-15
8205 1.7763568394e-15
8206 8.881784197e-16
8207 8.881784197e-16
8208 1.7763568394e-15
8209 1.7763568394e-15
8210 1.7763568394e-15
8211 1.7763568394e-15
8212 8.881784197e-16
8213 8.881784197e-16
8214 1.7763568394e-15
8215 1.7763568394e-15
8216 1.7763568394e-15
8217 1.7763568394e-15
8218 1.7763568394e-15
8219 1.7763568394e-15
8220 1.7763568394e-15
8221 1.7763568394e-15
8222 1.7763568394e-15
8223 8.881784197e-16
8224 1.7763568394e-15
8225 1.7763568394e-15
8226 1.7763568394e-15
8227 8.881784197e-16
8228 8.881784197e-16
8229 1.7763568394e-15
8230 1.7763568394e-15
8231 8.881784197e-16
8232 1.7763568394e-15
8233 1.7763568394e-15
8234 1.7763568394e-15
8235 1.7763568394e-15
8236 8.881784197e-16
8237 2.6645352591e-15
8238 1.7763568394e-15
8239 8.881784197e-16
8240 1.7763568394e-15
8241 1.7763568394e-15
8242 1.7763568394e-15
8243 1.7763568394e-15
8244 1.7763568394e-15
8245 8.881784197e-16
8246 2.6645352591e-15
8247 8.881784197e-16
8248 1.7763568394e-15
8249 1.7763568394e-15
8250 1.7763568394e-15
8251 1.7763568394e-15
8252 8.881784197e-16
8253 8.881784197e-16
8254 8.881784197e-16
8255 2.6645352591e-15
8256 1.7763568394e-15
8257 8.881784197e-16
8258 1.7763568394e-15
8259 1.7763568394e-15
8260 1.7763568394e-15
8261 1.7763568394e-15
8262 1.7763568394e-15
8263 1.7763568394e-15
8264 1.7763568394e-15
8265 1.7763568394e-15
8266 8.881784197e-16
8267 8.881784197e-16
8268 8.881784197e-16
8269 1.7763568394e-15
8270 1.7763568394e-15
8271 1.7763568394e-15
8272 1.7763568394e-15
8273 8.881784197e-16
8274 8.881784197e-16
8275 1.7763568394e-15
8276 8.881784197e-16
8277 1.7763568394e-15
8278 1.7763568394e-15
8279 1.7763568394e-15
8280 1.7763568394e-15
8281 8.881784197e-16
8282 8.881784197e-16
8283 2.6645352591e-15
8284 1.7763568394e-15
8285 1.7763568394e-15
8286 1.7763568394e-15
8287 1.7763568394e-15
8288 1.7763568394e-15
8289 1.7763568394e-15
8290 1.7763568394e-15
8291 1.7763568394e-15
8292 8.881784197e-16
8293 8.881784197e-16
8294 8.881784197e-16
8295 1.7763568394e-15
8296 1.7763568394e-15
8297 1.7763568394e-15
8298 1.7763568394e-15
8299 1.7763568394e-15
8300 1.7763568394e-15
8301 1.7763568394e-15
8302 8.881784197e-16
8303 8.881784197e-16
8304 1.7763568394e-15
8305 1.7763568394e-15
8306 8.881784197e-16
8307 2.6645352591e-15
8308 1.7763568394e-15
8309 1.7763568394e-15
8310 1.7763568394e-15
8311 1.7763568394e-15
8312 2.6645352591e-15
8313 1.7763568394e-15
8314 8.881784197e-16
8315 1.7763568394e-15
8316 1.7763568394e-15
8317 8.881784197e-16
8318 8.881784197e-16
8319 2.6645352591e-15
8320 1.7763568394e-15
8321 1.7763568394e-15
8322 1.7763568394e-15
8323 1.7763568394e-15
8324 1.7763568394e-15
8325 1.7763568394e-15
8326 0.0
8327 2.6645352591e-15
8328 1.7763568394e-15
8329 8.881784197e-16
8330 1.7763568394e-15
8331 8.881784197e-16
8332 2.6645352591e-15
8333 1.7763568394e-15
8334 1.7763568394e-15
8335 1.7763568394e-15
8336 1.7763568394e-15
8337 1.7763568394e-15
8338 8.881784197e-16
8339 1.7763568394e-15
8340 1.7763568394e-15
8341 1.7763568394e-15
8342 1.7763568394e-15
8343 8.881784197e-16
8344 1.7763568394e-15
8345 8.881784197e-16
8346 2.6645352591e-15
8347 1.7763568394e-15
8348 1.7763568394e-15
8349 1.7763568394e-15
8350 8.881784197e-16
8351 1.7763568394e-15
8352 1.7763568394e-15
8353 8.881784197e-16
8354 8.881784197e-16
8355 1.7763568394e-15
8356 1.7763568394e-15
8357 1.7763568394e-15
8358 1.7763568394e-15
8359 1.7763568394e-15
8360 1.7763568394e-15
8361 8.881784197e-16
8362 2.6645352591e-15
8363 1.7763568394e-15
8364 8.881784197e-16
8365 8.881784197e-16
8366 1.7763568394e-15
8367 8.881784197e-16
8368 2.6645352591e-15
8369 1.7763568394e-15
8370 1.7763568394e-15
8371 8.881784197e-16
8372 8.881784197e-16
8373 2.6645352591e-15
8374 1.7763568394e-15
8375 1.7763568394e-15
8376 1.7763568394e-15
8377 1.7763568394e-15
8378 1.7763568394e-15
8379 1.7763568394e-15
8380 1.7763568394e-15
8381 1.7763568394e-15
8382 1.7763568394e-15
8383 8.881784197e-16
8384 8.881784197e-16
8385 1.7763568394e-15
8386 1.7763568394e-15
8387 1.7763568394e-15
8388 1.7763568394e-15
8389 8.881784197e-16
8390 1.7763568394e-15
8391 1.7763568394e-15
8392 1.7763568394e-15
8393 1.7763568394e-15
8394 1.7763568394e-15
8395 8.881784197e-16
8396 2.6645352591e-15
8397 1.7763568394e-15
8398 1.7763568394e-15
8399 8.881784197e-16
8400 8.881784197e-16
8401 8.881784197e-16
8402 1.7763568394e-15
8403 8.881784197e-16
8404 1.7763568394e-15
8405 8.881784197e-16
8406 8.881784197e-16
8407 8.881784197e-16
8408 8.881784197e-16
8409 8.881784197e-16
8410 8.881784197e-16
8411 1.7763568394e-15
8412 8.881784197e-16
8413 1.7763568394e-15
8414 1.7763568394e-15
8415 8.881784197e-16
8416 8.881784197e-16
8417 1.7763568394e-15
8418 1.7763568394e-15
8419 1.7763568394e-15
8420 1.7763568394e-15
8421 1.7763568394e-15
8422 0.0
8423 2.6645352591e-15
8424 1.7763568394e-15
8425 1.7763568394e-15
8426 1.7763568394e-15
8427 1.7763568394e-15
8428 1.7763568394e-15
8429 1.7763568394e-15
8430 1.7763568394e-15
8431 1.7763568394e-15
8432 8.881784197e-16
8433 2.6645352591e-15
8434 1.7763568394e-15
8435 1.7763568394e-15
8436 8.881784197e-16
8437 8.881784197e-16
8438 1.7763568394e-15
8439 0.0
8440 8.881784197e-16
8441 2.6645352591e-15
8442 1.7763568394e-15
8443 8.881784197e-16
8444 1.7763568394e-15
8445 1.7763568394e-15
8446 1.7763568394e-15
8447 1.7763568394e-15
8448 1.7763568394e-15
8449 1.7763568394e-15
8450 1.7763568394e-15
8451 8.881784197e-16
8452 8.881784197e-16
8453 2.6645352591e-15
8454 1.7763568394e-15
8455 1.7763568394e-15
8456 1.7763568394e-15
8457 1.7763568394e-15
8458 8.881784197e-16
8459 1.7763568394e-15
8460 1.7763568394e-15
8461 8.881784197e-16
8462 8.881784197e-16
8463 8.881784197e-16
8464 1.7763568394e-15
8465 1.7763568394e-15
8466 8.881784197e-16
8467 8.881784197e-16
8468 2.6645352591e-15
8469 8.881784197e-16
8470 1.7763568394e-15
8471 1.7763568394e-15
8472 1.7763568394e-15
8473 1.7763568394e-15
8474 8.881784197e-16
8475 8.881784197e-16
8476 1.7763568394e-15
8477 8.881784197e-16
8478 8.881784197e-16
8479 8.881784197e-16
8480 0.0
8481 8.881784197e-16
8482 8.881784197e-16
8483 8.881784197e-16
8484 1.7763568394e-15
8485 8.881784197e-16
8486 8.881784197e-16
8487 8.881784197e-16
8488 8.881784197e-16
8489 1.7763568394e-15
8490 8.881784197e-16
8491 1.7763568394e-15
8492 8.881784197e-16
8493 8.881784197e-16
8494 1.7763568394e-15
8495 8.881784197e-16
8496 1.7763568394e-15
8497 1.7763568394e-15
8498 1.7763568394e-15
8499 8.881784197e-16
8500 8.881784197e-16
8501 8.881784197e-16
8502 8.881784197e-16
8503 8.881784197e-16
8504 8.881784197e-16
8505 8.881784197e-16
8506 1.7763568394e-15
8507 1.7763568394e-15
8508 1.7763568394e-15
8509 1.7763568394e-15
8510 1.7763568394e-15
8511 1.7763568394e-15
8512 1.7763568394e-15
8513 1.7763568394e-15
8514 1.7763568394e-15
8515 1.7763568394e-15
8516 1.7763568394e-15
8517 8.881784197e-16
8518 8.881784197e-16
8519 8.881784197e-16
8520 1.7763568394e-15
8521 1.7763568394e-15
8522 1.7763568394e-15
8523 1.7763568394e-15
8524 1.7763568394e-15
8525 1.7763568394e-15
8526 1.7763568394e-15
8527 1.7763568394e-15
8528 1.7763568394e-15
8529 1.7763568394e-15
8530 1.7763568394e-15
8531 1.7763568394e-15
8532 1.7763568394e-15
8533 1.7763568394e-15
8534 1.7763568394e-15
8535 8.881784197e-16
8536 8.881784197e-16
8537 8.881784197e-16
8538 1.7763568394e-15
8539 1.7763568394e-15
8540 8.881784197e-16
8541 1.7763568394e-15
8542 8.881784197e-16
8543 1.7763568394e-15
8544 1.7763568394e-15
8545 1.7763568394e-15
8546 1.7763568394e-15
8547 1.7763568394e-15
8548 1.7763568394e-15
8549 1.7763568394e-15
8550 8.881784197e-16
8551 8.881784197e-16
8552 1.7763568394e-15
8553 2.6645352591e-15
8554 8.881784197e-16
8555 1.7763568394e-15
8556 1.7763568394e-15
8557 8.881784197e-16
8558 1.7763568394e-15
8559 1.7763568394e-15
8560 8.881784197e-16
8561 2.6645352591e-15
8562 1.7763568394e-15
8563 1.7763568394e-15
8564 1.7763568394e-15
8565 1.7763568394e-15
8566 1.7763568394e-15
8567 8.881784197e-16
8568 8.881784197e-16
8569 8.881784197e-16
8570 1.7763568394e-15
8571 8.881784197e-16
8572 1.7763568394e-15
8573 1.7763568394e-15
8574 1.7763568394e-15
8575 8.881784197e-16
8576 1.7763568394e-15
8577 8.881784197e-16
8578 1.7763568394e-15
8579 8.881784197e-16
8580 8.881784197e-16
8581 1.7763568394e-15
8582 8.881784197e-16
8583 2.6645352591e-15
8584 1.7763568394e-15
8585 1.7763568394e-15
8586 1.7763568394e-15
8587 1.7763568394e-15
8588 8.881784197e-16
8589 8.881784197e-16
8590 8.881784197e-16
8591 8.881784197e-16
8592 1.7763568394e-15
8593 8.881784197e-16
8594 1.7763568394e-15
8595 1.7763568394e-15
8596 1.7763568394e-15
8597 8.881784197e-16
8598 8.881784197e-16
8599 8.881784197e-16
8600 1.7763568394e-15
8601 8.881784197e-16
8602 2.6645352591e-15
8603 2.6645352591e-15
8604 8.881784197e-16
8605 1.7763568394e-15
8606 1.7763568394e-15
8607 1.7763568394e-15
8608 8.881784197e-16
8609 1.7763568394e-15
8610 1.7763568394e-15
8611 1.7763568394e-15
8612 1.7763568394e-15
8613 8.881784197e-16
8614 8.881784197e-16
8615 1.7763568394e-15
8616 1.7763568394e-15
8617 8.881784197e-16
8618 8.881784197e-16
8619 1.7763568394e-15
8620 1.7763568394e-15
8621 1.7763568394e-15
8622 1.7763568394e-15
8623 1.7763568394e-15
8624 8.881784197e-16
8625 8.881784197e-16
8626 1.7763568394e-15
8627 8.881784197e-16
8628 2.6645352591e-15
8629 1.7763568394e-15
8630 8.881784197e-16
8631 1.7763568394e-15
8632 8.881784197e-16
8633 1.7763568394e-15
8634 1.7763568394e-15
8635 1.7763568394e-15
8636 1.7763568394e-15
8637 1.7763568394e-15
8638 8.881784197e-16
8639 2.6645352591e-15
8640 2.6645352591e-15
8641 1.7763568394e-15
8642 8.881784197e-16
8643 8.881784197e-16
8644 1.7763568394e-15
8645 1.7763568394e-15
8646 1.7763568394e-15
8647 1.7763568394e-15
8648 1.7763568394e-15
8649 1.7763568394e-15
8650 8.881784197e-16
8651 8.881784197e-16
8652 1.7763568394e-15
8653 1.7763568394e-15
8654 8.881784197e-16
8655 1.7763568394e-15
8656 1.7763568394e-15
8657 1.7763568394e-15
8658 1.7763568394e-15
8659 1.7763568394e-15
8660 8.881784197e-16
8661 8.881784197e-16
8662 8.881784197e-16
8663 8.881784197e-16
8664 8.881784197e-16
8665 2.6645352591e-15
8666 1.7763568394e-15
8667 1.7763568394e-15
8668 1.7763568394e-15
8669 1.7763568394e-15
8670 1.7763568394e-15
8671 1.7763568394e-15
8672 8.881784197e-16
8673 1.7763568394e-15
8674 1.7763568394e-15
8675 8.881784197e-16
8676 1.7763568394e-15
8677 1.7763568394e-15
8678 8.881784197e-16
8679 8.881784197e-16
8680 8.881784197e-16
8681 8.881784197e-16
8682 1.7763568394e-15
8683 1.7763568394e-15
8684 1.7763568394e-15
8685 8.881784197e-16
8686 2.6645352591e-15
8687 2.6645352591e-15
8688 2.6645352591e-15
8689 1.7763568394e-15
8690 8.881784197e-16
8691 1.7763568394e-15
8692 8.881784197e-16
8693 1.7763568394e-15
8694 1.7763568394e-15
8695 1.7763568394e-15
8696 1.7763568394e-15
8697 1.7763568394e-15
8698 1.7763568394e-15
8699 1.7763568394e-15
8700 1.7763568394e-15
8701 1.7763568394e-15
8702 1.7763568394e-15
8703 8.881784197e-16
8704 1.7763568394e-15
8705 8.881784197e-16
8706 8.881784197e-16
8707 2.6645352591e-15
8708 1.7763568394e-15
8709 8.881784197e-16
8710 8.881784197e-16
8711 8.881784197e-16
8712 1.7763568394e-15
8713 1.7763568394e-15
8714 1.7763568394e-15
8715 1.7763568394e-15
8716 1.7763568394e-15
8717 1.7763568394e-15
8718 8.881784197e-16
8719 8.881784197e-16
8720 1.7763568394e-15
8721 1.7763568394e-15
8722 1.7763568394e-15
8723 8.881784197e-16
8724 8.881784197e-16
8725 8.881784197e-16
8726 1.7763568394e-15
8727 8.881784197e-16
8728 8.881784197e-16
8729 8.881784197e-16
8730 1.7763568394e-15
8731 8.881784197e-16
8732 1.7763568394e-15
8733 8.881784197e-16
8734 8.881784197e-16
8735 8.881784197e-16
8736 8.881784197e-16
8737 8.881784197e-16
8738 1.7763568394e-15
8739 1.7763568394e-15
8740 1.7763568394e-15
8741 1.7763568394e-15
8742 8.881784197e-16
8743 8.881784197e-16
8744 8.881784197e-16
8745 8.881784197e-16
8746 8.881784197e-16
8747 8.881784197e-16
8748 2.6645352591e-15
8749 1.7763568394e-15
8750 8.881784197e-16
8751 8.881784197e-16
8752 1.7763568394e-15
8753 8.881784197e-16
8754 1.7763568394e-15
8755 1.7763568394e-15
8756 8.881784197e-16
8757 8.881784197e-16
8758 1.7763568394e-15
8759 1.7763568394e-15
8760 0.0
8761 1.7763568394e-15
8762 8.881784197e-16
8763 1.7763568394e-15
8764 1.7763568394e-15
8765 8.881784197e-16
8766 8.881784197e-16
8767 2.6645352591e-15
8768 1.7763568394e-15
8769 1.7763568394e-15
8770 1.7763568394e-15
8771 1.7763568394e-15
8772 1.7763568394e-15
8773 1.7763568394e-15
8774 8.881784197e-16
8775 1.7763568394e-15
8776 8.881784197e-16
8777 1.7763568394e-15
8778 1.7763568394e-15
8779 1.7763568394e-15
8780 1.7763568394e-15
8781 1.7763568394e-15
8782 1.7763568394e-15
8783 1.7763568394e-15
8784 1.7763568394e-15
8785 8.881784197e-16
8786 1.7763568394e-15
8787 1.7763568394e-15
8788 1.7763568394e-15
8789 1.7763568394e-15
8790 1.7763568394e-15
8791 1.7763568394e-15
8792 1.7763568394e-15
8793 8.881784197e-16
8794 2.6645352591e-15
8795 1.7763568394e-15
8796 1.7763568394e-15
8797 1.7763568394e-15
8798 8.881784197e-16
8799 8.881784197e-16
8800 1.7763568394e-15
8801 1.7763568394e-15
8802 1.7763568394e-15
8803 1.7763568394e-15
8804 8.881784197e-16
8805 2.6645352591e-15
8806 1.7763568394e-15
8807 1.7763568394e-15
8808 1.7763568394e-15
8809 1.7763568394e-15
8810 1.7763568394e-15
8811 1.7763568394e-15
8812 1.7763568394e-15
8813 8.881784197e-16
8814 1.7763568394e-15
8815 8.881784197e-16
8816 1.7763568394e-15
8817 1.7763568394e-15
8818 8.881784197e-16
8819 1.7763568394e-15
8820 8.881784197e-16
8821 8.881784197e-16
8822 1.7763568394e-15
8823 8.881784197e-16
8824 1.7763568394e-15
8825 1.7763568394e-15
8826 1.7763568394e-15
8827 8.881784197e-16
8828 2.6645352591e-15
8829 1.7763568394e-15
8830 1.7763568394e-15
8831 8.881784197e-16
8832 1.7763568394e-15
8833 8.881784197e-16
8834 8.881784197e-16
8835 2.6645352591e-15
8836 8.881784197e-16
8837 8.881784197e-16
8838 1.7763568394e-15
8839 1.7763568394e-15
8840 1.7763568394e-15
8841 1.7763568394e-15
8842 8.881784197e-16
8843 1.7763568394e-15
8844 1.7763568394e-15
8845 1.7763568394e-15
8846 1.7763568394e-15
8847 8.881784197e-16
8848 2.6645352591e-15
8849 2.6645352591e-15
8850 1.7763568394e-15
8851 1.7763568394e-15
8852 1.7763568394e-15
8853 1.7763568394e-15
8854 1.7763568394e-15
8855 1.7763568394e-15
8856 1.7763568394e-15
8857 8.881784197e-16
8858 8.881784197e-16
8859 8.881784197e-16
8860 1.7763568394e-15
8861 1.7763568394e-15
8862 8.881784197e-16
8863 1.7763568394e-15
8864 1.7763568394e-15
8865 1.7763568394e-15
8866 0.0
8867 1.7763568394e-15
8868 8.881784197e-16
8869 1.7763568394e-15
8870 8.881784197e-16
8871 1.7763568394e-15
8872 1.7763568394e-15
8873 1.7763568394e-15
8874 1.7763568394e-15
8875 1.7763568394e-15
8876 8.881784197e-16
8877 8.881784197e-16
8878 1.7763568394e-15
8879 1.7763568394e-15
8880 1.7763568394e-15
8881 8.881784197e-16
8882 8.881784197e-16
8883 1.7763568394e-15
8884 1.7763568394e-15
8885 1.7763568394e-15
8886 1.7763568394e-15
8887 1.7763568394e-15
8888 1.7763568394e-15
8889 1.7763568394e-15
8890 1.7763568394e-15
8891 1.7763568394e-15
8892 1.7763568394e-15
8893 1.7763568394e-15
8894 8.881784197e-16
8895 8.881784197e-16
8896 1.7763568394e-15
8897 1.7763568394e-15
8898 1.7763568394e-15
8899 1.7763568394e-15
8900 1.7763568394e-15
8901 1.7763568394e-15
8902 1.7763568394e-15
8903 1.7763568394e-15
8904 8.881784197e-16
8905 8.881784197e-16
8906 8.881784197e-16
8907 8.881784197e-16
8908 1.7763568394e-15
8909 1.7763568394e-15
8910 2.6645352591e-15
8911 1.7763568394e-15
8912 8.881784197e-16
8913 1.7763568394e-15
8914 1.7763568394e-15
8915 0.0
8916 8.881784197e-16
8917 8.881784197e-16
8918 1.7763568394e-15
8919 1.7763568394e-15
8920 1.7763568394e-15
8921 1.7763568394e-15
8922 1.7763568394e-15
8923 8.881784197e-16
8924 1.7763568394e-15
8925 1.7763568394e-15
8926 1.7763568394e-15
8927 1.7763568394e-15
8928 8.881784197e-16
8929 2.6645352591e-15
8930 2.6645352591e-15
8931 1.7763568394e-15
8932 1.7763568394e-15
8933 1.7763568394e-15
8934 1.7763568394e-15
8935 1.7763568394e-15
8936 1.7763568394e-15
8937 1.7763568394e-15
8938 1.7763568394e-15
8939 1.7763568394e-15
8940 1.7763568394e-15
8941 1.7763568394e-15
8942 1.7763568394e-15
8943 1.7763568394e-15
8944 1.7763568394e-15
8945 1.7763568394e-15
8946 1.7763568394e-15
8947 1.7763568394e-15
8948 1.7763568394e-15
8949 1.7763568394e-15
8950 8.881784197e-16
8951 8.881784197e-16
8952 8.881784197e-16
8953 8.881784197e-16
8954 8.881784197e-16
8955 8.881784197e-16
8956 2.6645352591e-15
8957 2.6645352591e-15
8958 1.7763568394e-15
8959 1.7763568394e-15
8960 8.881784197e-16
8961 1.7763568394e-15
8962 3.5527136788e-15
8963 1.7763568394e-15
8964 1.7763568394e-15
8965 1.7763568394e-15
8966 8.881784197e-16
8967 1.7763568394e-15
8968 1.7763568394e-15
8969 2.6645352591e-15
8970 2.6645352591e-15
8971 2.6645352591e-15
8972 1.7763568394e-15
8973 1.7763568394e-15
8974 1.7763568394e-15
8975 8.881784197e-16
8976 8.881784197e-16
8977 1.7763568394e-15
8978 1.7763568394e-15
8979 1.7763568394e-15
8980 8.881784197e-16
8981 1.7763568394e-15
8982 8.881784197e-16
8983 2.6645352591e-15
8984 1.7763568394e-15
8985 8.881784197e-16
8986 8.881784197e-16
8987 1.7763568394e-15
8988 1.7763568394e-15
8989 1.7763568394e-15
8990 8.881784197e-16
8991 2.6645352591e-15
8992 1.7763568394e-15
8993 8.881784197e-16
8994 1.7763568394e-15
8995 1.7763568394e-15
8996 1.7763568394e-15
8997 1.7763568394e-15
8998 8.881784197e-16
8999 8.881784197e-16
9000 1.7763568394e-15
9001 8.881784197e-16
9002 8.881784197e-16
9003 8.881784197e-16
9004 8.881784197e-16
9005 8.881784197e-16
9006 1.7763568394e-15
9007 8.881784197e-16
9008 1.7763568394e-15
9009 8.881784197e-16
9010 1.7763568394e-15
9011 1.7763568394e-15
9012 8.881784197e-16
9013 8.881784197e-16
9014 2.6645352591e-15
9015 1.7763568394e-15
9016 8.881784197e-16
9017 1.7763568394e-15
9018 1.7763568394e-15
9019 1.7763568394e-15
9020 8.881784197e-16
9021 8.881784197e-16
9022 1.7763568394e-15
9023 1.7763568394e-15
9024 1.7763568394e-15
9025 2.6645352591e-15
9026 2.6645352591e-15
9027 1.7763568394e-15
9028 1.7763568394e-15
9029 1.7763568394e-15
9030 1.7763568394e-15
9031 1.7763568394e-15
9032 1.7763568394e-15
9033 1.7763568394e-15
9034 2.6645352591e-15
9035 8.881784197e-16
9036 8.881784197e-16
9037 2.6645352591e-15
9038 1.7763568394e-15
9039 1.7763568394e-15
9040 1.7763568394e-15
9041 8.881784197e-16
9042 2.6645352591e-15
9043 2.6645352591e-15
9044 2.6645352591e-15
9045 1.7763568394e-15
9046 2.6645352591e-15
9047 2.6645352591e-15
9048 8.881784197e-16
9049 8.881784197e-16
9050 8.881784197e-16
9051 1.7763568394e-15
9052 1.7763568394e-15
9053 1.7763568394e-15
9054 8.881784197e-16
9055 1.7763568394e-15
9056 1.7763568394e-15
9057 1.7763568394e-15
9058 1.7763568394e-15
9059 8.881784197e-16
9060 1.7763568394e-15
9061 1.7763568394e-15
9062 1.7763568394e-15
9063 1.7763568394e-15
9064 1.7763568394e-15
9065 8.881784197e-16
9066 1.7763568394e-15
9067 1.7763568394e-15
9068 1.7763568394e-15
9069 1.7763568394e-15
9070 1.7763568394e-15
9071 8.881784197e-16
9072 2.6645352591e-15
9073 1.7763568394e-15
9074 8.881784197e-16
9075 1.7763568394e-15
9076 1.7763568394e-15
9077 1.7763568394e-15
9078 1.7763568394e-15
9079 1.7763568394e-15
9080 1.7763568394e-15
9081 1.7763568394e-15
9082 1.7763568394e-15
9083 2.6645352591e-15
9084 8.881784197e-16
9085 8.881784197e-16
9086 8.881784197e-16
9087 1.7763568394e-15
9088 8.881784197e-16
9089 1.7763568394e-15
9090 8.881784197e-16
9091 1.7763568394e-15
9092 1.7763568394e-15
9093 0.0
9094 2.6645352591e-15
9095 8.881784197e-16
9096 1.7763568394e-15
9097 1.7763568394e-15
9098 1.7763568394e-15
9099 1.7763568394e-15
9100 8.881784197e-16
9101 1.7763568394e-15
9102 1.7763568394e-15
9103 8.881784197e-16
9104 1.7763568394e-15
9105 8.881784197e-16
9106 8.881784197e-16
9107 1.7763568394e-15
9108 1.7763568394e-15
9109 1.7763568394e-15
9110 1.7763568394e-15
9111 8.881784197e-16
9112 1.7763568394e-15
9113 8.881784197e-16
9114 1.7763568394e-15
9115 1.7763568394e-15
9116 1.7763568394e-15
9117 8.881784197e-16
9118 2.6645352591e-15
9119 8.881784197e-16
9120 1.7763568394e-15
9121 8.881784197e-16
9122 2.6645352591e-15
9123 2.6645352591e-15
9124 1.7763568394e-15
9125 8.881784197e-16
9126 8.881784197e-16
9127 1.7763568394e-15
9128 1.7763568394e-15
9129 1.7763568394e-15
9130 8.881784197e-16
9131 1.7763568394e-15
9132 1.7763568394e-15
9133 8.881784197e-16
9134 8.881784197e-16
9135 2.6645352591e-15
9136 1.7763568394e-15
9137 1.7763568394e-15
9138 8.881784197e-16
9139 8.881784197e-16
9140 8.881784197e-16
9141 1.7763568394e-15
9142 1.7763568394e-15
9143 8.881784197e-16
9144 8.881784197e-16
9145 8.881784197e-16
9146 8.881784197e-16
9147 1.7763568394e-15
9148 1.7763568394e-15
9149 1.7763568394e-15
9150 8.881784197e-16
9151 8.881784197e-16
9152 8.881784197e-16
9153 8.881784197e-16
9154 1.7763568394e-15
9155 8.881784197e-16
9156 8.881784197e-16
9157 1.7763568394e-15
9158 1.7763568394e-15
9159 0.0
9160 1.7763568394e-15
9161 1.7763568394e-15
9162 1.7763568394e-15
9163 1.7763568394e-15
9164 8.881784197e-16
9165 8.881784197e-16
9166 8.881784197e-16
9167 1.7763568394e-15
9168 1.7763568394e-15
9169 1.7763568394e-15
9170 1.7763568394e-15
9171 8.881784197e-16
9172 8.881784197e-16
9173 2.6645352591e-15
9174 8.881784197e-16
9175 8.881784197e-16
9176 2.6645352591e-15
9177 1.7763568394e-15
9178 1.7763568394e-15
9179 8.881784197e-16
9180 1.7763568394e-15
9181 8.881784197e-16
9182 2.6645352591e-15
9183 2.6645352591e-15
9184 1.7763568394e-15
9185 1.7763568394e-15
9186 1.7763568394e-15
9187 1.7763568394e-15
9188 8.881784197e-16
9189 1.7763568394e-15
9190 1.7763568394e-15
9191 1.7763568394e-15
9192 1.7763568394e-15
9193 1.7763568394e-15
9194 8.881784197e-16
9195 8.881784197e-16
9196 1.7763568394e-15
9197 1.7763568394e-15
9198 8.881784197e-16
9199 8.881784197e-16
9200 1.7763568394e-15
9201 8.881784197e-16
9202 3.5527136788e-15
9203 8.881784197e-16
9204 1.7763568394e-15
9205 1.7763568394e-15
9206 1.7763568394e-15
9207 1.7763568394e-15
9208 1.7763568394e-15
9209 8.881784197e-16
9210 8.881784197e-16
9211 2.6645352591e-15
9212 1.7763568394e-15
9213 1.7763568394e-15
9214 1.7763568394e-15
9215 2.6645352591e-15
9216 1.7763568394e-15
9217 1.7763568394e-15
9218 1.7763568394e-15
9219 1.7763568394e-15
9220 1.7763568394e-15
9221 1.7763568394e-15
9222 8.881784197e-16
9223 1.7763568394e-15
9224 8.881784197e-16
9225 1.7763568394e-15
9226 1.7763568394e-15
9227 1.7763568394e-15
9228 1.7763568394e-15
9229 1.7763568394e-15
9230 1.7763568394e-15
9231 1.7763568394e-15
9232 8.881784197e-16
9233 8.881784197e-16
9234 8.881784197e-16
9235 8.881784197e-16
9236 1.7763568394e-15
9237 8.881784197e-16
9238 1.7763568394e-15
9239 1.7763568394e-15
9240 1.7763568394e-15
9241 1.7763568394e-15
9242 1.7763568394e-15
9243 1.7763568394e-15
9244 1.7763568394e-15
9245 1.7763568394e-15
9246 8.881784197e-16
9247 1.7763568394e-15
9248 8.881784197e-16
9249 1.7763568394e-15
9250 1.7763568394e-15
9251 8.881784197e-16
9252 1.7763568394e-15
9253 1.7763568394e-15
9254 1.7763568394e-15
9255 8.881784197e-16
9256 1.7763568394e-15
9257 8.881784197e-16
9258 1.7763568394e-15
9259 1.7763568394e-15
9260 1.7763568394e-15
9261 8.881784197e-16
9262 8.881784197e-16
9263 1.7763568394e-15
9264 8.881784197e-16
9265 1.7763568394e-15
9266 1.7763568394e-15
9267 1.7763568394e-15
9268 1.7763568394e-15
9269 8.881784197e-16
9270 1.7763568394e-15
9271 1.7763568394e-15
9272 1.7763568394e-15
9273 1.7763568394e-15
9274 2.6645352591e-15
9275 1.7763568394e-15
9276 1.7763568394e-15
9277 1.7763568394e-15
9278 8.881784197e-16
9279 1.7763568394e-15
9280 1.7763568394e-15
9281 1.7763568394e-15
9282 1.7763568394e-15
9283 1.7763568394e-15
9284 1.7763568394e-15
9285 8.881784197e-16
9286 1.7763568394e-15
9287 1.7763568394e-15
9288 8.881784197e-16
9289 8.881784197e-16
9290 8.881784197e-16
9291 1.7763568394e-15
9292 1.7763568394e-15
9293 8.881784197e-16
9294 1.7763568394e-15
9295 1.7763568394e-15
9296 1.7763568394e-15
9297 1.7763568394e-15
9298 1.7763568394e-15
9299 2.6645352591e-15
9300 2.6645352591e-15
9301 2.6645352591e-15
9302 2.6645352591e-15
9303 1.7763568394e-15
9304 1.7763568394e-15
9305 8.881784197e-16
9306 8.881784197e-16
9307 1.7763568394e-15
9308 1.7763568394e-15
9309 1.7763568394e-15
9310 8.881784197e-16
9311 8.881784197e-16
9312 1.7763568394e-15
9313 8.881784197e-16
9314 1.7763568394e-15
9315 1.7763568394e-15
9316 1.7763568394e-15
9317 1.7763568394e-15
9318 8.881784197e-16
9319 8.881784197e-16
9320 8.881784197e-16
9321 8.881784197e-16
9322 8.881784197e-16
9323 8.881784197e-16
9324 8.881784197e-16
9325 2.6645352591e-15
9326 2.6645352591e-15
9327 2.6645352591e-15
9328 1.7763568394e-15
9329 8.881784197e-16
9330 8.881784197e-16
9331 2.6645352591e-15
9332 1.7763568394e-15
9333 1.7763568394e-15
9334 1.7763568394e-15
9335 1.7763568394e-15
9336 1.7763568394e-15
9337 1.7763568394e-15
9338 1.7763568394e-15
9339 1.7763568394e-15
9340 8.881784197e-16
9341 1.7763568394e-15
9342 1.7763568394e-15
9343 8.881784197e-16
9344 1.7763568394e-15
9345 1.7763568394e-15
9346 1.7763568394e-15
9347 1.7763568394e-15
9348 8.881784197e-16
9349 2.6645352591e-15
9350 1.7763568394e-15
9351 1.7763568394e-15
9352 8.881784197e-16
9353 8.881784197e-16
9354 1.7763568394e-15
9355 8.881784197e-16
9356 8.881784197e-16
9357 8.881784197e-16
9358 2.6645352591e-15
9359 1.7763568394e-15
9360 1.7763568394e-15
9361 1.7763568394e-15
9362 1.7763568394e-15
9363 1.7763568394e-15
9364 2.6645352591e-15
9365 1.7763568394e-15
9366 8.881784197e-16
9367 1.7763568394e-15
9368 1.7763568394e-15
9369 8.881784197e-16
9370 8.881784197e-16
9371 1.7763568394e-15
9372 1.7763568394e-15
9373 1.7763568394e-15
9374 1.7763568394e-15
9375 8.881784197e-16
9376 8.881784197e-16
9377 1.7763568394e-15
9378 8.881784197e-16
9379 8.881784197e-16
9380 1.7763568394e-15
9381 8.881784197e-16
9382 8.881784197e-16
9383 8.881784197e-16
9384 1.7763568394e-15
9385 8.881784197e-16
9386 1.7763568394e-15
9387 1.7763568394e-15
9388 2.6645352591e-15
9389 1.7763568394e-15
9390 1.7763568394e-15
9391 1.7763568394e-15
9392 1.7763568394e-15
9393 1.7763568394e-15
9394 2.6645352591e-15
9395 1.7763568394e-15
9396 1.7763568394e-15
9397 8.881784197e-16
9398 1.7763568394e-15
9399 8.881784197e-16
9400 8.881784197e-16
9401 8.881784197e-16
9402 1.7763568394e-15
9403 8.881784197e-16
9404 2.6645352591e-15
9405 1.7763568394e-15
9406 1.7763568394e-15
9407 1.7763568394e-15
9408 1.7763568394e-15
9409 8.881784197e-16
9410 1.7763568394e-15
9411 1.7763568394e-15
9412 8.881784197e-16
9413 2.6645352591e-15
9414 8.881784197e-16
9415 0.0
9416 1.7763568394e-15
9417 1.7763568394e-15
9418 8.881784197e-16
9419 2.6645352591e-15
9420 1.7763568394e-15
9421 8.881784197e-16
9422 8.881784197e-16
9423 1.7763568394e-15
9424 1.7763568394e-15
9425 1.7763568394e-15
9426 8.881784197e-16
9427 2.6645352591e-15
9428 1.7763568394e-15
9429 1.7763568394e-15
9430 8.881784197e-16
9431 0.0
9432 2.6645352591e-15
9433 2.6645352591e-15
9434 2.6645352591e-15
9435 8.881784197e-16
9436 2.6645352591e-15
9437 8.881784197e-16
9438 2.6645352591e-15
9439 1.7763568394e-15
9440 1.7763568394e-15
9441 1.7763568394e-15
9442 1.7763568394e-15
9443 1.7763568394e-15
9444 8.881784197e-16
9445 1.7763568394e-15
9446 2.6645352591e-15
9447 8.881784197e-16
9448 1.7763568394e-15
9449 1.7763568394e-15
9450 8.881784197e-16
9451 1.7763568394e-15
9452 2.6645352591e-15
9453 2.6645352591e-15
9454 8.881784197e-16
9455 2.6645352591e-15
9456 8.881784197e-16
9457 1.7763568394e-15
9458 8.881784197e-16
9459 8.881784197e-16
9460 1.7763568394e-15
9461 1.7763568394e-15
9462 0.0
9463 1.7763568394e-15
9464 1.7763568394e-15
9465 1.7763568394e-15
9466 8.881784197e-16
9467 2.6645352591e-15
9468 1.7763568394e-15
9469 1.7763568394e-15
9470 1.7763568394e-15
9471 1.7763568394e-15
9472 1.7763568394e-15
9473 1.7763568394e-15
9474 1.7763568394e-15
9475 8.881784197e-16
9476 1.7763568394e-15
9477 2.6645352591e-15
9478 8.881784197e-16
9479 8.881784197e-16
9480 2.6645352591e-15
9481 1.7763568394e-15
9482 1.7763568394e-15
9483 1.7763568394e-15
9484 8.881784197e-16
9485 1.7763568394e-15
9486 1.7763568394e-15
9487 8.881784197e-16
9488 2.6645352591e-15
9489 1.7763568394e-15
9490 1.7763568394e-15
9491 1.7763568394e-15
9492 8.881784197e-16
9493 2.6645352591e-15
9494 2.6645352591e-15
9495 1.7763568394e-15
9496 1.7763568394e-15
9497 1.7763568394e-15
9498 2.6645352591e-15
9499 1.7763568394e-15
9500 1.7763568394e-15
9501 1.7763568394e-15
9502 1.7763568394e-15
9503 1.7763568394e-15
9504 1.7763568394e-15
9505 1.7763568394e-15
9506 1.7763568394e-15
9507 1.7763568394e-15
9508 1.7763568394e-15
9509 1.7763568394e-15
9510 8.881784197e-16
9511 1.7763568394e-15
9512 1.7763568394e-15
9513 8.881784197e-16
9514 2.6645352591e-15
9515 1.7763568394e-15
9516 2.6645352591e-15
9517 1.7763568394e-15
9518 2.6645352591e-15
9519 8.881784197e-16
9520 1.7763568394e-15
9521 2.6645352591e-15
9522 1.7763568394e-15
9523 8.881784197e-16
9524 1.7763568394e-15
9525 1.7763568394e-15
9526 1.7763568394e-15
9527 1.7763568394e-15
9528 2.6645352591e-15
9529 1.7763568394e-15
9530 1.7763568394e-15
9531 8.881784197e-16
9532 1.7763568394e-15
9533 8.881784197e-16
9534 8.881784197e-16
9535 1.7763568394e-15
9536 1.7763568394e-15
9537 8.881784197e-16
9538 2.6645352591e-15
9539 1.7763568394e-15
9540 8.881784197e-16
9541 2.6645352591e-15
9542 1.7763568394e-15
9543 8.881784197e-16
9544 8.881784197e-16
9545 2.6645352591e-15
9546 1.7763568394e-15
9547 1.7763568394e-15
9548 1.7763568394e-15
9549 2.6645352591e-15
9550 1.7763568394e-15
9551 8.881784197e-16
9552 1.7763568394e-15
9553 1.7763568394e-15
9554 1.7763568394e-15
9555 8.881784197e-16
9556 1.7763568394e-15
9557 1.7763568394e-15
9558 1.7763568394e-15
9559 8.881784197e-16
9560 8.881784197e-16
9561 1.7763568394e-15
9562 1.7763568394e-15
9563 8.881784197e-16
9564 8.881784197e-16
9565 1.7763568394e-15
9566 1.7763568394e-15
9567 8.881784197e-16
9568 8.881784197e-16
9569 8.881784197e-16
9570 8.881784197e-16
9571 2.6645352591e-15
9572 1.7763568394e-15
9573 8.881784197e-16
9574 1.7763568394e-15
9575 1.7763568394e-15
9576 1.7763568394e-15
9577 1.7763568394e-15
9578 8.881784197e-16
9579 1.7763568394e-15
9580 1.7763568394e-15
9581 1.7763568394e-15
9582 1.7763568394e-15
9583 8.881784197e-16
9584 1.7763568394e-15
9585 8.881784197e-16
9586 1.7763568394e-15
9587 1.7763568394e-15
9588 1.7763568394e-15
9589 1.7763568394e-15
9590 1.7763568394e-15
9591 1.7763568394e-15
9592 1.7763568394e-15
9593 1.7763568394e-15
9594 1.7763568394e-15
9595 1.7763568394e-15
9596 1.7763568394e-15
9597 1.7763568394e-15
9598 8.881784197e-16
9599 1.7763568394e-15
9600 1.7763568394e-15
9601 1.7763568394e-15
9602 1.7763568394e-15
9603 1.7763568394e-15
9604 1.7763568394e-15
9605 1.7763568394e-15
9606 1.7763568394e-15
9607 8.881784197e-16
9608 1.7763568394e-15
9609 1.7763568394e-15
9610 8.881784197e-16
9611 8.881784197e-16
9612 1.7763568394e-15
9613 1.7763568394e-15
9614 8.881784197e-16
9615 1.7763568394e-15
9616 1.7763568394e-15
9617 1.7763568394e-15
9618 8.881784197e-16
9619 1.7763568394e-15
9620 1.7763568394e-15
9621 1.7763568394e-15
9622 8.881784197e-16
9623 1.7763568394e-15
9624 1.7763568394e-15
9625 8.881784197e-16
9626 1.7763568394e-15
9627 1.7763568394e-15
9628 8.881784197e-16
9629 1.7763568394e-15
9630 1.7763568394e-15
9631 1.7763568394e-15
9632 8.881784197e-16
9633 2.6645352591e-15
9634 1.7763568394e-15
9635 1.7763568394e-15
9636 1.7763568394e-15
9637 1.7763568394e-15
9638 8.881784197e-16
9639 1.7763568394e-15
9640 8.881784197e-16
9641 1.7763568394e-15
9642 8.881784197e-16
9643 8.881784197e-16
9644 1.7763568394e-15
9645 8.881784197e-16
9646 1.7763568394e-15
9647 1.7763568394e-15
9648 1.7763568394e-15
9649 1.7763568394e-15
9650 8.881784197e-16
9651 8.881784197e-16
9652 8.881784197e-16
9653 1.7763568394e-15
9654 8.881784197e-16
9655 1.7763568394e-15
9656 1.7763568394e-15
9657 8.881784197e-16
9658 2.6645352591e-15
9659 8.881784197e-16
9660 1.7763568394e-15
9661 1.7763568394e-15
9662 1.7763568394e-15
9663 1.7763568394e-15
9664 1.7763568394e-15
9665 1.7763568394e-15
9666 1.7763568394e-15
9667 1.7763568394e-15
9668 1.7763568394e-15
9669 1.7763568394e-15
9670 8.881784197e-16
9671 8.881784197e-16
9672 2.6645352591e-15
9673 1.7763568394e-15
9674 1.7763568394e-15
9675 1.7763568394e-15
9676 1.7763568394e-15
9677 1.7763568394e-15
9678 1.7763568394e-15
9679 1.7763568394e-15
9680 2.6645352591e-15
9681 1.7763568394e-15
9682 1.7763568394e-15
9683 8.881784197e-16
9684 8.881784197e-16
9685 1.7763568394e-15
9686 2.6645352591e-15
9687 1.7763568394e-15
9688 8.881784197e-16
9689 2.6645352591e-15
9690 2.6645352591e-15
9691 1.7763568394e-15
9692 1.7763568394e-15
9693 2.6645352591e-15
9694 2.6645352591e-15
9695 1.7763568394e-15
9696 8.881784197e-16
9697 1.7763568394e-15
9698 8.881784197e-16
9699 1.7763568394e-15
9700 1.7763568394e-15
9701 8.881784197e-16
9702 8.881784197e-16
9703 2.6645352591e-15
9704 1.7763568394e-15
9705 1.7763568394e-15
9706 1.7763568394e-15
9707 1.7763568394e-15
9708 1.7763568394e-15
9709 1.7763568394e-15
9710 1.7763568394e-15
9711 8.881784197e-16
9712 1.7763568394e-15
9713 1.7763568394e-15
9714 1.7763568394e-15
9715 8.881784197e-16
9716 8.881784197e-16
9717 8.881784197e-16
9718 8.881784197e-16
9719 2.6645352591e-15
9720 1.7763568394e-15
9721 1.7763568394e-15
9722 1.7763568394e-15
9723 1.7763568394e-15
9724 8.881784197e-16
9725 8.881784197e-16
9726 8.881784197e-16
9727 8.881784197e-16
9728 1.7763568394e-15
9729 1.7763568394e-15
9730 8.881784197e-16
9731 2.6645352591e-15
9732 1.7763568394e-15
9733 8.881784197e-16
9734 8.881784197e-16
9735 2.6645352591e-15
9736 1.7763568394e-15
9737 1.7763568394e-15
9738 8.881784197e-16
9739 1.7763568394e-15
9740 8.881784197e-16
9741 8.881784197e-16
9742 8.881784197e-16
9743 1.7763568394e-15
9744 8.881784197e-16
9745 1.7763568394e-15
9746 1.7763568394e-15
9747 8.881784197e-16
9748 0.0
9749 1.7763568394e-15
9750 8.881784197e-16
9751 2.6645352591e-15
9752 1.7763568394e-15
9753 8.881784197e-16
9754 1.7763568394e-15
9755 8.881784197e-16
9756 8.881784197e-16
9757 1.7763568394e-15
9758 1.7763568394e-15
9759 8.881784197e-16
9760 1.7763568394e-15
9761 1.7763568394e-15
9762 1.7763568394e-15
9763 1.7763568394e-15
9764 1.7763568394e-15
9765 8.881784197e-16
9766 1.7763568394e-15
9767 8.881784197e-16
9768 1.7763568394e-15
9769 8.881784197e-16
9770 2.6645352591e-15
9771 8.881784197e-16
9772 2.6645352591e-15
9773 8.881784197e-16
9774 1.7763568394e-15
9775 1.7763568394e-15
9776 1.7763568394e-15
9777 1.7763568394e-15
9778 1.7763568394e-15
9779 1.7763568394e-15
9780 1.7763568394e-15
9781 8.881784197e-16
9782 1.7763568394e-15
9783 1.7763568394e-15
9784 1.7763568394e-15
9785 1.7763568394e-15
9786 1.7763568394e-15
9787 1.7763568394e-15
9788 8.881784197e-16
9789 8.881784197e-16
9790 2.6645352591e-15
9791 8.881784197e-16
9792 2.6645352591e-15
9793 2.6645352591e-15
9794 8.881784197e-16
9795 1.7763568394e-15
9796 1.7763568394e-15
9797 1.7763568394e-15
9798 1.7763568394e-15
9799 1.7763568394e-15
9800 1.7763568394e-15
9801 8.881784197e-16
9802 2.6645352591e-15
9803 2.6645352591e-15
9804 8.881784197e-16
9805 8.881784197e-16
9806 1.7763568394e-15
9807 1.7763568394e-15
9808 1.7763568394e-15
9809 2.6645352591e-15
9810 8.881784197e-16
9811 8.881784197e-16
9812 1.7763568394e-15
9813 1.7763568394e-15
9814 1.7763568394e-15
9815 1.7763568394e-15
9816 1.7763568394e-15
9817 1.7763568394e-15
9818 1.7763568394e-15
9819 1.7763568394e-15
9820 2.6645352591e-15
9821 1.7763568394e-15
9822 1.7763568394e-15
9823 1.7763568394e-15
9824 8.881784197e-16
9825 2.6645352591e-15
9826 1.7763568394e-15
9827 1.7763568394e-15
9828 1.7763568394e-15
9829 8.881784197e-16
9830 2.6645352591e-15
9831 1.7763568394e-15
9832 1.7763568394e-15
9833 8.881784197e-16
9834 8.881784197e-16
9835 1.7763568394e-15
9836 1.7763568394e-15
9837 1.7763568394e-15
9838 1.7763568394e-15
9839 1.7763568394e-15
9840 1.7763568394e-15
9841 1.7763568394e-15
9842 1.7763568394e-15
9843 8.881784197e-16
9844 2.6645352591e-15
9845 1.7763568394e-15
9846 1.7763568394e-15
9847 1.7763568394e-15
9848 1.7763568394e-15
9849 8.881784197e-16
9850 8.881784197e-16
9851 1.7763568394e-15
9852 1.7763568394e-15
9853 1.7763568394e-15
9854 1.7763568394e-15
9855 1.7763568394e-15
9856 1.7763568394e-15
9857 1.7763568394e-15
9858 8.881784197e-16
9859 8.881784197e-16
9860 1.7763568394e-15
9861 1.7763568394e-15
9862 1.7763568394e-15
9863 1.7763568394e-15
9864 1.7763568394e-15
9865 0.0
9866 2.6645352591e-15
9867 1.7763568394e-15
9868 1.7763568394e-15
9869 1.7763568394e-15
9870 1.7763568394e-15
9871 1.7763568394e-15
9872 1.7763568394e-15
9873 1.7763568394e-15
9874 1.7763568394e-15
9875 8.881784197e-16
9876 8.881784197e-16
9877 8.881784197e-16
9878 1.7763568394e-15
9879 1.7763568394e-15
9880 1.7763568394e-15
9881 1.7763568394e-15
9882 1.7763568394e-15
9883 8.881784197e-16
9884 2.6645352591e-15
9885 2.6645352591e-15
9886 1.7763568394e-15
9887 8.881784197e-16
9888 8.881784197e-16
9889 1.7763568394e-15
9890 1.7763568394e-15
9891 1.7763568394e-15
9892 8.881784197e-16
9893 8.881784197e-16
9894 1.7763568394e-15
9895 1.7763568394e-15
9896 1.7763568394e-15
9897 1.7763568394e-15
9898 2.6645352591e-15
9899 1.7763568394e-15
9900 1.7763568394e-15
9901 1.7763568394e-15
9902 8.881784197e-16
9903 8.881784197e-16
9904 1.7763568394e-15
9905 8.881784197e-16
9906 2.6645352591e-15
9907 8.881784197e-16
9908 2.6645352591e-15
9909 1.7763568394e-15
9910 8.881784197e-16
9911 8.881784197e-16
9912 1.7763568394e-15
9913 1.7763568394e-15
9914 1.7763568394e-15
9915 1.7763568394e-15
9916 1.7763568394e-15
9917 8.881784197e-16
9918 1.7763568394e-15
9919 1.7763568394e-15
9920 1.7763568394e-15
9921 1.7763568394e-15
9922 1.7763568394e-15
9923 1.7763568394e-15
9924 8.881784197e-16
9925 1.7763568394e-15
9926 1.7763568394e-15
9927 1.7763568394e-15
9928 1.7763568394e-15
9929 1.7763568394e-15
9930 8.881784197e-16
9931 8.881784197e-16
9932 2.6645352591e-15
9933 0.0
9934 2.6645352591e-15
9935 1.7763568394e-15
9936 1.7763568394e-15
9937 1.7763568394e-15
9938 8.881784197e-16
9939 8.881784197e-16
9940 2.6645352591e-15
9941 1.7763568394e-15
9942 1.7763568394e-15
9943 8.881784197e-16
9944 8.881784197e-16
9945 8.881784197e-16
9946 2.6645352591e-15
9947 1.7763568394e-15
9948 2.6645352591e-15
9949 2.6645352591e-15
9950 1.7763568394e-15
9951 1.7763568394e-15
9952 8.881784197e-16
9953 8.881784197e-16
9954 1.7763568394e-15
9955 1.7763568394e-15
9956 2.6645352591e-15
9957 1.7763568394e-15
9958 1.7763568394e-15
9959 1.7763568394e-15
9960 8.881784197e-16
9961 8.881784197e-16
9962 8.881784197e-16
9963 1.7763568394e-15
9964 1.7763568394e-15
9965 1.7763568394e-15
9966 1.7763568394e-15
9967 1.7763568394e-15
9968 1.7763568394e-15
9969 1.7763568394e-15
9970 1.7763568394e-15
9971 1.7763568394e-15
9972 1.7763568394e-15
9973 8.881784197e-16
9974 1.7763568394e-15
9975 1.7763568394e-15
9976 8.881784197e-16
9977 8.881784197e-16
9978 1.7763568394e-15
9979 1.7763568394e-15
9980 1.7763568394e-15
9981 1.7763568394e-15
9982 1.7763568394e-15
9983 1.7763568394e-15
9984 1.7763568394e-15
9985 8.881784197e-16
9986 1.7763568394e-15
9987 2.6645352591e-15
9988 1.7763568394e-15
9989 1.7763568394e-15
9990 8.881784197e-16
9991 1.7763568394e-15
9992 1.7763568394e-15
9993 1.7763568394e-15
9994 8.881784197e-16
9995 1.7763568394e-15
9996 1.7763568394e-15
9997 1.7763568394e-15
9998 1.7763568394e-15
9999 8.881784197e-16
10000 8.881784197e-16


==> data/lasso_80_80_PG.dat <==
0 5228.4473094
1 1884.93672698
2 995.43801877
3 623.482882096
4 431.980451682
5 321.068378016
6 251.575920062
7 205.358563756
8 173.103056219
9 149.620228249
10 131.895370716
11 118.093438257
12 107.05595594
13 98.0319608277
14 90.4958014836
15 84.0966771858
16 78.5797322406
17 73.7559630792
18 69.4888956621
19 65.6773353162
20 62.241063072
21 59.1183899049
22 56.2611618004
23 53.6310747447
24 51.1973285828
25 48.9349051484
26 46.8232872689
27 44.8465974215
28 42.9900743368
29 41.2412561979
30 39.589987823
31 38.0275826696
32 36.5465511418
33 35.140386725
34 33.8033960218
35 32.5305627737
36 31.317438421
37 30.160856674
38 29.0569096636
39 28.0019385707
40 26.9930151094
41 26.0274759904
42 25.1028864008
43 24.2170111111
44 23.3677904878
45 22.5533203117
46 21.7718346675
47 21.0232121786
48 20.3052295459
49 19.6155763027
50 18.9529062896
51 18.3159605628
52 17.7070960225
53 17.1221376402
54 16.5594254279
55 16.019767888
56 15.5010801344
57 15.001728588
58 14.5208811807
59 14.0580848849
60 13.6123522618
61 13.1828677363
62 12.7689543667
63 12.3699719049
64 11.985312435
65 11.614397691
66 11.256676971
67 10.9116253665
68 10.5787421981
69 10.2575496023
70 9.94759124059
71 9.64843110929
72 9.35965243897
73 9.08085667157
74 8.81166250802
75 8.55218949122
76 8.30193348099
77 8.06023374969
78 7.82676213225
79 7.60120729236
80 7.38327222337
81 7.17282786134
82 6.97022719878
83 6.77441664677
84 6.58589329175
85 6.4037007535
86 6.22753934717
87 6.05718504239
88 5.89312788821
89 5.73472887613
90 5.58228814123
91 5.43490927578
92 5.29231700562
93 5.15433425562
94 5.02079401549
95 4.89153710513
96 4.7664111491
97 4.64536751323
98 4.52864410907
99 4.41563787677
100 4.30620315237
101 4.20021061757
102 4.0975383108
103 3.99806981302
104 3.90169353781
105 3.80830232802
106 3.71779317091
107 3.63006697084
108 3.54502835483
109 3.46258549968
110 3.38264997448
111 3.30513659509
112 3.22998650065
113 3.15714844904
114 3.08651199282
115 3.01799675628
116 2.95152598151
117 2.88702794337
118 2.82443541989
119 2.76368427653
120 2.70471295803
121 2.64746223747
122 2.59187505971
123 2.53789642598
124 2.48547329884
125 2.43455451894
126 2.38509072903
127 2.33703430345
128 2.29033928165
129 2.24496130524
130 2.20085755803
131 2.1579867088
132 2.11630885653
133 2.07578547794
134 2.03637937717
135 1.99805463757
136 1.96077657528
137 1.92451169475
138 1.88922764592
139 1.85489318312
140 1.82147812549
141 1.78914547121
142 1.75770625813
143 1.72710451459
144 1.6979455116
145 1.66983978848
146 1.64247534
147 1.61582221683
148 1.58985548411
149 1.56455237358
150 1.53989144983
151 1.5158522853
152 1.49241530287
153 1.46956168486
154 1.44727331235
155 1.42553272016
156 1.40432306077
157 1.38362807386
158 1.36343205959
159 1.34375936043
160 1.3248278857
161 1.30637783142
162 1.28837446431
163 1.27079922809
164 1.25363700039
165 1.2368742174
166 1.22049826066
167 1.20449719278
168 1.18885962212
169 1.17357462461
170 1.15863169399
171 1.1440207074
172 1.1297318997
173 1.11575584317
174 1.10208343054
175 1.08870586035
176 1.07561462379
177 1.0628014928
178 1.05025850909
179 1.03797797385
180 1.02595243808
181 1.01417469348
182 1.00263776373
183 0.991334896283
184 0.980259554436
185 0.969405409795
186 0.958766335039
187 0.948336396987
188 0.938109849927
189 0.928081129218
190 0.918244845131
191 0.908595776924
192 0.899128867133
193 0.889839216081
194 0.880722076581
195 0.871772848836
196 0.862987075516
197 0.854360437018
198 0.845888746886
199 0.837567947404
200 0.82939410533
201 0.821363407791
202 0.813472158316
203 0.805716773005
204 0.798093776838
205 0.790599800103
206 0.783231574954
207 0.775985932079
208 0.768859797494
209 0.761850189436
210 0.754954215368
211 0.748169069081
212 0.741492027903
213 0.734920449993
214 0.72869693832
215 0.722665011895
216 0.716737753768
217 0.710906859637
218 0.705167557945
219 0.699516430513
220 0.693950701989
221 0.688467946839
222 0.683065954941
223 0.677742664388
224 0.672496125051
225 0.667324477208
226 0.662225938042
227 0.657198792502
228 0.652241386742
229 0.647352123169
230 0.642529456517
231 0.637771890652
232 0.633077975872
233 0.628446306582
234 0.623875519242
235 0.619364290537
236 0.614911335719
237 0.610515407083
238 0.606175292562
239 0.601889814413
240 0.597657827995
241 0.593478220603
242 0.589349910381
243 0.585271845276
244 0.581243002048
245 0.577262385329
246 0.573329026711
247 0.569441983887
248 0.565600339812
249 0.561803201906
250 0.558049701288
251 0.554338992031
252 0.550670250452
253 0.547042674422
254 0.543455482706
255 0.53990791432
256 0.536399227918
257 0.532928701188
258 0.529495630284
259 0.526099329264
260 0.522739129555
261 0.519414379428
262 0.516124443504
263 0.512868702258
264 0.509646551555
265 0.506457402194
266 0.503300679467
267 0.500175822732
268 0.497082285004
269 0.494019532555
270 0.490987044526
271 0.487984312559
272 0.485010840428
273 0.482066143696
274 0.479149749371
275 0.476261195582
276 0.473400031258
277 0.470565815823
278 0.467758118893
279 0.464976519997
280 0.462220608287
281 0.459489982275
282 0.456784249565
283 0.454103026604
284 0.451445938431
285 0.448812618444
286 0.446202708163
287 0.443615857011
288 0.441051722093
289 0.438509967988
290 0.435990266546
291 0.433492296686
292 0.431015744209
293 0.428560301612
294 0.426125667904
295 0.423711548435
296 0.421317654726
297 0.418943704305
298 0.416589420546
299 0.414254532516
300 0.411938774827
301 0.409641887488
302 0.407363615765
303 0.405103710043
304 0.402861925699
305 0.400638022964
306 0.398431766809
307 0.396242926813
308 0.394071277054
309 0.39193581759
310 0.389846046625
311 0.387783382944
312 0.385744396256
313 0.38372727947
314 0.381730790981
315 0.379753865529
316 0.377794936016
317 0.375852677384
318 0.373926216989
319 0.372014910493
320 0.370118254301
321 0.368235839079
322 0.366367321679
323 0.364512406953
324 0.362670835442
325 0.36084237477
326 0.359026813492
327 0.357223956611
328 0.355433622263
329 0.353655639238
330 0.351889845106
331 0.350136084781
332 0.348394209414
333 0.346664075537
334 0.344945544383
335 0.34323848135
336 0.341542755575
337 0.33985823958
338 0.338184808996
339 0.33652234232
340 0.334870720722
341 0.333229827881
342 0.331599549837
343 0.329979774874
344 0.328370393407
345 0.32677129789
346 0.325182382732
347 0.323603544216
348 0.322034680436
349 0.320475691229
350 0.318926478116
351 0.317386944255
352 0.315856994381
353 0.314336534767
354 0.312825473175
355 0.311323718818
356 0.309831182318
357 0.30834777567
358 0.306873412205
359 0.30540800656
360 0.303951474643
361 0.3025037336
362 0.301064701793
363 0.299634298762
364 0.298212445206
365 0.296799062954
366 0.295394074938
367 0.293997405171
368 0.292608978723
369 0.2912287217
370 0.289856561218
371 0.288492425389
372 0.287136243292
373 0.285787944962
374 0.284447461363
375 0.283114724375
376 0.281789666775
377 0.280472222218
378 0.27916232522
379 0.277859911145
380 0.276564916185
381 0.275277277346
382 0.273996932434
383 0.272723820038
384 0.27145787952
385 0.270199050996
386 0.268947275325
387 0.267702494095
388 0.266464649613
389 0.265233684888
390 0.264009543622
391 0.262792170197
392 0.261581509663
393 0.260377507729
394 0.259180110747
395 0.257989265707
396 0.256804920222
397 0.255627022521
398 0.254455521435
399 0.253290366392
400 0.252133071471
401 0.25098438285
402 0.249842961996
403 0.24870853118
404 0.247580922947
405 0.246460009094
406 0.245345683269
407 0.244237853474
408 0.243136437898
409 0.242041362301
410 0.240952558251
411 0.239869961892
412 0.238793513034
413 0.237723154491
414 0.236658831566
415 0.235600491658
416 0.234548083958
417 0.233501559198
418 0.232460869464
419 0.231425968031
420 0.230396809239
421 0.229373348385
422 0.228355541633
423 0.227343345944
424 0.226336719012
425 0.22533561921
426 0.224340005549
427 0.223349837638
428 0.222365075647
429 0.221385680283
430 0.220411612763
431 0.219442834792
432 0.218479308541
433 0.217520996632
434 0.216567862121
435 0.215619868487
436 0.214676979613
437 0.213739159779
438 0.212806373651
439 0.21187858627
440 0.210955763042
441 0.210037869732
442 0.209124872455
443 0.208216737669
444 0.207313432166
445 0.206414923069
446 0.205521177824
447 0.204632164192
448 0.203747850249
449 0.202868204374
450 0.201993195249
451 0.201122791853
452 0.200256963455
453 0.199395679612
454 0.198538910163
455 0.197686625227
456 0.196838795195
457 0.195995390731
458 0.195156382763
459 0.194321742485
460 0.193491441346
461 0.192665451055
462 0.191843743569
463 0.191026291098
464 0.190213066094
465 0.189404041253
466 0.188599189509
467 0.187798484033
468 0.187001898229
469 0.186209405731
470 0.185420980399
471 0.184636596319
472 0.183856227797
473 0.183079849359
474 0.182307435747
475 0.181538961916
476 0.180774403033
477 0.180013734472
478 0.179256931813
479 0.178503970842
480 0.177754827543
481 0.1770094781
482 0.176267898114
483 0.17553005267
484 0.174795904635
485 0.174065421148
486 0.173338571484
487 0.1726153263
488 0.171895657261
489 0.171179536817
490 0.170466938074
491 0.169757834703
492 0.169052200883
493 0.16835001125
494 0.167651240871
495 0.166955865207
496 0.166263860099
497 0.165575201743
498 0.164889866676
499 0.164207831765
500 0.163529074186
501 0.162853571422
502 0.162181301246
503 0.161512241714
504 0.160846371155
505 0.160183668164
506 0.159524111593
507 0.158867680547
508 0.158214354372
509 0.157564112654
510 0.156916935209
511 0.156272802078
512 0.155631693525
513 0.154993590027
514 0.154358472273
515 0.153726321157
516 0.153097117773
517 0.152470843414
518 0.151847479564
519 0.151227007899
520 0.150609410275
521 0.149994668734
522 0.149382765494
523 0.148773682949
524 0.148167403661
525 0.147563910365
526 0.146963185958
527 0.1463652135
528 0.14576997621
529 0.145177457467
530 0.1445876408
531 0.144000509891
532 0.143416048573
533 0.142834240824
534 0.142255070767
535 0.141678522666
536 0.141104580928
537 0.140533230096
538 0.139964454848
539 0.139398239998
540 0.13883457049
541 0.1382734314
542 0.13771480793
543 0.137158685412
544 0.136605049298
545 0.136053885166
546 0.135505178715
547 0.134958915763
548 0.134415082247
549 0.13387366422
550 0.133334647849
551 0.132798019417
552 0.132263765318
553 0.131731872055
554 0.131202326243
555 0.130675114603
556 0.130150223965
557 0.129627641263
558 0.129107353534
559 0.12858934792
560 0.128073611663
561 0.127560132107
562 0.127048896694
563 0.126539892965
564 0.126033108558
565 0.125528531207
566 0.125026148739
567 0.124525949078
568 0.124027920239
569 0.123532050328
570 0.123038327543
571 0.122546740171
572 0.122057276589
573 0.12156992526
574 0.121084674736
575 0.120601513651
576 0.12012043073
577 0.119641414776
578 0.11916445468
579 0.118689539412
580 0.118216658026
581 0.117745799654
582 0.117276953512
583 0.11681010889
584 0.116345255159
585 0.115882381768
586 0.115421478242
587 0.11496253418
588 0.114505539259
589 0.114050483228
590 0.113597355912
591 0.113146147206
592 0.112696847081
593 0.112249445575
594 0.1118039328
595 0.111360298937
596 0.110918534237
597 0.110478629018
598 0.110040573669
599 0.109604358643
600 0.109169974462
601 0.108737411715
602 0.108306661054
603 0.107877713196
604 0.107450558926
605 0.107025189088
606 0.106601594591
607 0.106179766408
608 0.105759695571
609 0.105341373176
610 0.104924790378
611 0.104509938393
612 0.104096808496
613 0.103685392022
614 0.103275680364
615 0.102867664973
616 0.102461337357
617 0.102056689083
618 0.101653711773
619 0.101252397103
620 0.100852736808
621 0.100454722677
622 0.100058346552
623 0.099663600329
624 0.0992704759596
625 0.0988789654467
626 0.0984890608462
627 0.098100754266
628 0.0977140378656
629 0.0973289038558
630 0.096945344498
631 0.096563352104
632 0.0961829190352
633 0.0958040377026
634 0.0954267005661
635 0.0950509001341
636 0.0946766289632
637 0.0943038796577
638 0.093932644869
639 0.0935629172957
640 0.0931946896826
641 0.0928279548209
642 0.0924627055471
643 0.0920989347433
644 0.0917366353364
645 0.0913758002979
646 0.0910164226433
647 0.0906584954322
648 0.0903020117674
649 0.0899469647946
650 0.0895933477025
651 0.0892411537221
652 0.088890376126
653 0.088541008229
654 0.0881930433868
655 0.087846474996
656 0.0875012964941
657 0.0871575013587
658 0.0868150831072
659 0.0864740352969
660 0.0861343515241
661 0.0857960254243
662 0.0854590506714
663 0.0851234209777
664 0.0847891300937
665 0.0844561718074
666 0.0841245399442
667 0.0837942283667
668 0.0834652309741
669 0.0831375417024
670 0.0828111545235
671 0.0824860634455
672 0.0821622625118
673 0.0818397458014
674 0.0815185074282
675 0.0811985415411
676 0.0808798423232
677 0.080562403992
678 0.080246220799
679 0.0799312870292
680 0.0796175970013
681 0.079305145067
682 0.0789939256107
683 0.07868393305
684 0.0783751618342
685 0.0780676064453
686 0.0777612613969
687 0.0774561212343
688 0.0771521805341
689 0.0768494339043
690 0.0765478759836
691 0.0762475014415
692 0.0759483049776
693 0.0756502813222
694 0.0753534252353
695 0.0750577315066
696 0.0747631949554
697 0.0744698104302
698 0.0741775728089
699 0.0738864769977
700 0.0735965179319
701 0.0733076905749
702 0.0730199899185
703 0.0727334109824
704 0.0724479488141
705 0.0721635984887
706 0.0718803551085
707 0.0715982138032
708 0.0713171697293
709 0.0710372180701
710 0.0707583540354
711 0.0704805728615
712 0.0702038698106
713 0.0699282401713
714 0.0696536792576
715 0.0693801824092
716 0.0691077449912
717 0.0688363623941
718 0.0685660300333
719 0.0682967433489
720 0.0680284978059
721 0.0677612888938
722 0.0674951121262
723 0.067229963041
724 0.0669658372001
725 0.0667027301892
726 0.0664406376175
727 0.0661795551177
728 0.0659194783459
729 0.0656604029812
730 0.0654023247257
731 0.0651452393043
732 0.0648891424645
733 0.0646340299764
734 0.0643798976323
735 0.0641267412467
736 0.063874556656
737 0.0636233397186
738 0.0633730863145
739 0.0631237923453
740 0.0628754537339
741 0.0626280664247
742 0.0623816263828
743 0.0621361295947
744 0.0618915720672
745 0.0616479498283
746 0.061405258926
747 0.0611634954292
748 0.0609226554266
749 0.0606827350273
750 0.0604437303602
751 0.060205637574
752 0.0599684528373
753 0.0597321723381
754 0.0594967922838
755 0.0592623089013
756 0.0590287184363
757 0.058796017154
758 0.0585642013381
759 0.0583332672913
760 0.058103211335
761 0.0578740298089
762 0.0576457190714
763 0.057418275499
764 0.0571916954864
765 0.0569659754463
766 0.0567411118094
767 0.0565171010243
768 0.0562939395571
769 0.0560716238915
770 0.0558501505288
771 0.0556295159876
772 0.0554097168035
773 0.0551907495297
774 0.0549726107359
775 0.054755297009
776 0.0545388049525
777 0.0543231311869
778 0.0541082723489
779 0.053894225092
780 0.0536809860857
781 0.053468552016
782 0.053256919585
783 0.0530460855109
784 0.0528360465278
785 0.0526267993856
786 0.05241834085
787 0.0522106677023
788 0.0520037767394
789 0.0517976647736
790 0.0515923286326
791 0.0513877651593
792 0.0511839712118
793 0.0509809436633
794 0.0507786794019
795 0.0505771753306
796 0.0503764283671
797 0.050176435444
798 0.0499771935083
799 0.0497786995216
800 0.0495809504599
801 0.0493839433136
802 0.0491876750873
803 0.0489921427996
804 0.0487973434835
805 0.0486032741857
806 0.0484099319669
807 0.0482173139017
808 0.0480254170782
809 0.0478342385984
810 0.0476437755778
811 0.0474540251453
812 0.0472649844432
813 0.0470766506273
814 0.0468890208664
815 0.0467020923426
816 0.046515862251
817 0.0463303277999
818 0.0461454862104
819 0.0459613347163
820 0.0457778705644
821 0.0455950910142
822 0.0454129933376
823 0.0452315748193
824 0.0450508327563
825 0.0448707644582
826 0.0446913672467
827 0.044512638456
828 0.0443345754322
829 0.0441571755337
830 0.043980436131
831 0.0438043546064
832 0.0436289283543
833 0.0434541547808
834 0.0432800313038
835 0.0431065553528
836 0.0429337243692
837 0.0427615358058
838 0.0425899871268
839 0.042419075808
840 0.0422487993365
841 0.0420791552107
842 0.0419101409404
843 0.0417417540463
844 0.0415739920603
845 0.0414068525256
846 0.041240332996
847 0.0410744310365
848 0.0409091442229
849 0.0407444701418
850 0.0405804063904
851 0.0404169505769
852 0.0402541003198
853 0.0400918532484
854 0.0399302070023
855 0.0397691592317
856 0.0396087075972
857 0.0394488497697
858 0.0392895834302
859 0.0391309062702
860 0.0389728159912
861 0.0388153103049
862 0.0386583869329
863 0.0385020436069
864 0.0383462780686
865 0.0381910880695
866 0.0380364713709
867 0.037882425744
868 0.0377289489696
869 0.0375760388383
870 0.0374236931502
871 0.0372719097151
872 0.0371206863521
873 0.0369700208901
874 0.0368199111671
875 0.0366703550306
876 0.0365213503376
877 0.0363728949539
878 0.036224986755
879 0.0360776236253
880 0.0359308034583
881 0.0357845241569
882 0.0356387836325
883 0.0354935798059
884 0.0353489106068
885 0.0352047739734
886 0.0350611678532
887 0.0349180902022
888 0.0347755389852
889 0.0346335121759
890 0.0344920077563
891 0.0343510237172
892 0.0342105580581
893 0.0340706087866
894 0.0339311739193
895 0.0337922514808
896 0.0336538395044
897 0.0335159360314
898 0.0333785391117
899 0.0332416468033
900 0.0331052571725
901 0.0329693682937
902 0.0328339782494
903 0.0326990851304
904 0.0325646870353
905 0.0324307820708
906 0.0322973683516
907 0.0321644440003
908 0.0320320071473
909 0.031900055931
910 0.0317685884975
911 0.0316376030006
912 0.0315070976021
913 0.0313770704712
914 0.0312475197848
915 0.0311184437276
916 0.0309898404916
917 0.0308617082766
918 0.0307340452896
919 0.0306068497455
920 0.0304801198661
921 0.0303538538809
922 0.0302280500267
923 0.0301027065477
924 0.0299778216951
925 0.0298533937277
926 0.0297294209111
927 0.0296059015185
928 0.02948283383
929 0.0293602161327
930 0.0292380467209
931 0.029116323896
932 0.0289950459664
933 0.0288742112472
934 0.0287538180606
935 0.0286338647358
936 0.0285143496088
937 0.0283952710222
938 0.0282766273257
939 0.0281584168757
940 0.0280406380351
941 0.0279232891737
942 0.0278063686681
943 0.0276898749011
944 0.0275738062626
945 0.0274581611486
946 0.027342937962
947 0.0272281351121
948 0.0271137510145
949 0.0269997840915
950 0.0268862327717
951 0.0267730954899
952 0.0266603706877
953 0.0265480568125
954 0.0264361523184
955 0.0263246556656
956 0.0262135653204
957 0.0261028797556
958 0.02599259745
959 0.0258827168884
960 0.0257732365621
961 0.0256641549681
962 0.0255554706096
963 0.0254471819959
964 0.0253392876424
965 0.02523178607
966 0.0251246758062
967 0.0250179553839
968 0.0249116233421
969 0.0248056782257
970 0.0247001185853
971 0.0245949429775
972 0.0244901499644
973 0.0243857381142
974 0.0242817060006
975 0.024178052203
976 0.0240747753066
977 0.0239718739022
978 0.0238693465861
979 0.0237671919604
980 0.0236654086327
981 0.023563995216
982 0.0234629503291
983 0.023362272596
984 0.0232619606464
985 0.0231620131154
986 0.0230624286434
987 0.0229632058763
988 0.0228643434654
989 0.0227658400673
990 0.0226676943439
991 0.0225699049624
992 0.0224724705954
993 0.0223753899206
994 0.0222786616209
995 0.0221822843846
996 0.022086256905
997 0.0219905778807
998 0.0218952460154
999 0.0218002600178
1000 0.0217056186017
1001 0.0216113204862
1002 0.0215173643951
1003 0.0214237490576
1004 0.0213304732075
1005 0.0212375355839
1006 0.0211449349307
1007 0.0210526699968
1008 0.0209607395359
1009 0.0208691423067
1010 0.0207778770728
1011 0.0206869426024
1012 0.0205963376689
1013 0.0205060610501
1014 0.020416111529
1015 0.020326487893
1016 0.0202371889345
1017 0.0201482134504
1018 0.0200595602424
1019 0.019971228117
1020 0.0198832158851
1021 0.0197955223625
1022 0.0197081463694
1023 0.0196210867308
1024 0.0195343422761
1025 0.0194479118393
1026 0.019361794259
1027 0.0192759883782
1028 0.0191904930446
1029 0.0191053071102
1030 0.0190204294315
1031 0.0189358588695
1032 0.0188515942894
1033 0.0187676345612
1034 0.0186839785589
1035 0.0186006251611
1036 0.0185175732507
1037 0.0184348217147
1038 0.0183523694448
1039 0.0182702153366
1040 0.0181883582903
1041 0.0181067972101
1042 0.0180255310046
1043 0.0179445585865
1044 0.0178638788728
1045 0.0177834907846
1046 0.0177033932472
1047 0.01762358519
1048 0.0175440655465
1049 0.0174648332546
1050 0.0173858872558
1051 0.017307226496
1052 0.0172288499251
1053 0.0171507564971
1054 0.0170729451698
1055 0.0169954149053
1056 0.0169181646694
1057 0.0168411934322
1058 0.0167645001673
1059 0.0166880838527
1060 0.0166119434701
1061 0.016536078005
1062 0.0164604864471
1063 0.0163851677896
1064 0.0163101210299
1065 0.0162353451689
1066 0.0161608392117
1067 0.0160866021669
1068 0.016012633047
1069 0.0159389308682
1070 0.0158655424674
1071 0.0157933537653
1072 0.0157217180767
1073 0.0156505510135
1074 0.0155798212909
1075 0.0155095099517
1076 0.0154396030699
1077 0.0153700894728
1078 0.0153009597816
1079 0.0152322059086
1080 0.0151638207504
1081 0.0150957979817
1082 0.0150281319062
1083 0.0149608173449
1084 0.0148938495501
1085 0.0148272241367
1086 0.014760937028
1087 0.0146949844112
1088 0.0146293627007
1089 0.0145640685082
1090 0.0144990986173
1091 0.0144344499627
1092 0.0143701196123
1093 0.0143061047522
1094 0.0142424026735
1095 0.0141790107619
1096 0.0141159264876
1097 0.0140531473978
1098 0.0139906711092
1099 0.0139284953021
1100 0.0138666177149
1101 0.0138050361396
1102 0.0137437484176
1103 0.0136827524361
1104 0.0136220461248
1105 0.0135616274534
1106 0.0135014944287
1107 0.0134416450925
1108 0.0133820775195
1109 0.0133227898157
1110 0.0132637801167
1111 0.0132050465858
1112 0.0131465874134
1113 0.0130884008152
1114 0.0130304850313
1115 0.0129728383252
1116 0.0129154589827
1117 0.0128583453112
1118 0.0128014956391
1119 0.0127449083145
1120 0.0126885817051
1121 0.0126325141972
1122 0.0125767041953
1123 0.0125211501215
1124 0.0124658504149
1125 0.0124108035312
1126 0.0123560079423
1127 0.0123014621358
1128 0.0122471646146
1129 0.0121931138966
1130 0.0121393085142
1131 0.0120857470139
1132 0.0120324279565
1133 0.0119793499159
1134 0.0119265114799
1135 0.0118739112488
1136 0.0118215478359
1137 0.0117694198672
1138 0.0117175259806
1139 0.0116658648264
1140 0.0116144350666
1141 0.0115632353746
1142 0.0115122644354
1143 0.0114615209454
1144 0.0114110036116
1145 0.0113607111522
1146 0.0113106422958
1147 0.0112607957816
1148 0.0112111703592
1149 0.0111618436718
1150 0.0111130386972
1151 0.0110645720287
1152 0.0110164151623
1153 0.0109685541942
1154 0.0109209796297
1155 0.010873684101
1156 0.0108266614991
1157 0.010779906555
1158 0.0107334146052
1159 0.0106871814455
1160 0.0106412032337
1161 0.0105954764212
1162 0.0105499977018
1163 0.0105047639741
1164 0.0104597723107
1165 0.0104150199355
1166 0.0103705042034
1167 0.0103262225857
1168 0.0102821726562
1169 0.0102383520811
1170 0.0101947586094
1171 0.0101513900654
1172 0.0101082443417
1173 0.010065319394
1174 0.0100226132358
1175 0.00998012393396
1176 0.00993784960525
1177 0.00989578841278
1178 0.00985393856304
1179 0.00981229830331
1180 0.00977086591926
1181 0.00972963973283
1182 0.00968861810029
1183 0.00964779941048
1184 0.00960718208326
1185 0.00956676456802
1186 0.00952654534235
1187 0.00948652291084
1188 0.00944669580389
1189 0.00940706257672
1190 0.00936762180837
1191 0.00932837210077
1192 0.00928931207795
1193 0.00925044038519
1194 0.0092117556883
1195 0.00917325667295
1196 0.00913494204398
1197 0.00909681052476
1198 0.0090588608567
1199 0.00902109179858
1200 0.00898350212612
1201 0.00894609063143
1202 0.00890885612256
1203 0.00887179742305
1204 0.00883491337151
1205 0.0087982028212
1206 0.00876166463963
1207 0.00872529770824
1208 0.00868910092199
1209 0.00865307318904
1210 0.00861721343045
1211 0.00858152057982
1212 0.00854599358303
1213 0.00851063139794
1214 0.00847543299412
1215 0.00844039735257
1216 0.00840552346547
1217 0.00837081033594
1218 0.00833625697781
1219 0.00830186241537
1220 0.00826762568316
1221 0.00823354582578
1222 0.00819962189763
1223 0.00816585296277
1224 0.0081322380947
1225 0.00809877637616
1226 0.008065466899
1227 0.00803230876393
1228 0.00799930108043
1229 0.00796644296654
1230 0.00793373354873
1231 0.00790117196169
1232 0.00786875734827
1233 0.00783648885927
1234 0.00780436565331
1235 0.0077723868967
1236 0.00774055176333
1237 0.00770885943451
1238 0.00767730909887
1239 0.00764589995219
1240 0.00761463119736
1241 0.0075835020442
1242 0.00755251170939
1243 0.00752165941631
1244 0.00749094439502
1245 0.00746036588204
1246 0.00742992312036
1247 0.0073996153593
1248 0.00736944185437
1249 0.00733940186725
1250 0.00730949466566
1251 0.00727971952328
1252 0.00725007571966
1253 0.00722056254014
1254 0.00719117927575
1255 0.00716192522318
1256 0.00713279968463
1257 0.0071038019678
1258 0.00707493138576
1259 0.00704618725693
1260 0.00701756890496
1261 0.00698907565869
1262 0.00696070685207
1263 0.0069324618241
1264 0.00690433991876
1265 0.00687634048495
1266 0.00684846287641
1267 0.0068207064517
1268 0.00679307057407
1269 0.0067655546115
1270 0.00673815793654
1271 0.00671087992632
1272 0.00668371996248
1273 0.0066566774311
1274 0.00662975172267
1275 0.00660294223201
1276 0.00657624835825
1277 0.00654966950475
1278 0.0065232050791
1279 0.00649685449299
1280 0.00647061716224
1281 0.00644449250674
1282 0.00641847995035
1283 0.00639257892093
1284 0.00636678885023
1285 0.00634110917391
1286 0.00631553933144
1287 0.00629007876611
1288 0.00626472692494
1289 0.00623948325868
1290 0.00621434722175
1291 0.0061893182722
1292 0.00616439587169
1293 0.00613957948543
1294 0.00611486858217
1295 0.00609026263413
1296 0.00606576111699
1297 0.00604136350986
1298 0.00601706929522
1299 0.00599287795891
1300 0.00596878899008
1301 0.00594480188116
1302 0.00592091612785
1303 0.00589713122906
1304 0.00587344668689
1305 0.0058498620066
1306 0.00582637669658
1307 0.00580299026832
1308 0.00577970223638
1309 0.00575651211836
1310 0.00573341943488
1311 0.00571042370954
1312 0.0056875244689
1313 0.00566472124244
1314 0.00564201356257
1315 0.00561940096456
1316 0.00559688298652
1317 0.00557445916941
1318 0.00555212905698
1319 0.00552989219577
1320 0.00550774813504
1321 0.00548569642682
1322 0.00546373662581
1323 0.0054418682894
1324 0.00542009097765
1325 0.00539840425325
1326 0.00537680768149
1327 0.00535530083025
1328 0.00533388327
1329 0.00531255457374
1330 0.005291314317
1331 0.00527016207779
1332 0.00524909743666
1333 0.00522811997655
1334 0.00520722928291
1335 0.00518642494356
1336 0.00516570654876
1337 0.00514507369114
1338 0.00512452596567
1339 0.00510406296971
1340 0.00508368430291
1341 0.00506338956725
1342 0.00504317836697
1343 0.00502305030862
1344 0.00500300500098
1345 0.00498304205507
1346 0.00496316108412
1347 0.00494336170357
1348 0.00492364353105
1349 0.00490400618634
1350 0.00488444929139
1351 0.00486497247026
1352 0.00484557534915
1353 0.00482625755636
1354 0.00480701872225
1355 0.00478785847928
1356 0.00476877646195
1357 0.0047497723068
1358 0.0047308456524
1359 0.00471199613931
1360 0.00469322341012
1361 0.00467452710936
1362 0.00465590688355
1363 0.00463736238115
1364 0.00461889325256
1365 0.0046004991501
1366 0.004582179728
1367 0.00456393464238
1368 0.00454576355124
1369 0.00452766611446
1370 0.00450964199376
1371 0.00449169085271
1372 0.00447381235671
1373 0.00445600617295
1374 0.00443827197045
1375 0.00442060942001
1376 0.00440301819421
1377 0.00438549796739
1378 0.00436804841563
1379 0.00435066921678
1380 0.00433336005039
1381 0.00431612059774
1382 0.00429895054182
1383 0.00428184956728
1384 0.0042648173605
1385 0.00424785360949
1386 0.00423095800394
1387 0.00421413023517
1388 0.00419736999615
1389 0.00418067698147
1390 0.00416405088733
1391 0.00414749141154
1392 0.0041309982535
1393 0.00411457111419
1394 0.00409820969616
1395 0.00408191370352
1396 0.00406568284193
1397 0.00404951681861
1398 0.00403341534228
1399 0.0040173781232
1400 0.00400140487313
1401 0.00398549530534
1402 0.00396964913458
1403 0.00395386607709
1404 0.00393814585057
1405 0.0039224881742
1406 0.00390689276859
1407 0.00389135935582
1408 0.00387588765937
1409 0.00386047740418
1410 0.00384512831659
1411 0.00382984012433
1412 0.00381461255656
1413 0.00379944534379
1414 0.00378433821797
1415 0.00376929091235
1416 0.00375430316159
1417 0.00373937470169
1418 0.00372450526999
1419 0.00370969460519
1420 0.0036949424473
1421 0.00368024853764
1422 0.00366561261886
1423 0.00365103443492
1424 0.00363651373107
1425 0.00362205025383
1426 0.00360764375104
1427 0.00359329397176
1428 0.00357900066636
1429 0.00356476358646
1430 0.0035505824849
1431 0.00353645711579
1432 0.00352238723448
1433 0.00350837259751
1434 0.00349441296268
1435 0.00348050808898
1436 0.00346665773661
1437 0.00345286166697
1438 0.00343911964264
1439 0.00342543142739
1440 0.00341179678618
1441 0.00339821548511
1442 0.00338468729147
1443 0.00337121197369
1444 0.0033578606064
1445 0.00334459915317
1446 0.00333141207996
1447 0.00331829492513
1448 0.00330524521144
1449 0.00329226125075
1450 0.00327934175885
1451 0.00326648569077
1452 0.00325369215695
1453 0.00324096037536
1454 0.00322828964196
1455 0.00321567931145
1456 0.00320312878425
1457 0.00319063749726
1458 0.00317820491725
1459 0.00316583053592
1460 0.00315351386619
1461 0.0031412544393
1462 0.00312905180256
1463 0.00311690551748
1464 0.00310481515838
1465 0.00309278031107
1466 0.00308080057189
1467 0.00306887554683
1468 0.00305700485076
1469 0.00304518810684
1470 0.00303342494591
1471 0.00302171500605
1472 0.00301005793207
1473 0.00299845337519
1474 0.00298690099266
1475 0.00297540044746
1476 0.00296395140798
1477 0.0029525535478
1478 0.00294120654543
1479 0.00292991008408
1480 0.00291866385151
1481 0.00290746753978
1482 0.00289632084514
1483 0.0028852234678
1484 0.00287417511186
1485 0.00286317548512
1486 0.00285222429898
1487 0.00284132126827
1488 0.00283046611123
1489 0.00281965854929
1490 0.00280889830709
1491 0.00279818511227
1492 0.00278751869547
1493 0.00277689879022
1494 0.00276632513282
1495 0.00275579746234
1496 0.00274531552048
1497 0.00273487905156
1498 0.00272448780241
1499 0.00271414152234
1500 0.00270383996305
1501 0.00269358287863
1502 0.00268337002544
1503 0.00267320116211
1504 0.00266307604947
1505 0.0026529944505
1506 0.00264295613032
1507 0.00263296085609
1508 0.00262300839702
1509 0.00261309852431
1510 0.0026032310111
1511 0.00259340563247
1512 0.00258362216536
1513 0.00257388038858
1514 0.00256418008274
1515 0.00255452103025
1516 0.00254490301526
1517 0.00253532582367
1518 0.00252578924305
1519 0.00251629306266
1520 0.0025068370734
1521 0.00249742106778
1522 0.00248804483991
1523 0.00247870818548
1524 0.0024694109017
1525 0.00246015278733
1526 0.00245093364261
1527 0.00244175326928
1528 0.00243261147052
1529 0.00242350805096
1530 0.00241444281664
1531 0.00240541557501
1532 0.0023964261349
1533 0.00238747430648
1534 0.00237855990131
1535 0.00236968273222
1536 0.0023608426134
1537 0.00235203936031
1538 0.00234327278968
1539 0.00233454271953
1540 0.00232584896909
1541 0.00231719135886
1542 0.00230856971053
1543 0.002299983847
1544 0.00229143359235
1545 0.00228291877185
1546 0.00227443921192
1547 0.00226599474013
1548 0.0022575851852
1549 0.00224921037693
1550 0.00224087014629
1551 0.00223256432529
1552 0.00222429274706
1553 0.0022160552458
1554 0.00220785165676
1555 0.00219968181625
1556 0.00219154556162
1557 0.00218344273126
1558 0.00217537316456
1559 0.00216733670192
1560 0.00215933318475
1561 0.00215136245545
1562 0.00214342435738
1563 0.0021355187349
1564 0.00212764543329
1565 0.00211980429881
1566 0.00211199517865
1567 0.00210421792093
1568 0.0020964723747
1569 0.00208875838992
1570 0.00208107581746
1571 0.00207342450907
1572 0.0020658043174
1573 0.002058215096
1574 0.00205065669926
1575 0.00204312898245
1576 0.0020356318017
1577 0.00202816501399
1578 0.00202072847713
1579 0.00201332204977
1580 0.00200594559139
1581 0.00199859896229
1582 0.00199128202359
1583 0.00198399463718
1584 0.0019767366658
1585 0.00196950797295
1586 0.00196230842291
1587 0.00195513788076
1588 0.00194799621235
1589 0.00194088328427
1590 0.0019337989639
1591 0.00192674311935
1592 0.0019197156195
1593 0.00191271633394
1594 0.00190574513303
1595 0.00189880188783
1596 0.00189188647015
1597 0.00188499875248
1598 0.00187813860806
1599 0.0018713059108
1600 0.00186450053535
1601 0.00185772235703
1602 0.00185097125185
1603 0.0018442470965
1604 0.00183754976837
1605 0.00183087914551
1606 0.00182423510663
1607 0.00181761753113
1608 0.00181102629903
1609 0.00180446129104
1610 0.0017979223885
1611 0.00179140947341
1612 0.00178492242837
1613 0.00177846113666
1614 0.00177202548217
1615 0.00176561534942
1616 0.00175923062354
1617 0.00175287119028
1618 0.00174653693601
1619 0.0017402277477
1620 0.00173394351293
1621 0.00172768411986
1622 0.00172144945727
1623 0.00171523941452
1624 0.00170905388155
1625 0.00170289274888
1626 0.00169675590761
1627 0.00169064324944
1628 0.00168455466659
1629 0.00167849005189
1630 0.00167244929871
1631 0.00166643230098
1632 0.00166043895319
1633 0.00165446915038
1634 0.00164852278814
1635 0.00164259976258
1636 0.00163669997038
1637 0.00163082330874
1638 0.0016249696754
1639 0.00161913896861
1640 0.00161333108718
1641 0.0016075459304
1642 0.00160178339811
1643 0.00159604339065
1644 0.00159032580888
1645 0.00158463055416
1646 0.00157895752836
1647 0.00157330663385
1648 0.00156767777349
1649 0.00156207085065
1650 0.00155648576919
1651 0.00155092243344
1652 0.00154538074824
1653 0.0015398606189
1654 0.00153436195121
1655 0.00152888465144
1656 0.00152342862632
1657 0.00151799378307
1658 0.00151258002937
1659 0.00150718727336
1660 0.00150181542365
1661 0.0014964643893
1662 0.00149113407982
1663 0.0014858244052
1664 0.00148053527585
1665 0.00147526660265
1666 0.0014700182969
1667 0.00146479027037
1668 0.00145958243525
1669 0.00145439470418
1670 0.00144922699021
1671 0.00144407920686
1672 0.00143895126804
1673 0.00143384308811
1674 0.00142875458185
1675 0.00142368566445
1676 0.00141863625152
1677 0.00141360625911
1678 0.00140859560365
1679 0.001403604202
1680 0.00139863197143
1681 0.0013936788296
1682 0.0013887446946
1683 0.00138382948489
1684 0.00137893311935
1685 0.00137405551726
1686 0.00136919659827
1687 0.00136435628245
1688 0.00135953449025
1689 0.0013547311425
1690 0.00134994616041
1691 0.0013451794656
1692 0.00134043098004
1693 0.0013357006261
1694 0.00133098832652
1695 0.00132629400441
1696 0.00132161758325
1697 0.00131695898691
1698 0.00131231813959
1699 0.0013076949659
1700 0.00130308939077
1701 0.00129850133953
1702 0.00129393073785
1703 0.00128937751175
1704 0.00128484158763
1705 0.00128032289222
1706 0.0012758213526
1707 0.00127133689623
1708 0.00126686945089
1709 0.0012624189447
1710 0.00125798530615
1711 0.00125356846406
1712 0.00124916834757
1713 0.00124478488619
1714 0.00124041800975
1715 0.0012360676484
1716 0.00123173373265
1717 0.00122741619333
1718 0.00122311496159
1719 0.00121882996891
1720 0.00121456114711
1721 0.00121030842831
1722 0.00120607174496
1723 0.00120185102984
1724 0.00119764621603
1725 0.00119345723695
1726 0.0011892840263
1727 0.00118512651813
1728 0.00118098464678
1729 0.00117685834689
1730 0.00117274755343
1731 0.00116865220167
1732 0.00116457222718
1733 0.00116050756583
1734 0.00115645815378
1735 0.00115242392753
1736 0.00114840482382
1737 0.00114440077975
1738 0.00114041173266
1739 0.0011364376202
1740 0.00113247838033
1741 0.00112853395129
1742 0.00112460427158
1743 0.00112068928003
1744 0.00111678891573
1745 0.00111290311806
1746 0.00110903182668
1747 0.00110517498153
1748 0.00110133252283
1749 0.00109750439109
1750 0.00109369052707
1751 0.00108989087183
1752 0.00108610536668
1753 0.00108233395323
1754 0.00107857657334
1755 0.00107483316914
1756 0.00107110368303
1757 0.00106738805769
1758 0.00106368623604
1759 0.00105999816127
1760 0.00105632377686
1761 0.00105266302651
1762 0.0010490158542
1763 0.00104538220417
1764 0.00104176202091
1765 0.00103815524917
1766 0.00103456183394
1767 0.00103098172049
1768 0.00102741485431
1769 0.00102386118116
1770 0.00102032064705
1771 0.00101679319822
1772 0.00101327878117
1773 0.00100977734264
1774 0.00100628882962
1775 0.00100281318933
1776 0.000999350369242
1777 0.000995900317064
1778 0.000992462980745
1779 0.000989038308462
1780 0.00098562624864
1781 0.000982226749932
1782 0.000978839761225
1783 0.000975465231641
1784 0.000972103110531
1785 0.000968753347478
1786 0.000965415892294
1787 0.000962090695015
1788 0.000958777705907
1789 0.000955476875462
1790 0.000952188154393
1791 0.00094891149364
1792 0.000945646844362
1793 0.000942394157939
1794 0.000939153385973
1795 0.000935924480282
1796 0.000932707392904
1797 0.000929502076091
1798 0.000926308482313
1799 0.000923126564253
1800 0.000919956274804
1801 0.000916797567077
1802 0.000913650394388
1803 0.000910514710268
1804 0.000907390468456
1805 0.000904277622894
1806 0.000901176127736
1807 0.000898085937341
1808 0.00089500700627
1809 0.000891939289292
1810 0.000888882741372
1811 0.000885837317684
1812 0.000882802973599
1813 0.000879779664686
1814 0.000876767346718
1815 0.000873765975657
1816 0.000870775507674
1817 0.000867795899123
1818 0.000864827106559
1819 0.000861869086733
1820 0.000858921796581
1821 0.000855985193239
1822 0.000853059234029
1823 0.000850143876464
1824 0.000847239078247
1825 0.000844344797268
1826 0.000841460991603
1827 0.000838587619516
1828 0.000835724639458
1829 0.000832872010059
1830 0.000830029690134
1831 0.000827197638686
1832 0.000824375814891
1833 0.000821564178112
1834 0.000818762687893
1835 0.000815971303948
1836 0.000813189986178
1837 0.000810418694658
1838 0.000807657389639
1839 0.000804906031545
1840 0.000802164580982
1841 0.000799432998721
1842 0.000796711245711
1843 0.00079399928307
1844 0.000791297072093
1845 0.000788604574238
1846 0.000785921751135
1847 0.000783248564585
1848 0.000780584976555
1849 0.000777930949178
1850 0.000775286444757
1851 0.000772651425754
1852 0.000770025854799
1853 0.000767409694689
1854 0.000764802908382
1855 0.000762205458992
1856 0.000759617309802
1857 0.000757038424254
1858 0.000754468765948
1859 0.000751908298644
1860 0.000749356986261
1861 0.000746814792872
1862 0.000744281682713
1863 0.000741757620171
1864 0.000739242569788
1865 0.000736736496264
1866 0.000734239364449
1867 0.00073175113935
1868 0.00072927178612
1869 0.000726801270073
1870 0.000724339556665
1871 0.000721886611505
1872 0.000719442400354
1873 0.000717006889115
1874 0.000714580043846
1875 0.000712161830751
1876 0.000709752216173
1877 0.000707351166612
1878 0.000704958648704
1879 0.000702574629234
1880 0.000700199075132
1881 0.000697831953462
1882 0.000695473231442
1883 0.000693122876426
1884 0.000690780855906
1885 0.000688447137521
1886 0.000686121689044
1887 0.00068380447839
1888 0.000681495473612
1889 0.000679194642897
1890 0.000676901954574
1891 0.000674617377103
1892 0.000672340879086
1893 0.000670072429255
1894 0.00066781199648
1895 0.000665559549758
1896 0.000663315058227
1897 0.000661078491154
1898 0.000658849817937
1899 0.000656629008104
1900 0.00065441603132
1901 0.000652210857373
1902 0.00065001345618
1903 0.000647823797794
1904 0.000645641852389
1905 0.000643467590268
1906 0.000641300981863
1907 0.000639141997733
1908 0.000636990608558
1909 0.000634846785147
1910 0.000632710498429
1911 0.000630581719465
1912 0.00062846041943
1913 0.000626346569631
1914 0.000624240141488
1915 0.000622141106549
1916 0.00062004943648
1917 0.000617965103069
1918 0.000615888078221
1919 0.000613818333964
1920 0.000611755842443
1921 0.000609700575921
1922 0.000607652506778
1923 0.000605611607513
1924 0.00060357785074
1925 0.000601551209192
1926 0.000599531655708
1927 0.000597519163256
1928 0.000595513704906
1929 0.000593515253851
1930 0.000591523783388
1931 0.000589539266935
1932 0.000587561678018
1933 0.000585590990276
1934 0.000583627177461
1935 0.000581670213427
1936 0.000579720072152
1937 0.00057777672771
1938 0.000575840154296
1939 0.000573910326204
1940 0.00057198721784
1941 0.000570070803718
1942 0.000568161058459
1943 0.00056625795679
1944 0.000564361473543
1945 0.000562471583659
1946 0.000560588262182
1947 0.000558711484258
1948 0.000556841225141
1949 0.000554977460186
1950 0.000553120164854
1951 0.000551269314706
1952 0.000549424885409
1953 0.000547586852723
1954 0.000545755192522
1955 0.000543929880769
1956 0.000542110893534
1957 0.000540298206988
1958 0.000538491797394
1959 0.000536691641121
1960 0.000534897714632
1961 0.000533109994496
1962 0.000531328457365
1963 0.000529553080002
1964 0.000527783839259
1965 0.000526020712089
1966 0.000524263675538
1967 0.000522512706745
1968 0.000520767782948
1969 0.00051902888148
1970 0.000517295979763
1971 0.000515569055316
1972 0.000513848085753
1973 0.000512133048778
1974 0.000510423922186
1975 0.00050872068387
1976 0.000507023311804
1977 0.000505331784065
1978 0.000503646078809
1979 0.000501966174296
1980 0.000500292048862
1981 0.000498623680939
1982 0.000496961049048
1983 0.000495304131799
1984 0.000493652907886
1985 0.000492007356098
1986 0.000490367455304
1987 0.000488733184463
1988 0.000487104522622
1989 0.000485481448915
1990 0.000483863942554
1991 0.000482251982848
1992 0.000480645549181
1993 0.000479044621025
1994 0.000477449177941
1995 0.000475859199566
1996 0.000474274665627
1997 0.000472695555929
1998 0.000471121850362
1999 0.000469553528899
2000 0.000467990571595
2001 0.000466432958585
2002 0.000464880670087
2003 0.000463333686397
2004 0.000461791987894
2005 0.000460255555039
2006 0.000458724368366
2007 0.000457198408498
2008 0.000455677656125
2009 0.000454162092026
2010 0.000452651697056
2011 0.000451146452145
2012 0.000449646338303
2013 0.000448151336613
2014 0.000446661428243
2015 0.000445176594431
2016 0.000443696816492
2017 0.000442222075821
2018 0.000440752353886
2019 0.000439287632226
2020 0.000437827892461
2021 0.000436373116282
2022 0.000434923285457
2023 0.000433478381826
2024 0.000432038387302
2025 0.000430603283872
2026 0.000429173053596
2027 0.000427747678607
2028 0.00042632714111
2029 0.000424911423378
2030 0.000423500507763
2031 0.000422094376684
2032 0.000420693012627
2033 0.000419296398159
2034 0.000417904515907
2035 0.000416517348572
2036 0.000415134878928
2037 0.000413757089812
2038 0.000412383964132
2039 0.000411015484871
2040 0.000409651635071
2041 0.000408292397849
2042 0.000406937756384
2043 0.000405587693929
2044 0.000404242193801
2045 0.000402901239383
2046 0.000401564814123
2047 0.000400232901542
2048 0.000398905485221
2049 0.000397582548809
2050 0.000396264076019
2051 0.000394950050634
2052 0.000393640456494
2053 0.000392335277509
2054 0.000391034497652
2055 0.000389738100961
2056 0.000388446071536
2057 0.000387158393541
2058 0.000385875051203
2059 0.000384596028812
2060 0.000383321310724
2061 0.000382050881353
2062 0.000380784725171
2063 0.000379522826722
2064 0.000378265170606
2065 0.000377011741485
2066 0.000375762524082
2067 0.000374517503177
2068 0.000373276663617
2069 0.000372039990306
2070 0.000370807468206
2071 0.000369579082343
2072 0.000368354817797
2073 0.000367134659712
2074 0.00036591859329
2075 0.000364706603787
2076 0.000363498676523
2077 0.000362294796876
2078 0.000361094950274
2079 0.000359899122214
2080 0.000358707298239
2081 0.000357519463961
2082 0.000356335605038
2083 0.000355155707189
2084 0.000353979756194
2085 0.000352807737879
2086 0.000351639638134
2087 0.000350475442899
2088 0.000349315138177
2089 0.000348158710019
2090 0.000347006144532
2091 0.00034586096356
2092 0.000344722859096
2093 0.000343590046535
2094 0.000342462252712
2095 0.000341339340146
2096 0.000340221216091
2097 0.000339107809802
2098 0.000337999063141
2099 0.000336894925863
2100 0.000335795353015
2101 0.000334700303386
2102 0.000333609738561
2103 0.000332523622285
2104 0.000331441920051
2105 0.000330364598795
2106 0.000329291626675
2107 0.000328222972918
2108 0.00032715860769
2109 0.000326098501991
2110 0.000325042627582
2111 0.000323990956908
2112 0.000322943463058
2113 0.000321900119697
2114 0.000320860901047
2115 0.000319825781828
2116 0.000318794737249
2117 0.000317767742963
2118 0.000316744775054
2119 0.000315725810005
2120 0.000314710824686
2121 0.000313699796328
2122 0.000312692702511
2123 0.000311689521155
2124 0.000310690230489
2125 0.000309694809053
2126 0.000308703235678
2127 0.000307715489479
2128 0.000306731549842
2129 0.000305751396414
2130 0.000304775009099
2131 0.00030380236804
2132 0.00030283345362
2133 0.000301868246447
2134 0.000300906727353
2135 0.000299948877385
2136 0.000298994677797
2137 0.000298044110044
2138 0.00029709715578
2139 0.000296153794134
2140 0.000295213991305
2141 0.000294277713996
2142 0.00029334493388
2143 0.000292415625393
2144 0.000291489764821
2145 0.000290567329802
2146 0.000289648299016
2147 0.000288732651964
2148 0.000287820368836
2149 0.000286911430394
2150 0.000286005817891
2151 0.000285103513017
2152 0.000284204497837
2153 0.00028330875477
2154 0.000282416266535
2155 0.000281527016147
2156 0.000280640986883
2157 0.000279758162258
2158 0.000278878526021
2159 0.000278002062135
2160 0.000277128754764
2161 0.000276258588264
2162 0.000275391547174
2163 0.000274527616204
2164 0.000273666780235
2165 0.000272809024302
2166 0.000271954333591
2167 0.000271102693443
2168 0.000270254089336
2169 0.000269408506885
2170 0.000268565931834
2171 0.000267726350064
2172 0.000266889747571
2173 0.000266056110486
2174 0.000265225425041
2175 0.000264397677598
2176 0.00026357285462
2177 0.000262750942689
2178 0.000261931928485
2179 0.000261115798798
2180 0.000260302540522
2181 0.000259492140646
2182 0.000258684586261
2183 0.000257879864553
2184 0.000257077962804
2185 0.000256278868386
2186 0.000255482568767
2187 0.000254689051499
2188 0.000253898304228
2189 0.000253110314681
2190 0.000252325070675
2191 0.000251542560109
2192 0.000250762770965
2193 0.000249985691306
2194 0.000249211309276
2195 0.0002484396131
2196 0.000247670591079
2197 0.000246904231592
2198 0.000246140523092
2199 0.00024537945411
2200 0.00024462101325
2201 0.00024386518919
2202 0.000243111970677
2203 0.000242361346537
2204 0.000241613305656
2205 0.000240867836998
2206 0.000240124929594
2207 0.000239384572541
2208 0.000238646755006
2209 0.000237911466219
2210 0.00023717869548
2211 0.000236448432154
2212 0.000235720665666
2213 0.000234995385509
2214 0.00023427258124
2215 0.000233552242473
2216 0.000232834358889
2217 0.000232118920228
2218 0.000231405916294
2219 0.000230695336943
2220 0.000229987172099
2221 0.000229281411738
2222 0.000228578045904
2223 0.000227877064687
2224 0.000227178458241
2225 0.000226482216774
2226 0.000225788330555
2227 0.000225096789901
2228 0.00022440758519
2229 0.000223720706852
2230 0.00022303614537
2231 0.000222353891285
2232 0.000221673935188
2233 0.000220996267722
2234 0.000220320879584
2235 0.000219647761523
2236 0.000218976904335
2237 0.000218308298874
2238 0.000217641936039
2239 0.000216977806781
2240 0.000216315902098
2241 0.000215656213043
2242 0.000214998730711
2243 0.000214343446252
2244 0.000213690350859
2245 0.000213039435772
2246 0.000212390692283
2247 0.000211744111727
2248 0.000211099685486
2249 0.000210457404989
2250 0.000209817261711
2251 0.00020917924717
2252 0.000208543352931
2253 0.000207909570603
2254 0.00020727789184
2255 0.00020664830834
2256 0.000206020811842
2257 0.000205395394129
2258 0.000204772047034
2259 0.00020415076242
2260 0.0002035315322
2261 0.000202914348332
2262 0.000202299202808
2263 0.000201686087665
2264 0.000201074994982
2265 0.000200465916875
2266 0.000199858845507
2267 0.000199253773072
2268 0.000198650691813
2269 0.000198049594005
2270 0.000197450471968
2271 0.000196853318056
2272 0.000196258124666
2273 0.000195664884231
2274 0.000195073589222
2275 0.000194484232149
2276 0.000193896805559
2277 0.000193311302037
2278 0.000192727714202
2279 0.000192146034713
2280 0.000191566256266
2281 0.000190988371589
2282 0.000190412373452
2283 0.000189838254656
2284 0.000189266008038
2285 0.000188695626473
2286 0.000188127102868
2287 0.000187560430168
2288 0.000186995601348
2289 0.000186432609422
2290 0.000185871447434
2291 0.000185312108465
2292 0.000184754585628
2293 0.00018419887207
2294 0.000183644960973
2295 0.000183092845547
2296 0.000182542519037
2297 0.000181993974723
2298 0.000181447205915
2299 0.000180902205955
2300 0.000180358968215
2301 0.000179817486107
2302 0.000179277753062
2303 0.00017873976255
2304 0.000178203508072
2305 0.000177668983158
2306 0.000177136181367
2307 0.000176605096295
2308 0.000176075721559
2309 0.000175548050811
2310 0.000175022077734
2311 0.000174497796039
2312 0.000173975199465
2313 0.000173454281785
2314 0.000172935036795
2315 0.000172417458323
2316 0.000171901540226
2317 0.00017138727639
2318 0.000170874660727
2319 0.000170363687179
2320 0.000169854349715
2321 0.000169346642333
2322 0.000168840559057
2323 0.00016833609394
2324 0.000167833241063
2325 0.000167331994532
2326 0.000166832348479
2327 0.000166334297067
2328 0.000165837834483
2329 0.000165342954941
2330 0.000164849652678
2331 0.000164357921964
2332 0.000163867757088
2333 0.000163379152373
2334 0.000162892102159
2335 0.000162406600816
2336 0.000161922642736
2337 0.000161440222342
2338 0.000160959334079
2339 0.000160479972414
2340 0.000160002131846
2341 0.00015952580689
2342 0.000159050992092
2343 0.000158577682018
2344 0.000158105871263
2345 0.000157635554439
2346 0.000157166726189
2347 0.000156699381177
2348 0.000156233514089
2349 0.000155769119639
2350 0.000155306192557
2351 0.000154844727601
2352 0.000154384719556
2353 0.00015392616322
2354 0.000153469053422
2355 0.000153013385011
2356 0.000152559152858
2357 0.000152106351855
2358 0.000151654976921
2359 0.000151205022994
2360 0.000150756485032
2361 0.000150309358019
2362 0.000149863636959
2363 0.000149419316879
2364 0.000148976392819
2365 0.000148534859857
2366 0.000148094713078
2367 0.000147655947593
2368 0.000147218558534
2369 0.000146782541058
2370 0.000146347890333
2371 0.000145914601554
2372 0.000145482669939
2373 0.000145052090724
2374 0.00014462285916
2375 0.00014419497053
2376 0.000143768420124
2377 0.00014334320326
2378 0.000142919315277
2379 0.000142496751525
2380 0.000142075507385
2381 0.000141655578251
2382 0.000141236959532
2383 0.000140819646669
2384 0.000140403635114
2385 0.000139988920335
2386 0.000139575497829
2387 0.000139163363101
2388 0.000138752511683
2389 0.000138342939123
2390 0.000137934640986
2391 0.00013752761286
2392 0.000137121850343
2393 0.000136717349061
2394 0.000136314104654
2395 0.000135912112777
2396 0.000135511369107
2397 0.000135111869342
2398 0.00013471360919
2399 0.000134316584382
2400 0.000133920790663
2401 0.000133526223801
2402 0.000133132879577
2403 0.000132740753792
2404 0.00013234984226
2405 0.000131960140818
2406 0.000131571645316
2407 0.000131184351622
2408 0.000130798255621
2409 0.000130413353217
2410 0.000130029640327
2411 0.000129647112887
2412 0.000129265766848
2413 0.00012888559818
2414 0.000128506602868
2415 0.000128128776912
2416 0.000127752116327
2417 0.000127376617153
2418 0.000127002275434
2419 0.000126629087238
2420 0.000126257048648
2421 0.000125886155756
2422 0.000125516404681
2423 0.000125147791547
2424 0.000124780312501
2425 0.0001244139637
2426 0.000124048741323
2427 0.00012368464156
2428 0.000123321660613
2429 0.000122959794705
2430 0.000122599040073
2431 0.000122239392967
2432 0.000121880849654
2433 0.000121523406412
2434 0.000121167059541
2435 0.000120811805349
2436 0.00012045764016
2437 0.000120104560316
2438 0.000119752562167
2439 0.000119401642087
2440 0.000119051796455
2441 0.000118703021669
2442 0.000118355314143
2443 0.000118008670299
2444 0.000117663086577
2445 0.000117318559433
2446 0.000116975085333
2447 0.000116632660757
2448 0.000116291282203
2449 0.000115950946178
2450 0.000115611649207
2451 0.000115273387823
2452 0.000114936158577
2453 0.000114599958033
2454 0.000114264782767
2455 0.00011393062937
2456 0.000113597494443
2457 0.000113265374603
2458 0.000112934266481
2459 0.000112604166717
2460 0.000112275071969
2461 0.000111946978905
2462 0.000111619884207
2463 0.000111293784568
2464 0.000110968676695
2465 0.000110644557307
2466 0.00011032142314
2467 0.000109999270935
2468 0.00010967809745
2469 0.000109357899459
2470 0.000109038673738
2471 0.000108720417087
2472 0.000108403126309
2473 0.000108086798225
2474 0.000107771429667
2475 0.000107457017476
2476 0.00010714355851
2477 0.000106831049635
2478 0.000106519487731
2479 0.000106208869688
2480 0.000105899192411
2481 0.000105590452812
2482 0.00010528264782
2483 0.000104975774375
2484 0.000104669829421
2485 0.000104364809925
2486 0.000104060712855
2487 0.000103757535199
2488 0.000103455273951
2489 0.000103153926118
2490 0.000102853488719
2491 0.000102553958784
2492 0.00010225533335
2493 0.000101957609473
2494 0.000101660784212
2495 0.000101364854644
2496 0.000101069817855
2497 0.000100775670937
2498 0.000100482410998
2499 0.000100190035155
2500 9.98985405367e-05
2501 9.96079242821e-05
2502 9.93181835405e-05
2503 9.90293154723e-05
2504 9.8741317248e-05
2505 9.845418605e-05
2506 9.81679190675e-05
2507 9.78825135043e-05
2508 9.75979665734e-05
2509 9.73142754965e-05
2510 9.70314375071e-05
2511 9.67494498489e-05
2512 9.64683097759e-05
2513 9.61880145507e-05
2514 9.59085614465e-05
2515 9.56299477499e-05
2516 9.53521707538e-05
2517 9.50752277591e-05
2518 9.47991160825e-05
2519 9.45238330479e-05
2520 9.42493759863e-05
2521 9.3975742244e-05
2522 9.37029291732e-05
2523 9.34309341334e-05
2524 9.31597545009e-05
2525 9.28893876537e-05
2526 9.26198309879e-05
2527 9.23510819035e-05
2528 9.20831378073e-05
2529 9.18159961225e-05
2530 9.15496542779e-05
2531 9.12841097112e-05
2532 9.10193598722e-05
2533 9.07554022165e-05
2534 9.04922342126e-05
2535 9.0229853333e-05
2536 8.99682570656e-05
2537 8.97074429034e-05
2538 8.94474083495e-05
2539 8.91881509135e-05
2540 8.8929668121e-05
2541 8.86719574984e-05
2542 8.84150165881e-05
2543 8.8158842936e-05
2544 8.79034340953e-05
2545 8.76487876367e-05
2546 8.73949011329e-05
2547 8.71417721662e-05
2548 8.68893983297e-05
2549 8.66377772191e-05
2550 8.63869064487e-05
2551 8.61367836329e-05
2552 8.58874063985e-05
2553 8.56387723784e-05
2554 8.53908792209e-05
2555 8.51437245704e-05
2556 8.4897306091e-05
2557 8.46516214494e-05
2558 8.44066683214e-05
2559 8.41624443915e-05
2560 8.39189473547e-05
2561 8.36761749099e-05
2562 8.34341247682e-05
2563 8.31927946452e-05
2564 8.29521822681e-05
2565 8.27122853702e-05
2566 8.24731016911e-05
2567 8.22346289837e-05
2568 8.19968650028e-05
2569 8.17598075153e-05
2570 8.15234542948e-05
2571 8.12878031207e-05
2572 8.10528517849e-05
2573 8.08185980823e-05
2574 8.05850398189e-05
2575 8.03521748063e-05
2576 8.01200008649e-05
2577 7.98885158213e-05
2578 7.96577175128e-05
2579 7.94276037821e-05
2580 7.91981724788e-05
2581 7.89694214616e-05
2582 7.87413485952e-05
2583 7.85139517543e-05
2584 7.82872288188e-05
2585 7.80611776765e-05
2586 7.78357962217e-05
2587 7.76110823599e-05
2588 7.73870339987e-05
2589 7.71636490562e-05
2590 7.69409254557e-05
2591 7.67188611333e-05
2592 7.64974540219e-05
2593 7.62767020737e-05
2594 7.60566032367e-05
2595 7.58371554745e-05
2596 7.56183567541e-05
2597 7.54002050476e-05
2598 7.51826983416e-05
2599 7.496583462e-05
2600 7.47496118816e-05
2601 7.45340281263e-05
2602 7.43190813655e-05
2603 7.4104769614e-05
2604 7.38910908957e-05
2605 7.36780432407e-05
2606 7.34656246841e-05
2607 7.32538332722e-05
2608 7.30426670534e-05
2609 7.28321240855e-05
2610 7.26222024294e-05
2611 7.24129001606e-05
2612 7.22042153516e-05
2613 7.19961460884e-05
2614 7.17886904598e-05
2615 7.15818465622e-05
2616 7.13756125004e-05
2617 7.11699863842e-05
2618 7.09649663264e-05
2619 7.07605504537e-05
2620 7.05567368922e-05
2621 7.035352378e-05
2622 7.01509092567e-05
2623 6.99488914702e-05
2624 6.97474685767e-05
2625 6.95466387377e-05
2626 6.93464001165e-05
2627 6.91467508886e-05
2628 6.89476892344e-05
2629 6.87492133382e-05
2630 6.85513213936e-05
2631 6.83540115958e-05
2632 6.81572821497e-05
2633 6.79611312666e-05
2634 6.7765557163e-05
2635 6.75705580599e-05
2636 6.73761321863e-05
2637 6.71822777756e-05
2638 6.69889930691e-05
2639 6.67962763119e-05
2640 6.66041257587e-05
2641 6.6412539665e-05
2642 6.62215162954e-05
2643 6.60310539189e-05
2644 6.58411508132e-05
2645 6.56518052597e-05
2646 6.54630155443e-05
2647 6.52747799581e-05
2648 6.50870968038e-05
2649 6.48999643822e-05
2650 6.47133810059e-05
2651 6.45273449909e-05
2652 6.43418546584e-05
2653 6.41569083326e-05
2654 6.39725043508e-05
2655 6.37886410475e-05
2656 6.360531677e-05
2657 6.34225298652e-05
2658 6.32402786866e-05
2659 6.30585615973e-05
2660 6.28773769629e-05
2661 6.26967231554e-05
2662 6.25165985486e-05
2663 6.23370015278e-05
2664 6.21579304791e-05
2665 6.1979383795e-05
2666 6.1801359875e-05
2667 6.16238571229e-05
2668 6.14468739464e-05
2669 6.12704087608e-05
2670 6.10944599844e-05
2671 6.09190260432e-05
2672 6.07441053679e-05
2673 6.05696963918e-05
2674 6.03957975551e-05
2675 6.02224073063e-05
2676 6.00495240928e-05
2677 5.98771463727e-05
2678 5.97052726032e-05
2679 5.9533901255e-05
2680 5.93630307977e-05
2681 5.91926597062e-05
2682 5.90227864636e-05
2683 5.88534095538e-05
2684 5.86845274713e-05
2685 5.85161387079e-05
2686 5.83482417662e-05
2687 5.8180835155e-05
2688 5.80139173838e-05
2689 5.78474869668e-05
2690 5.76815424269e-05
2691 5.7516082288e-05
2692 5.73511050819e-05
2693 5.71866093431e-05
2694 5.70225936105e-05
2695 5.6859056432e-05
2696 5.66959963546e-05
2697 5.65334119349e-05
2698 5.63713017305e-05
2699 5.62096643062e-05
2700 5.60484982284e-05
2701 5.58878020733e-05
2702 5.57275744182e-05
2703 5.55678138419e-05
2704 5.54085189384e-05
2705 5.52496882928e-05
2706 5.50913205064e-05
2707 5.49334141757e-05
2708 5.47759679108e-05
2709 5.46189803181e-05
2710 5.44624500156e-05
2711 5.43063756187e-05
2712 5.41507557541e-05
2713 5.39955890471e-05
2714 5.38408741315e-05
2715 5.36866096459e-05
2716 5.35327942313e-05
2717 5.33794265305e-05
2718 5.32265051971e-05
2719 5.30740288838e-05
2720 5.29219962475e-05
2721 5.27704059596e-05
2722 5.26192566772e-05
2723 5.24685470786e-05
2724 5.23182758387e-05
2725 5.21684416386e-05
2726 5.20190431628e-05
2727 5.18700790986e-05
2728 5.17215481413e-05
2729 5.15734489879e-05
2730 5.1425780339e-05
2731 5.12785409024e-05
2732 5.11317293865e-05
2733 5.09853445072e-05
2734 5.08393849801e-05
2735 5.06938495306e-05
2736 5.05487368816e-05
2737 5.04040457683e-05
2738 5.02597749223e-05
2739 5.01159230835e-05
2740 4.99724889957e-05
2741 4.98294714042e-05
2742 4.968686906e-05
2743 4.95446807189e-05
2744 4.94029051392e-05
2745 4.92615410854e-05
2746 4.91205873212e-05
2747 4.89800426209e-05
2748 4.88399057579e-05
2749 4.87001755092e-05
2750 4.85608506597e-05
2751 4.84219299954e-05
2752 4.82834123066e-05
2753 4.8145296387e-05
2754 4.80075810341e-05
2755 4.78702650515e-05
2756 4.77333472437e-05
2757 4.75968264224e-05
2758 4.74607013974e-05
2759 4.73249709865e-05
2760 4.71896340137e-05
2761 4.70546893023e-05
2762 4.69201356781e-05
2763 4.67859719775e-05
2764 4.66521970326e-05
2765 4.65188096843e-05
2766 4.63858087771e-05
2767 4.62531931555e-05
2768 4.6120961672e-05
2769 4.59891131799e-05
2770 4.5857646537e-05
2771 4.57265606064e-05
2772 4.55958542513e-05
2773 4.54655263402e-05
2774 4.53355757459e-05
2775 4.52060013467e-05
2776 4.50768020182e-05
2777 4.49479766438e-05
2778 4.48195241125e-05
2779 4.46914433132e-05
2780 4.45637331383e-05
2781 4.44363924847e-05
2782 4.43094202547e-05
2783 4.41828153521e-05
2784 4.40565766828e-05
2785 4.39307031579e-05
2786 4.38051936937e-05
2787 4.36800472059e-05
2788 4.35552626152e-05
2789 4.34308388471e-05
2790 4.33067748302e-05
2791 4.31830694962e-05
2792 4.30597217775e-05
2793 4.29367306136e-05
2794 4.28140949458e-05
2795 4.2691813718e-05
2796 4.25698858786e-05
2797 4.24483103796e-05
2798 4.23270861747e-05
2799 4.22062122221e-05
2800 4.20856874825e-05
2801 4.19655109223e-05
2802 4.18456815057e-05
2803 4.17261982077e-05
2804 4.16070599973e-05
2805 4.14882658575e-05
2806 4.1369814765e-05
2807 4.12517057047e-05
2808 4.11339376631e-05
2809 4.10165096287e-05
2810 4.08994206005e-05
2811 4.07826695694e-05
2812 4.06662555354e-05
2813 4.0550177502e-05
2814 4.04344344771e-05
2815 4.0319025465e-05
2816 4.02039494816e-05
2817 4.00892055419e-05
2818 3.99747926609e-05
2819 3.98607098617e-05
2820 3.97469561682e-05
2821 3.96335306068e-05
2822 3.95204322112e-05
2823 3.94076600108e-05
2824 3.92952130426e-05
2825 3.91830903483e-05
2826 3.9071290967e-05
2827 3.89598139465e-05
2828 3.88486583338e-05
2829 3.87378231803e-05
2830 3.86273075392e-05
2831 3.851711047e-05
2832 3.84072310302e-05
2833 3.82976682838e-05
2834 3.81884212963e-05
2835 3.80794891388e-05
2836 3.79708708778e-05
2837 3.7862565593e-05
2838 3.77545723591e-05
2839 3.76468902559e-05
2840 3.75395183676e-05
2841 3.74324557804e-05
2842 3.73257015829e-05
2843 3.72192548639e-05
2844 3.71131147219e-05
2845 3.70072802518e-05
2846 3.69017505548e-05
2847 3.67965247312e-05
2848 3.66916018884e-05
2849 3.65869811345e-05
2850 3.64826615797e-05
2851 3.63786423394e-05
2852 3.62749225289e-05
2853 3.61715012662e-05
2854 3.60683776774e-05
2855 3.59655508815e-05
2856 3.58630200097e-05
2857 3.57607841908e-05
2858 3.56588425596e-05
2859 3.55571942467e-05
2860 3.54558383941e-05
2861 3.53547741403e-05
2862 3.52540006308e-05
2863 3.51535170102e-05
2864 3.50533224269e-05
2865 3.49534160327e-05
2866 3.48537969819e-05
2867 3.47544644281e-05
2868 3.4655417533e-05
2869 3.4556655458e-05
2870 3.44581773684e-05
2871 3.43599824255e-05
2872 3.42620698053e-05
2873 3.41644386763e-05
2874 3.40670882126e-05
2875 3.39700175909e-05
2876 3.38732259939e-05
2877 3.37767125984e-05
2878 3.36804765908e-05
2879 3.35845171611e-05
2880 3.34888334965e-05
2881 3.33934247854e-05
2882 3.32982902274e-05
2883 3.32034290169e-05
2884 3.31088403538e-05
2885 3.30145234395e-05
2886 3.29204774774e-05
2887 3.2826701676e-05
2888 3.27331952423e-05
2889 3.26399573884e-05
2890 3.25469873292e-05
2891 3.24542842787e-05
2892 3.23618474596e-05
2893 3.22696760886e-05
2894 3.21777693895e-05
2895 3.20861265903e-05
2896 3.19947469185e-05
2897 3.19036296021e-05
2898 3.18127738774e-05
2899 3.17221789778e-05
2900 3.16318441405e-05
2901 3.1541768605e-05
2902 3.14519516165e-05
2903 3.13623924155e-05
2904 3.12730902507e-05
2905 3.1184044369e-05
2906 3.10952540241e-05
2907 3.10067184692e-05
2908 3.09184369582e-05
2909 3.08304087522e-05
2910 3.07426331076e-05
2911 3.06551092928e-05
2912 3.0567836566e-05
2913 3.04808141989e-05
2914 3.0394041457e-05
2915 3.03075176156e-05
2916 3.02212419454e-05
2917 3.01352137244e-05
2918 3.00494322305e-05
2919 2.99638967416e-05
2920 2.98786065436e-05
2921 2.9793560917e-05
2922 2.97087591541e-05
2923 2.96242005371e-05
2924 2.95398843626e-05
2925 2.94558099219e-05
2926 2.93719765088e-05
2927 2.92883834234e-05
2928 2.92050299633e-05
2929 2.91219154329e-05
2930 2.90390391342e-05
2931 2.89564003708e-05
2932 2.88739984553e-05
2933 2.87918326949e-05
2934 2.87099024039e-05
2935 2.8628206894e-05
2936 2.85467454839e-05
2937 2.84655174907e-05
2938 2.8384522234e-05
2939 2.83037590387e-05
2940 2.82232272282e-05
2941 2.81429261291e-05
2942 2.806285507e-05
2943 2.79830133811e-05
2944 2.79034003965e-05
2945 2.7824015449e-05
2946 2.77448578769e-05
2947 2.76659270186e-05
2948 2.75872222124e-05
2949 2.75087428063e-05
2950 2.74304881405e-05
2951 2.73524575594e-05
2952 2.72746504182e-05
2953 2.71970660624e-05
2954 2.71197038462e-05
2955 2.70425631248e-05
2956 2.69656432543e-05
2957 2.68889435908e-05
2958 2.68124634966e-05
2959 2.67362023347e-05
2960 2.66601594676e-05
2961 2.65843342602e-05
2962 2.65087260818e-05
2963 2.64333343027e-05
2964 2.63581582942e-05
2965 2.62831974291e-05
2966 2.62084510831e-05
2967 2.61339186336e-05
2968 2.60595994597e-05
2969 2.59854929423e-05
2970 2.59115984642e-05
2971 2.58379154117e-05
2972 2.57644431683e-05
2973 2.56911811247e-05
2974 2.56181286709e-05
2975 2.55452851992e-05
2976 2.54726501003e-05
2977 2.5400222774e-05
2978 2.53280026179e-05
2979 2.52559890246e-05
2980 2.51841814043e-05
2981 2.51125791548e-05
2982 2.5041181682e-05
2983 2.49699883907e-05
2984 2.48989986904e-05
2985 2.4828211993e-05
2986 2.47576277062e-05
2987 2.46872452472e-05
2988 2.4617064029e-05
2989 2.4547083469e-05
2990 2.44773029872e-05
2991 2.44077220009e-05
2992 2.43383399363e-05
2993 2.42691562127e-05
2994 2.42001702597e-05
2995 2.41313815046e-05
2996 2.40627893735e-05
2997 2.39943932989e-05
2998 2.39261927151e-05
2999 2.38581870526e-05
3000 2.37903757494e-05
3001 2.37227582423e-05
3002 2.36553339708e-05
3003 2.35881023753e-05
3004 2.35210629e-05
3005 2.34542149853e-05
3006 2.33875580804e-05
3007 2.33210916321e-05
3008 2.32548150887e-05
3009 2.31887279023e-05
3010 2.3122829524e-05
3011 2.30571194066e-05
3012 2.29915970085e-05
3013 2.29262617868e-05
3014 2.28611131963e-05
3015 2.27961507031e-05
3016 2.27313737655e-05
3017 2.26667818488e-05
3018 2.26023744174e-05
3019 2.25381509376e-05
3020 2.24741108807e-05
3021 2.2410253715e-05
3022 2.23465789091e-05
3023 2.228308594e-05
3024 2.22197742801e-05
3025 2.2156643408e-05
3026 2.20936928006e-05
3027 2.20309219365e-05
3028 2.19683302962e-05
3029 2.19059173627e-05
3030 2.18436826209e-05
3031 2.17816255565e-05
3032 2.17197456562e-05
3033 2.16580424048e-05
3034 2.1596515297e-05
3035 2.15351638229e-05
3036 2.14739874771e-05
3037 2.14129857499e-05
3038 2.13521581429e-05
3039 2.12915041491e-05
3040 2.12310232692e-05
3041 2.11707150051e-05
3042 2.11105788557e-05
3043 2.10506143272e-05
3044 2.09908209241e-05
3045 2.09311981507e-05
3046 2.08717455177e-05
3047 2.0812462532e-05
3048 2.0753348708e-05
3049 2.06944035535e-05
3050 2.06356265835e-05
3051 2.05770173141e-05
3052 2.0518575262e-05
3053 2.0460299945e-05
3054 2.04021908807e-05
3055 2.03442475915e-05
3056 2.02864696002e-05
3057 2.02288564273e-05
3058 2.01714076011e-05
3059 2.01141226475e-05
3060 2.00570010929e-05
3061 2.00000424684e-05
3062 1.99432463033e-05
3063 1.98866121286e-05
3064 1.98301394798e-05
3065 1.97738278889e-05
3066 1.97176768957e-05
3067 1.96616860348e-05
3068 1.96058548463e-05
3069 1.95501828699e-05
3070 1.94946696475e-05
3071 1.94393147206e-05
3072 1.93841176337e-05
3073 1.93290779329e-05
3074 1.92741951688e-05
3075 1.92194688839e-05
3076 1.91648986307e-05
3077 1.91104839589e-05
3078 1.90562244216e-05
3079 1.90021195712e-05
3080 1.89481689654e-05
3081 1.88943721566e-05
3082 1.88407287043e-05
3083 1.8787238167e-05
3084 1.87339001041e-05
3085 1.86807140796e-05
3086 1.86276796521e-05
3087 1.85747963881e-05
3088 1.85220638516e-05
3089 1.84694816099e-05
3090 1.84170492297e-05
3091 1.83647662801e-05
3092 1.8312632335e-05
3093 1.82606469616e-05
3094 1.82088097347e-05
3095 1.81571202278e-05
3096 1.81055780155e-05
3097 1.80541826742e-05
3098 1.80029337846e-05
3099 1.79518309213e-05
3100 1.79008736687e-05
3101 1.78500616057e-05
3102 1.77993943158e-05
3103 1.77488713833e-05
3104 1.76984923934e-05
3105 1.76482569305e-05
3106 1.75981645851e-05
3107 1.75482149443e-05
3108 1.74984075985e-05
3109 1.74487421392e-05
3110 1.73992181569e-05
3111 1.73498352485e-05
3112 1.73005930062e-05
3113 1.72514910286e-05
3114 1.7202528908e-05
3115 1.71537062483e-05
3116 1.71050226445e-05
3117 1.70564777013e-05
3118 1.70080710182e-05
3119 1.69598021982e-05
3120 1.69116708459e-05
3121 1.68636765663e-05
3122 1.68158189648e-05
3123 1.67680976526e-05
3124 1.67205122352e-05
3125 1.66730623237e-05
3126 1.66257475289e-05
3127 1.6578567462e-05
3128 1.65315217382e-05
3129 1.64846099731e-05
3130 1.64378317784e-05
3131 1.63911867732e-05
3132 1.63446745756e-05
3133 1.62982948027e-05
3134 1.6252047077e-05
3135 1.62059310167e-05
3136 1.61599462469e-05
3137 1.61140923902e-05
3138 1.606836907e-05
3139 1.60227759132e-05
3140 1.5977312545e-05
3141 1.59319785942e-05
3142 1.58867736886e-05
3143 1.58416974614e-05
3144 1.57967495396e-05
3145 1.5751929558e-05
3146 1.57072371474e-05
3147 1.56626719443e-05
3148 1.5618233582e-05
3149 1.55739216989e-05
3150 1.55297359301e-05
3151 1.54856759158e-05
3152 1.54417412945e-05
3153 1.53979317066e-05
3154 1.53542467967e-05
3155 1.53106862033e-05
3156 1.52672495712e-05
3157 1.52239365478e-05
3158 1.51807467752e-05
3159 1.51376799034e-05
3160 1.50947355788e-05
3161 1.5051913449e-05
3162 1.50092131657e-05
3163 1.49666343798e-05
3164 1.49241767424e-05
3165 1.48818399071e-05
3166 1.48396235247e-05
3167 1.47975272551e-05
3168 1.47555507519e-05
3169 1.47136936723e-05
3170 1.46719556735e-05
3171 1.46303364144e-05
3172 1.45888355565e-05
3173 1.45474527598e-05
3174 1.45061876857e-05
3175 1.44650399996e-05
3176 1.44240093602e-05
3177 1.43830954364e-05
3178 1.4342297896e-05
3179 1.43016163987e-05
3180 1.42610506195e-05
3181 1.42206002227e-05
3182 1.41802648805e-05
3183 1.41400442608e-05
3184 1.40999380376e-05
3185 1.4059945884e-05
3186 1.40200674705e-05
3187 1.39803024739e-05
3188 1.39406505699e-05
3189 1.39011114326e-05
3190 1.38616847414e-05
3191 1.38223701738e-05
3192 1.37831674083e-05
3193 1.3744076127e-05
3194 1.37050960083e-05
3195 1.3666226736e-05
3196 1.36274679923e-05
3197 1.35888194617e-05
3198 1.35502808254e-05
3199 1.35118517743e-05
3200 1.34735319905e-05
3201 1.34353211658e-05
3202 1.33972189849e-05
3203 1.33592251377e-05
3204 1.33213393161e-05
3205 1.32835612101e-05
3206 1.32458905124e-05
3207 1.32083269113e-05
3208 1.31708701065e-05
3209 1.31335197908e-05
3210 1.30962756586e-05
3211 1.3059137407e-05
3212 1.30221047341e-05
3213 1.29851773352e-05
3214 1.29483549127e-05
3215 1.29116371648e-05
3216 1.28750237911e-05
3217 1.28385144968e-05
3218 1.280210898e-05
3219 1.27658069466e-05
3220 1.27296081018e-05
3221 1.26935121489e-05
3222 1.26575187931e-05
3223 1.26216277421e-05
3224 1.25858387046e-05
3225 1.25501513875e-05
3226 1.25145655003e-05
3227 1.24790807536e-05
3228 1.24436968587e-05
3229 1.24084135287e-05
3230 1.2373230474e-05
3231 1.23381474069e-05
3232 1.23031640431e-05
3233 1.22682800994e-05
3234 1.22334952914e-05
3235 1.21988093342e-05
3236 1.21642219462e-05
3237 1.21297328457e-05
3238 1.20953417522e-05
3239 1.20610483849e-05
3240 1.20268524668e-05
3241 1.19927537163e-05
3242 1.19587518599e-05
3243 1.19248466151e-05
3244 1.18910377118e-05
3245 1.18573248731e-05
3246 1.18237078244e-05
3247 1.17901862904e-05
3248 1.17567600002e-05
3249 1.17234286829e-05
3250 1.16901920642e-05
3251 1.16570498756e-05
3252 1.16240018482e-05
3253 1.15910477101e-05
3254 1.15581871984e-05
3255 1.15254200397e-05
3256 1.14927459727e-05
3257 1.14601647283e-05
3258 1.14276760437e-05
3259 1.13952796532e-05
3260 1.1362975294e-05
3261 1.13307627023e-05
3262 1.12986416188e-05
3263 1.12666117786e-05
3264 1.12346729253e-05
3265 1.12028247958e-05
3266 1.11710671336e-05
3267 1.11393996782e-05
3268 1.11078221749e-05
3269 1.10763343644e-05
3270 1.10449359942e-05
3271 1.10136268043e-05
3272 1.09824065442e-05
3273 1.09512749571e-05
3274 1.09202317917e-05
3275 1.08892767976e-05
3276 1.08584097207e-05
3277 1.08276303097e-05
3278 1.07969383167e-05
3279 1.07663334905e-05
3280 1.07358155823e-05
3281 1.0705384347e-05
3282 1.06750395332e-05
3283 1.06447808959e-05
3284 1.06146081915e-05
3285 1.05845211733e-05
3286 1.05545195952e-05
3287 1.05246032183e-05
3288 1.04947717929e-05
3289 1.0465025083e-05
3290 1.04353628432e-05
3291 1.0405784832e-05
3292 1.03762908132e-05
3293 1.03468805444e-05
3294 1.03175537873e-05
3295 1.02883103033e-05
3296 1.02591498559e-05
3297 1.02300722062e-05
3298 1.02010771199e-05
3299 1.01721643642e-05
3300 1.01433337001e-05
3301 1.01145848959e-05
3302 1.00859177152e-05
3303 1.00573319299e-05
3304 1.00288273046e-05
3305 1.00004036092e-05
3306 9.97206061104e-06
3307 9.94379808361e-06
3308 9.91561579511e-06
3309 9.88751351816e-06
3310 9.85949102361e-06
3311 9.83154808321e-06
3312 9.80368447046e-06
3313 9.77589996243e-06
3314 9.74819433086e-06
3315 9.72056735193e-06
3316 9.69301879916e-06
3317 9.66554845228e-06
3318 9.63815608834e-06
3319 9.61084148177e-06
3320 9.58360441317e-06
3321 9.55644466316e-06
3322 9.52936200793e-06
3323 9.50235622987e-06
3324 9.47542711049e-06
3325 9.44857442864e-06
3326 9.42179797114e-06
3327 9.39509751774e-06
3328 9.36847284905e-06
3329 9.34192375546e-06
3330 9.31545001759e-06
3331 9.28905142228e-06
3332 9.2627277537e-06
3333 9.23647880136e-06
3334 9.21030434942e-06
3335 9.18420418738e-06
3336 9.15817810387e-06
3337 9.1322258875e-06
3338 9.10634732509e-06
3339 9.08054221149e-06
3340 9.05481033442e-06
3341 9.02915148604e-06
3342 9.00356545852e-06
3343 8.97805204492e-06
3344 8.95261103917e-06
3345 8.92724223167e-06
3346 8.90194541991e-06
3347 8.87672039696e-06
3348 8.85156696029e-06
3349 8.82648490563e-06
3350 8.8014740296e-06
3351 8.7765341279e-06
3352 8.75166500069e-06
3353 8.7268664446e-06
3354 8.70213825976e-06
3355 8.67748024458e-06
3356 8.65289220275e-06
3357 8.6283739309e-06
3358 8.60392523272e-06
3359 8.57954590749e-06
3360 8.55523576071e-06
3361 8.53099459519e-06
3362 8.50682221376e-06
3363 8.48271842013e-06
3364 8.4586830198e-06
3365 8.43471581735e-06
3366 8.41081661918e-06
3367 8.38698523076e-06
3368 8.36322146203e-06
3369 8.33952511847e-06
3370 8.31589600647e-06
3371 8.29233393684e-06
3372 8.26883871863e-06
3373 8.24541015998e-06
3374 8.2220480726e-06
3375 8.1987522691e-06
3376 8.17552255672e-06
3377 8.15235875073e-06
3378 8.12926066107e-06
3379 8.1062281021e-06
3380 8.08326088819e-06
3381 8.06035883194e-06
3382 8.03752174861e-06
3383 8.01474945167e-06
3384 7.99204175994e-06
3385 7.96939848691e-06
3386 7.94681945049e-06
3387 7.92430446861e-06
3388 7.90185335653e-06
3389 7.87946593572e-06
3390 7.85714202234e-06
3391 7.83488143519e-06
3392 7.81268399752e-06
3393 7.79054952638e-06
3394 7.76847784412e-06
3395 7.74646877222e-06
3396 7.72452213305e-06
3397 7.70263774719e-06
3398 7.68081543789e-06
3399 7.65905503108e-06
3400 7.63735634912e-06
3401 7.61571921437e-06
3402 7.59414345453e-06
3403 7.57262889195e-06
3404 7.551175357e-06
3405 7.52978267293e-06
3406 7.50845066833e-06
3407 7.48717916821e-06
3408 7.46596800205e-06
3409 7.44481699932e-06
3410 7.42372598772e-06
3411 7.40269479582e-06
3412 7.38172325487e-06
3413 7.36081119523e-06
3414 7.33995844726e-06
3415 7.31916484042e-06
3416 7.29843020952e-06
3417 7.2777543858e-06
3418 7.25713720318e-06
3419 7.23657849111e-06
3420 7.21607808796e-06
3421 7.19563582496e-06
3422 7.17525153782e-06
3423 7.15492506043e-06
3424 7.13465623114e-06
3425 7.11444488211e-06
3426 7.09429085521e-06
3427 7.07419398349e-06
3428 7.05415410263e-06
3429 7.03417105719e-06
3430 7.0142446793e-06
3431 6.99437481089e-06
3432 6.97456129117e-06
3433 6.9548039594e-06
3434 6.9351026557e-06
3435 6.91545721931e-06
3436 6.89586749569e-06
3437 6.8763333223e-06
3438 6.85685454371e-06
3439 6.83743100094e-06
3440 6.81806253855e-06
3441 6.79874899667e-06
3442 6.77949022343e-06
3443 6.76028606073e-06
3444 6.7411363549e-06
3445 6.72204094787e-06
3446 6.70299968952e-06
3447 6.68401242176e-06
3448 6.66507899449e-06
3449 6.64619925406e-06
3450 6.62737304591e-06
3451 6.60860022084e-06
3452 6.5898806243e-06
3453 6.57121410619e-06
3454 6.5526005173e-06
3455 6.53403970485e-06
3456 6.51553151876e-06
3457 6.49707581157e-06
3458 6.47867243231e-06
3459 6.46032123175e-06
3460 6.44202206423e-06
3461 6.42377478144e-06
3462 6.40557923237e-06
3463 6.38743527404e-06
3464 6.36934275722e-06
3465 6.35130153803e-06
3466 6.33331146993e-06
3467 6.31537240636e-06
3468 6.29748420433e-06
3469 6.2796467164e-06
3470 6.26185980135e-06
3471 6.2441233144e-06
3472 6.22643711345e-06
3473 6.20880105284e-06
3474 6.19121499135e-06
3475 6.17367878863e-06
3476 6.15619230171e-06
3477 6.13875538757e-06
3478 6.12136790767e-06
3479 6.10402972256e-06
3480 6.08674069014e-06
3481 6.06950067006e-06
3482 6.05230952555e-06
3483 6.03516711628e-06
3484 6.01807330547e-06
3485 6.00102795101e-06
3486 5.98403091967e-06
3487 5.96708207201e-06
3488 5.95018127125e-06
3489 5.9333283815e-06
3490 5.91652326598e-06
3491 5.89976578969e-06
3492 5.88305581672e-06
3493 5.86639321298e-06
3494 5.84977784168e-06
3495 5.83320957315e-06
3496 5.81668826882e-06
3497 5.80021379815e-06
3498 5.78378602611e-06
3499 5.76740482217e-06
3500 5.75107005396e-06
3501 5.7347815865e-06
3502 5.71853929277e-06
3503 5.70234303865e-06
3504 5.6861926927e-06
3505 5.67008812791e-06
3506 5.65402921016e-06
3507 5.63801581333e-06
3508 5.62204780596e-06
3509 5.60612506195e-06
3510 5.59024745073e-06
3511 5.57441484084e-06
3512 5.55862710971e-06
3513 5.54288412857e-06
3514 5.52718576952e-06
3515 5.51153190731e-06
3516 5.4959224105e-06
3517 5.48035716186e-06
3518 5.46483602726e-06
3519 5.44935888591e-06
3520 5.43392561347e-06
3521 5.41853608205e-06
3522 5.40319016995e-06
3523 5.38788775373e-06
3524 5.37262870814e-06
3525 5.35741291063e-06
3526 5.34224023774e-06
3527 5.32711057044e-06
3528 5.31202378173e-06
3529 5.2969797526e-06
3530 5.28197836225e-06
3531 5.26701948544e-06
3532 5.2521030085e-06
3533 5.2372288053e-06
3534 5.22239675771e-06
3535 5.20760674494e-06
3536 5.19285865153e-06
3537 5.17815235401e-06
3538 5.16348773605e-06
3539 5.14886467773e-06
3540 5.13428306181e-06
3541 5.11974277195e-06
3542 5.10524368913e-06
3543 5.09078569699e-06
3544 5.07636867919e-06
3545 5.06199251937e-06
3546 5.04765710119e-06
3547 5.03336230828e-06
3548 5.01910802608e-06
3549 5.0048941409e-06
3550 4.9907205355e-06
3551 4.97658709708e-06
3552 4.96249371196e-06
3553 4.94844026555e-06
3554 4.93442664418e-06
3555 4.92045273681e-06
3556 4.90651842799e-06
3557 4.89262360848e-06
3558 4.87876816369e-06
3559 4.86495198171e-06
3560 4.8511749533e-06
3561 4.83743696478e-06
3562 4.82373790778e-06
3563 4.8100776695e-06
3564 4.79645614071e-06
3565 4.78287321481e-06
3566 4.76932877547e-06
3567 4.75582271964e-06
3568 4.74235493453e-06
3569 4.72892531267e-06
3570 4.7155337457e-06
3571 4.70218012794e-06
3572 4.68886434746e-06
3573 4.67558630035e-06
3574 4.66234587737e-06
3575 4.64914297371e-06
3576 4.63597748102e-06
3577 4.62284929359e-06
3578 4.6097583084e-06
3579 4.59670441533e-06
3580 4.58368751044e-06
3581 4.5707074916e-06
3582 4.55776425046e-06
3583 4.54485768575e-06
3584 4.5319876909e-06
3585 4.51915416377e-06
3586 4.50635699956e-06
3587 4.49359609522e-06
3588 4.48087134952e-06
3589 4.46818265853e-06
3590 4.45552992012e-06
3591 4.44291303303e-06
3592 4.43033189423e-06
3593 4.41778640248e-06
3594 4.40527645829e-06
3595 4.39280195863e-06
3596 4.38036280404e-06
3597 4.36795889502e-06
3598 4.35559012857e-06
3599 4.34325640875e-06
3600 4.3309576343e-06
3601 4.31869370754e-06
3602 4.30646452543e-06
3603 4.29426999382e-06
3604 4.28211001147e-06
3605 4.26998448333e-06
3606 4.25789330993e-06
3607 4.24583639358e-06
3608 4.23381363834e-06
3609 4.22182494564e-06
3610 4.20987021954e-06
3611 4.19794936324e-06
3612 4.1860622817e-06
3613 4.17420887988e-06
3614 4.1623890592e-06
3615 4.15060272552e-06
3616 4.13884978556e-06
3617 4.12713014342e-06
3618 4.11544370493e-06
3619 4.10379037596e-06
3620 4.09217006236e-06
3621 4.0805826691e-06
3622 4.06902810468e-06
3623 4.05750627674e-06
3624 4.04601709025e-06
3625 4.03456045195e-06
3626 4.02313627301e-06
3627 4.01174445841e-06
3628 4.00038491755e-06
3629 3.98905756072e-06
3630 3.977762292e-06
3631 3.96649902346e-06
3632 3.9552676645e-06
3633 3.94406812365e-06
3634 3.93290031031e-06
3635 3.92176413566e-06
3636 3.91065950911e-06
3637 3.89958634184e-06
3638 3.88854454325e-06
3639 3.87753402808e-06
3640 3.86655470308e-06
3641 3.8556064812e-06
3642 3.84468927539e-06
3643 3.83380299684e-06
3644 3.82294755852e-06
3645 3.81212287159e-06
3646 3.80132885081e-06
3647 3.79056540645e-06
3648 3.77983245414e-06
3649 3.76912990685e-06
3650 3.75845767753e-06
3651 3.7478156818e-06
3652 3.73720383084e-06
3653 3.72662204473e-06
3654 3.71607023286e-06
3655 3.70554831086e-06
3656 3.69505619702e-06
3657 3.68459380429e-06
3658 3.67416105096e-06
3659 3.66375784822e-06
3660 3.65338411701e-06
3661 3.64303977118e-06
3662 3.63272472814e-06
3663 3.62243890528e-06
3664 3.61218221823e-06
3665 3.60195458526e-06
3666 3.59175592735e-06
3667 3.58158615565e-06
3668 3.57144519292e-06
3669 3.56133295476e-06
3670 3.55124936391e-06
3671 3.54119433421e-06
3672 3.53116778928e-06
3673 3.52116964297e-06
3674 3.51119981978e-06
3675 3.50125823623e-06
3676 3.49134481503e-06
3677 3.48145947271e-06
3678 3.47160213288e-06
3679 3.4617727156e-06
3680 3.45197114004e-06
3681 3.44219732717e-06
3682 3.4324512006e-06
3683 3.42273268128e-06
3684 3.41304168749e-06
3685 3.40337814642e-06
3686 3.39374197722e-06
3687 3.38413310264e-06
3688 3.3745514445e-06
3689 3.36499692644e-06
3690 3.35546947472e-06
3691 3.34596900586e-06
3692 3.33649544881e-06
3693 3.32704872541e-06
3694 3.31762875927e-06
3695 3.3082354749e-06
3696 3.29886879591e-06
3697 3.28952864859e-06
3698 3.28021495477e-06
3699 3.27092764429e-06
3700 3.26166663811e-06
3701 3.25243186428e-06
3702 3.24322324552e-06
3703 3.2340407099e-06
3704 3.22488418281e-06
3705 3.21575359141e-06
3706 3.20664886111e-06
3707 3.19756991818e-06
3708 3.18851669157e-06
3709 3.17948910578e-06
3710 3.17048708887e-06
3711 3.16151056978e-06
3712 3.15255947569e-06
3713 3.14363373377e-06
3714 3.13473327118e-06
3715 3.12585801954e-06
3716 3.11700790512e-06
3717 3.10818285687e-06
3718 3.09938280196e-06
3719 3.09060767378e-06
3720 3.08185739861e-06
3721 3.0731319054e-06
3722 3.06443112752e-06
3723 3.05575499127e-06
3724 3.04710342736e-06
3725 3.03847636918e-06
3726 3.02987374301e-06
3727 3.02129548224e-06
3728 3.01274151759e-06
3729 3.0042117789e-06
3730 2.99570619866e-06
3731 2.98722470671e-06
3732 2.97876723732e-06
3733 2.97033372121e-06
3734 2.96192409177e-06
3735 2.95353827795e-06
3736 2.94517621491e-06
3737 2.93683783514e-06
3738 2.92852307027e-06
3739 2.92023185455e-06
3740 2.91196412228e-06
3741 2.90371980416e-06
3742 2.89549883359e-06
3743 2.88730114839e-06
3744 2.87912668018e-06
3745 2.87097536233e-06
3746 2.86284712914e-06
3747 2.85474191664e-06
3748 2.84665965911e-06
3749 2.8386002926e-06
3750 2.83056374784e-06
3751 2.82254996709e-06
3752 2.81455887841e-06
3753 2.80659042318e-06
3754 2.7986445339e-06
3755 2.79072114928e-06
3756 2.78282020361e-06
3757 2.7749416347e-06
3758 2.76708537683e-06
3759 2.75925136961e-06
3760 2.75143954731e-06
3761 2.74364984865e-06
3762 2.73588220967e-06
3763 2.72813657087e-06
3764 2.72041286564e-06
3765 2.71271103625e-06
3766 2.70503101696e-06
3767 2.69737274738e-06
3768 2.68973616624e-06
3769 2.68212121224e-06
3770 2.67452782321e-06
3771 2.66695593787e-06
3772 2.6594054976e-06
3773 2.65187643844e-06
3774 2.64436870179e-06
3775 2.63688222635e-06
3776 2.62941695173e-06
3777 2.62197281931e-06
3778 2.61454976602e-06
3779 2.60714773592e-06
3780 2.5997666695e-06
3781 2.5924065028e-06
3782 2.58506718165e-06
3783 2.5777486421e-06
3784 2.57045082996e-06
3785 2.56317368308e-06
3786 2.55591714637e-06
3787 2.54868115679e-06
3788 2.54146566014e-06
3789 2.53427059693e-06
3790 2.52709590853e-06
3791 2.51994153899e-06
3792 2.51280742791e-06
3793 2.50569352023e-06
3794 2.4985997582e-06
3795 2.491526085e-06
3796 2.48447244378e-06
3797 2.47743877591e-06
3798 2.47042502632e-06
3799 2.46343113908e-06
3800 2.45645705643e-06
3801 2.4495027251e-06
3802 2.44256808379e-06
3803 2.43565308278e-06
3804 2.42875766165e-06
3805 2.42188176713e-06
3806 2.41502534504e-06
3807 2.40818833852e-06
3808 2.40137069341e-06
3809 2.39457235196e-06
3810 2.38779326267e-06
3811 2.38103337136e-06
3812 2.37429262206e-06
3813 2.3675709615e-06
3814 2.36086833283e-06
3815 2.35418468542e-06
3816 2.34751996508e-06
3817 2.34087411677e-06
3818 2.33424708718e-06
3819 2.32763882391e-06
3820 2.32104927544e-06
3821 2.31447838406e-06
3822 2.30792610001e-06
3823 2.30139237001e-06
3824 2.29487714165e-06
3825 2.28838036342e-06
3826 2.28190198026e-06
3827 2.27544194242e-06
3828 2.2690001984e-06
3829 2.26257669311e-06
3830 2.25617138039e-06
3831 2.2497842016e-06
3832 2.24341511235e-06
3833 2.23706405666e-06
3834 2.23073098571e-06
3835 2.22441584796e-06
3836 2.21811859102e-06
3837 2.21183916604e-06
3838 2.2055775224e-06
3839 2.19933361123e-06
3840 2.19310737837e-06
3841 2.18689877585e-06
3842 2.18070775393e-06
3843 2.17453426288e-06
3844 2.16837825207e-06
3845 2.16223967353e-06
3846 2.15611847665e-06
3847 2.15001461257e-06
3848 2.14392803244e-06
3849 2.13785868564e-06
3850 2.13180652686e-06
3851 2.12577150283e-06
3852 2.11975357001e-06
3853 2.11375267511e-06
3854 2.10776877463e-06
3855 2.10180181526e-06
3856 2.09585175348e-06
3857 2.08991853956e-06
3858 2.08400212465e-06
3859 2.07810246344e-06
3860 2.07221950621e-06
3861 2.06635320854e-06
3862 2.06050351892e-06
3863 2.0546703956e-06
3864 2.04885378796e-06
3865 2.04305364981e-06
3866 2.03726993409e-06
3867 2.03150259637e-06
3868 2.0257515887e-06
3869 2.02001686578e-06
3870 2.01429837876e-06
3871 2.00859608501e-06
3872 2.00290993657e-06
3873 1.99723988992e-06
3874 1.99158589531e-06
3875 1.9859479119e-06
3876 1.9803258926e-06
3877 1.97471979035e-06
3878 1.96912956341e-06
3879 1.9635551638e-06
3880 1.95799654801e-06
3881 1.95245367074e-06
3882 1.94692648847e-06
3883 1.94141495768e-06
3884 1.93591902953e-06
3885 1.93043866403e-06
3886 1.92497381679e-06
3887 1.91952444251e-06
3888 1.91409049677e-06
3889 1.90867193783e-06
3890 1.90326872129e-06
3891 1.89788080185e-06
3892 1.89250813953e-06
3893 1.88715068994e-06
3894 1.88180840777e-06
3895 1.87648125305e-06
3896 1.87116918227e-06
3897 1.86587215012e-06
3898 1.86059011842e-06
3899 1.85532303831e-06
3900 1.85007087516e-06
3901 1.8448335819e-06
3902 1.83961111766e-06
3903 1.83440343893e-06
3904 1.82921050573e-06
3905 1.82403227633e-06
3906 1.81886870809e-06
3907 1.81371975838e-06
3908 1.80858538901e-06
3909 1.80346555556e-06
3910 1.79836022074e-06
3911 1.79326933836e-06
3912 1.78819286933e-06
3913 1.78313077548e-06
3914 1.77808301416e-06
3915 1.77304954541e-06
3916 1.76803032748e-06
3917 1.7630253204e-06
3918 1.75803448244e-06
3919 1.75305777805e-06
3920 1.74809516285e-06
3921 1.74314659951e-06
3922 1.7382120463e-06
3923 1.73329146236e-06
3924 1.72838481216e-06
3925 1.72349205574e-06
3926 1.71861314868e-06
3927 1.71374805813e-06
3928 1.70889674234e-06
3929 1.70405915956e-06
3930 1.69923527338e-06
3931 1.69442504738e-06
3932 1.68962843894e-06
3933 1.68484541252e-06
3934 1.68007592727e-06
3935 1.67531994588e-06
3936 1.67057742928e-06
3937 1.66584834016e-06
3938 1.66113264122e-06
3939 1.65643029248e-06
3940 1.65174125755e-06
3941 1.64706549999e-06
3942 1.64240297984e-06
3943 1.63775365891e-06
3944 1.63311750345e-06
3945 1.62849447438e-06
3946 1.62388453262e-06
3947 1.61928764353e-06
3948 1.6147037698e-06
3949 1.61013287325e-06
3950 1.60557491835e-06
3951 1.60102986868e-06
3952 1.59649768516e-06
3953 1.59197833582e-06
3954 1.58747177981e-06
3955 1.58297798336e-06
3956 1.57849690918e-06
3957 1.57402852352e-06
3958 1.5695727873e-06
3959 1.56512966676e-06
3960 1.56069912549e-06
3961 1.55628112797e-06
3962 1.55187563866e-06
3963 1.54748262116e-06
3964 1.54310204348e-06
3965 1.53873386743e-06
3966 1.53437805661e-06
3967 1.53003457903e-06
3968 1.52570340006e-06
3969 1.52138448239e-06
3970 1.51707779139e-06
3971 1.51278329419e-06
3972 1.50850095526e-06
3973 1.50423074086e-06
3974 1.49997261456e-06
3975 1.4957265444e-06
3976 1.49149249751e-06
3977 1.4872704357e-06
3978 1.48306032788e-06
3979 1.47886213853e-06
3980 1.47467583744e-06
3981 1.47050138644e-06
3982 1.46633875531e-06
3983 1.46218790764e-06
3984 1.45804881146e-06
3985 1.4539214348e-06
3986 1.44980574301e-06
3987 1.44570170235e-06
3988 1.44160928262e-06
3989 1.43752844828e-06
3990 1.43345916648e-06
3991 1.42940140613e-06
3992 1.42535513348e-06
3993 1.42132031655e-06
3994 1.4172969216e-06
3995 1.41328491754e-06
3996 1.40928427328e-06
3997 1.40529495507e-06
3998 1.40131693005e-06
3999 1.39735016802e-06
4000 1.39339463523e-06
4001 1.38945030059e-06
4002 1.38551713569e-06
4003 1.3815951041e-06
4004 1.37768417563e-06
4005 1.37378432008e-06
4006 1.36989550459e-06
4007 1.36601770073e-06
4008 1.36215087299e-06
4009 1.35829499381e-06
4010 1.35445002947e-06
4011 1.35061595152e-06
4012 1.34679272801e-06
4013 1.34298032783e-06
4014 1.33917872169e-06
4015 1.33538787761e-06
4016 1.33160776539e-06
4017 1.32783835571e-06
4018 1.3240796175e-06
4019 1.32033151878e-06
4020 1.31659403291e-06
4021 1.3128671279e-06
4022 1.30915077357e-06
4023 1.30544494059e-06
4024 1.30174959878e-06
4025 1.29806471882e-06
4026 1.29439027052e-06
4027 1.29072622457e-06
4028 1.28707255254e-06
4029 1.28342922334e-06
4030 1.27979621034e-06
4031 1.27617348067e-06
4032 1.27256100768e-06
4033 1.26895876118e-06
4034 1.26536671274e-06
4035 1.26178483306e-06
4036 1.25821309638e-06
4037 1.25465146894e-06
4038 1.25109992499e-06
4039 1.247558437e-06
4040 1.2440269721e-06
4041 1.24050550721e-06
4042 1.23699401122e-06
4043 1.23349245484e-06
4044 1.23000081231e-06
4045 1.22651905521e-06
4046 1.22304715422e-06
4047 1.21958508092e-06
4048 1.21613281134e-06
4049 1.21269031261e-06
4050 1.20925756075e-06
4051 1.20583452823e-06
4052 1.20242118484e-06
4053 1.19901750484e-06
4054 1.19562346157e-06
4055 1.19223902573e-06
4056 1.18886417155e-06
4057 1.18549887063e-06
4058 1.18214309719e-06
4059 1.17879682371e-06
4060 1.17546002532e-06
4061 1.17213267004e-06
4062 1.16881473744e-06
4063 1.16550619644e-06
4064 1.16220702218e-06
4065 1.15891718799e-06
4066 1.15563666547e-06
4067 1.15236543241e-06
4068 1.14910345772e-06
4069 1.14585072009e-06
4070 1.14260718842e-06
4071 1.13937284052e-06
4072 1.13614764796e-06
4073 1.13293158588e-06
4074 1.1297246294e-06
4075 1.12652675099e-06
4076 1.1233379249e-06
4077 1.12015812714e-06
4078 1.11698733019e-06
4079 1.11382551093e-06
4080 1.11067264097e-06
4081 1.1075286972e-06
4082 1.10439365475e-06
4083 1.10126748698e-06
4084 1.09815016902e-06
4085 1.09504167423e-06
4086 1.09194198039e-06
4087 1.08885106176e-06
4088 1.08576889435e-06
4089 1.0826954524e-06
4090 1.07963071105e-06
4091 1.07657464365e-06
4092 1.07352722889e-06
4093 1.07048844011e-06
4094 1.06745825601e-06
4095 1.06443664816e-06
4096 1.06142359613e-06
4097 1.05841907239e-06
4098 1.05542305473e-06
4099 1.05243551829e-06
4100 1.0494564382e-06
4101 1.04648579224e-06
4102 1.04352355734e-06
4103 1.04056970684e-06
4104 1.03762421766e-06
4105 1.03468706847e-06
4106 1.03175823352e-06
4107 1.0288376906e-06
4108 1.02592541396e-06
4109 1.02302138139e-06
4110 1.02012557068e-06
4111 1.01723795698e-06
4112 1.01435851985e-06
4113 1.01148723175e-06
4114 1.00862407226e-06
4115 1.00576902007e-06
4116 1.00292204852e-06
4117 1.00008313542e-06
4118 9.97252260326e-07
4119 9.94429398382e-07
4120 9.91614528267e-07
4121 9.88807626889e-07
4122 9.86008669379e-07
4123 9.83217637973e-07
4124 9.80434506026e-07
4125 9.7765925311e-07
4126 9.7489185702e-07
4127 9.72132294663e-07
4128 9.69380544724e-07
4129 9.6663658411e-07
4130 9.63900389728e-07
4131 9.61171944702e-07
4132 9.58451220612e-07
4133 9.55738200581e-07
4134 9.53032858853e-07
4135 9.50335175887e-07
4136 9.47645130367e-07
4137 9.44962699201e-07
4138 9.4228786196e-07
4139 9.39620595553e-07
4140 9.36960882214e-07
4141 9.34308696188e-07
4142 9.3166401971e-07
4143 9.29026827912e-07
4144 9.26397102141e-07
4145 9.23774821082e-07
4146 9.21159963418e-07
4147 9.18552507834e-07
4148 9.15952433012e-07
4149 9.13359719412e-07
4150 9.10774344831e-07
4151 9.0819628884e-07
4152 9.05625531011e-07
4153 9.03062050917e-07
4154 9.00505827239e-07
4155 8.97956838664e-07
4156 8.95415065649e-07
4157 8.92880491321e-07
4158 8.90353089922e-07
4159 8.87832843688e-07
4160 8.85319730415e-07
4161 8.82813732339e-07
4162 8.80314827256e-07
4163 8.77822997403e-07
4164 8.75338220574e-07
4165 8.7286047723e-07
4166 8.70389748719e-07
4167 8.67926015502e-07
4168 8.65469255373e-07
4169 8.63019449682e-07
4170 8.60576578887e-07
4171 8.5814062345e-07
4172 8.55711562942e-07
4173 8.53289379599e-07
4174 8.50874052993e-07
4175 8.48465563585e-07
4176 8.46063892723e-07
4177 8.4366901909e-07
4178 8.41280924924e-07
4179 8.38899592459e-07
4180 8.36524998604e-07
4181 8.34157130036e-07
4182 8.31795962775e-07
4183 8.29441479056e-07
4184 8.27093660227e-07
4185 8.24752487638e-07
4186 8.22417943525e-07
4187 8.20090008347e-07
4188 8.17768660788e-07
4189 8.15453886638e-07
4190 8.13145662804e-07
4191 8.10843975074e-07
4192 8.08548800357e-07
4193 8.06260124442e-07
4194 8.039779269e-07
4195 8.01702191744e-07
4196 7.9943289677e-07
4197 7.97170025102e-07
4198 7.94913560753e-07
4199 7.92663482407e-07
4200 7.90419774965e-07
4201 7.88182417999e-07
4202 7.85951394633e-07
4203 7.83726686215e-07
4204 7.81508275871e-07
4205 7.79296144948e-07
4206 7.77090276571e-07
4207 7.74890653865e-07
4208 7.72697255513e-07
4209 7.70510066417e-07
4210 7.68329068812e-07
4211 7.66154244936e-07
4212 7.63985579688e-07
4213 7.61823050865e-07
4214 7.59666644257e-07
4215 7.57516342098e-07
4216 7.55372126626e-07
4217 7.53233980966e-07
4218 7.51101888241e-07
4219 7.48975830689e-07
4220 7.46855791434e-07
4221 7.44741752712e-07
4222 7.42633699424e-07
4223 7.40531613808e-07
4224 7.3843547721e-07
4225 7.36345273644e-07
4226 7.34260989788e-07
4227 7.32182604324e-07
4228 7.30110101266e-07
4229 7.28043467291e-07
4230 7.25982681971e-07
4231 7.23927729318e-07
4232 7.21878595122e-07
4233 7.19835260732e-07
4234 7.17797711047e-07
4235 7.15765928305e-07
4236 7.13739897407e-07
4237 7.11719601476e-07
4238 7.09705025415e-07
4239 7.07696151458e-07
4240 7.05692964509e-07
4241 7.03695445914e-07
4242 7.01703584127e-07
4243 6.99717359609e-07
4244 6.97736758148e-07
4245 6.95761761982e-07
4246 6.93792357787e-07
4247 6.91828527799e-07
4248 6.89870257808e-07
4249 6.87917530051e-07
4250 6.85970329428e-07
4251 6.84028641729e-07
4252 6.82092450965e-07
4253 6.80161739375e-07
4254 6.78236494522e-07
4255 6.76316698645e-07
4256 6.74402338419e-07
4257 6.72493395193e-07
4258 6.70589856533e-07
4259 6.68691706451e-07
4260 6.66798928961e-07
4261 6.64911509851e-07
4262 6.63029434023e-07
4263 6.611526846e-07
4264 6.59281248261e-07
4265 6.5741510813e-07
4266 6.5555425266e-07
4267 6.53698664088e-07
4268 6.51848326427e-07
4269 6.50003229907e-07
4270 6.48163353212e-07
4271 6.46328685683e-07
4272 6.44499211333e-07
4273 6.42674915952e-07
4274 6.40855785328e-07
4275 6.39041802586e-07
4276 6.37232954404e-07
4277 6.35429228346e-07
4278 6.3363060665e-07
4279 6.31837076881e-07
4280 6.3004862394e-07
4281 6.28265233615e-07
4282 6.26486890809e-07
4283 6.24713583086e-07
4284 6.22945294459e-07
4285 6.21182010718e-07
4286 6.19423719428e-07
4287 6.17670404601e-07
4288 6.15922053804e-07
4289 6.14178651048e-07
4290 6.124401839e-07
4291 6.10706637261e-07
4292 6.08977997807e-07
4293 6.07254251328e-07
4294 6.0553538539e-07
4295 6.03821384004e-07
4296 6.0211223385e-07
4297 6.00407922491e-07
4298 5.98708435717e-07
4299 5.97013759318e-07
4300 5.95323879082e-07
4301 5.93638783464e-07
4302 5.91958458251e-07
4303 5.90282889235e-07
4304 5.88612062202e-07
4305 5.8694596472e-07
4306 5.85284584353e-07
4307 5.83627906003e-07
4308 5.81975918124e-07
4309 5.80328604727e-07
4310 5.78685956043e-07
4311 5.77047957862e-07
4312 5.75414595083e-07
4313 5.73785855273e-07
4314 5.7216172511e-07
4315 5.70542194822e-07
4316 5.68927247535e-07
4317 5.67316872591e-07
4318 5.6571105489e-07
4319 5.64109781998e-07
4320 5.62513042368e-07
4321 5.60920824455e-07
4322 5.59333110495e-07
4323 5.57749893382e-07
4324 5.56171156241e-07
4325 5.5459689019e-07
4326 5.53027076577e-07
4327 5.51461709186e-07
4328 5.49900772029e-07
4329 5.48344253559e-07
4330 5.46792141343e-07
4331 5.45244422945e-07
4332 5.43701084155e-07
4333 5.42162114314e-07
4334 5.40627502765e-07
4335 5.39097232632e-07
4336 5.37571295034e-07
4337 5.36049678423e-07
4338 5.34532365926e-07
4339 5.33019349547e-07
4340 5.31510617741e-07
4341 5.3000615452e-07
4342 5.28505951891e-07
4343 5.27009993867e-07
4344 5.25518271566e-07
4345 5.24030771665e-07
4346 5.22547479953e-07
4347 5.21068390213e-07
4348 5.19593484682e-07
4349 5.18122755366e-07
4350 5.16656188942e-07
4351 5.15193774753e-07
4352 5.13735498586e-07
4353 5.12281351561e-07
4354 5.10831319467e-07
4355 5.09385393421e-07
4356 5.07943559214e-07
4357 5.06505806186e-07
4358 5.0507212368e-07
4359 5.03642498373e-07
4360 5.02216921383e-07
4361 5.00795377611e-07
4362 4.99377859065e-07
4363 4.97964352419e-07
4364 4.96554847906e-07
4365 4.95149333091e-07
4366 4.93747795538e-07
4367 4.92350225478e-07
4368 4.90956612254e-07
4369 4.89566942541e-07
4370 4.88181207459e-07
4371 4.86799392796e-07
4372 4.85421492336e-07
4373 4.84047491867e-07
4374 4.82677380731e-07
4375 4.81311145606e-07
4376 4.79948779386e-07
4377 4.78590270525e-07
4378 4.772356057e-07
4379 4.75884775142e-07
4380 4.74537768191e-07
4381 4.73194574191e-07
4382 4.71855184259e-07
4383 4.70519584184e-07
4384 4.69187765084e-07
4385 4.67859715414e-07
4386 4.66535423627e-07
4387 4.65214882617e-07
4388 4.63898078173e-07
4389 4.62585001415e-07
4390 4.61275641683e-07
4391 4.59969986544e-07
4392 4.58668030667e-07
4393 4.57369758067e-07
4394 4.5607515986e-07
4395 4.54784228054e-07
4396 4.5349694755e-07
4397 4.52213313018e-07
4398 4.50933312024e-07
4399 4.49656933021e-07
4400 4.48384167129e-07
4401 4.47115004576e-07
4402 4.45849434705e-07
4403 4.44587446857e-07
4404 4.43329031263e-07
4405 4.42074178153e-07
4406 4.40822875092e-07
4407 4.39575114974e-07
4408 4.38330888031e-07
4409 4.37090180938e-07
4410 4.35852988367e-07
4411 4.34619296108e-07
4412 4.33389096166e-07
4413 4.32162377884e-07
4414 4.30939132379e-07
4415 4.29719349881e-07
4416 4.28503018846e-07
4417 4.27290133054e-07
4418 4.26080678295e-07
4419 4.24874647464e-07
4420 4.23672030792e-07
4421 4.22472817618e-07
4422 4.21277000839e-07
4423 4.20084566244e-07
4424 4.18895509391e-07
4425 4.17709816958e-07
4426 4.16527479175e-07
4427 4.153484916e-07
4428 4.14172838248e-07
4429 4.13000514676e-07
4430 4.11831510228e-07
4431 4.10665812467e-07
4432 4.09503415177e-07
4433 4.08344308589e-07
4434 4.07188482043e-07
4435 4.06035926659e-07
4436 4.0488663533e-07
4437 4.03740596511e-07
4438 4.02597802207e-07
4439 4.01458240873e-07
4440 4.00321907179e-07
4441 3.99188787803e-07
4442 3.98058878304e-07
4443 3.96932166247e-07
4444 3.95808643638e-07
4445 3.94688299821e-07
4446 3.93571127688e-07
4447 3.92457119247e-07
4448 3.91346262951e-07
4449 3.90238552583e-07
4450 3.89133974821e-07
4451 3.88032525223e-07
4452 3.86934194019e-07
4453 3.85838970551e-07
4454 3.84746847715e-07
4455 3.83657816627e-07
4456 3.82571867519e-07
4457 3.81488991508e-07
4458 3.80409182377e-07
4459 3.79332428579e-07
4460 3.78258723011e-07
4461 3.77188056788e-07
4462 3.76120421031e-07
4463 3.75055806856e-07
4464 3.73994207159e-07
4465 3.7293561217e-07
4466 3.71880013006e-07
4467 3.70827402563e-07
4468 3.69777771958e-07
4469 3.68731110534e-07
4470 3.67687412961e-07
4471 3.6664666947e-07
4472 3.65608871178e-07
4473 3.6457401098e-07
4474 3.63542081772e-07
4475 3.62513071117e-07
4476 3.61486974576e-07
4477 3.6046378149e-07
4478 3.59443485642e-07
4479 3.58426076374e-07
4480 3.57411547469e-07
4481 3.56399890933e-07
4482 3.55391097884e-07
4483 3.54385160328e-07
4484 3.53382069385e-07
4485 3.52381817059e-07
4486 3.51384397135e-07
4487 3.50389801618e-07
4488 3.49398020738e-07
4489 3.48409046502e-07
4490 3.47422871805e-07
4491 3.46439487764e-07
4492 3.45458888162e-07
4493 3.44481065007e-07
4494 3.43506008527e-07
4495 3.42533711617e-07
4496 3.41564167172e-07
4497 3.40597368087e-07
4498 3.39633303703e-07
4499 3.38671970468e-07
4500 3.37713355947e-07
4501 3.36757456587e-07
4502 3.35804260843e-07
4503 3.34853766937e-07
4504 3.33905961547e-07
4505 3.32960838456e-07
4506 3.32018390559e-07
4507 3.31078609861e-07
4508 3.30141489258e-07
4509 3.2920702342e-07
4510 3.282752008e-07
4511 3.27346017848e-07
4512 3.26419463015e-07
4513 3.25495530973e-07
4514 3.24574213728e-07
4515 3.23655504175e-07
4516 3.22739396097e-07
4517 3.218258815e-07
4518 3.20914950613e-07
4519 3.20006600774e-07
4520 3.19100820434e-07
4521 3.18197604265e-07
4522 3.17296945163e-07
4523 3.1639883602e-07
4524 3.15503268844e-07
4525 3.14610234753e-07
4526 3.13719729306e-07
4527 3.12831745397e-07
4528 3.11946274145e-07
4529 3.11063309333e-07
4530 3.10182843855e-07
4531 3.09304870605e-07
4532 3.08429382478e-07
4533 3.0755637237e-07
4534 3.06685834062e-07
4535 3.05817759561e-07
4536 3.04952140873e-07
4537 3.04088973557e-07
4538 3.03228248733e-07
4539 3.02369961958e-07
4540 3.01514102574e-07
4541 3.0066066703e-07
4542 2.99809647331e-07
4543 2.98961035483e-07
4544 2.98114827046e-07
4545 2.97271012251e-07
4546 2.96429587543e-07
4547 2.95590544042e-07
4548 2.94753872865e-07
4549 2.93919572236e-07
4550 2.93087634162e-07
4551 2.92258049761e-07
4552 2.91430813704e-07
4553 2.90605917996e-07
4554 2.89783358198e-07
4555 2.88963126316e-07
4556 2.88145217908e-07
4557 2.87329623205e-07
4558 2.8651633599e-07
4559 2.85705351821e-07
4560 2.84896663594e-07
4561 2.84090264202e-07
4562 2.83286147429e-07
4563 2.82484307057e-07
4564 2.81684735981e-07
4565 2.80887426207e-07
4566 2.80092375959e-07
4567 2.79299575467e-07
4568 2.78509018514e-07
4569 2.77720699771e-07
4570 2.76934612131e-07
4571 2.76150749379e-07
4572 2.75369106184e-07
4573 2.74589674554e-07
4574 2.73812449159e-07
4575 2.73037423781e-07
4576 2.72264591317e-07
4577 2.71493948212e-07
4578 2.70725484697e-07
4579 2.69959198995e-07
4580 2.69195080449e-07
4581 2.68433123729e-07
4582 2.67673326171e-07
4583 2.66915677116e-07
4584 2.66160173901e-07
4585 2.65406810307e-07
4586 2.64655575677e-07
4587 2.63906469122e-07
4588 2.63159484426e-07
4589 2.62414612706e-07
4590 2.61671847746e-07
4591 2.60931187768e-07
4592 2.60192622115e-07
4593 2.59456149898e-07
4594 2.58721761348e-07
4595 2.57989449359e-07
4596 2.57259213043e-07
4597 2.56531041742e-07
4598 2.55804932792e-07
4599 2.55080877309e-07
4600 2.54358873519e-07
4601 2.5363891254e-07
4602 2.52920988153e-07
4603 2.52205097695e-07
4604 2.51491232284e-07
4605 2.50779388367e-07
4606 2.50069558838e-07
4607 2.49361738369e-07
4608 2.48655922519e-07
4609 2.47952103294e-07
4610 2.47250277141e-07
4611 2.46550436955e-07
4612 2.45852577407e-07
4613 2.45156694056e-07
4614 2.44462779797e-07
4615 2.43770830188e-07
4616 2.43080839013e-07
4617 2.42392800054e-07
4618 2.41706709758e-07
4619 2.41022561021e-07
4620 2.403403494e-07
4621 2.39660066903e-07
4622 2.38981710865e-07
4623 2.38305275069e-07
4624 2.37630753297e-07
4625 2.36958142885e-07
4626 2.3628743584e-07
4627 2.35618625943e-07
4628 2.34951709643e-07
4629 2.34286680723e-07
4630 2.33623532964e-07
4631 2.3296226459e-07
4632 2.32302867609e-07
4633 2.31645335802e-07
4634 2.30989666505e-07
4635 2.30335851725e-07
4636 2.29683889685e-07
4637 2.29033772392e-07
4638 2.2838549274e-07
4639 2.27739050729e-07
4640 2.27094437477e-07
4641 2.26451648544e-07
4642 2.25810679488e-07
4643 2.25171524981e-07
4644 2.24534179694e-07
4645 2.23898637408e-07
4646 2.23264894572e-07
4647 2.22632946745e-07
4648 2.2200278682e-07
4649 2.21374410359e-07
4650 2.2074781203e-07
4651 2.20122988281e-07
4652 2.19499932008e-07
4653 2.18878639657e-07
4654 2.18259107676e-07
4655 2.17641327183e-07
4656 2.17025295512e-07
4657 2.16411009113e-07
4658 2.1579845999e-07
4659 2.15187644592e-07
4660 2.14578558477e-07
4661 2.13971196317e-07
4662 2.13365552781e-07
4663 2.12761624319e-07
4664 2.12159405599e-07
4665 2.11558890406e-07
4666 2.10960076075e-07
4667 2.10362956388e-07
4668 2.09767528681e-07
4669 2.09173782295e-07
4670 2.0858171812e-07
4671 2.07991331713e-07
4672 2.07402614194e-07
4673 2.06815563786e-07
4674 2.06230175159e-07
4675 2.05646442986e-07
4676 2.05064363712e-07
4677 2.04483931121e-07
4678 2.03905143437e-07
4679 2.03327992665e-07
4680 2.02752474365e-07
4681 2.02178587649e-07
4682 2.01606322747e-07
4683 2.01035680547e-07
4684 2.00466651279e-07
4685 1.99899233166e-07
4686 1.99333421769e-07
4687 1.9876920998e-07
4688 1.98206596913e-07
4689 1.9764557635e-07
4690 1.97086142961e-07
4691 1.96528294083e-07
4692 1.95972023498e-07
4693 1.95417326765e-07
4694 1.9486420122e-07
4695 1.94312642421e-07
4696 1.93762641487e-07
4697 1.93214200195e-07
4698 1.9266731055e-07
4699 1.92121969e-07
4700 1.91578169328e-07
4701 1.91035910646e-07
4702 1.90495186736e-07
4703 1.89955994045e-07
4704 1.89418325469e-07
4705 1.88882180119e-07
4706 1.88347551777e-07
4707 1.87814436892e-07
4708 1.87282831909e-07
4709 1.86752730613e-07
4710 1.8622412945e-07
4711 1.8569702398e-07
4712 1.85171412426e-07
4713 1.8464728857e-07
4714 1.84124646196e-07
4715 1.83603485304e-07
4716 1.830837979e-07
4717 1.82565582207e-07
4718 1.82048833786e-07
4719 1.81533548194e-07
4720 1.81019720102e-07
4721 1.80507345959e-07
4722 1.79996423988e-07
4723 1.79486947083e-07
4724 1.78978912579e-07
4725 1.78472314261e-07
4726 1.77967152126e-07
4727 1.77463419959e-07
4728 1.76961111542e-07
4729 1.76460225987e-07
4730 1.75960759741e-07
4731 1.7546270481e-07
4732 1.74966062083e-07
4733 1.7447082179e-07
4734 1.73976985707e-07
4735 1.73484546728e-07
4736 1.7299350219e-07
4737 1.72503847651e-07
4738 1.7201557867e-07
4739 1.71528689918e-07
4740 1.71043183173e-07
4741 1.70559048662e-07
4742 1.70076283723e-07
4743 1.69594885691e-07
4744 1.69114850124e-07
4745 1.68636174358e-07
4746 1.68158852176e-07
4747 1.6768288269e-07
4748 1.67208257906e-07
4749 1.66734979601e-07
4750 1.66263038004e-07
4751 1.65792434004e-07
4752 1.65323162271e-07
4753 1.64855218365e-07
4754 1.64388598733e-07
4755 1.63923300711e-07
4756 1.63459317193e-07
4757 1.62996649067e-07
4758 1.62535290116e-07
4759 1.62075235899e-07
4760 1.61616486416e-07
4761 1.61159034562e-07
4762 1.60702876784e-07
4763 1.60248009529e-07
4764 1.59794430132e-07
4765 1.5934213593e-07
4766 1.58891119817e-07
4767 1.58441383569e-07
4768 1.57992917416e-07
4769 1.57545721358e-07
4770 1.57099791842e-07
4771 1.5665512354e-07
4772 1.56211714675e-07
4773 1.55769559917e-07
4774 1.55328657492e-07
4775 1.54889002957e-07
4776 1.54450591872e-07
4777 1.54013423348e-07
4778 1.53577492057e-07
4779 1.53142793557e-07
4780 1.52709326073e-07
4781 1.5227708694e-07
4782 1.51846068164e-07
4783 1.51416270633e-07
4784 1.50987690795e-07
4785 1.50560321543e-07
4786 1.50134165544e-07
4787 1.49709213026e-07
4788 1.49285465767e-07
4789 1.48862914884e-07
4790 1.48441560377e-07
4791 1.48021402246e-07
4792 1.47602428946e-07
4793 1.47184644028e-07
4794 1.46768040388e-07
4795 1.46352617136e-07
4796 1.45938369833e-07
4797 1.45525293149e-07
4798 1.45113387084e-07
4799 1.44702647198e-07
4800 1.44293069049e-07
4801 1.43884650861e-07
4802 1.43477388193e-07
4803 1.4307127838e-07
4804 1.42666319647e-07
4805 1.42262504887e-07
4806 1.41859833214e-07
4807 1.41458302849e-07
4808 1.41057908465e-07
4809 1.40658646508e-07
4810 1.40260516091e-07
4811 1.39863511883e-07
4812 1.39467631222e-07
4813 1.39072869665e-07
4814 1.38679228101e-07
4815 1.38286699425e-07
4816 1.37895282748e-07
4817 1.37504970965e-07
4818 1.37115767629e-07
4819 1.36727664746e-07
4820 1.36340658763e-07
4821 1.35954750569e-07
4822 1.35569933057e-07
4823 1.35186206229e-07
4824 1.34803564755e-07
4825 1.34422005971e-07
4826 1.34041528099e-07
4827 1.336621267e-07
4828 1.3328379822e-07
4829 1.32906540884e-07
4830 1.32530352914e-07
4831 1.32155228982e-07
4832 1.31781166424e-07
4833 1.31408163462e-07
4834 1.31036215656e-07
4835 1.30665320341e-07
4836 1.30295475742e-07
4837 1.29926677417e-07
4838 1.29558921813e-07
4839 1.29192208043e-07
4840 1.28826532553e-07
4841 1.28461892679e-07
4842 1.2809828398e-07
4843 1.2773570468e-07
4844 1.27374153003e-07
4845 1.2701362273e-07
4846 1.26654113863e-07
4847 1.26295621961e-07
4848 1.25938145246e-07
4849 1.25581679278e-07
4850 1.25226224945e-07
4851 1.24871775142e-07
4852 1.24518327205e-07
4853 1.24165880244e-07
4854 1.23814433373e-07
4855 1.23463979484e-07
4856 1.23114516803e-07
4857 1.22766044441e-07
4858 1.22418558846e-07
4859 1.22072054687e-07
4860 1.21726533742e-07
4861 1.21381989793e-07
4862 1.21038420176e-07
4863 1.20695823114e-07
4864 1.20354197719e-07
4865 1.20013537774e-07
4866 1.19673842391e-07
4867 1.19335108906e-07
4868 1.18997333765e-07
4869 1.18660514303e-07
4870 1.18324648746e-07
4871 1.17989734427e-07
4872 1.17655766019e-07
4873 1.17322746185e-07
4874 1.16990666932e-07
4875 1.16659525595e-07
4876 1.1632932484e-07
4877 1.1600005756e-07
4878 1.15671721979e-07
4879 1.1534431632e-07
4880 1.15017837032e-07
4881 1.1469228145e-07
4882 1.14367647797e-07
4883 1.14043933408e-07
4884 1.13721136508e-07
4885 1.13399250878e-07
4886 1.1307827652e-07
4887 1.12758211657e-07
4888 1.12439052735e-07
4889 1.12120797091e-07
4890 1.11803441172e-07
4891 1.11486984089e-07
4892 1.11171423178e-07
4893 1.10856754887e-07
4894 1.10542978327e-07
4895 1.10230089945e-07
4896 1.099180853e-07
4897 1.09606965282e-07
4898 1.09296725448e-07
4899 1.08987364911e-07
4900 1.08678877453e-07
4901 1.08371265739e-07
4902 1.0806452444e-07
4903 1.07758649115e-07
4904 1.0745364154e-07
4905 1.07149496387e-07
4906 1.06846211878e-07
4907 1.06543788014e-07
4908 1.06242218578e-07
4909 1.05941501793e-07
4910 1.05641636772e-07
4911 1.05342620849e-07
4912 1.05044450471e-07
4913 1.04747124752e-07
4914 1.04450642802e-07
4915 1.04154996627e-07
4916 1.03860188005e-07
4917 1.03566216936e-07
4918 1.03273073648e-07
4919 1.02980763472e-07
4920 1.02689279302e-07
4921 1.02398619362e-07
4922 1.02108781874e-07
4923 1.01819765952e-07
4924 1.01531568042e-07
4925 1.0124418548e-07
4926 1.00957617377e-07
4927 1.00671858405e-07
4928 1.00386909452e-07
4929 1.00102766964e-07
4930 9.98194282786e-08
4931 9.95368925061e-08
4932 9.92551560941e-08
4933 9.89742172663e-08
4934 9.86940733583e-08
4935 9.84147217054e-08
4936 9.81361623076e-08
4937 9.78583898359e-08
4938 9.75814042903e-08
4939 9.73052030062e-08
4940 9.70297833192e-08
4941 9.67551425646e-08
4942 9.64812807425e-08
4943 9.62081925238e-08
4944 9.59358787966e-08
4945 9.5664334232e-08
4946 9.53935588299e-08
4947 9.51235490376e-08
4948 9.48543048551e-08
4949 9.45858227297e-08
4950 9.43180999968e-08
4951 9.40511357683e-08
4952 9.37849256033e-08
4953 9.35194703899e-08
4954 9.32547656873e-08
4955 9.29908123837e-08
4956 9.27276033735e-08
4957 9.24651404333e-08
4958 9.22034200102e-08
4959 9.1942441216e-08
4960 9.16822004982e-08
4961 9.14226960802e-08
4962 9.1163927074e-08
4963 9.09058890386e-08
4964 9.06485837504e-08
4965 9.03920058803e-08
4966 9.01361518757e-08
4967 8.9881024401e-08
4968 8.96266190153e-08
4969 8.93729339424e-08
4970 8.91199656294e-08
4971 8.88677149646e-08
4972 8.86161766189e-08
4973 8.83653523687e-08
4974 8.81152359966e-08
4975 8.78658275028e-08
4976 8.76171259989e-08
4977 8.73691279324e-08
4978 8.71218333032e-08
4979 8.68752367822e-08
4980 8.66293392576e-08
4981 8.63841371768e-08
4982 8.61396296514e-08
4983 8.58958122407e-08
4984 8.56526876092e-08
4985 8.54102504277e-08
4986 8.51684980319e-08
4987 8.49274313097e-08
4988 8.46870467086e-08
4989 8.4447341564e-08
4990 8.42083158759e-08
4991 8.39699678679e-08
4992 8.37322930991e-08
4993 8.34952915696e-08
4994 8.32589597266e-08
4995 8.3023296682e-08
4996 8.27883033239e-08
4997 8.25539725469e-08
4998 8.23203061273e-08
4999 8.20873005125e-08
5000 8.18549548143e-08
5001 8.16232672562e-08
5002 8.13922342857e-08
5003 8.11618567909e-08
5004 8.09321294426e-08
5005 8.07030540173e-08
5006 8.04746278504e-08
5007 8.02468447247e-08
5008 8.00197081929e-08
5009 7.97932164787e-08
5010 7.95673624765e-08
5011 7.9342148851e-08
5012 7.91175738257e-08
5013 7.88936338481e-08
5014 7.86703280298e-08
5015 7.84476528182e-08
5016 7.82256108778e-08
5017 7.80041933268e-08
5018 7.77834063825e-08
5019 7.75632420513e-08
5020 7.73437012214e-08
5021 7.71247821163e-08
5022 7.69064829598e-08
5023 7.66888019754e-08
5024 7.64717356105e-08
5025 7.62552847533e-08
5026 7.6039445851e-08
5027 7.58242189036e-08
5028 7.56096003585e-08
5029 7.53955902155e-08
5030 7.51821849221e-08
5031 7.496938359e-08
5032 7.4757185331e-08
5033 7.45455874807e-08
5034 7.43345882626e-08
5035 7.41241876767e-08
5036 7.39143795059e-08
5037 7.37051673028e-08
5038 7.34965466265e-08
5039 7.3288517477e-08
5040 7.30810763017e-08
5041 7.28742213241e-08
5042 7.26679552088e-08
5043 7.2462269074e-08
5044 7.22571673606e-08
5045 7.20526465159e-08
5046 7.1848702099e-08
5047 7.16453376626e-08
5048 7.14425478776e-08
5049 7.12403309677e-08
5050 7.10386878211e-08
5051 7.0837614885e-08
5052 7.06371112713e-08
5053 7.04371752036e-08
5054 7.02378049056e-08
5055 7.00389986008e-08
5056 6.9840754513e-08
5057 6.96430735303e-08
5058 6.94459494355e-08
5059 6.92493857812e-08
5060 6.90533763503e-08
5061 6.88579229191e-08
5062 6.86630237112e-08
5063 6.8468675174e-08
5064 6.82748773073e-08
5065 6.80816265586e-08
5066 6.78889238159e-08
5067 6.76967664148e-08
5068 6.75051525789e-08
5069 6.731408142e-08
5070 6.71235502736e-08
5071 6.69335582515e-08
5072 6.67441053537e-08
5073 6.65551880275e-08
5074 6.63668062728e-08
5075 6.6178956537e-08
5076 6.59916388202e-08
5077 6.58048513458e-08
5078 6.56185932257e-08
5079 6.54328617955e-08
5080 6.52476552787e-08
5081 6.50629745635e-08
5082 6.48788160973e-08
5083 6.46951772154e-08
5084 6.45120596943e-08
5085 6.43294608693e-08
5086 6.41473771879e-08
5087 6.39658113144e-08
5088 6.37847588081e-08
5089 6.36042161162e-08
5090 6.34241867914e-08
5091 6.32446663928e-08
5092 6.30656549205e-08
5093 6.28871497099e-08
5094 6.27091498728e-08
5095 6.25316536329e-08
5096 6.2354660102e-08
5097 6.21781666155e-08
5098 6.20021722852e-08
5099 6.18266771113e-08
5100 6.16516793173e-08
5101 6.14771762386e-08
5102 6.1303166099e-08
5103 6.11296497866e-08
5104 6.09566237486e-08
5105 6.07840879852e-08
5106 6.06120407198e-08
5107 6.04404801763e-08
5108 6.02694054663e-08
5109 6.00988139254e-08
5110 5.99287064418e-08
5111 5.97590803508e-08
5112 5.95899347644e-08
5113 5.9421267018e-08
5114 5.92530771115e-08
5115 5.90853632687e-08
5116 5.89181219368e-08
5117 5.87513575567e-08
5118 5.85850639112e-08
5119 5.84192401121e-08
5120 5.82538861593e-08
5121 5.80890002766e-08
5122 5.79245806875e-08
5123 5.77606273922e-08
5124 5.75971368377e-08
5125 5.74341099124e-08
5126 5.72715448399e-08
5127 5.71094398438e-08
5128 5.6947794036e-08
5129 5.67866047518e-08
5130 5.66258719914e-08
5131 5.64655948665e-08
5132 5.63057689362e-08
5133 5.61463995297e-08
5134 5.5987477765e-08
5135 5.58290063069e-08
5136 5.56709851551e-08
5137 5.5513409869e-08
5138 5.53562804484e-08
5139 5.5199595117e-08
5140 5.50433556512e-08
5141 5.48875576101e-08
5142 5.47321992173e-08
5143 5.45772822491e-08
5144 5.44228022648e-08
5145 5.42687610405e-08
5146 5.41151541356e-08
5147 5.39619833262e-08
5148 5.38092450597e-08
5149 5.36569402243e-08
5150 5.35050643791e-08
5151 5.33536210767e-08
5152 5.32026067646e-08
5153 5.30520170017e-08
5154 5.29018553408e-08
5155 5.27521182292e-08
5156 5.26028038905e-08
5157 5.24539141011e-08
5158 5.23054444201e-08
5159 5.21573957357e-08
5160 5.20097671597e-08
5161 5.18625551393e-08
5162 5.17157596747e-08
5163 5.15693789893e-08
5164 5.14234139715e-08
5165 5.12778601802e-08
5166 5.11327202801e-08
5167 5.09879907185e-08
5168 5.08436697189e-08
5169 5.06997599459e-08
5170 5.05562560704e-08
5171 5.04131580925e-08
5172 5.0270465124e-08
5173 5.01281762766e-08
5174 4.99862915504e-08
5175 4.98448056163e-08
5176 4.97037220271e-08
5177 4.95630363417e-08
5178 4.94227494485e-08
5179 4.92828595711e-08
5180 4.91433675975e-08
5181 4.90042681989e-08
5182 4.88655622632e-08
5183 4.87272497907e-08
5184 4.85893290048e-08
5185 4.84517990174e-08
5186 4.83146562757e-08
5187 4.81779052208e-08
5188 4.80415387472e-08
5189 4.79055577429e-08
5190 4.77699630963e-08
5191 4.76347521428e-08
5192 4.74999239941e-08
5193 4.73654777622e-08
5194 4.72314098943e-08
5195 4.70977221667e-08
5196 4.69644145795e-08
5197 4.683148358e-08
5198 4.66989282799e-08
5199 4.65667477911e-08
5200 4.64349421136e-08
5201 4.63035085829e-08
5202 4.61724489753e-08
5203 4.60417597381e-08
5204 4.59114408713e-08
5205 4.57814888222e-08
5206 4.56519071435e-08
5207 4.55226896179e-08
5208 4.53938380218e-08
5209 4.52653541316e-08
5210 4.51372308419e-08
5211 4.50094708171e-08
5212 4.48820740573e-08
5213 4.47550361216e-08
5214 4.46283578981e-08
5215 4.45020393869e-08
5216 4.43760779234e-08
5217 4.42504726195e-08
5218 4.41252225869e-08
5219 4.40003287139e-08
5220 4.38757874477e-08
5221 4.3751597012e-08
5222 4.36277600713e-08
5223 4.35042730729e-08
5224 4.33811351286e-08
5225 4.32583480148e-08
5226 4.31359055142e-08
5227 4.30138111795e-08
5228 4.28920614581e-08
5229 4.27706563499e-08
5230 4.26495967432e-08
5231 4.25288773087e-08
5232 4.24085015993e-08
5233 4.22884651741e-08
5234 4.21687698093e-08
5235 4.20494128406e-08
5236 4.19303924915e-08
5237 4.18117078738e-08
5238 4.16933634284e-08
5239 4.157535205e-08
5240 4.14576728502e-08
5241 4.13403284938e-08
5242 4.12233172042e-08
5243 4.11066363171e-08
5244 4.09902840559e-08
5245 4.08742630853e-08
5246 4.07585689643e-08
5247 4.06432034694e-08
5248 4.05281648241e-08
5249 4.0413450364e-08
5250 4.02990609771e-08
5251 4.01849966636e-08
5252 4.00712538706e-08
5253 3.99578334864e-08
5254 3.98447346228e-08
5255 3.97319555034e-08
5256 3.96194952401e-08
5257 3.95073529447e-08
5258 3.93955286171e-08
5259 3.92840222574e-08
5260 3.91728294247e-08
5261 3.90619518953e-08
5262 3.89513878929e-08
5263 3.88411365293e-08
5264 3.87311986927e-08
5265 3.86215717185e-08
5266 3.85122547186e-08
5267 3.84032459166e-08
5268 3.82945479771e-08
5269 3.81861573473e-08
5270 3.80780704745e-08
5271 3.79702926878e-08
5272 3.78628195463e-08
5273 3.77556501618e-08
5274 3.76487845344e-08
5275 3.75422199994e-08
5276 3.74359583333e-08
5277 3.73299968714e-08
5278 3.72243365021e-08
5279 3.71189727844e-08
5280 3.70139092709e-08
5281 3.69091415209e-08
5282 3.68046713106e-08
5283 3.6700497752e-08
5284 3.65966181803e-08
5285 3.64930325958e-08
5286 3.63897409983e-08
5287 3.62867398351e-08
5288 3.6184032659e-08
5289 3.60816141409e-08
5290 3.59794860572e-08
5291 3.58776466314e-08
5292 3.57760967518e-08
5293 3.56748355301e-08
5294 3.55738585256e-08
5295 3.54731657382e-08
5296 3.53727607205e-08
5297 3.52726408082e-08
5298 3.51728015602e-08
5299 3.50732465293e-08
5300 3.4973973051e-08
5301 3.48749793488e-08
5302 3.47762680875e-08
5303 3.46778348259e-08
5304 3.45796804524e-08
5305 3.44818040787e-08
5306 3.43842030404e-08
5307 3.42868800018e-08
5308 3.41898331868e-08
5309 3.40930590426e-08
5310 3.39965602336e-08
5311 3.39003332073e-08
5312 3.38043806281e-08
5313 3.37086980551e-08
5314 3.36132872647e-08
5315 3.35181455924e-08
5316 3.34232739263e-08
5317 3.33286696019e-08
5318 3.32343335074e-08
5319 3.31402647546e-08
5320 3.30464624554e-08
5321 3.29529266097e-08
5322 3.28596536647e-08
5323 3.2766645397e-08
5324 3.26739009182e-08
5325 3.25814184521e-08
5326 3.24891979986e-08
5327 3.23972386695e-08
5328 3.23055386886e-08
5329 3.22140989439e-08
5330 3.21229194356e-08
5331 3.20319957225e-08
5332 3.19413295813e-08
5333 3.18509210118e-08
5334 3.17607673495e-08
5335 3.16708694825e-08
5336 3.1581227411e-08
5337 3.14918375821e-08
5338 3.14027008841e-08
5339 3.13138164287e-08
5340 3.12251833279e-08
5341 3.11368006933e-08
5342 3.10486703015e-08
5343 3.09607877114e-08
5344 3.08731546994e-08
5345 3.0785768601e-08
5346 3.06986311926e-08
5347 3.06117406979e-08
5348 3.05250935639e-08
5349 3.04386942318e-08
5350 3.03525382606e-08
5351 3.0266624762e-08
5352 3.01809581771e-08
5353 3.00955305121e-08
5354 3.00103470963e-08
5355 2.99254026004e-08
5356 2.98407014654e-08
5357 2.9756237474e-08
5358 2.96720124027e-08
5359 2.95880289158e-08
5360 2.95042799081e-08
5361 2.94207689322e-08
5362 2.93374950999e-08
5363 2.92544566349e-08
5364 2.91716517609e-08
5365 2.90890822541e-08
5366 2.90067472264e-08
5367 2.89246449015e-08
5368 2.88427726147e-08
5369 2.87611348071e-08
5370 2.8679728814e-08
5371 2.8598551971e-08
5372 2.8517604278e-08
5373 2.84368866232e-08
5374 2.83563963421e-08
5375 2.82761343229e-08
5376 2.81960996773e-08
5377 2.8116290629e-08
5378 2.80367098426e-08
5379 2.79573511008e-08
5380 2.78782197327e-08
5381 2.77993121856e-08
5382 2.7720626683e-08
5383 2.76421641132e-08
5384 2.75639244762e-08
5385 2.74859051075e-08
5386 2.74081077833e-08
5387 2.73305298393e-08
5388 2.72531730516e-08
5389 2.71760320913e-08
5390 2.70991122875e-08
5391 2.7022408311e-08
5392 2.69459228264e-08
5393 2.68696522809e-08
5394 2.6793598451e-08
5395 2.67177613367e-08
5396 2.66421364969e-08
5397 2.65667265964e-08
5398 2.64915307469e-08
5399 2.64165480601e-08
5400 2.63417758717e-08
5401 2.62672177342e-08
5402 2.61928692069e-08
5403 2.61187311779e-08
5404 2.60448027589e-08
5405 2.59710839501e-08
5406 2.5897572975e-08
5407 2.58242698337e-08
5408 2.57511763024e-08
5409 2.56782879404e-08
5410 2.56056074122e-08
5411 2.55331311649e-08
5412 2.54608591987e-08
5413 2.53887941781e-08
5414 2.53169325504e-08
5415 2.52452734273e-08
5416 2.51738176971e-08
5417 2.51025635833e-08
5418 2.50315110861e-08
5419 2.49606619818e-08
5420 2.48900091648e-08
5421 2.48195606289e-08
5422 2.47493101568e-08
5423 2.46792568603e-08
5424 2.4609403404e-08
5425 2.45397462351e-08
5426 2.44702871299e-08
5427 2.44010252004e-08
5428 2.43319595583e-08
5429 2.42630893155e-08
5430 2.41944135837e-08
5431 2.41259314748e-08
5432 2.40576447652e-08
5433 2.39895499021e-08
5434 2.39216468856e-08
5435 2.38539392683e-08
5436 2.37864217212e-08
5437 2.37190933561e-08
5438 2.36519586139e-08
5439 2.35850121655e-08
5440 2.35182557873e-08
5441 2.34516885911e-08
5442 2.33853079123e-08
5443 2.33191173038e-08
5444 2.32531132127e-08
5445 2.31872965273e-08
5446 2.31216663593e-08
5447 2.30562200443e-08
5448 2.29909611349e-08
5449 2.29258851903e-08
5450 2.28609948749e-08
5451 2.27962866362e-08
5452 2.27317631385e-08
5453 2.26674217174e-08
5454 2.26032623729e-08
5455 2.2539285105e-08
5456 2.24754881373e-08
5457 2.2411872358e-08
5458 2.23484351025e-08
5459 2.22851781473e-08
5460 2.22221023805e-08
5461 2.21592024729e-08
5462 2.20964810893e-08
5463 2.20339373413e-08
5464 2.19715721173e-08
5465 2.19093818643e-08
5466 2.1847369247e-08
5467 2.17855307127e-08
5468 2.17238680378e-08
5469 2.16623785576e-08
5470 2.16010631604e-08
5471 2.15399227343e-08
5472 2.14789555031e-08
5473 2.14181596903e-08
5474 2.13575352959e-08
5475 2.12970832081e-08
5476 2.12368034269e-08
5477 2.1176694176e-08
5478 2.1116753679e-08
5479 2.10569828241e-08
5480 2.09973824994e-08
5481 2.09379491523e-08
5482 2.0878684559e-08
5483 2.08195896079e-08
5484 2.07606607461e-08
5485 2.07018961973e-08
5486 2.06433021788e-08
5487 2.05848715851e-08
5488 2.05266061926e-08
5489 2.04685068894e-08
5490 2.04105710111e-08
5491 2.0352800334e-08
5492 2.02951921935e-08
5493 2.02377474778e-08
5494 2.01804644107e-08
5495 2.01233456565e-08
5496 2.00663858863e-08
5497 2.00095886527e-08
5498 1.99529521794e-08
5499 1.98964773546e-08
5500 1.98401606255e-08
5501 1.97840037686e-08
5502 1.97280050074e-08
5503 1.96721661183e-08
5504 1.96164844368e-08
5505 1.95609608511e-08
5506 1.95055944729e-08
5507 1.9450383526e-08
5508 1.93953306749e-08
5509 1.93404332549e-08
5510 1.92856912662e-08
5511 1.92311038205e-08
5512 1.91766691415e-08
5513 1.91223916701e-08
5514 1.90682643009e-08
5515 1.9014293251e-08
5516 1.89604740797e-08
5517 1.8906807675e-08
5518 1.88532922607e-08
5519 1.87999287249e-08
5520 1.87467170676e-08
5521 1.86936537361e-08
5522 1.86407413949e-08
5523 1.85879800441e-08
5524 1.85353687954e-08
5525 1.84829040961e-08
5526 1.84305886108e-08
5527 1.83784232277e-08
5528 1.83264017295e-08
5529 1.82745294453e-08
5530 1.82228045986e-08
5531 1.81712254133e-08
5532 1.81197927773e-08
5533 1.80685049145e-08
5534 1.80173627129e-08
5535 1.79663643962e-08
5536 1.7915512629e-08
5537 1.78648020821e-08
5538 1.78142371965e-08
5539 1.77638144194e-08
5540 1.77135355273e-08
5541 1.76633969673e-08
5542 1.7613401404e-08
5543 1.75635470612e-08
5544 1.75138339387e-08
5545 1.74642629247e-08
5546 1.74148295784e-08
5547 1.73655374525e-08
5548 1.73163856587e-08
5549 1.72673715326e-08
5550 1.72184968505e-08
5551 1.71697607243e-08
5552 1.71211622657e-08
5553 1.70727005866e-08
5554 1.70243783515e-08
5555 1.69761902313e-08
5556 1.69281388906e-08
5557 1.68802261058e-08
5558 1.68324474359e-08
5559 1.67848028809e-08
5560 1.67372942173e-08
5561 1.66899196685e-08
5562 1.66426801229e-08
5563 1.65955720277e-08
5564 1.6548600712e-08
5565 1.65017608467e-08
5566 1.64550524318e-08
5567 1.64084763554e-08
5568 1.63620335059e-08
5569 1.63157221067e-08
5570 1.62695394934e-08
5571 1.62234892187e-08
5572 1.61775695062e-08
5573 1.61317794678e-08
5574 1.60861182152e-08
5575 1.60405875249e-08
5576 1.59951865086e-08
5577 1.59499125019e-08
5578 1.59047663928e-08
5579 1.58597481814e-08
5580 1.58148578677e-08
5581 1.57700936754e-08
5582 1.57254564925e-08
5583 1.56809472074e-08
5584 1.56365631554e-08
5585 1.55923043366e-08
5586 1.55481698627e-08
5587 1.55041623984e-08
5588 1.54602783908e-08
5589 1.54165178401e-08
5590 1.53728825225e-08
5591 1.53293688854e-08
5592 1.52859795932e-08
5593 1.52427137579e-08
5594 1.51995704911e-08
5595 1.51565480166e-08
5596 1.51136481108e-08
5597 1.50708689972e-08
5598 1.50282124523e-08
5599 1.49856749232e-08
5600 1.49432590746e-08
5601 1.49009622419e-08
5602 1.48587853133e-08
5603 1.48167291769e-08
5604 1.47747902801e-08
5605 1.47329703992e-08
5606 1.46912695342e-08
5607 1.4649686797e-08
5608 1.46082212993e-08
5609 1.4566872153e-08
5610 1.45256420225e-08
5611 1.44845273553e-08
5612 1.44435308158e-08
5613 1.44026479632e-08
5614 1.43618814619e-08
5615 1.4321231312e-08
5616 1.42806957371e-08
5617 1.4240273849e-08
5618 1.41999683123e-08
5619 1.41597755743e-08
5620 1.41196965231e-08
5621 1.40797302706e-08
5622 1.40398785931e-08
5623 1.40001379378e-08
5624 1.39605127458e-08
5625 1.39209985761e-08
5626 1.38815945405e-08
5627 1.38423041918e-08
5628 1.38031222008e-08
5629 1.37640538966e-08
5630 1.37250948384e-08
5631 1.36862459144e-08
5632 1.36475071244e-08
5633 1.36088784686e-08
5634 1.35703599469e-08
5635 1.35319488948e-08
5636 1.34936479768e-08
5637 1.34554536402e-08
5638 1.34173694377e-08
5639 1.33793927048e-08
5640 1.33415216652e-08
5641 1.33037598715e-08
5642 1.32661028829e-08
5643 1.32285551402e-08
5644 1.31911113144e-08
5645 1.31537749581e-08
5646 1.31165425188e-08
5647 1.3079417549e-08
5648 1.3042395608e-08
5649 1.30054811365e-08
5650 1.29686679173e-08
5651 1.29319612796e-08
5652 1.28953576706e-08
5653 1.28588588666e-08
5654 1.2822461315e-08
5655 1.27861676802e-08
5656 1.27499761859e-08
5657 1.27138886086e-08
5658 1.26779013954e-08
5659 1.26420172109e-08
5660 1.26062351669e-08
5661 1.2570553487e-08
5662 1.25349730595e-08
5663 1.2499492108e-08
5664 1.24641141852e-08
5665 1.24288348502e-08
5666 1.23936549912e-08
5667 1.23585754963e-08
5668 1.23235954774e-08
5669 1.22887140463e-08
5670 1.22539303149e-08
5671 1.22192460594e-08
5672 1.21846603918e-08
5673 1.21501724237e-08
5674 1.21157812671e-08
5675 1.20814878102e-08
5676 1.2047292941e-08
5677 1.2013193107e-08
5678 1.19791909725e-08
5679 1.1945282985e-08
5680 1.19114718089e-08
5681 1.18777565561e-08
5682 1.18441381147e-08
5683 1.18106111557e-08
5684 1.17771836727e-08
5685 1.17438485603e-08
5686 1.17106075948e-08
5687 1.16774625525e-08
5688 1.16444089926e-08
5689 1.16114504678e-08
5690 1.15785834254e-08
5691 1.15458123062e-08
5692 1.15131308931e-08
5693 1.14805436269e-08
5694 1.1448047843e-08
5695 1.14156453179e-08
5696 1.13833342752e-08
5697 1.13511129385e-08
5698 1.13189839723e-08
5699 1.12869456004e-08
5700 1.12550004872e-08
5701 1.12231415272e-08
5702 1.11913749379e-08
5703 1.11596989427e-08
5704 1.11281117654e-08
5705 1.10966134059e-08
5706 1.10652056406e-08
5707 1.1033885805e-08
5708 1.10026538991e-08
5709 1.09715116992e-08
5710 1.09404574289e-08
5711 1.09094910883e-08
5712 1.08786117892e-08
5713 1.08478204197e-08
5714 1.08171169799e-08
5715 1.07864988053e-08
5716 1.07559676721e-08
5717 1.07255235804e-08
5718 1.06951647538e-08
5719 1.06648929687e-08
5720 1.06347055606e-08
5721 1.0604605194e-08
5722 1.05745883161e-08
5723 1.05446575915e-08
5724 1.05148121321e-08
5725 1.04850492733e-08
5726 1.04553725677e-08
5727 1.0425779351e-08
5728 1.03962678466e-08
5729 1.03668433837e-08
5730 1.03374997451e-08
5731 1.03082404834e-08
5732 1.0279062046e-08
5733 1.02499688737e-08
5734 1.02209556374e-08
5735 1.01920258899e-08
5736 1.01631769667e-08
5737 1.01344115322e-08
5738 1.01057260338e-08
5739 1.00771231359e-08
5740 1.0048599286e-08
5741 1.00201571485e-08
5742 9.99179494698e-09
5743 9.96351356974e-09
5744 9.93531301674e-09
5745 9.90719062344e-09
5746 9.87914905437e-09
5747 9.85118653318e-09
5748 9.82330305987e-09
5749 9.79549774627e-09
5750 9.7677732569e-09
5751 9.74012515087e-09
5752 9.71255609272e-09
5753 9.68506519428e-09
5754 9.65765245553e-09
5755 9.63031698831e-09
5756 9.60305790443e-09
5757 9.57587609207e-09
5758 9.54877332759e-09
5759 9.5217451701e-09
5760 9.49479428414e-09
5761 9.46791889334e-09
5762 9.44112077406e-09
5763 9.41439814994e-09
5764 9.38775190917e-09
5765 9.36117849903e-09
5766 9.3346832486e-09
5767 9.30826171697e-09
5768 9.28191479233e-09
5769 9.25564247467e-09
5770 9.22944387582e-09
5771 9.20332077214e-09
5772 9.17727138727e-09
5773 9.15129572121e-09
5774 9.12539288578e-09
5775 9.09956376915e-09
5776 9.07380837134e-09
5777 9.04812580416e-09
5778 9.02251429125e-09
5779 8.99697649714e-09
5780 8.97150975732e-09
5781 8.9461167363e-09
5782 8.92079565773e-09
5783 8.89554563344e-09
5784 8.87036666342e-09
5785 8.84526052403e-09
5786 8.82022366255e-09
5787 8.79525874353e-09
5788 8.77036310243e-09
5789 8.74553940378e-09
5790 8.72078587122e-09
5791 8.6961007284e-09
5792 8.67148752803e-09
5793 8.64694182923e-09
5794 8.62246896105e-09
5795 8.59806359443e-09
5796 8.57372661756e-09
5797 8.54945803042e-09
5798 8.52525960937e-09
5799 8.50112957806e-09
5800 8.4770679365e-09
5801 8.45307379649e-09
5802 8.42914715804e-09
5803 8.40528802115e-09
5804 8.381497274e-09
5805 8.35777402841e-09
5806 8.3341173962e-09
5807 8.31052826555e-09
5808 8.28700486011e-09
5809 8.2635498444e-09
5810 8.24015966572e-09
5811 8.21683698859e-09
5812 8.1935791485e-09
5813 8.17038792178e-09
5814 8.14726153209e-09
5815 8.1242008676e-09
5816 8.10120504013e-09
5817 8.07827582605e-09
5818 8.05541056081e-09
5819 8.03261102078e-09
5820 8.00987365324e-09
5821 7.98720289907e-09
5822 7.9645943174e-09
5823 7.94205146093e-09
5824 7.91957077695e-09
5825 7.89715492999e-09
5826 7.8748021437e-09
5827 7.85251241808e-09
5828 7.83028752949e-09
5829 7.80812481338e-09
5830 7.78602338158e-09
5831 7.76398501046e-09
5832 7.74200881182e-09
5833 7.72009567385e-09
5834 7.69824559654e-09
5835 7.67645413902e-09
5836 7.65472663034e-09
5837 7.63305951779e-09
5838 7.61145546591e-09
5839 7.58991092198e-09
5840 7.56842855054e-09
5841 7.54700568706e-09
5842 7.52564410789e-09
5843 7.50434381303e-09
5844 7.48310213794e-09
5845 7.46192174716e-09
5846 7.44080086434e-09
5847 7.41974037766e-09
5848 7.39873851074e-09
5849 7.37779703996e-09
5850 7.35691418896e-09
5851 7.33609084591e-09
5852 7.31532523446e-09
5853 7.29462090732e-09
5854 7.27397253542e-09
5855 7.25338455965e-09
5856 7.23285431548e-09
5857 7.21238269108e-09
5858 7.1919679101e-09
5859 7.1716117489e-09
5860 7.15131243112e-09
5861 7.13107173311e-09
5862 7.11088699035e-09
5863 7.09075820282e-09
5864 7.07068892325e-09
5865 7.05067559892e-09
5866 7.03071911801e-09
5867 7.01081859233e-09
5868 6.99097579826e-09
5869 6.97118629489e-09
5870 6.95145452312e-09
5871 6.93177959477e-09
5872 6.91215973347e-09
5873 6.89259493925e-09
5874 6.87308610026e-09
5875 6.85363232833e-09
5876 6.83423273529e-09
5877 6.81488820931e-09
5878 6.79559963856e-09
5879 6.77636524671e-09
5880 6.75718414556e-09
5881 6.73805811147e-09
5882 6.71898625626e-09
5883 6.69996857994e-09
5884 6.68100419432e-09
5885 6.66209487576e-09
5886 6.64323707156e-09
5887 6.62443433441e-09
5888 6.60568399979e-09
5889 6.58698695588e-09
5890 6.56834231449e-09
5891 6.54975096381e-09
5892 6.53121201566e-09
5893 6.51272635821e-09
5894 6.49429132693e-09
5895 6.47590869818e-09
5896 6.45758024831e-09
5897 6.43930153643e-09
5898 6.42107611526e-09
5899 6.40290132026e-09
5900 6.3847780396e-09
5901 6.36670716148e-09
5902 6.34868602134e-09
5903 6.33071639555e-09
5904 6.31279650776e-09
5905 6.29492813431e-09
5906 6.27711127521e-09
5907 6.25934326592e-09
5908 6.24162765916e-09
5909 6.22396001404e-09
5910 6.20634388326e-09
5911 6.18877749048e-09
5912 6.17126083569e-09
5913 6.15379303071e-09
5914 6.13637496372e-09
5915 6.11900485836e-09
5916 6.10168537918e-09
5917 6.08441474981e-09
5918 6.06719385843e-09
5919 6.05002092868e-09
5920 6.03289684875e-09
5921 6.01581984228e-09
5922 5.99879346197e-09
5923 5.98181326694e-09
5924 5.96488280991e-09
5925 5.94799764997e-09
5926 5.9311631162e-09
5927 5.91437476771e-09
5928 5.89763438086e-09
5929 5.88094106746e-09
5930 5.8642957157e-09
5931 5.84769654921e-09
5932 5.83114623254e-09
5933 5.81464121296e-09
5934 5.79818149049e-09
5935 5.78177061783e-09
5936 5.76540593045e-09
5937 5.74908654016e-09
5938 5.73281422334e-09
5939 5.71658809179e-09
5940 5.70040725734e-09
5941 5.68427260816e-09
5942 5.66818325609e-09
5943 5.65213920112e-09
5944 5.6361422196e-09
5945 5.62018787065e-09
5946 5.60427970697e-09
5947 5.58841861675e-09
5948 5.5726001591e-09
5949 5.55682699854e-09
5950 5.54109824691e-09
5951 5.52541568055e-09
5952 5.50977574676e-09
5953 5.49418022189e-09
5954 5.47862999412e-09
5955 5.46312239891e-09
5956 5.44765921262e-09
5957 5.43223954708e-09
5958 5.41686429045e-09
5959 5.40153166639e-09
5960 5.38624256308e-09
5961 5.3709969805e-09
5962 5.35579403049e-09
5963 5.34063637758e-09
5964 5.3255186927e-09
5965 5.31044541674e-09
5966 5.29541388516e-09
5967 5.28042587433e-09
5968 5.26547960789e-09
5969 5.250575974e-09
5970 5.23571408451e-09
5971 5.22089393939e-09
5972 5.2061182032e-09
5973 5.19138154687e-09
5974 5.17668752309e-09
5975 5.1620352437e-09
5976 5.14742293234e-09
5977 5.1328550299e-09
5978 5.11832709549e-09
5979 5.10383824093e-09
5980 5.08939201893e-09
5981 5.07498754132e-09
5982 5.06062214356e-09
5983 5.04629937836e-09
5984 5.03201569302e-09
5985 5.01777286388e-09
5986 5.00357000277e-09
5987 4.98940799787e-09
5988 4.97528507282e-09
5989 4.96120389215e-09
5990 4.94716001498e-09
5991 4.93315699401e-09
5992 4.9191930529e-09
5993 4.90527174435e-09
5994 4.89138685111e-09
5995 4.87754281409e-09
5996 4.86373608055e-09
5997 4.84996931505e-09
5998 4.83624162939e-09
5999 4.82255213541e-09
6000 4.80890349763e-09
6001 4.79529216335e-09
6002 4.78171813256e-09
6003 4.7681840698e-09
6004 4.75468819872e-09
6005 4.7412305193e-09
6006 4.72781014338e-09
6007 4.71442795913e-09
6008 4.70108307837e-09
6009 4.68777727747e-09
6010 4.67450966823e-09
6011 4.66127758614e-09
6012 4.64808369571e-09
6013 4.63492799696e-09
6014 4.6218096017e-09
6015 4.60872673358e-09
6016 4.59568205713e-09
6017 4.58267379599e-09
6018 4.56970283835e-09
6019 4.55677007238e-09
6020 4.54387194537e-09
6021 4.53101112186e-09
6022 4.51818671365e-09
6023 4.50539783259e-09
6024 4.49264359048e-09
6025 4.47992842822e-09
6026 4.46724790493e-09
6027 4.45460379694e-09
6028 4.4419952161e-09
6029 4.42942127421e-09
6030 4.41688552399e-09
6031 4.40438263638e-09
6032 4.39191616408e-09
6033 4.37948433074e-09
6034 4.36709068907e-09
6035 4.35472813365e-09
6036 4.34240199354e-09
6037 4.33011138057e-09
6038 4.31785540655e-09
6039 4.30563318332e-09
6040 4.2934473754e-09
6041 4.28129443009e-09
6042 4.26917523555e-09
6043 4.25709245633e-09
6044 4.24504342789e-09
6045 4.23302726205e-09
6046 4.22104573516e-09
6047 4.20909884724e-09
6048 4.19718482192e-09
6049 4.18530454738e-09
6050 4.17345891179e-09
6051 4.16164525063e-09
6052 4.14986622843e-09
6053 4.13812095701e-09
6054 4.12640766001e-09
6055 4.11472811379e-09
6056 4.10308143017e-09
6057 4.09146672098e-09
6058 4.07988665074e-09
6059 4.06834033129e-09
6060 4.0568242099e-09
6061 4.04534006293e-09
6062 4.03389055492e-09
6063 4.02247213316e-09
6064 4.011086574e-09
6065 3.99973476561e-09
6066 3.9884131553e-09
6067 3.97712440758e-09
6068 3.96586585794e-09
6069 3.95464105907e-09
6070 3.94344734644e-09
6071 3.9322873846e-09
6072 3.92115584447e-09
6073 3.91005716693e-09
6074 3.89898957565e-09
6075 3.88795484696e-09
6076 3.87695031634e-09
6077 3.86597598379e-09
6078 3.85503273748e-09
6079 3.84412146559e-09
6080 3.83324216813e-09
6081 3.8223904042e-09
6082 3.81157150287e-09
6083 3.80078457596e-09
6084 3.79002518258e-09
6085 3.77929776363e-09
6086 3.76860143092e-09
6087 3.7579344081e-09
6088 3.74729758335e-09
6089 3.73669184484e-09
6090 3.72611452804e-09
6091 3.7155674093e-09
6092 3.70504960046e-09
6093 3.69456465421e-09
6094 3.6841072415e-09
6095 3.67367913867e-09
6096 3.66327945756e-09
6097 3.65291263904e-09
6098 3.64257246588e-09
6099 3.63226249078e-09
6100 3.62198182557e-09
6101 3.61172958208e-09
6102 3.60150664847e-09
6103 3.59131213656e-09
6104 3.58114782273e-09
6105 3.57101015425e-09
6106 3.56090446019e-09
6107 3.5508245233e-09
6108 3.54077300813e-09
6109 3.53075257919e-09
6110 3.52075879562e-09
6111 3.51079254557e-09
6112 3.50085471723e-09
6113 3.49094797514e-09
6114 3.48106521386e-09
6115 3.47121265065e-09
6116 3.46138850915e-09
6117 3.45159012483e-09
6118 3.44182016221e-09
6119 3.43207773312e-09
6120 3.42236283757e-09
6121 3.4126772519e-09
6122 3.40301742341e-09
6123 3.39338601663e-09
6124 3.38378036702e-09
6125 3.37420225094e-09
6126 3.36465344475e-09
6127 3.35512950755e-09
6128 3.34563310389e-09
6129 3.3361624574e-09
6130 3.32672023262e-09
6131 3.31730376502e-09
6132 3.30791483094e-09
6133 3.29855165404e-09
6134 3.28921601067e-09
6135 3.2799052363e-09
6136 3.27062110728e-09
6137 3.26136451179e-09
6138 3.25213367347e-09
6139 3.24292681597e-09
6140 3.23374838018e-09
6141 3.22459570157e-09
6142 3.21546789195e-09
6143 3.20636761586e-09
6144 3.19729220877e-09
6145 3.18824255885e-09
6146 3.17921777793e-09
6147 3.17021964236e-09
6148 3.1612454876e-09
6149 3.1522979782e-09
6150 3.14337622598e-09
6151 3.13447845457e-09
6152 3.12560732851e-09
6153 3.1167592951e-09
6154 3.10793790703e-09
6155 3.09914049978e-09
6156 3.09036884971e-09
6157 3.08162206863e-09
6158 3.07289926837e-09
6159 3.06420222529e-09
6160 3.05552827484e-09
6161 3.04688008157e-09
6162 3.03825586911e-09
6163 3.02965652565e-09
6164 3.02108116301e-09
6165 3.01252889301e-09
6166 3.00400238018e-09
6167 2.99549984817e-09
6168 2.98702129697e-09
6169 2.97856761478e-09
6170 2.97013524886e-09
6171 2.96172864012e-09
6172 2.95334512401e-09
6173 2.9449864769e-09
6174 2.93665092244e-09
6175 2.92833934878e-09
6176 2.92004997959e-09
6177 2.9117854794e-09
6178 2.90354318366e-09
6179 2.89532575692e-09
6180 2.88712964647e-09
6181 2.87895840501e-09
6182 2.87080936801e-09
6183 2.86268253546e-09
6184 2.8545814601e-09
6185 2.84650081284e-09
6186 2.83844414639e-09
6187 2.83041057259e-09
6188 2.82239920324e-09
6189 2.81441092653e-09
6190 2.80644396611e-09
6191 2.79850009832e-09
6192 2.79057932318e-09
6193 2.78268164067e-09
6194 2.77480438626e-09
6195 2.76695111268e-09
6196 2.75911915537e-09
6197 2.75130940253e-09
6198 2.74352185414e-09
6199 2.73575651022e-09
6200 2.72801248258e-09
6201 2.7202906594e-09
6202 2.71259104068e-09
6203 2.7049145146e-09
6204 2.69725664026e-09
6205 2.68962363492e-09
6206 2.68200928133e-09
6207 2.67441890855e-09
6208 2.66684807571e-09
6209 2.65929944732e-09
6210 2.65177213521e-09
6211 2.64426791574e-09
6212 2.63678412438e-09
6213 2.62931987294e-09
6214 2.62187871414e-09
6215 2.61445798344e-09
6216 2.60705590449e-09
6217 2.59967603e-09
6218 2.59232013633e-09
6219 2.58498200623e-09
6220 2.57766430423e-09
6221 2.57036969487e-09
6222 2.56309373725e-09
6223 2.55583909592e-09
6224 2.54860399451e-09
6225 2.54139109757e-09
6226 2.53419774054e-09
6227 2.52702392345e-09
6228 2.51987142263e-09
6229 2.5127402381e-09
6230 2.50562770532e-09
6231 2.49853471246e-09
6232 2.49146303588e-09
6233 2.48441089923e-09
6234 2.47737919068e-09
6235 2.47036613388e-09
6236 2.46337439336e-09
6237 2.45640219276e-09
6238 2.44944953209e-09
6239 2.44251729953e-09
6240 2.43560371871e-09
6241 2.42870967782e-09
6242 2.42183517685e-09
6243 2.4149802158e-09
6244 2.40814390651e-09
6245 2.40132802531e-09
6246 2.39453168405e-09
6247 2.38775399453e-09
6248 2.38099495675e-09
6249 2.37425634708e-09
6250 2.36753550098e-09
6251 2.36083508298e-09
6252 2.35415154037e-09
6253 2.34748842587e-09
6254 2.34084485129e-09
6255 2.33421992846e-09
6256 2.32761010466e-09
6257 2.32102426168e-09
6258 2.31445440591e-09
6259 2.3079023137e-09
6260 2.3013706496e-09
6261 2.29485763725e-09
6262 2.28836238847e-09
6263 2.28188401508e-09
6264 2.27542429343e-09
6265 2.26898499989e-09
6266 2.26256258173e-09
6267 2.25615970351e-09
6268 2.24977281249e-09
6269 2.2434054614e-09
6270 2.2370549857e-09
6271 2.23072227357e-09
6272 2.224407325e-09
6273 2.21811191636e-09
6274 2.21183515947e-09
6275 2.20557350161e-09
6276 2.1993304955e-09
6277 2.19310614114e-09
6278 2.18689866216e-09
6279 2.18070894675e-09
6280 2.17453521856e-09
6281 2.16838191847e-09
6282 2.16224460559e-09
6283 2.1561241681e-09
6284 2.150020606e-09
6285 2.14393391929e-09
6286 2.1378667725e-09
6287 2.13181561293e-09
6288 2.12578221692e-09
6289 2.11976480813e-09
6290 2.1137651629e-09
6291 2.10778239307e-09
6292 2.10181561044e-09
6293 2.09586747957e-09
6294 2.0899353359e-09
6295 2.08401829127e-09
6296 2.07811989839e-09
6297 2.07223838089e-09
6298 2.06637285061e-09
6299 2.06052330753e-09
6300 2.05469152803e-09
6301 2.04887573574e-09
6302 2.04307681884e-09
6303 2.03729477732e-09
6304 2.03152783484e-09
6305 2.02577687958e-09
6306 2.02004368788e-09
6307 2.01432559521e-09
6308 2.00862348976e-09
6309 2.00293914787e-09
6310 1.99726990502e-09
6311 1.9916157612e-09
6312 1.98597849277e-09
6313 1.98035721155e-09
6314 1.97475280572e-09
6315 1.96916172257e-09
6316 1.96358840299e-09
6317 1.95803195879e-09
6318 1.95248883728e-09
6319 1.94696347933e-09
6320 1.94145233223e-09
6321 1.93595628417e-09
6322 1.93047622332e-09
6323 1.92501303786e-09
6324 1.91956495144e-09
6325 1.91413107586e-09
6326 1.9087131875e-09
6327 1.90331128636e-09
6328 1.89792359606e-09
6329 1.89255189298e-09
6330 1.88719617711e-09
6331 1.88185289574e-09
6332 1.87652737793e-09
6333 1.87121607098e-09
6334 1.86591808671e-09
6335 1.86063608965e-09
6336 1.85537096797e-09
6337 1.85012005716e-09
6338 1.84488246902e-09
6339 1.83966086809e-09
6340 1.83445436619e-09
6341 1.82926029879e-09
6342 1.82408488314e-09
6343 1.81892101381e-09
6344 1.81377224351e-09
6345 1.80863857224e-09
6346 1.80352000001e-09
6347 1.79841563863e-09
6348 1.79332459993e-09
6349 1.78824777208e-09
6350 1.78318693145e-09
6351 1.77813941349e-09
6352 1.77310699456e-09
6353 1.76808701013e-09
6354 1.76308301292e-09
6355 1.75809233838e-09
6356 1.75311676287e-09
6357 1.74815451004e-09
6358 1.74320557988e-09
6359 1.73827174876e-09
6360 1.7333521285e-09
6361 1.72844671908e-09
6362 1.72355374417e-09
6363 1.71867409193e-09
6364 1.71380953873e-09
6365 1.70896008456e-09
6366 1.70412128853e-09
6367 1.69929936789e-09
6368 1.69448988174e-09
6369 1.68969371828e-09
6370 1.68491087749e-09
6371 1.68014135937e-09
6372 1.67538516394e-09
6373 1.67064495571e-09
6374 1.66591451745e-09
6375 1.66119917822e-09
6376 1.65649716166e-09
6377 1.65180846778e-09
6378 1.64713398476e-09
6379 1.64247193624e-09
6380 1.63782409857e-09
6381 1.63318691904e-09
6382 1.62856395036e-09
6383 1.62395519254e-09
6384 1.61935620469e-09
6385 1.6147749804e-09
6386 1.61020352607e-09
6387 1.60564717078e-09
6388 1.60110147363e-09
6389 1.59656998733e-09
6390 1.59205182371e-09
6391 1.58754520641e-09
6392 1.5830510236e-09
6393 1.57857105165e-09
6394 1.57410173784e-09
6395 1.56964663489e-09
6396 1.56520396644e-09
6397 1.56077373248e-09
6398 1.55635593302e-09
6399 1.55195145624e-09
6400 1.54755852577e-09
6401 1.54317714163e-09
6402 1.53880996834e-09
6403 1.53445434137e-09
6404 1.5301111489e-09
6405 1.52578039092e-09
6406 1.52146117927e-09
6407 1.51715529029e-09
6408 1.51286094763e-09
6409 1.50857992764e-09
6410 1.50430867762e-09
6411 1.50005075028e-09
6412 1.49580436926e-09
6413 1.49157131091e-09
6414 1.4873489107e-09
6415 1.48313983317e-09
6416 1.47894141378e-09
6417 1.47475454071e-09
6418 1.47058099031e-09
6419 1.46641898624e-09
6420 1.46226852848e-09
6421 1.45812872887e-09
6422 1.45400225193e-09
6423 1.44988732131e-09
6424 1.44578304884e-09
6425 1.44169032268e-09
6426 1.43760914284e-09
6427 1.43354128568e-09
6428 1.4294823103e-09
6429 1.4254366576e-09
6430 1.42140343939e-09
6431 1.41737999115e-09
6432 1.41336720105e-09
6433 1.40936595727e-09
6434 1.40537714799e-09
6435 1.40139988503e-09
6436 1.39743416838e-09
6437 1.39347733352e-09
6438 1.38953382134e-09
6439 1.38560007912e-09
6440 1.38167877139e-09
6441 1.37776812181e-09
6442 1.37386901855e-09
6443 1.36997968525e-09
6444 1.36610101009e-09
6445 1.36223565761e-09
6446 1.35838007509e-09
6447 1.35453426253e-09
6448 1.35069999629e-09
6449 1.34687727638e-09
6450 1.3430652146e-09
6451 1.33926381096e-09
6452 1.33547395365e-09
6453 1.33169297811e-09
6454 1.3279235489e-09
6455 1.32416477783e-09
6456 1.3204166649e-09
6457 1.31667832193e-09
6458 1.31295330164e-09
6459 1.30923627495e-09
6460 1.30553079458e-09
6461 1.30183508418e-09
6462 1.29815092009e-09
6463 1.29447741415e-09
6464 1.29081190181e-09
6465 1.28715882397e-09
6466 1.28351640427e-09
6467 1.27988109e-09
6468 1.27625998658e-09
6469 1.27264687677e-09
6470 1.26904531328e-09
6471 1.26545351975e-09
6472 1.261870608e-09
6473 1.25829924258e-09
6474 1.25473853529e-09
6475 1.25118670979e-09
6476 1.24764554243e-09
6477 1.24411503322e-09
6478 1.2405925176e-09
6479 1.23708154831e-09
6480 1.2335794608e-09
6481 1.23008803143e-09
6482 1.22660637203e-09
6483 1.22313448259e-09
6484 1.21967236311e-09
6485 1.21622090177e-09
6486 1.21277832221e-09
6487 1.20934373626e-09
6488 1.20592158481e-09
6489 1.20250831515e-09
6490 1.19910481544e-09
6491 1.19571197388e-09
6492 1.1923280141e-09
6493 1.18895204793e-09
6494 1.18558673989e-09
6495 1.18223031365e-09
6496 1.17888365736e-09
6497 1.17554677104e-09
6498 1.17222054286e-09
6499 1.16890319646e-09
6500 1.16559384367e-09
6501 1.16229514902e-09
6502 1.15900444797e-09
6503 1.15572351689e-09
6504 1.15245324395e-09
6505 1.14919274097e-09
6506 1.14593934342e-09
6507 1.14269393947e-09
6508 1.1394618582e-09
6509 1.13623599418e-09
6510 1.13301812377e-09
6511 1.12981179967e-09
6512 1.12661435736e-09
6513 1.12342579683e-09
6514 1.12024522991e-09
6515 1.11707532113e-09
6516 1.11391340596e-09
6517 1.11075948439e-09
6518 1.10761710914e-09
6519 1.10448095114e-09
6520 1.1013545631e-09
6521 1.09823705685e-09
6522 1.09512843238e-09
6523 1.09202957788e-09
6524 1.08893960515e-09
6525 1.08585673786e-09
6526 1.08278275235e-09
6527 1.07971764862e-09
6528 1.07666142668e-09
6529 1.07361408652e-09
6530 1.07057562815e-09
6531 1.0675442752e-09
6532 1.06452446857e-09
6533 1.06150999102e-09
6534 1.0585061716e-09
6535 1.05551034579e-09
6536 1.05252340177e-09
6537 1.04954445135e-09
6538 1.04657349453e-09
6539 1.04361053133e-09
6540 1.04065733808e-09
6541 1.03771125026e-09
6542 1.03477404423e-09
6543 1.03184571998e-09
6544 1.02892361298e-09
6545 1.02601216412e-09
6546 1.02310782069e-09
6547 1.02021235904e-09
6548 1.01732400282e-09
6549 1.01444452838e-09
6550 1.01157393573e-09
6551 1.00870956032e-09
6552 1.00585495488e-09
6553 1.00300745487e-09
6554 1.00016972482e-09
6555 9.97339100195e-10
6556 9.94515580999e-10
6557 9.91700055408e-10
6558 9.88892523424e-10
6559 9.86093873223e-10
6560 9.8330232845e-10
6561 9.8052055364e-10
6562 9.77744996078e-10
6563 9.74976543944e-10
6564 9.72216973594e-10
6565 9.69466285028e-10
6566 9.66722701889e-10
6567 9.63986224178e-10
6568 9.61257740073e-10
6569 9.58536361395e-10
6570 9.55822976323e-10
6571 9.53117584856e-10
6572 9.50420186996e-10
6573 9.47728118206e-10
6574 9.45046707557e-10
6575 9.42372402335e-10
6576 9.39705202541e-10
6577 9.37045108174e-10
6578 9.34392119234e-10
6579 9.31748900257e-10
6580 9.29111898529e-10
6581 9.26480225871e-10
6582 9.23859211355e-10
6583 9.21243525909e-10
6584 9.18636722247e-10
6585 9.16036135834e-10
6586 9.13443543027e-10
6587 9.10857167469e-10
6588 9.08279673695e-10
6589 9.0570839717e-10
6590 9.0314511425e-10
6591 9.00589824937e-10
6592 8.98039864694e-10
6593 8.95497898057e-10
6594 8.92963925025e-10
6595 8.90436169243e-10
6596 8.87914630709e-10
6597 8.85401085782e-10
6598 8.8289553446e-10
6599 8.80397976744e-10
6600 8.77905748098e-10
6601 8.7542062488e-10
6602 8.7294171891e-10
6603 8.70471694725e-10
6604 8.68007887789e-10
6605 8.6555118628e-10
6606 8.6310070202e-10
6607 8.60658211366e-10
6608 8.58221049782e-10
6609 8.55792769983e-10
6610 8.53370707432e-10
6611 8.50955750309e-10
6612 8.48546122256e-10
6613 8.46143599631e-10
6614 8.43750846968e-10
6615 8.41361647019e-10
6616 8.38980440676e-10
6617 8.36607227939e-10
6618 8.34237567915e-10
6619 8.31877677854e-10
6620 8.29522228685e-10
6621 8.27173884943e-10
6622 8.24832646629e-10
6623 8.22497625563e-10
6624 8.20168821747e-10
6625 8.17848011536e-10
6626 8.15533418574e-10
6627 8.13225042862e-10
6628 8.10923772576e-10
6629 8.08627831361e-10
6630 8.06339883752e-10
6631 8.04056377035e-10
6632 8.01781752102e-10
6633 7.99511568061e-10
6634 7.97248489448e-10
6635 7.94991628084e-10
6636 7.92740983968e-10
6637 7.90496557102e-10
6638 7.88260123841e-10
6639 7.86029907829e-10
6640 7.83805020887e-10
6641 7.81586351195e-10
6642 7.79373898752e-10
6643 7.77168551735e-10
6644 7.74967645611e-10
6645 7.72773844915e-10
6646 7.70588037824e-10
6647 7.68405783447e-10
6648 7.66231522675e-10
6649 7.64062590974e-10
6650 7.61899876522e-10
6651 7.59743379319e-10
6652 7.57592211187e-10
6653 7.5544903666e-10
6654 7.53310303026e-10
6655 7.5117778664e-10
6656 7.49051487503e-10
6657 7.46931405615e-10
6658 7.44816652798e-10
6659 7.42709893586e-10
6660 7.40607575267e-10
6661 7.38510586018e-10
6662 7.36420702196e-10
6663 7.34335259267e-10
6664 7.32257809943e-10
6665 7.3018568969e-10
6666 7.28118010329e-10
6667 7.26058324574e-10
6668 7.24002191532e-10
6669 7.21953163918e-10
6670 7.19910353553e-10
6671 7.17871984079e-10
6672 7.15839831855e-10
6673 7.1381389688e-10
6674 7.11794179153e-10
6675 7.09779790498e-10
6676 7.07770730912e-10
6677 7.05766112219e-10
6678 7.03768598953e-10
6679 7.01776414758e-10
6680 6.99792224168e-10
6681 6.97809809935e-10
6682 6.95835389308e-10
6683 6.93864521395e-10
6684 6.91901647087e-10
6685 6.89941437315e-10
6686 6.87990109327e-10
6687 6.86042334053e-10
6688 6.84100776027e-10
6689 6.82164547072e-10
6690 6.80233647188e-10
6691 6.78308076374e-10
6692 6.76388722809e-10
6693 6.74473810136e-10
6694 6.72563338355e-10
6695 6.7066086018e-10
6696 6.68762822897e-10
6697 6.66870114685e-10
6698 6.64981847365e-10
6699 6.63099797293e-10
6700 6.61223076293e-10
6701 6.59352572541e-10
6702 6.57485621502e-10
6703 6.55623999535e-10
6704 6.53768594816e-10
6705 6.51918519168e-10
6706 6.50072884412e-10
6707 6.48232578726e-10
6708 6.46398490289e-10
6709 6.44568842745e-10
6710 6.42743636092e-10
6711 6.40924646689e-10
6712 6.39110098177e-10
6713 6.37301766915e-10
6714 6.35497876544e-10
6715 6.33698427066e-10
6716 6.31905194837e-10
6717 6.30117291678e-10
6718 6.28333829411e-10
6719 6.26554808036e-10
6720 6.24782003911e-10
6721 6.23012752499e-10
6722 6.21250606514e-10
6723 6.19491125065e-10
6724 6.17737860864e-10
6725 6.15988149377e-10
6726 6.14245543318e-10
6727 6.12506489972e-10
6728 6.10774542054e-10
6729 6.09044370492e-10
6730 6.07320416179e-10
6731 6.05600902759e-10
6732 6.03886718409e-10
6733 6.02178751308e-10
6734 6.00473448742e-10
6735 5.98772587068e-10
6736 5.97079719e-10
6737 5.95389515468e-10
6738 5.93703752827e-10
6739 5.92024207435e-10
6740 5.90347326579e-10
6741 5.8867755115e-10
6742 5.87011328435e-10
6743 5.85349546611e-10
6744 5.8369220568e-10
6745 5.82041081998e-10
6746 5.80393511029e-10
6747 5.78750380953e-10
6748 5.77112579947e-10
6749 5.75479219833e-10
6750 5.73850300611e-10
6751 5.7222671046e-10
6752 5.70606673023e-10
6753 5.68990188299e-10
6754 5.67380809002e-10
6755 5.65774982419e-10
6756 5.6417270855e-10
6757 5.62575763752e-10
6758 5.60983259845e-10
6759 5.59396085009e-10
6760 5.57811574708e-10
6761 5.56232393478e-10
6762 5.54659429497e-10
6763 5.53089130051e-10
6764 5.51524159675e-10
6765 5.49962742014e-10
6766 5.48404877065e-10
6767 5.46853229366e-10
6768 5.45306022559e-10
6769 5.43762368466e-10
6770 5.42224043443e-10
6771 5.40689271133e-10
6772 5.39159827895e-10
6773 5.37632161013e-10
6774 5.3611071138e-10
6775 5.34593702639e-10
6776 5.33079358433e-10
6777 5.31571231477e-10
6778 5.30067545412e-10
6779 5.28566523883e-10
6780 5.27069943246e-10
6781 5.25579579858e-10
6782 5.24090992826e-10
6783 5.22607734865e-10
6784 5.21128029618e-10
6785 5.19652765263e-10
6786 5.181819418e-10
6787 5.16715559229e-10
6788 5.1525361755e-10
6789 5.13793452228e-10
6790 5.12340392333e-10
6791 5.10889996974e-10
6792 5.09444930685e-10
6793 5.08001640753e-10
6794 5.0656456807e-10
6795 5.05130159922e-10
6796 5.03701080845e-10
6797 5.02275554481e-10
6798 5.00852692653e-10
6799 4.99436048074e-10
6800 4.9802206803e-10
6801 4.96612528877e-10
6802 4.95205654261e-10
6803 4.93804996893e-10
6804 4.92408780417e-10
6805 4.9101345212e-10
6806 4.89624341071e-10
6807 4.88238782737e-10
6808 4.86855888937e-10
6809 4.8547743603e-10
6810 4.84103424014e-10
6811 4.82733852891e-10
6812 4.81366946303e-10
6813 4.80003592429e-10
6814 4.78646455804e-10
6815 4.77291095535e-10
6816 4.75941064337e-10
6817 4.74593697675e-10
6818 4.73249883726e-10
6819 4.71910510669e-10
6820 4.70574690326e-10
6821 4.69243310874e-10
6822 4.67915484137e-10
6823 4.66589433756e-10
6824 4.65270488803e-10
6825 4.63952432028e-10
6826 4.62638816145e-10
6827 4.61330529333e-10
6828 4.60024907056e-10
6829 4.58722837493e-10
6830 4.57423432465e-10
6831 4.56129356508e-10
6832 4.54838833264e-10
6833 4.53549198198e-10
6834 4.52267556739e-10
6835 4.50987691636e-10
6836 4.49710491068e-10
6837 4.48437731393e-10
6838 4.47168524431e-10
6839 4.45901982005e-10
6840 4.4463988047e-10
6841 4.43382219828e-10
6842 4.42127223721e-10
6843 4.40875780328e-10
6844 4.39627889648e-10
6845 4.38383551682e-10
6846 4.37141878251e-10
6847 4.35905533891e-10
6848 4.34671854066e-10
6849 4.33440838776e-10
6850 4.322133762e-10
6851 4.30990354516e-10
6852 4.29771773724e-10
6853 4.28553192933e-10
6854 4.27341717568e-10
6855 4.26131130382e-10
6856 4.24925872267e-10
6857 4.23722390508e-10
6858 4.22523349641e-10
6859 4.21327861488e-10
6860 4.20135926049e-10
6861 4.18946655145e-10
6862 4.17760936955e-10
6863 4.16576106943e-10
6864 4.15399270537e-10
6865 4.14222434131e-10
6866 4.13050926795e-10
6867 4.11881195816e-10
6868 4.10715017551e-10
6869 4.09552392e-10
6870 4.08393319162e-10
6871 4.07237799038e-10
6872 4.0608494345e-10
6873 4.04935640574e-10
6874 4.03789002235e-10
6875 4.02646804787e-10
6876 4.01506383696e-10
6877 4.00370403497e-10
6878 3.99237976012e-10
6879 3.98108213062e-10
6880 3.96979338291e-10
6881 3.95856680768e-10
6882 3.94735799603e-10
6883 3.93619359329e-10
6884 3.92504695412e-10
6885 3.91394472388e-10
6886 3.9028602572e-10
6887 3.89182908123e-10
6888 3.88079790525e-10
6889 3.8698111382e-10
6890 3.85886878007e-10
6891 3.84792642194e-10
6892 3.8370462363e-10
6893 3.82619269601e-10
6894 3.81535691929e-10
6895 3.80455666971e-10
6896 3.79378306548e-10
6897 3.78305387017e-10
6898 3.77234243842e-10
6899 3.76166653382e-10
6900 3.75101727457e-10
6901 3.74041242424e-10
6902 3.72981645569e-10
6903 3.71926489606e-10
6904 3.70873998179e-10
6905 3.69823283108e-10
6906 3.6877700893e-10
6907 3.67734287465e-10
6908 3.66691566001e-10
6909 3.65654173606e-10
6910 3.64618557569e-10
6911 3.63587382424e-10
6912 3.62558871814e-10
6913 3.61531249382e-10
6914 3.60508956021e-10
6915 3.59488439017e-10
6916 3.58470586548e-10
6917 3.57455398614e-10
6918 3.56443763394e-10
6919 3.55434792709e-10
6920 3.54429374738e-10
6921 3.53425733124e-10
6922 3.52426532402e-10
6923 3.51428219858e-10
6924 3.50433460028e-10
6925 3.49441364733e-10
6926 3.48451933974e-10
6927 3.47466055928e-10
6928 3.46482842417e-10
6929 3.45502293442e-10
6930 3.4452529718e-10
6931 3.43548300918e-10
6932 3.42576633727e-10
6933 3.41607631071e-10
6934 3.40641292951e-10
6935 3.39677619365e-10
6936 3.38714833958e-10
6937 3.37755601265e-10
6938 3.36799921286e-10
6939 3.35846905841e-10
6940 3.34895666754e-10
6941 3.3394798038e-10
6942 3.33002958541e-10
6943 3.3205971306e-10
6944 3.31120020292e-10
6945 3.30183880237e-10
6946 3.29248628361e-10
6947 3.28316929199e-10
6948 3.27387006394e-10
6949 3.26459748123e-10
6950 3.25536930745e-10
6951 3.24615889724e-10
6952 3.2369662506e-10
6953 3.22780024931e-10
6954 3.21866089337e-10
6955 3.20956594635e-10
6956 3.20046211755e-10
6957 3.19141157945e-10
6958 3.18238768671e-10
6959 3.17337267575e-10
6960 3.16439319192e-10
6961 3.15544035345e-10
6962 3.14649639677e-10
6963 3.13758796722e-10
6964 3.1287150648e-10
6965 3.11985104418e-10
6966 3.11104031425e-10
6967 3.10222070254e-10
6968 3.09343661797e-10
6969 3.08468806054e-10
6970 3.07595726667e-10
6971 3.06725311816e-10
6972 3.05856673322e-10
6973 3.04990699362e-10
6974 3.04127389938e-10
6975 3.03267633228e-10
6976 3.02408764696e-10
6977 3.01551672521e-10
6978 3.00699021238e-10
6979 2.99848146312e-10
6980 2.98999047743e-10
6981 2.98153501888e-10
6982 2.9730884421e-10
6983 2.96466851069e-10
6984 2.9562841064e-10
6985 2.94791746569e-10
6986 2.93955970676e-10
6987 2.93124635675e-10
6988 2.9229596521e-10
6989 2.91468182922e-10
6990 2.90643065171e-10
6991 2.89820611954e-10
6992 2.89000823273e-10
6993 2.88182810948e-10
6994 2.8736657498e-10
6995 2.86553003548e-10
6996 2.85741208472e-10
6997 2.84933854289e-10
6998 2.84127388284e-10
6999 2.83323586814e-10
7000 2.82519785344e-10
7001 2.81720424766e-10
7002 2.80923728724e-10
7003 2.8012792086e-10
7004 2.79334777531e-10
7005 2.78545186916e-10
7006 2.77757372658e-10
7007 2.76971334756e-10
7008 2.76186185033e-10
7009 2.75404588024e-10
7010 2.7462565555e-10
7011 2.73848499432e-10
7012 2.73072231494e-10
7013 2.72300404447e-10
7014 2.71529465579e-10
7015 2.70759414889e-10
7016 2.69994693269e-10
7017 2.6922997165e-10
7018 2.68467914566e-10
7019 2.67708522017e-10
7020 2.66950905825e-10
7021 2.6619506599e-10
7022 2.6544189069e-10
7023 2.6468871539e-10
7024 2.63940869161e-10
7025 2.6319391111e-10
7026 2.62447841237e-10
7027 2.61705324078e-10
7028 2.60964583276e-10
7029 2.6022650701e-10
7030 2.59489318921e-10
7031 2.58754795368e-10
7032 2.5802293635e-10
7033 2.57291965511e-10
7034 2.56563659207e-10
7035 2.55837129259e-10
7036 2.55114152026e-10
7037 2.54392062971e-10
7038 2.53671750272e-10
7039 2.52954102109e-10
7040 2.52238230303e-10
7041 2.51524134853e-10
7042 2.50812703939e-10
7043 2.50103049382e-10
7044 2.49394283003e-10
7045 2.48689069338e-10
7046 2.47984743851e-10
7047 2.47282194721e-10
7048 2.46582310126e-10
7049 2.45885090067e-10
7050 2.45188758186e-10
7051 2.4449509084e-10
7052 2.43802311672e-10
7053 2.4311219704e-10
7054 2.42423858765e-10
7055 2.41739073203e-10
7056 2.41054287642e-10
7057 2.40372166616e-10
7058 2.39690933768e-10
7059 2.39013253633e-10
7060 2.38335573499e-10
7061 2.37661446079e-10
7062 2.36989983193e-10
7063 2.36318520308e-10
7064 2.35649721958e-10
7065 2.34983588143e-10
7066 2.34317454328e-10
7067 2.33654873227e-10
7068 2.32993180305e-10
7069 2.32333263739e-10
7070 2.31676011708e-10
7071 2.31020536035e-10
7072 2.30365948539e-10
7073 2.29714025579e-10
7074 2.29063878976e-10
7075 2.28416396908e-10
7076 2.27769803018e-10
7077 2.27124097307e-10
7078 2.2648194431e-10
7079 2.25840679491e-10
7080 2.25201191029e-10
7081 2.24564367102e-10
7082 2.23928431353e-10
7083 2.23294271962e-10
7084 2.22661888927e-10
7085 2.22033058606e-10
7086 2.21403340106e-10
7087 2.2077717432e-10
7088 2.20151896713e-10
7089 2.19528395462e-10
7090 2.18907558747e-10
7091 2.18288498388e-10
7092 2.17670326208e-10
7093 2.17054818563e-10
7094 2.16439310918e-10
7095 2.15827355987e-10
7096 2.15216289234e-10
7097 2.14606998838e-10
7098 2.13998596621e-10
7099 2.13393747117e-10
7100 2.12789785792e-10
7101 2.12187600823e-10
7102 2.11586304033e-10
7103 2.10988559957e-10
7104 2.10391704059e-10
7105 2.09795736339e-10
7106 2.09201544976e-10
7107 2.0860912997e-10
7108 2.08018491321e-10
7109 2.07430517207e-10
7110 2.0684431945e-10
7111 2.06258121693e-10
7112 2.05672812115e-10
7113 2.0509105525e-10
7114 2.04511074742e-10
7115 2.03932870591e-10
7116 2.03355554618e-10
7117 2.02780015002e-10
7118 2.02204475386e-10
7119 2.01633376662e-10
7120 2.01063166116e-10
7121 2.00494731928e-10
7122 1.99925409561e-10
7123 1.99359639907e-10
7124 1.98795646611e-10
7125 1.98233429671e-10
7126 1.9767210091e-10
7127 1.97113436684e-10
7128 1.96554772458e-10
7129 1.95999660946e-10
7130 1.95443661255e-10
7131 1.948903261e-10
7132 1.94338767301e-10
7133 1.93788096681e-10
7134 1.93240090596e-10
7135 1.92692972689e-10
7136 1.9214763114e-10
7137 1.91604065947e-10
7138 1.91062277111e-10
7139 1.90521376453e-10
7140 1.89981363974e-10
7141 1.89444904208e-10
7142 1.88907556264e-10
7143 1.88372872856e-10
7144 1.87839077626e-10
7145 1.87307946931e-10
7146 1.86776816236e-10
7147 1.86250126433e-10
7148 1.85721660273e-10
7149 1.85196746827e-10
7150 1.84672721559e-10
7151 1.8414958447e-10
7152 1.83628223738e-10
7153 1.83108639362e-10
7154 1.82590831344e-10
7155 1.82073023325e-10
7156 1.81556991663e-10
7157 1.81045400893e-10
7158 1.80531145588e-10
7159 1.80022219354e-10
7160 1.79510628584e-10
7161 1.79003478706e-10
7162 1.78496328829e-10
7163 1.77991843486e-10
7164 1.77488246322e-10
7165 1.76984649158e-10
7166 1.7648371653e-10
7167 1.75984560258e-10
7168 1.75486292164e-10
7169 1.74989800428e-10
7170 1.74493308691e-10
7171 1.7399948149e-10
7172 1.73508318824e-10
7173 1.73017156158e-10
7174 1.7252688167e-10
7175 1.72039271717e-10
7176 1.71552549943e-10
7177 1.71067604526e-10
7178 1.70582659109e-10
7179 1.70099490049e-10
7180 1.69618097345e-10
7181 1.6913759282e-10
7182 1.68659752831e-10
7183 1.68182801019e-10
7184 1.67706737386e-10
7185 1.67231561932e-10
7186 1.66757274656e-10
7187 1.66285651915e-10
7188 1.65814917352e-10
7189 1.65345070968e-10
7190 1.64877889119e-10
7191 1.64410707271e-10
7192 1.63946189957e-10
7193 1.63481672644e-10
7194 1.63019819865e-10
7195 1.62557967087e-10
7196 1.62097890666e-10
7197 1.61637814244e-10
7198 1.61180402358e-10
7199 1.60724766829e-10
7200 1.60270019478e-10
7201 1.59816160306e-10
7202 1.5936407749e-10
7203 1.58913771031e-10
7204 1.58462576394e-10
7205 1.5801493447e-10
7206 1.57567292547e-10
7207 1.57120538802e-10
7208 1.5667733777e-10
7209 1.56233248561e-10
7210 1.55791823886e-10
7211 1.55350399211e-10
7212 1.54909862715e-10
7213 1.54471990754e-10
7214 1.54035006972e-10
7215 1.53598911368e-10
7216 1.5316459212e-10
7217 1.52731161052e-10
7218 1.52297729983e-10
7219 1.51866963449e-10
7220 1.51437973273e-10
7221 1.51008983096e-10
7222 1.50581769276e-10
7223 1.50154555456e-10
7224 1.49729117993e-10
7225 1.49306345065e-10
7226 1.48882683959e-10
7227 1.48462575567e-10
7228 1.48041578996e-10
7229 1.4762324696e-10
7230 1.47205803103e-10
7231 1.46788359245e-10
7232 1.46372691745e-10
7233 1.45958800601e-10
7234 1.45545797636e-10
7235 1.4513368285e-10
7236 1.44722456241e-10
7237 1.4431300599e-10
7238 1.43904443917e-10
7239 1.434976582e-10
7240 1.43090872484e-10
7241 1.42685863125e-10
7242 1.42281741944e-10
7243 1.41880285298e-10
7244 1.41477940474e-10
7245 1.41078260185e-10
7246 1.40678579896e-10
7247 1.40280675964e-10
7248 1.39881883854e-10
7249 1.39486644457e-10
7250 1.3909140506e-10
7251 1.3869794202e-10
7252 1.38306255337e-10
7253 1.37914568654e-10
7254 1.3752377015e-10
7255 1.37133859823e-10
7256 1.36746614032e-10
7257 1.3636025642e-10
7258 1.35973010629e-10
7259 1.35587541195e-10
7260 1.35204736296e-10
7261 1.34822819575e-10
7262 1.34440902855e-10
7263 1.34059874313e-10
7264 1.33680622127e-10
7265 1.33302258121e-10
7266 1.32925670471e-10
7267 1.32549082821e-10
7268 1.32174271528e-10
7269 1.31799460235e-10
7270 1.31426425298e-10
7271 1.31055166719e-10
7272 1.30683908139e-10
7273 1.30313537738e-10
7274 1.29945831873e-10
7275 1.2957634965e-10
7276 1.29210420141e-10
7277 1.28843602454e-10
7278 1.28479449302e-10
7279 1.2811529615e-10
7280 1.27753807533e-10
7281 1.27393207094e-10
7282 1.27031718478e-10
7283 1.26672006218e-10
7284 1.26313182136e-10
7285 1.25956134411e-10
7286 1.25599974865e-10
7287 1.25243815319e-10
7288 1.24888543951e-10
7289 1.24535937118e-10
7290 1.24184218464e-10
7291 1.23833387988e-10
7292 1.23481669334e-10
7293 1.23132615215e-10
7294 1.22784449275e-10
7295 1.22435395156e-10
7296 1.22089005572e-10
7297 1.21744392345e-10
7298 1.21399779118e-10
7299 1.2105605407e-10
7300 1.207132172e-10
7301 1.20371268508e-10
7302 1.20031096174e-10
7303 1.1969003566e-10
7304 1.19351639682e-10
7305 1.19014131883e-10
7306 1.18675735905e-10
7307 1.18341780819e-10
7308 1.18006049377e-10
7309 1.17672094291e-10
7310 1.17339915562e-10
7311 1.17007736833e-10
7312 1.16676446282e-10
7313 1.1634604391e-10
7314 1.16016529716e-10
7315 1.15687903701e-10
7316 1.15361942221e-10
7317 1.15034204384e-10
7318 1.14708242904e-10
7319 1.1438494596e-10
7320 1.14060760836e-10
7321 1.1373835207e-10
7322 1.13415943304e-10
7323 1.13093534537e-10
7324 1.12773790306e-10
7325 1.12454934253e-10
7326 1.12137854558e-10
7327 1.11819886683e-10
7328 1.11501918809e-10
7329 1.11187503649e-10
7330 1.10873088488e-10
7331 1.10559561506e-10
7332 1.10245146345e-10
7333 1.09934283898e-10
7334 1.09621645095e-10
7335 1.09313447183e-10
7336 1.09003472915e-10
7337 1.08695275003e-10
7338 1.08387077091e-10
7339 1.08080655536e-10
7340 1.07773345803e-10
7341 1.07468700605e-10
7342 1.07164943586e-10
7343 1.06862074745e-10
7344 1.06559205904e-10
7345 1.06258113419e-10
7346 1.05957909113e-10
7347 1.05656816629e-10
7348 1.05357500502e-10
7349 1.05059072553e-10
7350 1.04761532782e-10
7351 1.04465769368e-10
7352 1.04170894133e-10
7353 1.03875130719e-10
7354 1.03582031841e-10
7355 1.03288932962e-10
7356 1.02994945905e-10
7357 1.02704511562e-10
7358 1.0241318904e-10
7359 1.02123642876e-10
7360 1.01834984889e-10
7361 1.01546326903e-10
7362 1.01259445273e-10
7363 1.00972563644e-10
7364 1.00685682014e-10
7365 1.00402353098e-10
7366 1.00117247825e-10
7367 9.98339189096e-11
7368 9.95514781721e-11
7369 9.92690374346e-11
7370 9.8988373054e-11
7371 9.87077086734e-11
7372 9.84288206496e-11
7373 9.81508208042e-11
7374 9.78728209589e-11
7375 9.75957092919e-11
7376 9.73203739818e-11
7377 9.70441504933e-11
7378 9.67688151832e-11
7379 9.64952562299e-11
7380 9.62216972766e-11
7381 9.59499146802e-11
7382 9.56781320838e-11
7383 9.54072376658e-11
7384 9.51372314262e-11
7385 9.4868113365e-11
7386 9.45998834823e-11
7387 9.43325417779e-11
7388 9.40652000736e-11
7389 9.37987465477e-11
7390 9.35331812002e-11
7391 9.32676158527e-11
7392 9.30047150405e-11
7393 9.27418142282e-11
7394 9.2478913416e-11
7395 9.22169007822e-11
7396 9.19566645052e-11
7397 9.16955400498e-11
7398 9.14370801297e-11
7399 9.11777320312e-11
7400 9.09201602894e-11
7401 9.06617003693e-11
7402 9.04059049844e-11
7403 9.01492214211e-11
7404 8.98943142147e-11
7405 8.96394070082e-11
7406 8.93862761586e-11
7407 8.9133145309e-11
7408 8.88800144594e-11
7409 8.8629548145e-11
7410 8.83790818307e-11
7411 8.81286155163e-11
7412 8.78790373804e-11
7413 8.76303474229e-11
7414 8.73825456438e-11
7415 8.71347438647e-11
7416 8.6887830264e-11
7417 8.66409166633e-11
7418 8.63984439547e-11
7419 8.61515303541e-11
7420 8.59081694671e-11
7421 8.56648085801e-11
7422 8.54232240499e-11
7423 8.51807513413e-11
7424 8.4940943168e-11
7425 8.46993586379e-11
7426 8.44595504645e-11
7427 8.42224068265e-11
7428 8.39825986532e-11
7429 8.37454550151e-11
7430 8.35074231986e-11
7431 8.32720559174e-11
7432 8.30358004578e-11
7433 8.28004331765e-11
7434 8.25659540737e-11
7435 8.23323631494e-11
7436 8.20996604034e-11
7437 8.18678458359e-11
7438 8.16360312683e-11
7439 8.14042167008e-11
7440 8.11741784901e-11
7441 8.09450284578e-11
7442 8.07149902471e-11
7443 8.04876165716e-11
7444 8.02593547178e-11
7445 8.00310928639e-11
7446 7.98054955453e-11
7447 7.95790100483e-11
7448 7.93543009081e-11
7449 7.91295917679e-11
7450 7.89057708062e-11
7451 7.86828380228e-11
7452 7.84599052395e-11
7453 7.82369724561e-11
7454 7.8016704208e-11
7455 7.779643596e-11
7456 7.75752795334e-11
7457 7.73558994638e-11
7458 7.71356312157e-11
7459 7.69180275029e-11
7460 7.67013119685e-11
7461 7.64837082556e-11
7462 7.62669927212e-11
7463 7.60511653652e-11
7464 7.58362261877e-11
7465 7.56212870101e-11
7466 7.5407236011e-11
7467 7.51940731902e-11
7468 7.49809103695e-11
7469 7.47686357272e-11
7470 7.45572492633e-11
7471 7.43467509778e-11
7472 7.41353645139e-11
7473 7.39248662285e-11
7474 7.37170324783e-11
7475 7.35074223712e-11
7476 7.33004767994e-11
7477 7.30926430492e-11
7478 7.2884809299e-11
7479 7.26778637272e-11
7480 7.24718063339e-11
7481 7.22675252973e-11
7482 7.20623560824e-11
7483 7.18607395811e-11
7484 7.16564585446e-11
7485 7.1452177508e-11
7486 7.12505610068e-11
7487 7.10489445055e-11
7488 7.08482161826e-11
7489 7.06483760382e-11
7490 7.04485358938e-11
7491 7.02486957493e-11
7492 7.00497437833e-11
7493 6.98499036389e-11
7494 6.96536162081e-11
7495 6.94573287774e-11
7496 6.92592649898e-11
7497 6.90647539159e-11
7498 6.88684664851e-11
7499 6.86739554112e-11
7500 6.84785561589e-11
7501 6.82858214418e-11
7502 6.80930867247e-11
7503 6.79003520077e-11
7504 6.77067291122e-11
7505 6.75166589303e-11
7506 6.73257005701e-11
7507 6.7132965853e-11
7508 6.69437838496e-11
7509 6.67537136678e-11
7510 6.65654198428e-11
7511 6.63771260179e-11
7512 6.61906085497e-11
7513 6.60023147248e-11
7514 6.58149090782e-11
7515 6.56283916101e-11
7516 6.54436504988e-11
7517 6.5258021209e-11
7518 6.50732800977e-11
7519 6.48903153433e-11
7520 6.4705574232e-11
7521 6.45217212991e-11
7522 6.43396447231e-11
7523 6.4157568147e-11
7524 6.39763797494e-11
7525 6.37943031734e-11
7526 6.36140029542e-11
7527 6.3433702735e-11
7528 6.32542906942e-11
7529 6.30757668318e-11
7530 6.28963547911e-11
7531 6.27196072855e-11
7532 6.25419716016e-11
7533 6.23643359177e-11
7534 6.21875884121e-11
7535 6.20126172635e-11
7536 6.18358697579e-11
7537 6.16617867877e-11
7538 6.1486815639e-11
7539 6.13136208472e-11
7540 6.11395378769e-11
7541 6.09663430851e-11
7542 6.07940364716e-11
7543 6.06226180366e-11
7544 6.04494232448e-11
7545 6.02797811666e-11
7546 6.01083627316e-11
7547 5.99387206535e-11
7548 5.97681903969e-11
7549 5.95994364971e-11
7550 5.94306825974e-11
7551 5.92628168761e-11
7552 5.90949511547e-11
7553 5.89270854334e-11
7554 5.87609960689e-11
7555 5.85957948829e-11
7556 5.842881734e-11
7557 5.82636161539e-11
7558 5.80984149678e-11
7559 5.79332137818e-11
7560 5.77697889526e-11
7561 5.76072523018e-11
7562 5.74429392941e-11
7563 5.72812908217e-11
7564 5.71196423493e-11
7565 5.69571056985e-11
7566 5.67954572261e-11
7567 5.6636473289e-11
7568 5.64748248166e-11
7569 5.63149527011e-11
7570 5.6155968764e-11
7571 5.59960966484e-11
7572 5.58388890681e-11
7573 5.56807933094e-11
7574 5.55226975507e-11
7575 5.5364601792e-11
7576 5.52082823901e-11
7577 5.50528511667e-11
7578 5.48965317648e-11
7579 5.47411005414e-11
7580 5.45847811395e-11
7581 5.44320144513e-11
7582 5.42765832279e-11
7583 5.41247047181e-11
7584 5.39710498515e-11
7585 5.38182831633e-11
7586 5.36655164751e-11
7587 5.35127497869e-11
7588 5.3362647634e-11
7589 5.32107691242e-11
7590 5.30615551497e-11
7591 5.29105648184e-11
7592 5.27613508439e-11
7593 5.26112486909e-11
7594 5.24620347164e-11
7595 5.23137089203e-11
7596 5.21662713027e-11
7597 5.2018833685e-11
7598 5.18722842457e-11
7599 5.17248466281e-11
7600 5.15782971888e-11
7601 5.14317477496e-11
7602 5.12860864887e-11
7603 5.11422015848e-11
7604 5.09965403239e-11
7605 5.08526554199e-11
7606 5.07069941591e-11
7607 5.05648856119e-11
7608 5.04227770648e-11
7609 5.02780039824e-11
7610 5.01367836137e-11
7611 4.99937868881e-11
7612 4.98534546978e-11
7613 4.97113461506e-11
7614 4.95710139603e-11
7615 4.943068177e-11
7616 4.92903495797e-11
7617 4.91517937462e-11
7618 4.90123497343e-11
7619 4.88737939008e-11
7620 4.87352380674e-11
7621 4.85975704123e-11
7622 4.84599027573e-11
7623 4.8324011459e-11
7624 4.8186343804e-11
7625 4.80495643274e-11
7626 4.79136730291e-11
7627 4.77777817309e-11
7628 4.76427786111e-11
7629 4.75077754913e-11
7630 4.73718841931e-11
7631 4.7240433787e-11
7632 4.71054306672e-11
7633 4.69722039043e-11
7634 4.68389771413e-11
7635 4.67066385568e-11
7636 4.65734117938e-11
7637 4.64419613877e-11
7638 4.631139916e-11
7639 4.61799487539e-11
7640 4.60493865262e-11
7641 4.59179361201e-11
7642 4.57891502492e-11
7643 4.56594761999e-11
7644 4.55289139722e-11
7645 4.54019044582e-11
7646 4.52731185874e-11
7647 4.51452208949e-11
7648 4.50164350241e-11
7649 4.48894255101e-11
7650 4.47615278176e-11
7651 4.46362946604e-11
7652 4.4508396968e-11
7653 4.43840519893e-11
7654 4.42579306537e-11
7655 4.41326974965e-11
7656 4.40074643393e-11
7657 4.38831193605e-11
7658 4.37596625602e-11
7659 4.36362057599e-11
7660 4.35118607811e-11
7661 4.33884039808e-11
7662 4.32649471804e-11
7663 4.31432667369e-11
7664 4.3020698115e-11
7665 4.28999058499e-11
7666 4.2777337228e-11
7667 4.26565449629e-11
7668 4.25357526979e-11
7669 4.24158486112e-11
7670 4.22959445245e-11
7671 4.21751522595e-11
7672 4.20561363512e-11
7673 4.19380086214e-11
7674 4.18181045347e-11
7675 4.17008649833e-11
7676 4.15827372535e-11
7677 4.14637213453e-11
7678 4.13473699723e-11
7679 4.12301304209e-11
7680 4.11137790479e-11
7681 4.09965394965e-11
7682 4.08819644804e-11
7683 4.0764724929e-11
7684 4.06501499128e-11
7685 4.05355748967e-11
7686 4.04209998806e-11
7687 4.0305536686e-11
7688 4.01918498483e-11
7689 4.0079051189e-11
7690 3.99644761728e-11
7691 3.98516775135e-11
7692 3.97397670326e-11
7693 3.96269683733e-11
7694 3.9514169714e-11
7695 3.94031474116e-11
7696 3.92912369307e-11
7697 3.91793264498e-11
7698 3.90683041473e-11
7699 3.89581700233e-11
7700 3.88480358993e-11
7701 3.87370135968e-11
7702 3.86286558296e-11
7703 3.8519409884e-11
7704 3.84101639384e-11
7705 3.83018061711e-11
7706 3.81925602255e-11
7707 3.80833142799e-11
7708 3.79767328695e-11
7709 3.78701514592e-11
7710 3.77626818704e-11
7711 3.76543241032e-11
7712 3.75486308712e-11
7713 3.74420494609e-11
7714 3.73363562289e-11
7715 3.72315511754e-11
7716 3.71258579435e-11
7717 3.70192765331e-11
7718 3.69162478364e-11
7719 3.68123309613e-11
7720 3.67066377294e-11
7721 3.66044972111e-11
7722 3.64996921576e-11
7723 3.63957752825e-11
7724 3.62927465858e-11
7725 3.61897178891e-11
7726 3.60875773708e-11
7727 3.59854368526e-11
7728 3.58850726911e-11
7729 3.57829321729e-11
7730 3.5681679833e-11
7731 3.55795393148e-11
7732 3.54800633318e-11
7733 3.53796991703e-11
7734 3.52793350089e-11
7735 3.51780826691e-11
7736 3.50794948645e-11
7737 3.49800188815e-11
7738 3.48814310769e-11
7739 3.47828432723e-11
7740 3.46833672893e-11
7741 3.45856676631e-11
7742 3.4487968037e-11
7743 3.43902684108e-11
7744 3.4293456963e-11
7745 3.41966455153e-11
7746 3.40998340675e-11
7747 3.40030226198e-11
7748 3.39062111721e-11
7749 3.38093997243e-11
7750 3.37152528118e-11
7751 3.36202177209e-11
7752 3.35234062732e-11
7753 3.34301475391e-11
7754 3.33351124482e-11
7755 3.32400773573e-11
7756 3.31459304448e-11
7757 3.30526717107e-11
7758 3.29585247982e-11
7759 3.2867042421e-11
7760 3.27728955085e-11
7761 3.2678748596e-11
7762 3.25881543972e-11
7763 3.24957838416e-11
7764 3.24034132859e-11
7765 3.23110427303e-11
7766 3.22204485315e-11
7767 3.21280779758e-11
7768 3.20383719554e-11
7769 3.19468895782e-11
7770 3.18571835578e-11
7771 3.1766589359e-11
7772 3.16768833386e-11
7773 3.15871773182e-11
7774 3.14974712978e-11
7775 3.14095416343e-11
7776 3.13207237923e-11
7777 3.12301295935e-11
7778 3.11430881084e-11
7779 3.1053382088e-11
7780 3.09663406028e-11
7781 3.08792991177e-11
7782 3.07913694542e-11
7783 3.07052161475e-11
7784 3.06181746623e-11
7785 3.05302449988e-11
7786 3.04449798705e-11
7787 3.03588265638e-11
7788 3.02726732571e-11
7789 3.01865199503e-11
7790 3.01012548221e-11
7791 3.00159896938e-11
7792 2.99307245655e-11
7793 2.98463476156e-11
7794 2.97610824873e-11
7795 2.96775937159e-11
7796 2.95941049444e-11
7797 2.95097279945e-11
7798 2.94262392231e-11
7799 2.93427504516e-11
7800 2.92601498586e-11
7801 2.91775492656e-11
7802 2.90931723157e-11
7803 2.90114599011e-11
7804 2.89306356649e-11
7805 2.88480350719e-11
7806 2.87663226572e-11
7807 2.86854984211e-11
7808 2.86046741849e-11
7809 2.85229617702e-11
7810 2.84421375341e-11
7811 2.83613132979e-11
7812 2.82813772401e-11
7813 2.82005530039e-11
7814 2.8122393303e-11
7815 2.80424572452e-11
7816 2.79625211874e-11
7817 2.78834733081e-11
7818 2.78044254287e-11
7819 2.77262657278e-11
7820 2.76472178484e-11
7821 2.75699463259e-11
7822 2.7491786625e-11
7823 2.7413626924e-11
7824 2.73363554015e-11
7825 2.7259083879e-11
7826 2.71800359997e-11
7827 2.7104540834e-11
7828 2.70272693115e-11
7829 2.69508859674e-11
7830 2.68745026233e-11
7831 2.67990074576e-11
7832 2.67226241135e-11
7833 2.66471289478e-11
7834 2.65725219606e-11
7835 2.64961386165e-11
7836 2.64215316292e-11
7837 2.63478128204e-11
7838 2.62714294763e-11
7839 2.61968224891e-11
7840 2.61231036802e-11
7841 2.60511612282e-11
7842 2.5976554241e-11
7843 2.59028354321e-11
7844 2.58300048017e-11
7845 2.57571741713e-11
7846 2.56834553625e-11
7847 2.56106247321e-11
7848 2.55386822801e-11
7849 2.54658516496e-11
7850 2.53939091976e-11
7851 2.53219667457e-11
7852 2.52500242937e-11
7853 2.51780818417e-11
7854 2.51079157465e-11
7855 2.50377496513e-11
7856 2.49640308425e-11
7857 2.48947529258e-11
7858 2.48245868306e-11
7859 2.4753532557e-11
7860 2.46842546403e-11
7861 2.46132003667e-11
7862 2.454392245e-11
7863 2.44746445333e-11
7864 2.44062547949e-11
7865 2.43369768782e-11
7866 2.42676989615e-11
7867 2.41993092231e-11
7868 2.41309194848e-11
7869 2.40625297465e-11
7870 2.39941400082e-11
7871 2.39257502699e-11
7872 2.38591368884e-11
7873 2.37898589717e-11
7874 2.37232455902e-11
7875 2.36557440303e-11
7876 2.35909070057e-11
7877 2.35234054458e-11
7878 2.34567920643e-11
7879 2.33901786828e-11
7880 2.33235653013e-11
7881 2.32578400983e-11
7882 2.31912267168e-11
7883 2.31255015137e-11
7884 2.30606644891e-11
7885 2.29958274645e-11
7886 2.29301022614e-11
7887 2.28652652368e-11
7888 2.28013163905e-11
7889 2.27364793659e-11
7890 2.26716423413e-11
7891 2.26085816735e-11
7892 2.25437446488e-11
7893 2.24815721594e-11
7894 2.24167351348e-11
7895 2.23527862886e-11
7896 2.22906137992e-11
7897 2.2226664953e-11
7898 2.21636042852e-11
7899 2.21014317958e-11
7900 2.2038371128e-11
7901 2.19761986386e-11
7902 2.19140261493e-11
7903 2.18518536599e-11
7904 2.17896811705e-11
7905 2.17283968595e-11
7906 2.16671125486e-11
7907 2.1606716416e-11
7908 2.15454321051e-11
7909 2.14841477941e-11
7910 2.14228634832e-11
7911 2.13624673506e-11
7912 2.13020712181e-11
7913 2.12407869071e-11
7914 2.1181278953e-11
7915 2.11208828205e-11
7916 2.10613748663e-11
7917 2.10018669122e-11
7918 2.09423589581e-11
7919 2.08837391824e-11
7920 2.08242312283e-11
7921 2.07647232742e-11
7922 2.07069916769e-11
7923 2.06483719012e-11
7924 2.05879757686e-11
7925 2.05320205282e-11
7926 2.04725125741e-11
7927 2.04147809768e-11
7928 2.03570493795e-11
7929 2.02993177822e-11
7930 2.02406980065e-11
7931 2.01847427661e-11
7932 2.01270111688e-11
7933 2.007016775e-11
7934 2.00142125095e-11
7935 1.99564809122e-11
7936 1.99005256718e-11
7937 1.98445704314e-11
7938 1.97895033693e-11
7939 1.97326599505e-11
7940 1.96758165316e-11
7941 1.96207494696e-11
7942 1.95656824076e-11
7943 1.95106153456e-11
7944 1.94546601051e-11
7945 1.93995930431e-11
7946 1.93445259811e-11
7947 1.92903470975e-11
7948 1.92352800354e-11
7949 1.91819893303e-11
7950 1.91269222682e-11
7951 1.90727433846e-11
7952 1.9018564501e-11
7953 1.89643856174e-11
7954 1.89110949123e-11
7955 1.88578042071e-11
7956 1.88036253235e-11
7957 1.87512227967e-11
7958 1.86970439131e-11
7959 1.86446413863e-11
7960 1.85922388596e-11
7961 1.85398363328e-11
7962 1.84874338061e-11
7963 1.84350312793e-11
7964 1.83817405741e-11
7965 1.83311144042e-11
7966 1.82787118774e-11
7967 1.82263093507e-11
7968 1.81747950023e-11
7969 1.8123280654e-11
7970 1.80717663056e-11
7971 1.80220283141e-11
7972 1.79722903226e-11
7973 1.7918111439e-11
7974 1.78692616259e-11
7975 1.78177472776e-11
7976 1.77680092861e-11
7977 1.77173831162e-11
7978 1.76676451247e-11
7979 1.76179071332e-11
7980 1.75663927848e-11
7981 1.75175429717e-11
7982 1.74686931587e-11
7983 1.74189551672e-11
7984 1.73701053541e-11
7985 1.73203673626e-11
7986 1.72715175495e-11
7987 1.72226677364e-11
7988 1.71738179233e-11
7989 1.71240799318e-11
7990 1.70770064756e-11
7991 1.70281566625e-11
7992 1.69801950278e-11
7993 1.69313452147e-11
7994 1.68851599369e-11
7995 1.68371983023e-11
7996 1.67883484892e-11
7997 1.67403868545e-11
7998 1.66933133983e-11
7999 1.66471281204e-11
8000 1.66000546642e-11
8001 1.6552981208e-11
8002 1.65059077517e-11
8003 1.64588342955e-11
8004 1.64126490176e-11
8005 1.63655755614e-11
8006 1.63193902836e-11
8007 1.62732050057e-11
8008 1.62270197279e-11
8009 1.61808344501e-11
8010 1.61364255291e-11
8011 1.60893520729e-11
8012 1.60449431519e-11
8013 1.59996460525e-11
8014 1.59534607747e-11
8015 1.59099400321e-11
8016 1.58637547543e-11
8017 1.58193458333e-11
8018 1.57731605555e-11
8019 1.57287516345e-11
8020 1.56852308919e-11
8021 1.56408219709e-11
8022 1.55955248715e-11
8023 1.55528923074e-11
8024 1.55084833864e-11
8025 1.5463186287e-11
8026 1.54196655444e-11
8027 1.53770329803e-11
8028 1.53326240593e-11
8029 1.52899914951e-11
8030 1.52464707526e-11
8031 1.52038381884e-11
8032 1.51603174459e-11
8033 1.51167967033e-11
8034 1.50741641392e-11
8035 1.5031531575e-11
8036 1.49897871893e-11
8037 1.49480428036e-11
8038 1.4904522061e-11
8039 1.48627776753e-11
8040 1.48201451111e-11
8041 1.47784007254e-11
8042 1.47375445181e-11
8043 1.46949119539e-11
8044 1.46531675682e-11
8045 1.46123113609e-11
8046 1.45714551536e-11
8047 1.45297107679e-11
8048 1.44879663821e-11
8049 1.44462219964e-11
8050 1.4407142146e-11
8051 1.43653977602e-11
8052 1.43236533745e-11
8053 1.42854617025e-11
8054 1.42446054952e-11
8055 1.42028611094e-11
8056 1.4163781259e-11
8057 1.41229250517e-11
8058 1.40829570228e-11
8059 1.40421008155e-11
8060 1.40039091434e-11
8061 1.39648292929e-11
8062 1.39248612641e-11
8063 1.38857814136e-11
8064 1.38458133847e-11
8065 1.38067335342e-11
8066 1.37676536838e-11
8067 1.37276856549e-11
8068 1.36903821613e-11
8069 1.36513023108e-11
8070 1.36104461035e-11
8071 1.35740307883e-11
8072 1.35358391162e-11
8073 1.34958710873e-11
8074 1.34585675937e-11
8075 1.34212641001e-11
8076 1.33821842496e-11
8077 1.3344880756e-11
8078 1.33084654408e-11
8079 1.32684974119e-11
8080 1.32320820967e-11
8081 1.31938904246e-11
8082 1.3156586931e-11
8083 1.31201716158e-11
8084 1.30828681222e-11
8085 1.3046452807e-11
8086 1.30109256702e-11
8087 1.29727339981e-11
8088 1.29354305045e-11
8089 1.28990151893e-11
8090 1.28625998741e-11
8091 1.28252963805e-11
8092 1.27888810653e-11
8093 1.27533539285e-11
8094 1.27178267917e-11
8095 1.26805232981e-11
8096 1.26449961613e-11
8097 1.26094690245e-11
8098 1.25730537093e-11
8099 1.25384147509e-11
8100 1.25028876141e-11
8101 1.24673604773e-11
8102 1.24318333405e-11
8103 1.23971943822e-11
8104 1.23616672454e-11
8105 1.2327028287e-11
8106 1.22915011502e-11
8107 1.22577503703e-11
8108 1.22231114119e-11
8109 1.21884724535e-11
8110 1.21529453168e-11
8111 1.21191945368e-11
8112 1.20854437569e-11
8113 1.20499166201e-11
8114 1.20170540185e-11
8115 1.19824150602e-11
8116 1.19486642802e-11
8117 1.19149135003e-11
8118 1.18811627203e-11
8119 1.1846523762e-11
8120 1.18145493389e-11
8121 1.17816867373e-11
8122 1.17461596005e-11
8123 1.1713296999e-11
8124 1.16804343975e-11
8125 1.16484599744e-11
8126 1.16147091944e-11
8127 1.15809584145e-11
8128 1.15498721698e-11
8129 1.15170095683e-11
8130 1.14841469667e-11
8131 1.14512843652e-11
8132 1.14184217637e-11
8133 1.13855591621e-11
8134 1.13544729174e-11
8135 1.13216103159e-11
8136 1.12905240712e-11
8137 1.12576614697e-11
8138 1.12256870466e-11
8139 1.11946008019e-11
8140 1.11626263788e-11
8141 1.11306519557e-11
8142 1.1099565711e-11
8143 1.10684794663e-11
8144 1.10365050432e-11
8145 1.10063069769e-11
8146 1.09743325538e-11
8147 1.0945022666e-11
8148 1.0911271886e-11
8149 1.08819619982e-11
8150 1.08508757535e-11
8151 1.08197895088e-11
8152 1.07895914425e-11
8153 1.07593933762e-11
8154 1.072919531e-11
8155 1.06989972437e-11
8156 1.06670228206e-11
8157 1.06386011112e-11
8158 1.06084030449e-11
8159 1.05782049786e-11
8160 1.05480069124e-11
8161 1.05169206677e-11
8162 1.04884989582e-11
8163 1.0458300892e-11
8164 1.04289910041e-11
8165 1.03987929378e-11
8166 1.036948305e-11
8167 1.0341949519e-11
8168 1.03117514527e-11
8169 1.02824415649e-11
8170 1.02522434986e-11
8171 1.02229336107e-11
8172 1.01945119013e-11
8173 1.01652020135e-11
8174 1.01376684825e-11
8175 1.01074704162e-11
8176 1.00799368852e-11
8177 1.00524033542e-11
8178 1.00230934663e-11
8179 9.99555993531e-12
8180 9.96625004746e-12
8181 9.93871651644e-12
8182 9.90940662859e-12
8183 9.882761276e-12
8184 9.85433956657e-12
8185 9.82591785714e-12
8186 9.79749614771e-12
8187 9.77085079512e-12
8188 9.74331726411e-12
8189 9.7157837331e-12
8190 9.68913838051e-12
8191 9.66071667108e-12
8192 9.63318314007e-12
8193 9.60564960906e-12
8194 9.57811607805e-12
8195 9.55147072546e-12
8196 9.52482537286e-12
8197 9.49729184185e-12
8198 9.47064648926e-12
8199 9.44400113667e-12
8200 9.41735578408e-12
8201 9.38982225307e-12
8202 9.36495325732e-12
8203 9.33741972631e-12
8204 9.31166255214e-12
8205 9.28501719955e-12
8206 9.25837184695e-12
8207 9.23261467278e-12
8208 9.20685749861e-12
8209 9.1793239676e-12
8210 9.15356679343e-12
8211 9.12869779768e-12
8212 9.10294062351e-12
8213 9.07718344934e-12
8214 9.05142627516e-12
8215 9.02566910099e-12
8216 8.9990237484e-12
8217 8.97504293107e-12
8218 8.95017393532e-12
8219 8.92352858273e-12
8220 8.8995477654e-12
8221 8.87201423438e-12
8222 8.84980977389e-12
8223 8.8231644213e-12
8224 8.79829542555e-12
8225 8.7734264298e-12
8226 8.74944561247e-12
8227 8.72280025987e-12
8228 8.69970762096e-12
8229 8.67483862521e-12
8230 8.64819327262e-12
8231 8.62510063371e-12
8232 8.60023163796e-12
8233 8.57713899904e-12
8234 8.55227000329e-12
8235 8.52917736438e-12
8236 8.50430836863e-12
8237 8.47943937288e-12
8238 8.45634673396e-12
8239 8.43058955979e-12
8240 8.40749692088e-12
8241 8.38529246039e-12
8242 8.36042346464e-12
8243 8.33733082573e-12
8244 8.31335000839e-12
8245 8.2911455479e-12
8246 8.26716473057e-12
8247 8.24318391324e-12
8248 8.2192030959e-12
8249 8.19699863541e-12
8250 8.17301781808e-12
8251 8.14992517917e-12
8252 8.12772071868e-12
8253 8.10462807976e-12
8254 8.08153544085e-12
8255 8.05844280194e-12
8256 8.03446198461e-12
8257 8.0113693457e-12
8258 7.9891648852e-12
8259 7.96873678155e-12
8260 7.94475596422e-12
8261 7.92255150373e-12
8262 7.90034704323e-12
8263 7.87814258274e-12
8264 7.85682630067e-12
8265 7.83284548334e-12
8266 7.80975284442e-12
8267 7.78932474077e-12
8268 7.76712028028e-12
8269 7.74491581979e-12
8270 7.72271135929e-12
8271 7.7005068988e-12
8272 7.68007879515e-12
8273 7.65698615623e-12
8274 7.63566987416e-12
8275 7.61435359209e-12
8276 7.59303731002e-12
8277 7.57083284952e-12
8278 7.55040474587e-12
8279 7.5290884638e-12
8280 7.50777218173e-12
8281 7.48645589965e-12
8282 7.46513961758e-12
8283 7.44471151393e-12
8284 7.42250705343e-12
8285 7.40119077136e-12
8286 7.38076266771e-12
8287 7.35944638564e-12
8288 7.33901828198e-12
8289 7.31770199991e-12
8290 7.29638571784e-12
8291 7.27595761418e-12
8292 7.25552951053e-12
8293 7.2359895853e-12
8294 7.21556148164e-12
8295 7.19424519957e-12
8296 7.17381709592e-12
8297 7.15427717068e-12
8298 7.13384906703e-12
8299 7.1143091418e-12
8300 7.09299285973e-12
8301 7.07434111291e-12
8302 7.05391300926e-12
8303 7.03437308402e-12
8304 7.01394498037e-12
8305 6.99351687672e-12
8306 6.97397695149e-12
8307 6.95354884783e-12
8308 6.9340089226e-12
8309 6.91535717579e-12
8310 6.89581725055e-12
8311 6.87716550374e-12
8312 6.85584922167e-12
8313 6.83630929643e-12
8314 6.81765754962e-12
8315 6.79811762438e-12
8316 6.77857769915e-12
8317 6.75903777392e-12
8318 6.73949784868e-12
8319 6.72262245871e-12
8320 6.70308253348e-12
8321 6.68354260824e-12
8322 6.66400268301e-12
8323 6.64623911462e-12
8324 6.6275873678e-12
8325 6.60893562099e-12
8326 6.58939569576e-12
8327 6.57163212736e-12
8328 6.55298038055e-12
8329 6.53432863373e-12
8330 6.51656506534e-12
8331 6.49791331853e-12
8332 6.47926157171e-12
8333 6.46149800332e-12
8334 6.44195807809e-12
8335 6.42152997443e-12
8336 6.40465458446e-12
8337 6.38777919448e-12
8338 6.36823926925e-12
8339 6.3522520577e-12
8340 6.33271213246e-12
8341 6.31583674249e-12
8342 6.29718499567e-12
8343 6.27942142728e-12
8344 6.26254603731e-12
8345 6.24478246891e-12
8346 6.22701890052e-12
8347 6.2083671537e-12
8348 6.19060358531e-12
8349 6.17372819534e-12
8350 6.15596462694e-12
8351 6.13820105855e-12
8352 6.12132566857e-12
8353 6.10356210018e-12
8354 6.08757488862e-12
8355 6.06981132023e-12
8356 6.05293593026e-12
8357 6.03517236186e-12
8358 6.01918515031e-12
8359 6.00142158191e-12
8360 5.98543437036e-12
8361 5.96767080197e-12
8362 5.94990723357e-12
8363 5.93392002202e-12
8364 5.91615645362e-12
8365 5.89928106365e-12
8366 5.88329385209e-12
8367 5.86641846212e-12
8368 5.85043125056e-12
8369 5.83444403901e-12
8370 5.81756864904e-12
8371 5.79980508064e-12
8372 5.78381786909e-12
8373 5.76783065753e-12
8374 5.75184344598e-12
8375 5.734968056e-12
8376 5.71986902287e-12
8377 5.70210545447e-12
8378 5.68789459976e-12
8379 5.67101920979e-12
8380 5.65592017665e-12
8381 5.63904478668e-12
8382 5.62305757512e-12
8383 5.60707036357e-12
8384 5.59019497359e-12
8385 5.57509594046e-12
8386 5.5591087289e-12
8387 5.54400969577e-12
8388 5.52802248421e-12
8389 5.51203527266e-12
8390 5.4960480611e-12
8391 5.48183720639e-12
8392 5.46673817325e-12
8393 5.4507509617e-12
8394 5.43654010698e-12
8395 5.41966471701e-12
8396 5.40367750546e-12
8397 5.38946665074e-12
8398 5.37347943919e-12
8399 5.35749222763e-12
8400 5.3423931945e-12
8401 5.32818233978e-12
8402 5.31130694981e-12
8403 5.29798427351e-12
8404 5.28288524038e-12
8405 5.26867438566e-12
8406 5.25179899569e-12
8407 5.23758814097e-12
8408 5.22426546468e-12
8409 5.20827825312e-12
8410 5.19317921999e-12
8411 5.17896836527e-12
8412 5.16564568898e-12
8413 5.15054665584e-12
8414 5.13544762271e-12
8415 5.12123676799e-12
8416 5.10702591328e-12
8417 5.09281505856e-12
8418 5.07682784701e-12
8419 5.06350517071e-12
8420 5.049294316e-12
8421 5.03508346128e-12
8422 5.02087260656e-12
8423 5.00577357343e-12
8424 4.99156271871e-12
8425 4.97912822084e-12
8426 4.9640291877e-12
8427 4.94981833299e-12
8428 4.93560747827e-12
8429 4.92139662356e-12
8430 4.90718576884e-12
8431 4.89475127097e-12
8432 4.88054041625e-12
8433 4.86544138312e-12
8434 4.85211870682e-12
8435 4.83790785211e-12
8436 4.82458517581e-12
8437 4.81126249952e-12
8438 4.7970516448e-12
8439 4.7837289685e-12
8440 4.77040629221e-12
8441 4.75619543749e-12
8442 4.7428727612e-12
8443 4.7295500849e-12
8444 4.71711558703e-12
8445 4.70290473231e-12
8446 4.69047023444e-12
8447 4.67714755814e-12
8448 4.66382488185e-12
8449 4.65050220555e-12
8450 4.63629135083e-12
8451 4.62385685296e-12
8452 4.61053417666e-12
8453 4.59809967879e-12
8454 4.58477700249e-12
8455 4.57234250462e-12
8456 4.55901982832e-12
8457 4.54658533044e-12
8458 4.53326265415e-12
8459 4.52082815627e-12
8460 4.50661730156e-12
8461 4.4950709821e-12
8462 4.48174830581e-12
8463 4.47020198635e-12
8464 4.45776748847e-12
8465 4.44444481218e-12
8466 4.4320103143e-12
8467 4.41957581643e-12
8468 4.40714131855e-12
8469 4.3955949991e-12
8470 4.38138414438e-12
8471 4.36983782492e-12
8472 4.35651514863e-12
8473 4.34408065075e-12
8474 4.3325343313e-12
8475 4.32098801184e-12
8476 4.30855351397e-12
8477 4.29523083767e-12
8478 4.28457269663e-12
8479 4.27125002034e-12
8480 4.25970370088e-12
8481 4.24726920301e-12
8482 4.23572288355e-12
8483 4.22417656409e-12
8484 4.21174206622e-12
8485 4.19930756834e-12
8486 4.18776124889e-12
8487 4.17532675101e-12
8488 4.16466860997e-12
8489 4.1522341121e-12
8490 4.13979961422e-12
8491 4.12914147319e-12
8492 4.11670697531e-12
8493 4.10604883427e-12
8494 4.09450251482e-12
8495 4.08206801694e-12
8496 4.07052169749e-12
8497 4.05986355645e-12
8498 4.04742905857e-12
8499 4.03677091754e-12
8500 4.02522459808e-12
8501 4.01367827862e-12
8502 4.00213195917e-12
8503 3.99058563971e-12
8504 3.97992749868e-12
8505 3.96926935764e-12
8506 3.95772303818e-12
8507 3.94528854031e-12
8508 3.93374222085e-12
8509 3.92308407982e-12
8510 3.91242593878e-12
8511 3.90087961932e-12
8512 3.89022147829e-12
8513 3.87867515883e-12
8514 3.86801701779e-12
8515 3.85735887676e-12
8516 3.84670073572e-12
8517 3.83515441627e-12
8518 3.82449627523e-12
8519 3.81383813419e-12
8520 3.80317999316e-12
8521 3.79252185212e-12
8522 3.78097553266e-12
8523 3.77031739163e-12
8524 3.76054742901e-12
8525 3.74988928797e-12
8526 3.73923114694e-12
8527 3.7285730059e-12
8528 3.71791486486e-12
8529 3.70725672383e-12
8530 3.69748676121e-12
8531 3.68682862018e-12
8532 3.67617047914e-12
8533 3.6655123381e-12
8534 3.65574237549e-12
8535 3.64508423445e-12
8536 3.63353791499e-12
8537 3.62376795238e-12
8538 3.61399798976e-12
8539 3.60333984872e-12
8540 3.59268170769e-12
8541 3.58379992349e-12
8542 3.57314178245e-12
8543 3.56337181984e-12
8544 3.5527136788e-12
8545 3.54294371618e-12
8546 3.53228557515e-12
8547 3.52162743411e-12
8548 3.51363382833e-12
8549 3.5029756873e-12
8550 3.4940939031e-12
8551 3.48343576206e-12
8552 3.47366579945e-12
8553 3.46300765841e-12
8554 3.45412587421e-12
8555 3.4443559116e-12
8556 3.43369777056e-12
8557 3.42481598636e-12
8558 3.41504602375e-12
8559 3.40438788271e-12
8560 3.39550609851e-12
8561 3.38662431432e-12
8562 3.3768543517e-12
8563 3.36708438908e-12
8564 3.35731442647e-12
8565 3.34754446385e-12
8566 3.33866267965e-12
8567 3.32978089546e-12
8568 3.31912275442e-12
8569 3.3093527918e-12
8570 3.30047100761e-12
8571 3.29070104499e-12
8572 3.28181926079e-12
8573 3.27293747659e-12
8574 3.26316751398e-12
8575 3.25428572978e-12
8576 3.24451576716e-12
8577 3.23652216139e-12
8578 3.22764037719e-12
8579 3.21698223615e-12
8580 3.20898863038e-12
8581 3.19921866776e-12
8582 3.18944870514e-12
8583 3.18056692095e-12
8584 3.17168513675e-12
8585 3.16191517413e-12
8586 3.15392156836e-12
8587 3.14592796258e-12
8588 3.13615799996e-12
8589 3.12816439418e-12
8590 3.11839443157e-12
8591 3.10862446895e-12
8592 3.10063086317e-12
8593 3.09174907898e-12
8594 3.0837554732e-12
8595 3.07576186742e-12
8596 3.06510372639e-12
8597 3.05799829903e-12
8598 3.04911651483e-12
8599 3.04023473063e-12
8600 3.03135294644e-12
8601 3.02335934066e-12
8602 3.01536573488e-12
8603 3.00648395068e-12
8604 2.99760216649e-12
8605 2.98872038229e-12
8606 2.98072677651e-12
8607 2.97184499232e-12
8608 2.96385138654e-12
8609 2.95496960234e-12
8610 2.94786417498e-12
8611 2.93809421237e-12
8612 2.93010060659e-12
8613 2.92210700081e-12
8614 2.91411339504e-12
8615 2.90523161084e-12
8616 2.89723800506e-12
8617 2.88924439928e-12
8618 2.88125079351e-12
8619 2.87236900931e-12
8620 2.86437540353e-12
8621 2.8581581546e-12
8622 2.84838819198e-12
8623 2.84128276462e-12
8624 2.83328915884e-12
8625 2.82440737465e-12
8626 2.81641376887e-12
8627 2.80842016309e-12
8628 2.80042655731e-12
8629 2.79243295154e-12
8630 2.78532752418e-12
8631 2.77644573998e-12
8632 2.76934031262e-12
8633 2.76134670685e-12
8634 2.75335310107e-12
8635 2.74624767371e-12
8636 2.73736588952e-12
8637 2.73026046216e-12
8638 2.7231550348e-12
8639 2.71604960744e-12
8640 2.70716782325e-12
8641 2.69828603905e-12
8642 2.69118061169e-12
8643 2.68407518433e-12
8644 2.67696975698e-12
8645 2.6689761512e-12
8646 2.66275890226e-12
8647 2.65476529648e-12
8648 2.64588351229e-12
8649 2.63877808493e-12
8650 2.63167265757e-12
8651 2.62279087337e-12
8652 2.61657362444e-12
8653 2.60858001866e-12
8654 2.60236276972e-12
8655 2.59348098552e-12
8656 2.58726373659e-12
8657 2.57927013081e-12
8658 2.57216470345e-12
8659 2.56505927609e-12
8660 2.55795384874e-12
8661 2.55084842138e-12
8662 2.54374299402e-12
8663 2.53574938824e-12
8664 2.52953213931e-12
8665 2.52065035511e-12
8666 2.51532128459e-12
8667 2.50732767881e-12
8668 2.50111042988e-12
8669 2.49222864568e-12
8670 2.48601139674e-12
8671 2.4797941478e-12
8672 2.47357689886e-12
8673 2.46558329309e-12
8674 2.45847786573e-12
8675 2.45226061679e-12
8676 2.44426701101e-12
8677 2.43716158366e-12
8678 2.43094433472e-12
8679 2.4256152642e-12
8680 2.41673348e-12
8681 2.40962805265e-12
8682 2.40341080371e-12
8683 2.39630537635e-12
8684 2.39097630583e-12
8685 2.38298270006e-12
8686 2.3758772727e-12
8687 2.36877184534e-12
8688 2.36344277482e-12
8689 2.35544916904e-12
8690 2.35012009853e-12
8691 2.34212649275e-12
8692 2.33590924381e-12
8693 2.32969199487e-12
8694 2.32258656752e-12
8695 2.31636931858e-12
8696 2.31015206964e-12
8697 2.30304664228e-12
8698 2.29771757176e-12
8699 2.29061214441e-12
8700 2.28439489547e-12
8701 2.27728946811e-12
8702 2.27018404075e-12
8703 2.26485497024e-12
8704 2.25774954288e-12
8705 2.25242047236e-12
8706 2.245315045e-12
8707 2.23909779606e-12
8708 2.23288054713e-12
8709 2.22755147661e-12
8710 2.22044604925e-12
8711 2.21422880031e-12
8712 2.20801155137e-12
8713 2.20179430244e-12
8714 2.1955770535e-12
8715 2.18935980456e-12
8716 2.18403073404e-12
8717 2.17692530669e-12
8718 2.17070805775e-12
8719 2.16449080881e-12
8720 2.15827355987e-12
8721 2.15205631093e-12
8722 2.145839062e-12
8723 2.14050999148e-12
8724 2.13429274254e-12
8725 2.12896367202e-12
8726 2.12097006624e-12
8727 2.11475281731e-12
8728 2.11031192521e-12
8729 2.10409467627e-12
8730 2.09876560575e-12
8731 2.09166017839e-12
8732 2.08633110788e-12
8733 2.08011385894e-12
8734 2.07389661e-12
8735 2.06767936106e-12
8736 2.06235029054e-12
8737 2.05702122003e-12
8738 2.05169214951e-12
8739 2.04458672215e-12
8740 2.04014583005e-12
8741 2.03304040269e-12
8742 2.02682315376e-12
8743 2.02238226166e-12
8744 2.01705319114e-12
8745 2.00905958536e-12
8746 2.00550687168e-12
8747 1.99840144433e-12
8748 1.99396055223e-12
8749 1.98863148171e-12
8750 1.98330241119e-12
8751 1.97708516225e-12
8752 1.96997973489e-12
8753 1.96642702122e-12
8754 1.9610979507e-12
8755 1.95488070176e-12
8756 1.94866345282e-12
8757 1.94244620388e-12
8758 1.93800531179e-12
8759 1.93267624127e-12
8760 1.92645899233e-12
8761 1.92112992181e-12
8762 1.91580085129e-12
8763 1.91047178077e-12
8764 1.90425453184e-12
8765 1.89981363974e-12
8766 1.89448456922e-12
8767 1.88826732028e-12
8768 1.88382642818e-12
8769 1.87849735767e-12
8770 1.87316828715e-12
8771 1.86783921663e-12
8772 1.86339832453e-12
8773 1.85718107559e-12
8774 1.85185200507e-12
8775 1.84652293456e-12
8776 1.84119386404e-12
8777 1.83675297194e-12
8778 1.83231207984e-12
8779 1.8260948309e-12
8780 1.82076576039e-12
8781 1.81543668987e-12
8782 1.81099579777e-12
8783 1.80566672725e-12
8784 1.80033765673e-12
8785 1.79500858621e-12
8786 1.79056769412e-12
8787 1.7852386236e-12
8788 1.77990955308e-12
8789 1.77546866098e-12
8790 1.77013959046e-12
8791 1.76481051994e-12
8792 1.76036962785e-12
8793 1.75415237891e-12
8794 1.74971148681e-12
8795 1.74527059471e-12
8796 1.73994152419e-12
8797 1.73461245367e-12
8798 1.73105974e-12
8799 1.72484249106e-12
8800 1.72040159896e-12
8801 1.71596070686e-12
8802 1.71151981476e-12
8803 1.70619074424e-12
8804 1.70086167373e-12
8805 1.69730896005e-12
8806 1.69197988953e-12
8807 1.68753899743e-12
8808 1.68220992691e-12
8809 1.67776903481e-12
8810 1.67332814272e-12
8811 1.6679990722e-12
8812 1.66267000168e-12
8813 1.659117288e-12
8814 1.6546763959e-12
8815 1.64934732538e-12
8816 1.64490643328e-12
8817 1.63957736277e-12
8818 1.63513647067e-12
8819 1.62980740015e-12
8820 1.62625468647e-12
8821 1.62092561595e-12
8822 1.61737290227e-12
8823 1.61204383176e-12
8824 1.60671476124e-12
8825 1.60227386914e-12
8826 1.59872115546e-12
8827 1.59428026336e-12
8828 1.58983937126e-12
8829 1.58451030075e-12
8830 1.58095758707e-12
8831 1.57562851655e-12
8832 1.57207580287e-12
8833 1.56763491077e-12
8834 1.56230584025e-12
8835 1.55875312657e-12
8836 1.55342405606e-12
8837 1.5507595208e-12
8838 1.54454227186e-12
8839 1.54098955818e-12
8840 1.53654866608e-12
8841 1.53121959556e-12
8842 1.52766688188e-12
8843 1.52322598979e-12
8844 1.51878509769e-12
8845 1.51523238401e-12
8846 1.51079149191e-12
8847 1.50635059981e-12
8848 1.50368606455e-12
8849 1.49746881561e-12
8850 1.49302792352e-12
8851 1.48858703142e-12
8852 1.48503431774e-12
8853 1.48059342564e-12
8854 1.47704071196e-12
8855 1.47171164144e-12
8856 1.46904710618e-12
8857 1.46371803567e-12
8858 1.46016532199e-12
8859 1.45661260831e-12
8860 1.45217171621e-12
8861 1.44861900253e-12
8862 1.44417811043e-12
8863 1.43973721833e-12
8864 1.43618450466e-12
8865 1.43085543414e-12
8866 1.42730272046e-12
8867 1.42286182836e-12
8868 1.41842093626e-12
8869 1.41664457942e-12
8870 1.41220368732e-12
8871 1.4068746168e-12
8872 1.40332190313e-12
8873 1.39976918945e-12
8874 1.39532829735e-12
8875 1.39177558367e-12
8876 1.38822286999e-12
8877 1.38378197789e-12
8878 1.38022926421e-12
8879 1.37667655054e-12
8880 1.37223565844e-12
8881 1.36779476634e-12
8882 1.36335387424e-12
8883 1.35980116056e-12
8884 1.35624844688e-12
8885 1.35180755478e-12
8886 1.3482548411e-12
8887 1.34470212743e-12
8888 1.34114941375e-12
8889 1.33759670007e-12
8890 1.33315580797e-12
8891 1.33049127271e-12
8892 1.32605038061e-12
8893 1.32338584535e-12
8894 1.31894495325e-12
8895 1.31450406116e-12
8896 1.3118395259e-12
8897 1.3073986338e-12
8898 1.30384592012e-12
8899 1.30118138486e-12
8900 1.29496413592e-12
8901 1.29229960066e-12
8902 1.28874688698e-12
8903 1.28608235173e-12
8904 1.28075328121e-12
8905 1.27986510279e-12
8906 1.27453603227e-12
8907 1.27098331859e-12
8908 1.26654242649e-12
8909 1.26387789123e-12
8910 1.26032517755e-12
8911 1.25677246388e-12
8912 1.2532197502e-12
8913 1.24966703652e-12
8914 1.24611432284e-12
8915 1.24256160916e-12
8916 1.23900889548e-12
8917 1.23634436022e-12
8918 1.2310152897e-12
8919 1.22746257603e-12
8920 1.22479804077e-12
8921 1.22124532709e-12
8922 1.21858079183e-12
8923 1.21413989973e-12
8924 1.21147536447e-12
8925 1.20703447237e-12
8926 1.20348175869e-12
8927 1.20170540185e-12
8928 1.19726450976e-12
8929 1.1945999745e-12
8930 1.19104726082e-12
8931 1.18749454714e-12
8932 1.18305365504e-12
8933 1.18038911978e-12
8934 1.17772458452e-12
8935 1.172395514e-12
8936 1.17061915716e-12
8937 1.16706644349e-12
8938 1.16440190823e-12
8939 1.16084919455e-12
8940 1.15818465929e-12
8941 1.15463194561e-12
8942 1.15019105351e-12
8943 1.14663833983e-12
8944 1.14486198299e-12
8945 1.14130926931e-12
8946 1.13864473406e-12
8947 1.13420384196e-12
8948 1.1315393067e-12
8949 1.12887477144e-12
8950 1.12532205776e-12
8951 1.12176934408e-12
8952 1.11999298724e-12
8953 1.11555209514e-12
8954 1.11288755988e-12
8955 1.10844666779e-12
8956 1.10578213253e-12
8957 1.10311759727e-12
8958 1.10045306201e-12
8959 1.09690034833e-12
8960 1.09423581307e-12
8961 1.09068309939e-12
8962 1.08801856413e-12
8963 1.08446585045e-12
8964 1.08091313678e-12
8965 1.07824860152e-12
8966 1.07469588784e-12
8967 1.07114317416e-12
8968 1.06936681732e-12
8969 1.06581410364e-12
8970 1.06314956838e-12
8971 1.06048503312e-12
8972 1.05693231944e-12
8973 1.0551559626e-12
8974 1.05160324892e-12
8975 1.04893871367e-12
8976 1.04627417841e-12
8977 1.04272146473e-12
8978 1.03916875105e-12
8979 1.03739239421e-12
8980 1.03383968053e-12
8981 1.02939878843e-12
8982 1.02762243159e-12
8983 1.02584607475e-12
8984 1.02140518266e-12
8985 1.0187406474e-12
8986 1.01607611214e-12
8987 1.01341157688e-12
8988 1.0098588632e-12
8989 1.00808250636e-12
8990 1.00452979268e-12
8991 1.00275343584e-12
8992 9.99200722163e-13
8993 9.96536186904e-13
8994 9.92983473225e-13
8995 9.90318937966e-13
8996 9.88542581126e-13
8997 9.84989867447e-13
8998 9.82325332188e-13
8999 9.7877261851e-13
9000 9.7699626167e-13
9001 9.74331726411e-13
9002 9.70779012732e-13
9003 9.68114477473e-13
9004 9.64561763794e-13
9005 9.62785406955e-13
9006 9.59232693276e-13
9007 9.57456336437e-13
9008 9.54791801178e-13
9009 9.51239087499e-13
9010 9.49462730659e-13
9011 9.45910016981e-13
9012 9.44133660141e-13
9013 9.41469124882e-13
9014 9.38804589623e-13
9015 9.37028232784e-13
9016 9.34363697525e-13
9017 9.30810983846e-13
9018 9.28146448587e-13
9019 9.25481913328e-13
9020 9.23705556488e-13
9021 9.20152842809e-13
9022 9.1748830755e-13
9023 9.15711950711e-13
9024 9.13047415452e-13
9025 9.09494701773e-13
9026 9.06830166514e-13
9027 9.05053809674e-13
9028 9.01501095996e-13
9029 8.99724739156e-13
9030 8.97060203897e-13
9031 8.94395668638e-13
9032 8.90842954959e-13
9033 8.8995477654e-13
9034 8.86402062861e-13
9035 8.84625706021e-13
9036 8.82849349182e-13
9037 8.80184813923e-13
9038 8.78408457083e-13
9039 8.74855743405e-13
9040 8.72191208146e-13
9041 8.69526672886e-13
9042 8.66862137627e-13
9043 8.64197602368e-13
9044 8.62421245529e-13
9045 8.60644888689e-13
9046 8.5798035343e-13
9047 8.55315818171e-13
9048 8.53539461332e-13
9049 8.50874926073e-13
9050 8.48210390814e-13
9051 8.44657677135e-13
9052 8.42881320295e-13
9053 8.40216785036e-13
9054 8.38440428197e-13
9055 8.35775892938e-13
9056 8.33999536098e-13
9057 8.31335000839e-13
9058 8.29558644e-13
9059 8.26005930321e-13
9060 8.24229573482e-13
9061 8.21565038223e-13
9062 8.19788681383e-13
9063 8.18012324544e-13
9064 8.15347789285e-13
9065 8.13571432445e-13
9066 8.10906897186e-13
9067 8.08242361927e-13
9068 8.05577826668e-13
9069 8.03801469829e-13
9070 8.0113693457e-13
9071 8.0024875615e-13
9072 7.95807864051e-13
9073 7.94919685632e-13
9074 7.92255150373e-13
9075 7.89590615113e-13
9076 7.88702436694e-13
9077 7.86037901435e-13
9078 7.84261544595e-13
9079 7.81597009336e-13
9080 7.78932474077e-13
9081 7.75379760398e-13
9082 7.74491581979e-13
9083 7.72715225139e-13
9084 7.709388683e-13
9085 7.68274333041e-13
9086 7.66497976201e-13
9087 7.63833440942e-13
9088 7.62057084103e-13
9089 7.60280727263e-13
9090 7.58504370424e-13
9091 7.55839835165e-13
9092 7.53175299906e-13
9093 7.51398943066e-13
9094 7.47846229388e-13
9095 7.46069872548e-13
9096 7.43405337289e-13
9097 7.42517158869e-13
9098 7.38964445191e-13
9099 7.38964445191e-13
9100 7.35411731512e-13
9101 7.34523553092e-13
9102 7.31859017833e-13
9103 7.29194482574e-13
9104 7.27418125734e-13
9105 7.26529947315e-13
9106 7.24753590475e-13
9107 7.22089055216e-13
9108 7.20312698377e-13
9109 7.17648163118e-13
9110 7.14983627859e-13
9111 7.13207271019e-13
9112 7.123190926e-13
9113 7.08766378921e-13
9114 7.07878200501e-13
9115 7.05213665242e-13
9116 7.02549129983e-13
9117 7.00772773143e-13
9118 6.99884594724e-13
9119 6.97220059465e-13
9120 6.95443702625e-13
9121 6.93667345786e-13
9122 6.91002810527e-13
9123 6.89226453687e-13
9124 6.87450096848e-13
9125 6.85673740008e-13
9126 6.85673740008e-13
9127 6.83009204749e-13
9128 6.8034466949e-13
9129 6.78568312651e-13
9130 6.75903777392e-13
9131 6.75015598972e-13
9132 6.71462885293e-13
9133 6.69686528454e-13
9134 6.68798350034e-13
9135 6.67021993195e-13
9136 6.65245636355e-13
9137 6.62581101096e-13
9138 6.60804744257e-13
9139 6.59916565837e-13
9140 6.57252030578e-13
9141 6.55475673739e-13
9142 6.53699316899e-13
9143 6.5281113848e-13
9144 6.5014660322e-13
9145 6.48370246381e-13
9146 6.45705711122e-13
9147 6.44817532702e-13
9148 6.42152997443e-13
9149 6.41264819023e-13
9150 6.39488462184e-13
9151 6.38600283764e-13
9152 6.35047570086e-13
9153 6.34159391666e-13
9154 6.31494856407e-13
9155 6.29718499567e-13
9156 6.27942142728e-13
9157 6.27053964308e-13
9158 6.24389429049e-13
9159 6.2261307221e-13
9160 6.2083671537e-13
9161 6.19060358531e-13
9162 6.18172180111e-13
9163 6.15507644852e-13
9164 6.14619466432e-13
9165 6.12843109593e-13
9166 6.11954931173e-13
9167 6.08402217495e-13
9168 6.07514039075e-13
9169 6.06625860655e-13
9170 6.03961325396e-13
9171 6.02184968557e-13
9172 6.01296790137e-13
9173 5.98632254878e-13
9174 5.97744076458e-13
9175 5.95967719619e-13
9176 5.9241500594e-13
9177 5.9330318436e-13
9178 5.89750470681e-13
9179 5.88862292261e-13
9180 5.87085935422e-13
9181 5.85309578582e-13
9182 5.84421400163e-13
9183 5.81756864904e-13
9184 5.80868686484e-13
9185 5.79092329644e-13
9186 5.75539615966e-13
9187 5.75539615966e-13
9188 5.73763259126e-13
9189 5.71986902287e-13
9190 5.70210545447e-13
9191 5.67546010188e-13
9192 5.67546010188e-13
9193 5.66657831769e-13
9194 5.6399329651e-13
9195 5.6132876125e-13
9196 5.6132876125e-13
9197 5.60440582831e-13
9198 5.56887869152e-13
9199 5.55999690732e-13
9200 5.55111512313e-13
9201 5.54223333893e-13
9202 5.52446977053e-13
9203 5.51558798634e-13
9204 5.48894263375e-13
9205 5.48006084955e-13
9206 5.45341549696e-13
9207 5.44453371276e-13
9208 5.42677014437e-13
9209 5.40900657597e-13
9210 5.40012479178e-13
9211 5.38236122338e-13
9212 5.35571587079e-13
9213 5.35571587079e-13
9214 5.3290705182e-13
9215 5.31130694981e-13
9216 5.31130694981e-13
9217 5.27577981302e-13
9218 5.27577981302e-13
9219 5.26689802882e-13
9220 5.24913446043e-13
9221 5.22248910784e-13
9222 5.20472553944e-13
9223 5.19584375525e-13
9224 5.18696197105e-13
9225 5.16919840265e-13
9226 5.15143483426e-13
9227 5.14255305006e-13
9228 5.11590769747e-13
9229 5.09814412908e-13
9230 5.09814412908e-13
9231 5.09814412908e-13
9232 5.07149877649e-13
9233 5.0359716397e-13
9234 5.0359716397e-13
9235 5.0270898555e-13
9236 5.00932628711e-13
9237 4.99156271871e-13
9238 4.97379915032e-13
9239 4.97379915032e-13
9240 4.96491736612e-13
9241 4.93827201353e-13
9242 4.93827201353e-13
9243 4.91162666094e-13
9244 4.90274487674e-13
9245 4.88498130835e-13
9246 4.86721773996e-13
9247 4.85833595576e-13
9248 4.84057238737e-13
9249 4.83169060317e-13
9250 4.81392703477e-13
9251 4.79616346638e-13
9252 4.78728168218e-13
9253 4.77839989799e-13
9254 4.76063632959e-13
9255 4.7517545454e-13
9256 4.733990977e-13
9257 4.71622740861e-13
9258 4.71622740861e-13
9259 4.69846384021e-13
9260 4.68070027182e-13
9261 4.67181848762e-13
9262 4.65405491923e-13
9263 4.64517313503e-13
9264 4.63629135083e-13
9265 4.61852778244e-13
9266 4.60076421405e-13
9267 4.60076421405e-13
9268 4.57411886146e-13
9269 4.56523707726e-13
9270 4.55635529306e-13
9271 4.53859172467e-13
9272 4.53859172467e-13
9273 4.51194637208e-13
9274 4.51194637208e-13
9275 4.48530101949e-13
9276 4.46753745109e-13
9277 4.45865566689e-13
9278 4.4497738827e-13
9279 4.4320103143e-13
9280 4.42312853011e-13
9281 4.41424674591e-13
9282 4.40536496171e-13
9283 4.38760139332e-13
9284 4.37871960912e-13
9285 4.36095604073e-13
9286 4.35207425653e-13
9287 4.34319247233e-13
9288 4.33431068814e-13
9289 4.33431068814e-13
9290 4.30766533555e-13
9291 4.28990176715e-13
9292 4.28101998295e-13
9293 4.27213819876e-13
9294 4.25437463036e-13
9295 4.24549284617e-13
9296 4.22772927777e-13
9297 4.22772927777e-13
9298 4.20108392518e-13
9299 4.19220214098e-13
9300 4.17443857259e-13
9301 4.17443857259e-13
9302 4.16555678839e-13
9303 4.1389114358e-13
9304 4.1389114358e-13
9305 4.1389114358e-13
9306 4.10338429901e-13
9307 4.09450251482e-13
9308 4.09450251482e-13
9309 4.07673894642e-13
9310 4.05897537803e-13
9311 4.05009359383e-13
9312 4.05009359383e-13
9313 4.04121180964e-13
9314 4.02344824124e-13
9315 4.00568467285e-13
9316 3.98792110445e-13
9317 3.99680288865e-13
9318 3.97015753606e-13
9319 3.97015753606e-13
9320 3.96127575186e-13
9321 3.94351218347e-13
9322 3.93463039927e-13
9323 3.92574861507e-13
9324 3.91686683088e-13
9325 3.89910326248e-13
9326 3.89022147829e-13
9327 3.89022147829e-13
9328 3.88133969409e-13
9329 3.8458125573e-13
9330 3.8458125573e-13
9331 3.8369307731e-13
9332 3.81916720471e-13
9333 3.80140363632e-13
9334 3.80140363632e-13
9335 3.79252185212e-13
9336 3.77475828373e-13
9337 3.76587649953e-13
9338 3.75699471533e-13
9339 3.75699471533e-13
9340 3.73034936274e-13
9341 3.72146757854e-13
9342 3.72146757854e-13
9343 3.69482222595e-13
9344 3.69482222595e-13
9345 3.68594044176e-13
9346 3.66817687336e-13
9347 3.66817687336e-13
9348 3.65041330497e-13
9349 3.64153152077e-13
9350 3.63264973657e-13
9351 3.63264973657e-13
9352 3.61488616818e-13
9353 3.60600438398e-13
9354 3.59712259979e-13
9355 3.58824081559e-13
9356 3.57935903139e-13
9357 3.561595463e-13
9358 3.561595463e-13
9359 3.5527136788e-13
9360 3.52606832621e-13
9361 3.51718654201e-13
9362 3.51718654201e-13
9363 3.49942297362e-13
9364 3.49942297362e-13
9365 3.48165940522e-13
9366 3.48165940522e-13
9367 3.46389583683e-13
9368 3.45501405263e-13
9369 3.45501405263e-13
9370 3.43725048424e-13
9371 3.41948691585e-13
9372 3.40172334745e-13
9373 3.41060513165e-13
9374 3.39284156325e-13
9375 3.38395977906e-13
9376 3.36619621066e-13
9377 3.36619621066e-13
9378 3.36619621066e-13
9379 3.34843264227e-13
9380 3.33066907388e-13
9381 3.32178728968e-13
9382 3.32178728968e-13
9383 3.29514193709e-13
9384 3.29514193709e-13
9385 3.28626015289e-13
9386 3.28626015289e-13
9387 3.27737836869e-13
9388 3.2684965845e-13
9389 3.2507330161e-13
9390 3.24185123191e-13
9391 3.24185123191e-13
9392 3.22408766351e-13
9393 3.20632409512e-13
9394 3.20632409512e-13
9395 3.19744231092e-13
9396 3.18856052672e-13
9397 3.18856052672e-13
9398 3.17967874253e-13
9399 3.16191517413e-13
9400 3.16191517413e-13
9401 3.14415160574e-13
9402 3.13526982154e-13
9403 3.11750625315e-13
9404 3.12638803734e-13
9405 3.10862446895e-13
9406 3.09974268475e-13
9407 3.09086090056e-13
9408 3.08197911636e-13
9409 3.07309733216e-13
9410 3.07309733216e-13
9411 3.04645197957e-13
9412 3.04645197957e-13
9413 3.03757019537e-13
9414 3.03757019537e-13
9415 3.02868841118e-13
9416 3.01980662698e-13
9417 3.00204305859e-13
9418 3.00204305859e-13
9419 2.98427949019e-13
9420 2.98427949019e-13
9421 2.975397706e-13
9422 2.9665159218e-13
9423 2.9487523534e-13
9424 2.93987056921e-13
9425 2.9487523534e-13
9426 2.93987056921e-13
9427 2.92210700081e-13
9428 2.91322521662e-13
9429 2.90434343242e-13
9430 2.89546164822e-13
9431 2.89546164822e-13
9432 2.88657986403e-13
9433 2.88657986403e-13
9434 2.86881629563e-13
9435 2.85993451143e-13
9436 2.85105272724e-13
9437 2.84217094304e-13
9438 2.82440737465e-13
9439 2.82440737465e-13
9440 2.81552559045e-13
9441 2.81552559045e-13
9442 2.80664380625e-13
9443 2.78888023786e-13
9444 2.78888023786e-13
9445 2.77999845366e-13
9446 2.77999845366e-13
9447 2.77111666946e-13
9448 2.75335310107e-13
9449 2.75335310107e-13
9450 2.72670774848e-13
9451 2.71782596428e-13
9452 2.72670774848e-13
9453 2.71782596428e-13
9454 2.70894418009e-13
9455 2.70006239589e-13
9456 2.70006239589e-13
9457 2.68229882749e-13
9458 2.68229882749e-13
9459 2.6734170433e-13
9460 2.6645352591e-13
9461 2.6556534749e-13
9462 2.64677169071e-13
9463 2.63788990651e-13
9464 2.62900812231e-13
9465 2.62012633812e-13
9466 2.62012633812e-13
9467 2.61124455392e-13
9468 2.61124455392e-13
9469 2.59348098552e-13
9470 2.58459920133e-13
9471 2.58459920133e-13
9472 2.57571741713e-13
9473 2.57571741713e-13
9474 2.55795384874e-13
9475 2.55795384874e-13
9476 2.54907206454e-13
9477 2.53130849615e-13
9478 2.53130849615e-13
9479 2.52242671195e-13
9480 2.51354492775e-13
9481 2.51354492775e-13
9482 2.50466314355e-13
9483 2.49578135936e-13
9484 2.49578135936e-13
9485 2.48689957516e-13
9486 2.48689957516e-13
9487 2.46913600677e-13
9488 2.46025422257e-13
9489 2.45137243837e-13
9490 2.44249065418e-13
9491 2.44249065418e-13
9492 2.43360886998e-13
9493 2.42472708578e-13
9494 2.42472708578e-13
9495 2.41584530158e-13
9496 2.39808173319e-13
9497 2.40696351739e-13
9498 2.38919994899e-13
9499 2.3803181648e-13
9500 2.3803181648e-13
9501 2.3803181648e-13
9502 2.3714363806e-13
9503 2.35367281221e-13
9504 2.3625545964e-13
9505 2.35367281221e-13
9506 2.34479102801e-13
9507 2.32702745961e-13
9508 2.33590924381e-13
9509 2.31814567542e-13
9510 2.32702745961e-13
9511 2.30038210702e-13
9512 2.30038210702e-13
9513 2.30038210702e-13
9514 2.28261853863e-13
9515 2.28261853863e-13
9516 2.28261853863e-13
9517 2.27373675443e-13
9518 2.25597318604e-13
9519 2.25597318604e-13
9520 2.25597318604e-13
9521 2.24709140184e-13
9522 2.24709140184e-13
9523 2.23820961764e-13
9524 2.22932783345e-13
9525 2.22044604925e-13
9526 2.21156426505e-13
9527 2.21156426505e-13
9528 2.19380069666e-13
9529 2.19380069666e-13
9530 2.18491891246e-13
9531 2.18491891246e-13
9532 2.18491891246e-13
9533 2.17603712827e-13
9534 2.16715534407e-13
9535 2.15827355987e-13
9536 2.14939177567e-13
9537 2.14050999148e-13
9538 2.14050999148e-13
9539 2.13162820728e-13
9540 2.12274642308e-13
9541 2.11386463889e-13
9542 2.10498285469e-13
9543 2.10498285469e-13
9544 2.10498285469e-13
9545 2.09610107049e-13
9546 2.0872192863e-13
9547 2.0872192863e-13
9548 2.0783375021e-13
9549 2.0783375021e-13
9550 2.0783375021e-13
9551 2.05169214951e-13
9552 2.0605739337e-13
9553 2.04281036531e-13
9554 2.04281036531e-13
9555 2.03392858111e-13
9556 2.04281036531e-13
9557 2.02504679692e-13
9558 2.00728322852e-13
9559 2.02504679692e-13
9560 2.01616501272e-13
9561 2.00728322852e-13
9562 1.98951966013e-13
9563 1.98951966013e-13
9564 1.98951966013e-13
9565 1.98063787593e-13
9566 1.97175609173e-13
9567 1.97175609173e-13
9568 1.97175609173e-13
9569 1.96287430754e-13
9570 1.96287430754e-13
9571 1.94511073914e-13
9572 1.95399252334e-13
9573 1.94511073914e-13
9574 1.93622895495e-13
9575 1.93622895495e-13
9576 1.91846538655e-13
9577 1.91846538655e-13
9578 1.91846538655e-13
9579 1.90958360236e-13
9580 1.90070181816e-13
9581 1.90070181816e-13
9582 1.89182003396e-13
9583 1.88293824976e-13
9584 1.87405646557e-13
9585 1.87405646557e-13
9586 1.86517468137e-13
9587 1.86517468137e-13
9588 1.85629289717e-13
9589 1.84741111298e-13
9590 1.84741111298e-13
9591 1.83852932878e-13
9592 1.83852932878e-13
9593 1.82964754458e-13
9594 1.82964754458e-13
9595 1.82076576039e-13
9596 1.81188397619e-13
9597 1.80300219199e-13
9598 1.81188397619e-13
9599 1.81188397619e-13
9600 1.80300219199e-13
9601 1.7852386236e-13
9602 1.79412040779e-13
9603 1.7852386236e-13
9604 1.7674750552e-13
9605 1.7674750552e-13
9606 1.75859327101e-13
9607 1.75859327101e-13
9608 1.74971148681e-13
9609 1.74971148681e-13
9610 1.74082970261e-13
9611 1.74971148681e-13
9612 1.74082970261e-13
9613 1.73194791842e-13
9614 1.73194791842e-13
9615 1.71418435002e-13
9616 1.72306613422e-13
9617 1.70530256582e-13
9618 1.71418435002e-13
9619 1.70530256582e-13
9620 1.70530256582e-13
9621 1.69642078163e-13
9622 1.68753899743e-13
9623 1.67865721323e-13
9624 1.67865721323e-13
9625 1.67865721323e-13
9626 1.66089364484e-13
9627 1.66977542904e-13
9628 1.66089364484e-13
9629 1.65201186064e-13
9630 1.66089364484e-13
9631 1.65201186064e-13
9632 1.63424829225e-13
9633 1.63424829225e-13
9634 1.62536650805e-13
9635 1.62536650805e-13
9636 1.61648472385e-13
9637 1.61648472385e-13
9638 1.61648472385e-13
9639 1.60760293966e-13
9640 1.60760293966e-13
9641 1.60760293966e-13
9642 1.60760293966e-13
9643 1.60760293966e-13
9644 1.59872115546e-13
9645 1.58983937126e-13
9646 1.57207580287e-13
9647 1.57207580287e-13
9648 1.57207580287e-13
9649 1.57207580287e-13
9650 1.55431223448e-13
9651 1.57207580287e-13
9652 1.55431223448e-13
9653 1.56319401867e-13
9654 1.53654866608e-13
9655 1.53654866608e-13
9656 1.53654866608e-13
9657 1.53654866608e-13
9658 1.53654866608e-13
9659 1.52766688188e-13
9660 1.51878509769e-13
9661 1.50990331349e-13
9662 1.50102152929e-13
9663 1.50990331349e-13
9664 1.50990331349e-13
9665 1.50102152929e-13
9666 1.4921397451e-13
9667 1.4832579609e-13
9668 1.4921397451e-13
9669 1.4832579609e-13
9670 1.4743761767e-13
9671 1.46549439251e-13
9672 1.4743761767e-13
9673 1.45661260831e-13
9674 1.45661260831e-13
9675 1.44773082411e-13
9676 1.45661260831e-13
9677 1.43884903991e-13
9678 1.44773082411e-13
9679 1.43884903991e-13
9680 1.43884903991e-13
9681 1.42108547152e-13
9682 1.42108547152e-13
9683 1.42108547152e-13
9684 1.42108547152e-13
9685 1.41220368732e-13
9686 1.41220368732e-13
9687 1.40332190313e-13
9688 1.41220368732e-13
9689 1.40332190313e-13
9690 1.39444011893e-13
9691 1.39444011893e-13
9692 1.38555833473e-13
9693 1.38555833473e-13
9694 1.37667655054e-13
9695 1.36779476634e-13
9696 1.37667655054e-13
9697 1.37667655054e-13
9698 1.35891298214e-13
9699 1.35003119794e-13
9700 1.36779476634e-13
9701 1.35891298214e-13
9702 1.34114941375e-13
9703 1.34114941375e-13
9704 1.34114941375e-13
9705 1.34114941375e-13
9706 1.34114941375e-13
9707 1.33226762955e-13
9708 1.32338584535e-13
9709 1.32338584535e-13
9710 1.31450406116e-13
9711 1.31450406116e-13
9712 1.30562227696e-13
9713 1.31450406116e-13
9714 1.31450406116e-13
9715 1.30562227696e-13
9716 1.30562227696e-13
9717 1.29674049276e-13
9718 1.28785870857e-13
9719 1.28785870857e-13
9720 1.27897692437e-13
9721 1.27897692437e-13
9722 1.27897692437e-13
9723 1.27897692437e-13
9724 1.26121335597e-13
9725 1.26121335597e-13
9726 1.26121335597e-13
9727 1.26121335597e-13
9728 1.25233157178e-13
9729 1.26121335597e-13
9730 1.24344978758e-13
9731 1.24344978758e-13
9732 1.24344978758e-13
9733 1.23456800338e-13
9734 1.24344978758e-13
9735 1.21680443499e-13
9736 1.23456800338e-13
9737 1.23456800338e-13
9738 1.21680443499e-13
9739 1.22568621919e-13
9740 1.21680443499e-13
9741 1.20792265079e-13
9742 1.20792265079e-13
9743 1.1990408666e-13
9744 1.1990408666e-13
9745 1.1990408666e-13
9746 1.1990408666e-13
9747 1.1901590824e-13
9748 1.1901590824e-13
9749 1.1812772982e-13
9750 1.1901590824e-13
9751 1.1812772982e-13
9752 1.172395514e-13
9753 1.16351372981e-13
9754 1.172395514e-13
9755 1.16351372981e-13
9756 1.15463194561e-13
9757 1.15463194561e-13
9758 1.15463194561e-13
9759 1.16351372981e-13
9760 1.14575016141e-13
9761 1.12798659302e-13
9762 1.13686837722e-13
9763 1.13686837722e-13
9764 1.14575016141e-13
9765 1.13686837722e-13
9766 1.11910480882e-13
9767 1.12798659302e-13
9768 1.11910480882e-13
9769 1.11910480882e-13
9770 1.11022302463e-13
9771 1.11910480882e-13
9772 1.11022302463e-13
9773 1.11022302463e-13
9774 1.11022302463e-13
9775 1.10134124043e-13
9776 1.10134124043e-13
9777 1.09245945623e-13
9778 1.09245945623e-13
9779 1.09245945623e-13
9780 1.09245945623e-13
9781 1.07469588784e-13
9782 1.06581410364e-13
9783 1.08357767203e-13
9784 1.08357767203e-13
9785 1.06581410364e-13
9786 1.07469588784e-13
9787 1.05693231944e-13
9788 1.05693231944e-13
9789 1.06581410364e-13
9790 1.06581410364e-13
9791 1.05693231944e-13
9792 1.04805053525e-13
9793 1.04805053525e-13
9794 1.03028696685e-13
9795 1.03916875105e-13
9796 1.04805053525e-13
9797 1.03916875105e-13
9798 1.03028696685e-13
9799 1.03916875105e-13
9800 1.03028696685e-13
9801 1.02140518266e-13
9802 1.02140518266e-13
9803 1.02140518266e-13
9804 1.01252339846e-13
9805 1.01252339846e-13
9806 1.01252339846e-13
9807 1.00364161426e-13
9808 1.00364161426e-13
9809 1.00364161426e-13
9810 9.94759830064e-14
9811 9.94759830064e-14
9812 9.94759830064e-14
9813 9.85878045867e-14
9814 9.85878045867e-14
9815 9.7699626167e-14
9816 9.7699626167e-14
9817 9.68114477473e-14
9818 9.7699626167e-14
9819 9.7699626167e-14
9820 9.7699626167e-14
9821 9.7699626167e-14
9822 9.59232693276e-14
9823 9.68114477473e-14
9824 9.59232693276e-14
9825 9.59232693276e-14
9826 9.50350909079e-14
9827 9.50350909079e-14
9828 9.41469124882e-14
9829 9.41469124882e-14
9830 9.50350909079e-14
9831 9.32587340685e-14
9832 9.41469124882e-14
9833 9.50350909079e-14
9834 9.32587340685e-14
9835 9.23705556488e-14
9836 9.32587340685e-14
9837 9.23705556488e-14
9838 9.23705556488e-14
9839 9.23705556488e-14
9840 9.14823772291e-14
9841 9.14823772291e-14
9842 9.23705556488e-14
9843 9.05941988094e-14
9844 9.14823772291e-14
9845 9.05941988094e-14
9846 9.14823772291e-14
9847 8.97060203897e-14
9848 8.97060203897e-14
9849 8.97060203897e-14
9850 8.97060203897e-14
9851 8.881784197e-14
9852 8.79296635503e-14
9853 8.79296635503e-14
9854 8.881784197e-14
9855 8.881784197e-14
9856 8.79296635503e-14
9857 8.881784197e-14
9858 8.79296635503e-14
9859 8.70414851306e-14
9860 8.61533067109e-14
9861 8.79296635503e-14
9862 8.61533067109e-14
9863 8.52651282912e-14
9864 8.61533067109e-14
9865 8.61533067109e-14
9866 8.52651282912e-14
9867 8.43769498715e-14
9868 8.34887714518e-14
9869 8.43769498715e-14
9870 8.52651282912e-14
9871 8.34887714518e-14
9872 8.43769498715e-14
9873 8.34887714518e-14
9874 8.34887714518e-14
9875 8.34887714518e-14
9876 8.34887714518e-14
9877 8.26005930321e-14
9878 8.34887714518e-14
9879 8.26005930321e-14
9880 8.17124146124e-14
9881 8.26005930321e-14
9882 8.17124146124e-14
9883 8.17124146124e-14
9884 8.17124146124e-14
9885 7.9936057773e-14
9886 8.08242361927e-14
9887 8.08242361927e-14
9888 8.08242361927e-14
9889 8.08242361927e-14
9890 8.08242361927e-14
9891 7.90478793533e-14
9892 8.08242361927e-14
9893 7.90478793533e-14
9894 7.9936057773e-14
9895 7.90478793533e-14
9896 7.9936057773e-14
9897 7.90478793533e-14
9898 7.81597009336e-14
9899 7.72715225139e-14
9900 7.72715225139e-14
9901 7.63833440942e-14
9902 7.81597009336e-14
9903 7.72715225139e-14
9904 7.63833440942e-14
9905 7.72715225139e-14
9906 7.63833440942e-14
9907 7.63833440942e-14
9908 7.54951656745e-14
9909 7.63833440942e-14
9910 7.54951656745e-14
9911 7.46069872548e-14
9912 7.54951656745e-14
9913 7.46069872548e-14
9914 7.54951656745e-14
9915 7.54951656745e-14
9916 7.46069872548e-14
9917 7.37188088351e-14
9918 7.37188088351e-14
9919 7.46069872548e-14
9920 7.46069872548e-14
9921 7.28306304154e-14
9922 7.37188088351e-14
9923 7.28306304154e-14
9924 7.19424519957e-14
9925 7.19424519957e-14
9926 7.19424519957e-14
9927 7.28306304154e-14
9928 7.19424519957e-14
9929 7.19424519957e-14
9930 7.19424519957e-14
9931 7.01660951563e-14
9932 7.1054273576e-14
9933 7.1054273576e-14
9934 7.1054273576e-14
9935 7.01660951563e-14
9936 7.01660951563e-14
9937 7.1054273576e-14
9938 7.01660951563e-14
9939 7.01660951563e-14
9940 6.92779167366e-14
9941 6.92779167366e-14
9942 7.01660951563e-14
9943 6.83897383169e-14
9944 6.92779167366e-14
9945 6.92779167366e-14
9946 6.83897383169e-14
9947 6.83897383169e-14
9948 6.75015598972e-14
9949 6.75015598972e-14
9950 6.75015598972e-14
9951 6.75015598972e-14
9952 6.66133814775e-14
9953 6.75015598972e-14
9954 6.66133814775e-14
9955 6.66133814775e-14
9956 6.66133814775e-14
9957 6.57252030578e-14
9958 6.66133814775e-14
9959 6.57252030578e-14
9960 6.66133814775e-14
9961 6.66133814775e-14
9962 6.57252030578e-14
9963 6.48370246381e-14
9964 6.48370246381e-14
9965 6.48370246381e-14
9966 6.48370246381e-14
9967 6.39488462184e-14
9968 6.39488462184e-14
9969 6.48370246381e-14
9970 6.48370246381e-14
9971 6.48370246381e-14
9972 6.39488462184e-14
9973 6.30606677987e-14
9974 6.39488462184e-14
9975 6.30606677987e-14
9976 6.12843109593e-14
9977 6.30606677987e-14
9978 6.30606677987e-14
9979 6.2172489379e-14
9980 6.30606677987e-14
9981 6.2172489379e-14
9982 6.2172489379e-14
9983 6.2172489379e-14
9984 6.2172489379e-14
9985 6.12843109593e-14
9986 6.2172489379e-14
9987 6.12843109593e-14
9988 5.95079541199e-14
9989 6.03961325396e-14
9990 6.03961325396e-14
9991 6.03961325396e-14
9992 6.03961325396e-14
9993 6.03961325396e-14
9994 5.95079541199e-14
9995 5.95079541199e-14
9996 5.95079541199e-14
9997 5.95079541199e-14
9998 5.86197757002e-14
9999 5.86197757002e-14
10000 5.95079541199e-14


==> data/log1_AI.dat <==
0 1.83642160969
1 1.12932615101
2 0.868068268528
3 0.946609919559
4 0.366948781967
5 0.292685152426
6 0.239143347215
7 0.183983145199
8 0.151202994784
9 0.114704335275
10 0.0978943767292
11 0.0763683885095
12 0.0652907336494
13 0.0499639979191
14 0.0418977421312
15 0.0337968463524
16 0.0290415612489
17 0.0701487214732
18 0.0917967530258
19 1.63585182683
20 0.304311307727
21 0.724917393927
22 0.438896032439
23 0.252470202361
24 0.212691372666
25 0.157504565704
26 0.132374232879
27 0.0956246718373
28 0.0805215283266
29 0.0596330059183
30 0.0503716380088
31 0.0364025480431
32 0.0306711759083
33 0.0218578639808
34 0.018175597374
35 0.0126760991295
36 0.0105776157124
37 0.00755464429456
38 0.00642463813468
39 0.00483890128374
40 0.00421949961694
41 0.00331341413166
42 0.00297924822651
43 0.00246427700606
44 0.00224996843016
45 0.00190385611795
46 0.00175234613094
47 0.00149968478251
48 0.00138543015172
49 0.00119090639797
50 0.00110126050137
51 0.000946641221315
52 0.000874668125013
53 0.00074957410541
54 0.000692007447697
55 0.000593193115117
56 0.000547284195042
57 0.000467335419217
58 0.000430241377229
59 0.000365603393509
60 0.000335731895973
61 0.000283722368532
62 0.000259811328188
63 0.000218243528607
64 0.000199488241008
65 0.000167755846279
66 0.000153428494591
67 0.00012872944588
68 0.000117614098151
69 9.84429702398e-05
70 8.98463868765e-05
71 7.50290068953e-05
72 6.84091177634e-05
73 5.70073339976e-05
74 5.19313455817e-05
75 4.31946414382e-05
76 3.93178205107e-05
77 3.26488825032e-05
78 2.96984164266e-05
79 2.462524024e-05
80 2.23868022351e-05
81 1.85391463158e-05
82 1.68455447833e-05
83 1.39350036844e-05
84 1.26566594049e-05
85 1.04599836875e-05
86 9.49704681624e-06
87 7.84238126839e-06
88 7.11829884004e-06
89 5.87399087204e-06
90 5.33032797201e-06
91 4.395944663e-06
92 3.98826431691e-06
93 3.28746442796e-06
94 2.98208337302e-06
95 2.45701670826e-06
96 2.22847320885e-06
97 1.83541675058e-06
98 1.66450886757e-06
99 1.37049059523e-06
100 1.24276593166e-06
101 1.02296835203e-06
102 9.27567534281e-07
103 7.63340901155e-07
104 6.92115886491e-07
105 5.69464385869e-07
106 5.16308820808e-07
107 4.24741245675e-07
108 3.85083475107e-07
109 3.16743258011e-07
110 2.87163506862e-07
111 2.36171871781e-07
112 2.14113826114e-07
113 1.76074911096e-07
114 1.59628834262e-07
115 1.31257511693e-07
116 1.18997408649e-07
117 9.78398062568e-08
118 8.87013267281e-08
119 7.29252263021e-08
120 6.6114219377e-08
121 5.43520246588e-08
122 4.92761122461e-08
123 4.05073140586e-08
124 3.67247284805e-08
125 3.01879908848e-08
126 2.73693439024e-08
127 2.24967939277e-08
128 2.03965286327e-08
129 1.67646611038e-08
130 1.51997397446e-08
131 1.24927560519e-08
132 1.13267561441e-08
133 9.30919868969e-09
134 8.4404500611e-09
135 6.93677931762e-09
136 6.28951485337e-09
137 5.16887033175e-09
138 4.68663158282e-09
139 3.85146603499e-09
140 3.4921838199e-09
141 2.86978601993e-09
142 2.60211296954e-09
143 2.13828721396e-09
144 1.93886728894e-09
145 1.5932201114e-09
146 1.44465173157e-09
147 1.18707654817e-09
148 1.07639380742e-09
149 8.8445301083e-10
150 8.01995803101e-10
151 6.58967214129e-10
152 5.97538352132e-10
153 4.9095943977e-10
154 4.45196546295e-10
155 3.65780405964e-10
156 3.31688732036e-10
157 2.72513400734e-10
158 2.47116660468e-10
159 2.03023486911e-10
160 1.84104786971e-10
161 1.51251122738e-10
162 1.37157674107e-10
163 1.12678810726e-10
164 1.02180375272e-10
165 8.39415759124e-11
166 7.61212204381e-11
167 6.25323681724e-11
168 5.67066393842e-11
169 4.65827931784e-11
170 4.22433754643e-11
171 3.47004092127e-11
172 3.14679948765e-11
173 2.58485455262e-11
174 2.3440915875e-11
175 1.92543203603e-11
176 1.74610326198e-11
177 1.43423606325e-11
178 1.30065402892e-11
179 1.06828990099e-11
180 9.688583269e-12
181 7.95746801785e-12
182 7.21633863776e-12
183 5.92714766157e-12
184 5.37508926257e-12
185 4.41469083512e-12
186 4.0036862714e-12
187 3.28803650973e-12
188 2.98211455529e-12
189 2.44909648117e-12
190 2.22133422767e-12
191 1.82431847406e-12
192 1.65450986245e-12
193 1.35896849329e-12
194 1.23229204618e-12
195 1.0120237981e-12
196 9.1793239676e-13
197 7.54174500628e-13
198 6.83786360867e-13
199 5.61439783553e-13
200 5.09481346e-13
201 4.18443057981e-13
202 3.79252185212e-13
203 3.11695114164e-13
204 2.82718293221e-13
205 2.32369679054e-13
206 2.10609307771e-13
207 1.7313928069e-13
208 1.57096557984e-13
209 1.29174448915e-13
210 1.17128529098e-13
211 9.61453139325e-14
212 8.74855743405e-14
213 7.19424519957e-14
214 6.55031584529e-14
215 5.37903055431e-14
216 4.87943019323e-14
217 4.04676292476e-14
218 3.65818486614e-14
219 3.03090885723e-14
220 2.74780198595e-14
221 2.25375273999e-14
222 2.03170813506e-14
223 1.7041923428e-14
224 1.53765888911e-14
225 1.29896093881e-14
226 1.19348975147e-14
227 9.7699626167e-15
228 8.99280649946e-15
229 7.32747196253e-15
230 6.99440505514e-15
231 5.88418203051e-15
232 5.44009282066e-15
233 4.55191440096e-15
234 4.38538094727e-15
235 3.5527136788e-15
236 3.38618022511e-15
237 2.77555756156e-15
238 2.77555756156e-15
239 2.33146835171e-15
240 2.44249065418e-15
241 1.94289029309e-15
242 2.05391259556e-15
243 1.66533453694e-15
244 1.7763568394e-15
245 1.27675647832e-15
246 1.38777878078e-15
247 1.33226762955e-15
248 1.27675647832e-15
249 9.99200722163e-16
250 1.33226762955e-15
251 1.22124532709e-15
252 9.43689570931e-16
253 8.881784197e-16
254 1.05471187339e-15
255 1.11022302463e-15
256 8.881784197e-16
257 9.99200722163e-16
258 8.32667268469e-16
259 6.66133814775e-16
260 7.21644966006e-16
261 6.66133814775e-16
262 5.55111512313e-16
263 9.43689570931e-16
264 9.99200722163e-16
265 7.77156117238e-16
266 6.66133814775e-16
267 7.77156117238e-16
268 8.32667268469e-16
269 4.99600361081e-16
270 8.881784197e-16
271 8.32667268469e-16
272 7.77156117238e-16
273 8.881784197e-16
274 8.881784197e-16
275 8.32667268469e-16
276 8.881784197e-16
277 7.77156117238e-16
278 7.77156117238e-16
279 7.77156117238e-16
280 8.32667268469e-16
281 6.66133814775e-16
282 8.32667268469e-16
283 9.99200722163e-16
284 8.881784197e-16
285 1.11022302463e-15
286 7.77156117238e-16
287 1.05471187339e-15
288 5.55111512313e-16
289 7.21644966006e-16
290 8.881784197e-16
291 8.32667268469e-16
292 9.99200722163e-16
293 7.77156117238e-16
294 7.77156117238e-16
295 6.10622663544e-16
296 7.77156117238e-16
297 9.43689570931e-16
298 8.881784197e-16
299 6.66133814775e-16
300 8.881784197e-16
301 4.4408920985e-16
302 6.66133814775e-16
303 1.11022302463e-15
304 8.881784197e-16
305 5.55111512313e-16
306 8.881784197e-16
307 7.77156117238e-16
308 7.21644966006e-16
309 8.32667268469e-16
310 7.77156117238e-16
311 8.32667268469e-16
312 7.77156117238e-16
313 3.88578058619e-16
314 8.881784197e-16
315 6.10622663544e-16
316 7.77156117238e-16
317 6.66133814775e-16
318 8.881784197e-16
319 6.10622663544e-16
320 9.99200722163e-16
321 7.21644966006e-16
322 9.43689570931e-16
323 6.66133814775e-16
324 8.881784197e-16
325 9.99200722163e-16
326 9.99200722163e-16
327 1.05471187339e-15
328 9.43689570931e-16
329 1.11022302463e-15
330 7.77156117238e-16
331 7.77156117238e-16
332 6.10622663544e-16
333 6.66133814775e-16
334 8.32667268469e-16
335 7.77156117238e-16
336 6.66133814775e-16
337 6.66133814775e-16
338 6.66133814775e-16
339 7.77156117238e-16
340 8.881784197e-16
341 8.32667268469e-16
342 8.32667268469e-16
343 9.43689570931e-16
344 1.05471187339e-15
345 7.77156117238e-16
346 9.99200722163e-16
347 8.32667268469e-16
348 7.21644966006e-16
349 7.77156117238e-16
350 7.77156117238e-16
351 7.77156117238e-16
352 8.881784197e-16
353 7.77156117238e-16
354 9.99200722163e-16
355 7.77156117238e-16
356 7.77156117238e-16
357 9.99200722163e-16
358 8.881784197e-16
359 7.77156117238e-16
360 8.881784197e-16
361 7.21644966006e-16
362 9.43689570931e-16
363 9.43689570931e-16
364 9.99200722163e-16
365 8.32667268469e-16
366 8.32667268469e-16
367 8.32667268469e-16
368 8.881784197e-16
369 1.05471187339e-15
370 6.66133814775e-16
371 6.66133814775e-16
372 9.43689570931e-16
373 9.99200722163e-16
374 7.21644966006e-16
375 7.77156117238e-16
376 7.77156117238e-16
377 5.55111512313e-16
378 8.881784197e-16
379 9.99200722163e-16
380 7.77156117238e-16
381 7.21644966006e-16
382 1.05471187339e-15
383 9.99200722163e-16
384 6.66133814775e-16
385 9.43689570931e-16
386 8.881784197e-16
387 8.32667268469e-16
388 8.32667268469e-16
389 9.99200722163e-16
390 8.881784197e-16
391 9.99200722163e-16
392 7.21644966006e-16
393 7.21644966006e-16
394 7.21644966006e-16
395 6.10622663544e-16
396 9.99200722163e-16
397 6.10622663544e-16
398 8.32667268469e-16
399 8.881784197e-16
400 7.77156117238e-16
401 8.881784197e-16
402 7.77156117238e-16
403 9.99200722163e-16
404 8.881784197e-16
405 9.43689570931e-16
406 6.66133814775e-16
407 6.10622663544e-16
408 9.99200722163e-16
409 7.77156117238e-16
410 7.77156117238e-16
411 8.881784197e-16
412 7.77156117238e-16
413 6.10622663544e-16
414 6.66133814775e-16
415 8.32667268469e-16
416 8.32667268469e-16
417 8.32667268469e-16
418 8.881784197e-16
419 8.32667268469e-16
420 7.77156117238e-16
421 6.66133814775e-16
422 4.99600361081e-16
423 4.4408920985e-16
424 3.88578058619e-16
425 6.10622663544e-16
426 5.55111512313e-16
427 6.66133814775e-16
428 6.10622663544e-16
429 6.66133814775e-16
430 4.4408920985e-16
431 4.99600361081e-16
432 6.66133814775e-16
433 6.10622663544e-16
434 6.66133814775e-16
435 7.21644966006e-16
436 6.66133814775e-16
437 7.77156117238e-16
438 8.881784197e-16
439 8.32667268469e-16
440 7.77156117238e-16
441 7.77156117238e-16
442 7.77156117238e-16
443 6.66133814775e-16
444 7.21644966006e-16
445 6.66133814775e-16
446 7.21644966006e-16
447 7.21644966006e-16
448 7.21644966006e-16
449 7.21644966006e-16
450 6.66133814775e-16


==> data/log1_AI2.dat <==
0 1.83642160969
1 1.12932615101
2 0.868068268528
3 0.868068268528
4 0.946609919559
5 0.338860617506
6 0.272121082112
7 0.371186277631
8 0.21637605659
9 0.167839929726
10 0.13406603409
11 0.102201658328
12 0.0871392278172
13 0.067538610755
14 0.0586465856611
15 0.0393625867029
16 0.0336758608532
17 0.0238290933866
18 0.0251614776393
19 0.015874171098
20 0.0275416872004
21 0.00726489892744
22 0.00836388945666
23 0.06079022547
24 0.112978381633
25 0.003878224738
26 0.00219897778874
27 0.174410471201
28 0.56362399405
29 0.0827695468461
30 0.104637401118
31 1.18612714036
32 0.359178655914
33 0.182092756395
34 0.133262092752
35 0.121198000311
36 0.0921559768061
37 0.0710857816494
38 0.0557094984503
39 0.0365239602065
40 0.0282055642331
41 0.0178857902005
42 0.014403525211
43 0.0114927950302
44 0.00859800275452
45 0.00687880313657
46 0.00556756536132
47 0.0044099809515
48 0.00359038242667
49 0.00319371002355
50 0.00265459010214
51 0.00229563581043
52 0.00196634590951
53 0.0016532841939
54 0.00142637532873
55 0.00112475774691
56 0.000958023787344
57 0.000687091139812
58 0.000573934800283
59 0.000370635405051
60 0.000299949393081
61 0.000191104149083
62 0.000150495613706
63 0.000142299771391
64 0.000116788718389
65 0.00018995717222
66 0.0001651514274
67 0.0002807508494
68 0.000247517171536
69 0.000361827412354
70 0.000318696613487
71 0.000398310374867
72 0.000349918261136
73 0.000381690603008
74 0.000335445485169
75 0.000324045197386
76 0.000285289713794
77 0.000245107968019
78 0.000216420893369
79 0.000164137522441
80 0.000145422582213
81 9.49217133953e-05
82 8.43838655771e-05
83 4.45584205108e-05
84 3.97166896562e-05
85 1.43849131901e-05
86 1.28139976684e-05
87 1.78888297353e-06
88 1.53641562584e-06
89 2.0888084088e-06
90 1.82617772793e-06
91 1.00650878798e-05
92 9.06251340671e-06
93 2.10020293293e-05
94 1.90122543148e-05
95 3.12654963667e-05
96 2.83775632289e-05
97 3.8513952844e-05
98 3.50134737734e-05
99 4.1654364611e-05
100 3.79073034832e-05
101 4.06399135916e-05
102 3.70051269504e-05
103 3.61847574145e-05
104 3.29548529797e-05
105 2.94520322972e-05
106 2.68199384827e-05
107 2.17571844394e-05
108 1.98051037267e-05
109 1.43181035002e-05
110 1.3025052638e-05
111 8.07409026271e-06
112 7.33756984456e-06
113 3.58564251318e-06
114 3.25218432268e-06
115 1.01583427975e-06
116 9.14581491929e-07
117 1.82528393511e-07
118 1.56026783882e-07
119 6.6072351973e-07
120 5.88038128579e-07
121 1.9082591225e-06
122 1.71738694882e-06
123 3.38750771944e-06
124 3.05648316051e-06
125 4.66073867517e-06
126 4.20921580424e-06
127 5.44602246799e-06
128 4.92083452197e-06
129 5.63116893137e-06
130 5.09001154481e-06
131 5.25240426197e-06
132 4.74934208372e-06
133 4.45026590085e-06
134 4.02553996326e-06
135 3.41686385508e-06
136 3.09196611409e-06
137 2.34682700029e-06
138 2.1244626901e-06
139 1.40028936846e-06
140 1.26795127986e-06
141 6.81681602721e-07
142 6.1719215283e-07
143 2.34063294136e-07
144 2.11519718796e-07
145 4.5928772785e-08
146 4.08529854945e-08
147 6.60122689289e-08
148 5.89906164472e-08
149 2.21430443204e-07
150 1.99996757155e-07
151 4.35179074165e-07
152 3.9406603447e-07
153 6.40159382614e-07
154 5.80285007712e-07
155 7.88212424274e-07
156 7.14881823349e-07
157 8.5384014803e-07
158 7.74648887925e-07
159 8.33235488051e-07
160 7.56090098475e-07
161 7.39859232879e-07
162 6.71413565356e-07
163 5.98079956837e-07
164 5.42751397881e-07
165 4.36372669277e-07
166 3.95972649669e-07
167 2.81320200246e-07
168 2.55226220158e-07
169 1.53263695957e-07
170 1.38986326337e-07
171 6.39945061387e-08
172 5.79572023707e-08
173 1.645151404e-08
174 1.48023039381e-08
175 6.05051148073e-09
176 5.35598493334e-09
177 2.30654074729e-08
178 2.0788452737e-08
179 5.54163765432e-08
180 5.01375042594e-08
181 9.1282264969e-08
182 8.26784469776e-08
183 1.21108306328e-07
184 1.09744040522e-07
185 1.38779559178e-07
186 1.25787385674e-07
187 1.4192968556e-07
188 1.28661080068e-07
189 1.31517067514e-07
190 1.19232648921e-07
191 1.10903508321e-07
192 1.0054943822e-07
193 8.47087260336e-08
194 7.68003161067e-08
195 5.76938868901e-08
196 5.23034744959e-08
197 3.38662614618e-08
198 3.06943526152e-08
199 1.5915161744e-08
200 1.44136350633e-08
201 5.0061527701e-09
202 4.52002213436e-09
203 8.91260287794e-10
204 7.89683152203e-10
205 2.24662594084e-09
206 2.02223737755e-09
207 7.12858982954e-09
208 6.45445019654e-09
209 1.34422965536e-08
210 1.21855158741e-08
211 1.93377280855e-08
212 1.75366092758e-08
213 2.34790792919e-08
214 2.12955166834e-08
215 2.51670587148e-08
216 2.28277361458e-08
217 2.43236884523e-08
218 2.20626986125e-08
219 2.13711479624e-08
220 1.93837658147e-08
221 1.70481238015e-08
222 1.54614745451e-08
223 1.22089845456e-08
224 1.10712183865e-08
225 7.6447350672e-09
226 6.93074264646e-09
227 3.95281019028e-09
228 3.58201190931e-09
229 1.46860201777e-09
230 1.32914335094e-09
231 2.58064514203e-10
232 2.31770158621e-10
233 1.60058188925e-10
234 1.43530465291e-10
235 8.60612803244e-10
236 7.79487363545e-10
237 1.9792672501e-09
238 1.7944729036e-09
239 3.14958537029e-09
240 2.85611390094e-09
241 4.08065065072e-09
242 3.70059227706e-09
243 4.59247678775e-09
244 4.16473000531e-09
245 4.62437543813e-09
246 4.19355317138e-09
247 4.22035961734e-09
248 3.82703524426e-09
249 3.49892836926e-09
250 3.17268433747e-09
251 2.61585669792e-09
252 2.37179303975e-09
253 1.72807168575e-09
254 1.56668067408e-09
255 9.64844870666e-10
256 8.74574856979e-10
257 4.09926204092e-10
258 3.71412511857e-10
259 9.55488466126e-11
260 8.64083804508e-11
261 6.92301771466e-12
262 6.13259443227e-12
263 9.42431688244e-11
264 8.54042392362e-11
265 2.88523926972e-10
266 2.61653365641e-10
267 5.17642539943e-10
268 4.69470351483e-10
269 7.19678150407e-10
270 6.52701503956e-10
271 8.51720027839e-10
272 7.72437447338e-10
273 8.93497831278e-10
274 8.10304157106e-10
275 8.46240633123e-10
276 7.67424401804e-10
277 7.27941262824e-10
278 6.60121179941e-10
279 5.66601432439e-10
280 5.13793174672e-10
281 3.93076404759e-10
282 3.56424556536e-10
283 2.34875729976e-10
284 2.12961592805e-10
285 1.11834819183e-10
286 1.01388342166e-10
287 3.40436567825e-11
288 3.08536529658e-11
289 1.95660154745e-12
290 1.7648660311e-12
291 8.20454815198e-12
292 7.43849426499e-12
293 4.04531408371e-11
294 3.66875418933e-11
295 8.45737924138e-11
296 7.66998686785e-11
297 1.27499233393e-10
298 1.1562562019e-10
299 1.59315449721e-10
300 1.44476319797e-10
301 1.74369851891e-10
302 1.58125956773e-10
303 1.71394121118e-10
304 1.55425505799e-10
305 1.52820256449e-10
306 1.38581035536e-10
307 1.23574483979e-10
308 1.12059805879e-10
309 8.96711038756e-11
310 8.1315121303e-11
311 5.68958213876e-11
312 5.15940068446e-11
313 2.97990521148e-11
314 2.7021940241e-11
315 1.11150533222e-11
316 1.00791597291e-11
317 1.62475588539e-12
318 1.47315493138e-12
319 3.96627175547e-13
320 3.59656748827e-13
321 5.28882493356e-12
322 4.79644102214e-12
323 1.35674804724e-11
324 1.23034360477e-11
325 2.25054419545e-11
326 2.04090633282e-11
327 2.98645552732e-11
328 2.70830025073e-11
329 3.41920936009e-11
330 3.10074743659e-11
331 3.49167361691e-11
332 3.16650594634e-11
333 3.22706306122e-11
334 2.92649238176e-11
335 2.7081059617e-11
336 2.45591325054e-11
337 2.05007122389e-11
338 1.85916282369e-11
339 1.37320155247e-11
340 1.24532606449e-11
341 7.7972628354e-12
342 7.0717320888e-12
343 3.39056560605e-12
344 3.07509573361e-12
345 8.15181255831e-13
346 7.39297512098e-13
347 4.32986979604e-15
348 3.88578058619e-15
349 6.06015237992e-13
350 5.49671419492e-13
351 2.10059747374e-12
352 1.9048651545e-12
353 3.92486043665e-12
354 3.55909746119e-12
355 5.5813131894e-12
356 5.06145125811e-12
357 6.71168676192e-12
358 6.08696426596e-12
359 7.13440417854e-12
360 6.46999120946e-12
361 6.83803014212e-12
362 6.20148377095e-12
363 5.95090643429e-12
364 5.39690514501e-12
365 4.68924898911e-12
366 4.25265378468e-12
367 3.29930527343e-12
368 2.99227309597e-12
369 2.00728322852e-12
370 1.82054371578e-12
371 9.82325332188e-13
372 8.90953977262e-13
373 3.17246229287e-13
374 2.8765878568e-13
375 2.50355292053e-14
376 2.24820162487e-14
377 5.39568389968e-14
378 4.90163465372e-14
379 3.07198710914e-13
380 2.78777001483e-13
381 6.70741240327e-13
382 6.08513239797e-13
383 1.03506092586e-12
384 9.38638056169e-13
385 1.31472610576e-12
386 1.19249055075e-12
387 1.45849998745e-12
388 1.32271971154e-12
389 1.45128353779e-12
390 1.31622490684e-12
391 1.30934152409e-12
392 1.18738352484e-12
393 1.07192033028e-12
394 9.72166791513e-13
395 7.8942408166e-13
396 7.15871806278e-13
397 5.09703390605e-13
398 4.62407889756e-13
399 2.7455815399e-13
400 2.48967513272e-13
401 1.07913677994e-13
402 9.78661596207e-14
403 1.97064586871e-14
404 1.78745906965e-14
405 2.88657986403e-15
406 2.88657986403e-15
407 4.14113188185e-14
408 3.78030939885e-14
409 1.11910480882e-13
410 1.014188733e-13
411 1.89959159513e-13
412 1.72362124573e-13
413 2.56683563293e-13
414 2.32813768264e-13
415 2.97928348658e-13
416 2.70339306496e-13
417 3.08142400485e-13
418 2.79498646449e-13
419 2.885469641e-13
420 2.61679566904e-13
421 2.45026221535e-13
422 2.22377671832e-13
423 1.8801626922e-13
424 1.70752301187e-13
425 1.28341781647e-13
426 1.16684439888e-13
427 7.47180095573e-14
428 6.8167693712e-14
429 3.44169137634e-14
430 3.13082892944e-14
431 9.88098491916e-15
432 8.77076189454e-15
433 1.22124532709e-15
434 1.11022302463e-15
435 5.3290705182e-15
436 4.88498130835e-15
437 1.82076576039e-14
438 1.66533453694e-14
439 3.46389583683e-14
440 3.1696867353e-14
441 5.01820807131e-14
442 4.55746551609e-14
443 6.11177775056e-14
444 5.54001289288e-14
445 6.59472476627e-14
446 5.97299987248e-14
447 6.3615779311e-14
448 5.80091530367e-14
449 5.6399329651e-14
450 5.09037256791e-14


==> data/log1_FISTA.dat <==
0 1.83642160969
1 1.12932615101
2 0.868068268528
3 1.43274424289
4 0.671069522382
5 0.537791621847
6 0.484179561477
7 0.408289625032
8 0.324539994046
9 0.248840274253
10 0.183424801931
11 0.125477661978
12 0.076966531893
13 0.0438630320695
14 0.0305576454436
15 0.0232458827984
16 0.0392988807547
17 0.348363187836
18 1.84561706124
19 1.09668526401
20 0.809775964363
21 0.72140782072
22 0.749139984602
23 0.76276768158
24 0.737940502948
25 0.68741181267
26 0.616999152548
27 0.532380985063
28 0.450013045474
29 0.377093959591
30 0.304790050848
31 0.240108140178
32 0.187751355567
33 0.138607285702
34 0.10392917756
35 0.121079149041
36 0.919834822868
37 0.847646445599
38 0.961905332044
39 0.989612055913
40 1.06397983445
41 1.1635940238
42 1.22283951543
43 1.21925491252
44 1.17473385763
45 1.10696197278
46 1.03250572844
47 0.934851673575
48 0.840806441359
49 0.746791248646
50 0.646236970555
51 0.549760628031
52 0.460524350334
53 0.39053992165
54 0.335391554526
55 0.288527090706
56 0.251536145117
57 0.308336193498
58 1.04252257127
59 0.631249227749
60 1.00271464573
61 1.1176688825
62 1.15725497888
63 1.20561334265
64 1.22650549736
65 1.21850920223
66 1.16700450693
67 1.08487982187
68 0.994214565304
69 0.895757292868
70 0.79102406909
71 0.684336367327
72 0.58646344433
73 0.490712757523
74 0.417978787909
75 0.360886558905
76 0.311888692253
77 0.288713632459
78 0.629451166063
79 0.305789711249
80 0.804532802046
81 1.14217279799
82 1.18614063168
83 1.19458489109
84 1.22028775911
85 1.23494087565
86 1.23240087779
87 1.1743213928
88 1.0754255624
89 0.968089252274
90 0.860103470026
91 0.768696152886
92 0.67999584241
93 0.586891653425
94 0.508611452101
95 0.453439420136
96 0.407846338113
97 0.372651838962
98 0.319799875323
99 0.531613725149
100 1.13389020423
101 0.967254386487
102 0.939605768242
103 1.03566224802
104 1.20067455745
105 1.33790539309
106 1.38795958514
107 1.36686022471
108 1.30724212498
109 1.22298636676
110 1.12340856439
111 1.0018690854
112 0.88542466454
113 0.766438125742
114 0.661784108592
115 0.579647342065
116 0.525687538974
117 0.462563827993
118 0.408776623324
119 0.373107470462
120 0.516346372097
121 0.646212979594
122 0.712001780883
123 1.13534439456
124 1.27017636733
125 1.3055759023
126 1.35967813915
127 1.40830364067
128 1.42553618244
129 1.4055386394
130 1.33699380501
131 1.22919722746
132 1.11906710963
133 1.00251939078
134 0.889816326055
135 0.781504495468
136 0.680172739268
137 0.610166313572
138 0.57049846025
139 0.54002398166
140 0.517253439332
141 0.537014595374
142 0.865317209095
143 0.664433122245
144 0.973994494881
145 1.0814006289
146 1.15335237083
147 1.23976537336
148 1.34190140735
149 1.3992506186
150 1.3885449995
151 1.31109364387
152 1.20295064399
153 1.09128256806
154 0.96093945136
155 0.816321339929
156 0.692508306062
157 0.596155927834
158 0.528196342268
159 0.485220313091
160 0.434390126807
161 0.384243764174
162 0.402227218098
163 0.774610280088
164 0.713469733847
165 1.06141210501
166 1.18446131735
167 1.26997756811
168 1.3601350276
169 1.44360095344
170 1.48768999738
171 1.47377429896
172 1.40888327064
173 1.3213093204
174 1.22277224501
175 1.12161457738
176 1.02155473779
177 0.927411827396
178 0.847508313465
179 0.786828819592
180 0.738469119135
181 0.679364540263
182 0.64267769403
183 0.617540740436
184 0.564138758406
185 0.591837589618
186 0.941071157454
187 0.685324367083
188 0.70865450654
189 0.855570012056
190 1.00034123377
191 1.08975809564
192 1.14120060549
193 1.14794436996
194 1.10663844213
195 1.02286522594
196 0.916655991562
197 0.805738858917
198 0.678048169218
199 0.561336506645
200 0.469413660298
201 0.399274711759
202 0.343629798235
203 0.363215885815
204 1.3263057868
205 0.409455305695
206 0.383483008954
207 0.475350003973
208 0.547473418289
209 0.578223794869
210 0.566257016106
211 0.51804539549
212 0.460892865166
213 0.406679615994
214 0.347636905877
215 0.309839754684
216 0.286968844079
217 0.266501977603
218 0.241471928223
219 0.29931883511
220 1.19987898278
221 0.588547939654
222 1.11879629498
223 1.28003811951
224 1.28288887691
225 1.22787708568
226 1.24701997728
227 1.31356752129
228 1.31999633061
229 1.27520394376
230 1.21758145895
231 1.15132444915
232 1.0735234068
233 0.983626970965
234 0.903570211507
235 0.828499009961
236 0.75865482752
237 0.69085222158
238 0.612878951292
239 0.536189036145
240 0.466139959112
241 0.441945331069
242 0.666163366369
243 0.591063372777
244 0.81923043319
245 1.21497052052
246 1.38176577769
247 1.40958811321
248 1.44210421912
249 1.47243269322
250 1.48223675969
251 1.45148264345
252 1.37307704612
253 1.26089572608
254 1.14640187434
255 1.03410975805
256 0.919793840472
257 0.844114475175
258 0.798915319767
259 0.758061836021
260 0.701292718352
261 0.642528025982
262 0.566881309987
263 0.484895555491
264 0.646343340498
265 1.07600138936
266 0.971180169695
267 1.02416285081
268 1.14134461327
269 1.31204645741
270 1.482008788
271 1.58225568563
272 1.5922934744
273 1.55209235997
274 1.47090669054
275 1.35924301261
276 1.247289151
277 1.14372779395
278 1.04117021937
279 0.936212212799
280 0.831333566467
281 0.742844843738
282 0.687734808084
283 0.62449800998
284 0.577757840984
285 0.533807535626
286 0.484916377206
287 0.697863053369
288 0.885501377318
289 1.01693912485
290 1.09926038136
291 1.25161762672
292 1.42557541582
293 1.58308230259
294 1.69055949952
295 1.72395187274
296 1.6945393416
297 1.62162083033
298 1.52569343127
299 1.40728392806
300 1.27699410999
301 1.14447767684
302 1.02650474277
303 0.93110647852
304 0.857887601599
305 0.810694475002
306 0.775117043489
307 0.774579515676
308 0.767164547374
309 0.728937661794
310 0.632314875285
311 0.532064875634
312 0.432939958205
313 0.371370717045
314 0.350921748404
315 0.352925317103
316 0.348812292251
317 0.3262588227
318 0.305097186983
319 0.28057286674
320 0.235842915778
321 0.176283543723
322 0.16635654084
323 1.15183467522
324 0.285832062418
325 0.376590067018
326 0.510730360891
327 0.60344794998
328 0.659338020092
329 0.685372534641
330 0.676842682716
331 0.649588632066
332 0.614393912558
333 0.577044444952
334 0.532445892012
335 0.485311148082
336 0.438190950942
337 0.403213564256
338 0.361692878532
339 0.308946354672
340 0.261130493995
341 0.23680778561
342 0.640811591955
343 1.08040119214
344 1.13665698802
345 1.15521849905
346 1.2422567133
347 1.378582057
348 1.51056476813
349 1.57099755182
350 1.56788594748
351 1.54982072936
352 1.51756177354
353 1.46080695143
354 1.38803850345
355 1.33523961306
356 1.27387319044
357 1.20278388424
358 1.11469791645
359 1.01594622532
360 0.948319054839
361 0.870855742997
362 0.784584734661
363 0.706055042551
364 0.679050343085
365 0.889289075888
366 0.604074287918
367 0.786363009471
368 0.988637260732
369 1.04772627742
370 1.07543618408
371 1.09530672055
372 1.08906917715
373 1.04851896174
374 0.975953458907
375 0.892444653458
376 0.804822122535
377 0.717675156582
378 0.628911257119
379 0.550292933744
380 0.519170662914
381 0.497431273161
382 0.465931305571
383 0.416553099216
384 0.347785795642
385 0.373476227853
386 0.849567101718
387 0.564989345108
388 0.658150381953
389 0.839400871743
390 0.992269624768
391 1.08133607316
392 1.11445373033
393 1.09400958799
394 1.03681227833
395 0.969775339627
396 0.90286062136
397 0.839664880802
398 0.763222330898
399 0.670412023228
400 0.569576429886
401 0.472080634157
402 0.390471923724
403 0.331718971463
404 0.351735964668
405 1.18773445037
406 0.349086841387
407 0.377309472155
408 0.497923432604
409 0.591743686111
410 0.636665247535
411 0.633820763569
412 0.593529713525
413 0.525952230575
414 0.447848716736
415 0.370002239151
416 0.299215605642
417 0.23734864612
418 0.205750266776
419 0.275079696682
420 1.39445155759
421 0.479782284319
422 0.42796691665
423 0.531024723332
424 0.608886299352
425 0.657093705252
426 0.671279119215
427 0.652496107747
428 0.607577130728
429 0.567662812767
430 0.518906751995
431 0.444779345824
432 0.368359224985
433 0.300476192103
434 0.242937454128
435 0.200311403201
436 0.174017994373
437 0.250060843505
438 1.07636293996
439 0.654447535619
440 1.15518999823
441 1.32278222414
442 1.3724699954
443 1.41779895036
444 1.46655178154
445 1.49546451952
446 1.47852864058
447 1.42352659171
448 1.36980261197
449 1.30113505633
450 1.24188716495


==> data/log1_MAPG.dat <==
0 1.83642160969
1 1.12932615101
2 1.12932615101
3 0.868068268528
4 0.868068268528
5 0.946609919559
6 0.946609919559
7 0.366948781967
8 0.366948781967
9 0.292685152426
10 0.292685152426
11 0.239143347215
12 0.239143347215
13 0.196097690087
14 0.196097690087
15 0.15663221026
16 0.15663221026
17 0.130262086779
18 0.130262086779
19 0.101136361936
20 0.101136361936
21 0.0724732072907
22 0.0724732072907
23 0.0419097553399
24 0.0419097553399
25 0.0301982333288
26 0.0301982333288
27 0.0211253112846
28 0.0211253112846
29 0.0173841562949
30 0.0173841562949
31 0.0147362021986
32 0.0147362021986
33 0.0127385270919
34 0.0127385270919
35 0.0110642483428
36 0.0110642483428
37 0.00961098083218
38 0.00961098083218
39 0.00840241077274
40 0.00840241077274
41 0.00738227848714
42 0.00738227848714
43 0.00648427368777
44 0.00648427368777
45 0.00568982301718
46 0.00568982301718
47 0.00498484564152
48 0.00498484564152
49 0.00435797305297
50 0.00435797305297
51 0.00380040069462
52 0.00380040069462
53 0.00332590445095
54 0.00332590445095
55 0.00295338296348
56 0.00295338296348
57 0.00263335877066
58 0.00263335877066
59 0.00235530129761
60 0.00235530129761
61 0.00211201445731
62 0.00211201445731
63 0.00189968192405
64 0.00189968192405
65 0.00171218494107
66 0.00171218494107
67 0.00154570771722
68 0.00154570771722
69 0.00117352592523
70 0.00117352592523
71 0.000993441737344
72 0.000993441737344
73 0.000858115090782
74 0.000858115090782
75 0.000717446858459
76 0.000717446858459
77 0.000625815954489
78 0.000625815954489
79 0.00051463098833
80 0.00051463098833
81 0.000458151734145
82 0.000458151734145
83 0.000395026813636
84 0.000395026813636
85 0.000341578771654
86 0.000341578771654
87 0.000258218219334
88 0.000258218219334
89 0.00020098447415
90 0.00020098447415
91 0.000166899771881
92 0.000166899771881
93 0.000121135266561
94 0.000121135266561
95 0.000102184665606
96 0.000102184665606
97 8.65140505519e-05
98 8.65140505519e-05
99 6.71802475202e-05
100 6.71802475202e-05
101 5.88919257589e-05
102 5.88919257589e-05
103 5.17193615052e-05
104 5.17193615052e-05
105 4.54920134613e-05
106 4.54920134613e-05
107 4.007057339e-05
108 4.007057339e-05
109 3.53397300609e-05
110 3.53397300609e-05
111 2.910125557e-05
112 2.910125557e-05
113 2.60010097128e-05
114 2.60010097128e-05
115 2.32506284246e-05
116 2.32506284246e-05
117 2.08072492752e-05
118 2.08072492752e-05
119 1.86338922002e-05
120 1.86338922002e-05
121 1.62213101466e-05
122 1.62213101466e-05
123 1.44281560344e-05
124 1.44281560344e-05
125 1.28527551809e-05
126 1.28527551809e-05
127 1.14655475018e-05
128 1.14655475018e-05
129 9.7591649606e-06
130 9.7591649606e-06
131 8.63553490393e-06
132 8.63553490393e-06
133 7.65249237938e-06
134 7.65249237938e-06
135 6.76718438136e-06
136 6.76718438136e-06
137 5.96993400398e-06
138 5.96993400398e-06
139 5.27103763354e-06
140 5.27103763354e-06
141 4.65767996627e-06
142 4.65767996627e-06
143 3.73360466727e-06
144 3.73360466727e-06
145 3.29825081619e-06
146 3.29825081619e-06
147 2.91402948482e-06
148 2.91402948482e-06
149 2.57486965477e-06
150 2.57486965477e-06
151 2.0427357309e-06
152 2.0427357309e-06
153 1.81189613757e-06
154 1.81189613757e-06
155 1.60720773701e-06
156 1.60720773701e-06
157 1.42570235973e-06
158 1.42570235973e-06
159 1.26474946249e-06
160 1.26474946249e-06
161 1.0567543472e-06
162 1.0567543472e-06
163 9.47296955323e-07
164 9.47296955323e-07
165 8.49512639567e-07
166 8.49512639567e-07
167 7.62105350438e-07
168 7.62105350438e-07
169 6.83930978129e-07
170 6.83930978129e-07
171 6.13978265229e-07
172 6.13978265229e-07
173 5.5135231869e-07
174 5.5135231869e-07
175 4.79068717918e-07
176 4.79068717918e-07
177 4.33767458285e-07
178 4.33767458285e-07
179 3.92824236806e-07
180 3.92824236806e-07
181 3.55805977792e-07
182 3.55805977792e-07
183 3.22325145352e-07
184 3.22325145352e-07
185 2.92034519567e-07
186 2.92034519567e-07
187 2.6462264241e-07
188 2.6462264241e-07
189 2.28078767761e-07
190 2.28078767761e-07
191 2.05369682815e-07
192 2.05369682815e-07
193 1.84947731963e-07
194 1.84947731963e-07
195 1.66579557148e-07
196 1.66579557148e-07
197 1.50055967207e-07
198 1.50055967207e-07
199 1.30024418343e-07
200 1.30024418343e-07
201 1.15649390342e-07
202 1.15649390342e-07
203 1.02877710462e-07
204 1.02877710462e-07
205 9.15290324643e-08
206 9.15290324643e-08
207 8.14434661378e-08
208 8.14434661378e-08
209 6.4544460221e-08
210 6.4544460221e-08
211 5.70278254064e-08
212 5.70278254064e-08
213 5.03888248904e-08
214 5.03888248904e-08
215 4.45245788017e-08
216 4.45245788017e-08
217 3.93443405633e-08
218 3.93443405633e-08
219 3.34198791418e-08
220 3.34198791418e-08
221 2.98003541843e-08
222 2.98003541843e-08
223 2.65780725206e-08
224 2.65780725206e-08
225 2.37088214616e-08
226 2.37088214616e-08
227 2.11533878747e-08
228 2.11533878747e-08
229 1.88769789244e-08
230 1.88769789244e-08
231 1.68487177543e-08
232 1.68487177543e-08
233 1.50411935129e-08
234 1.50411935129e-08
235 1.34300660593e-08
236 1.34300660593e-08
237 1.16517320237e-08
238 1.16517320237e-08
239 1.05597502964e-08
240 1.05597502964e-08
241 9.57030854565e-09
242 9.57030854565e-09
243 8.67375271607e-09
244 8.67375271607e-09
245 7.86134068953e-09
246 7.86134068953e-09
247 7.12515713097e-09
248 7.12515713097e-09
249 6.45803188704e-09
250 6.45803188704e-09
251 5.85347337267e-09
252 5.85347337267e-09
253 5.30559979284e-09
254 5.30559979284e-09
255 4.80908596279e-09
256 4.80908596279e-09
257 4.12603895494e-09
258 4.12603895494e-09
259 3.71875352734e-09
260 3.71875352734e-09
261 3.35208938385e-09
262 3.35208938385e-09
263 3.02194763657e-09
264 3.02194763657e-09
265 2.72464911744e-09
266 2.72464911744e-09
267 2.45688946965e-09
268 2.45688946965e-09
269 2.21570117809e-09
270 2.21570117809e-09
271 1.83442933066e-09
272 1.83442933066e-09
273 1.6305687911e-09
274 1.6305687911e-09
275 1.44953099523e-09
276 1.44953099523e-09
277 1.28874333427e-09
278 1.28874333427e-09
279 1.14592568767e-09
280 1.14592568767e-09
281 1.01905617278e-09
282 1.01905617278e-09
283 8.44895875485e-10
284 8.44895875485e-10
285 7.47389650169e-10
286 7.47389650169e-10
287 6.6114630437e-10
288 6.6114630437e-10
289 5.84864601194e-10
290 5.84864601194e-10
291 5.17392462207e-10
292 5.17392462207e-10
293 4.57711868407e-10
294 4.57711868407e-10
295 4.04922539943e-10
296 4.04922539943e-10
297 3.58227003616e-10
298 3.58227003616e-10
299 3.16922266208e-10
300 3.16922266208e-10
301 2.62694421771e-10
302 2.62694421771e-10
303 2.36438535417e-10
304 2.36438535417e-10
305 2.12835415958e-10
306 2.12835415958e-10
307 1.91614057954e-10
308 1.91614057954e-10
309 1.7253121154e-10
310 1.7253121154e-10
311 1.55369217492e-10
312 1.55369217492e-10
313 1.39932621046e-10
314 1.39932621046e-10
315 1.26045618387e-10
316 1.26045618387e-10
317 1.13551168468e-10
318 1.13551168468e-10
319 1.02308161942e-10
320 1.02308161942e-10
321 9.21893672512e-11
322 9.21893672512e-11
323 8.3081763691e-11
324 8.3081763691e-11
325 7.4882711143e-11
326 7.4882711143e-11
327 6.75008937634e-11
328 6.75008937634e-11
329 6.08537664704e-11
330 6.08537664704e-11
331 5.24845722438e-11
332 5.24845722438e-11
333 4.74542072304e-11
334 4.74542072304e-11
335 4.29090651899e-11
336 4.29090651899e-11
337 3.8801684088e-11
338 3.8801684088e-11
339 3.50898754498e-11
340 3.50898754498e-11
341 3.17351145362e-11
342 3.17351145362e-11
343 2.87030399448e-11
344 2.87030399448e-11
345 2.59619548082e-11
346 2.59619548082e-11
347 2.34843255953e-11
348 2.34843255953e-11
349 2.12445061543e-11
350 2.12445061543e-11
351 1.9218959757e-11
352 1.9218959757e-11
353 1.61370916629e-11
354 1.61370916629e-11
355 1.43616230019e-11
356 1.43616230019e-11
357 1.27832189278e-11
358 1.27832189278e-11
359 1.13801190693e-11
360 1.13801190693e-11
361 1.01322283896e-11
362 1.01322283896e-11
363 9.02233843192e-12
364 9.02233843192e-12
365 8.03485056267e-12
366 8.03485056267e-12
367 7.15666415019e-12
368 7.15666415019e-12
369 6.04727379283e-12
370 6.04727379283e-12
371 5.35088640063e-12
372 5.35088640063e-12
373 4.73504568888e-12
374 4.73504568888e-12
375 4.19031476184e-12
376 4.19031476184e-12
377 3.70814490225e-12
378 3.70814490225e-12
379 3.28148619388e-12
380 3.28148619388e-12
381 2.90401036551e-12
382 2.90401036551e-12
383 2.57038834661e-12
384 2.57038834661e-12
385 2.27484697746e-12
386 2.27484697746e-12
387 2.01361149976e-12
388 2.01361149976e-12
389 1.78196346567e-12
390 1.78196346567e-12
391 1.57729385108e-12
392 1.57729385108e-12
393 1.39604994231e-12
394 1.39604994231e-12
395 1.19898535544e-12
396 1.19898535544e-12
397 1.084299317e-12
398 1.084299317e-12
399 9.80771019954e-13
400 9.80771019954e-13
401 8.87012685524e-13
402 8.87012685524e-13
403 8.02635735653e-13
404 8.02635735653e-13
405 7.25974835802e-13
406 7.25974835802e-13
407 6.56918963671e-13
408 6.56918963671e-13
409 5.94635451989e-13
410 5.94635451989e-13
411 5.38069588885e-13
412 5.38069588885e-13
413 4.87054840903e-13
414 4.87054840903e-13
415 4.40647518474e-13
416 4.40647518474e-13
417 3.98625576992e-13
418 3.98625576992e-13
419 3.60933505306e-13
420 3.60933505306e-13
421 3.27071703055e-13
422 3.27071703055e-13
423 2.95818924911e-13
424 2.95818924911e-13
425 2.67896815842e-13
426 2.67896815842e-13
427 2.42639242032e-13
428 2.42639242032e-13
429 2.19824158876e-13
430 2.19824158876e-13
431 1.98785432559e-13
432 1.98785432559e-13
433 1.69420033558e-13
434 1.69420033558e-13
435 1.52544643583e-13
436 1.52544643583e-13
437 1.37223565844e-13
438 1.37223565844e-13
439 1.23734356094e-13
440 1.23734356094e-13
441 1.11410880521e-13
442 1.11410880521e-13
443 1.00364161426e-13
444 1.00364161426e-13
445 9.05941988094e-14
446 9.05941988094e-14
447 8.15458811587e-14
448 8.15458811587e-14
449 7.36077865326e-14
450 7.36077865326e-14


==> data/log1_MFISTA.dat <==
0 1.83642160969
1 1.12932615101
2 0.868068268528
3 0.868068268528
4 0.409642292882
5 0.355951647555
6 0.273602250269
7 0.196300759169
8 0.14048016296
9 0.0940918280251
10 0.0563373722266
11 0.0306696480236
12 0.0224014805535
13 0.0224014805535
14 0.0224014805535
15 0.0224014805535
16 0.0224014805535
17 0.0224014805535
18 0.0224014805535
19 0.0224014805535
20 0.0224014805535
21 0.0224014805535
22 0.0224014805535
23 0.0224014805535
24 0.0224014805535
25 0.0224014805535
26 0.0224014805535
27 0.0224014805535
28 0.0224014805535
29 0.0224014805535
30 0.0224014805535
31 0.0224014805535
32 0.0224014805535
33 0.0224014805535
34 0.0224014805535
35 0.0224014805535
36 0.0224014805535
37 0.0224014805535
38 0.0224014805535
39 0.0224014805535
40 0.0224014805535
41 0.0224014805535
42 0.0224014805535
43 0.0224014805535
44 0.0224014805535
45 0.0224014805535
46 0.0224014805535
47 0.0224014805535
48 0.0224014805535
49 0.0224014805535
50 0.0224014805535
51 0.0224014805535
52 0.0224014805535
53 0.0224014805535
54 0.0224014805535
55 0.0224014805535
56 0.0224014805535
57 0.0224014805535
58 0.0224014805535
59 0.0224014805535
60 0.0224014805535
61 0.0224014805535
62 0.0224014805535
63 0.0224014805535
64 0.0224014805535
65 0.0224014805535
66 0.0224014805535
67 0.0224014805535
68 0.0224014805535
69 0.0224014805535
70 0.0224014805535
71 0.0224014805535
72 0.0224014805535
73 0.0224014805535
74 0.0224014805535
75 0.0224014805535
76 0.0224014805535
77 0.0224014805535
78 0.0224014805535
79 0.0224014805535
80 0.0224014805535
81 0.0224014805535
82 0.0224014805535
83 0.0224014805535
84 0.0224014805535
85 0.0224014805535
86 0.0224014805535
87 0.0224014805535
88 0.0224014805535
89 0.0224014805535
90 0.0224014805535
91 0.0224014805535
92 0.0224014805535
93 0.0224014805535
94 0.0224014805535
95 0.0224014805535
96 0.0224014805535
97 0.0224014805535
98 0.0224014805535
99 0.0224014805535
100 0.0224014805535
101 0.0224014805535
102 0.0224014805535
103 0.0224014805535
104 0.0224014805535
105 0.0224014805535
106 0.0224014805535
107 0.0222537854549
108 0.0222537854549
109 0.0222537854549
110 0.0222537854549
111 0.0222537854549
112 0.0222537854549
113 0.0222537854549
114 0.0222537854549
115 0.014792848254
116 0.014792848254
117 0.014792848254
118 0.0104861654501
119 0.00796834767063
120 0.00598817463254
121 0.00527689511505
122 0.00527689511505
123 0.00413572434806
124 0.00288767995907
125 0.00169360751534
126 0.00083423809396
127 0.000448497044081
128 0.000448497044081
129 0.00034660115707
130 0.00034660115707
131 0.00034660115707
132 0.000327941142388
133 0.000327941142388
134 0.000327941142388
135 0.000313255144201
136 0.000313255144201
137 0.000303831848013
138 0.000303831848013
139 0.000273802365966
140 0.000273802365966
141 0.000241812207004
142 0.000233062974594
143 0.000233062974594
144 0.000206488004913
145 0.000182056169727
146 0.000151143484083
147 0.000114491356612
148 7.79653875718e-05
149 5.00916068586e-05
150 3.76808337927e-05
151 3.76808337927e-05
152 3.76808337927e-05
153 3.47096624033e-05
154 3.47096624033e-05
155 3.47096624033e-05
156 3.47096624033e-05
157 3.47096624033e-05
158 3.22188896543e-05
159 3.22188896543e-05
160 3.19909986567e-05
161 3.19909986567e-05
162 2.90337501081e-05
163 2.52347648341e-05
164 2.02836826013e-05
165 1.47911306098e-05
166 9.95131150883e-06
167 6.98640999153e-06
168 6.61447251005e-06
169 6.61447251005e-06
170 6.61447251005e-06
171 6.61447251005e-06
172 6.3872068391e-06
173 6.3872068391e-06
174 6.3872068391e-06
175 6.27022123473e-06
176 6.27022123473e-06
177 5.92503544394e-06
178 5.55698464177e-06
179 4.92251264783e-06
180 3.97407988562e-06
181 2.86513288683e-06
182 1.86567559735e-06
183 1.23791852713e-06
184 1.12797398816e-06
185 1.12797398816e-06
186 1.12797398816e-06
187 1.12797398816e-06
188 1.12121175505e-06
189 1.12121175505e-06
190 1.12121175505e-06
191 1.12121175505e-06
192 1.02465916263e-06
193 1.01461509416e-06
194 1.01375556405e-06
195 9.60387723903e-07
196 8.32115122029e-07
197 6.49152925858e-07
198 4.59946819964e-07
199 3.17754114076e-07
200 2.58564783251e-07
201 2.58564783251e-07
202 2.58564783251e-07
203 2.33266786442e-07
204 2.33266786442e-07
205 2.33266786442e-07
206 2.22700038188e-07
207 2.22700038188e-07
208 2.15812185733e-07
209 2.15812185733e-07
210 1.90327845928e-07
211 1.66631873966e-07
212 1.44349018183e-07
213 1.25384476579e-07
214 1.12431865873e-07
215 1.07236538316e-07
216 1.07236538316e-07
217 9.70556146562e-08
218 9.44902252553e-08
219 9.44902252553e-08
220 8.65626609281e-08
221 8.21950679741e-08
222 7.98705780403e-08
223 7.8077807053e-08
224 7.57385295591e-08
225 7.23265639047e-08
226 6.77600700549e-08
227 6.22101498093e-08
228 5.59496084462e-08
229 4.92972799249e-08
230 4.26384374475e-08
231 3.64564883282e-08
232 3.13107607619e-08
233 2.77324110343e-08
234 2.60621662029e-08
235 2.60621662029e-08
236 2.35474128529e-08
237 2.31442188747e-08
238 2.31442188747e-08
239 2.19388712752e-08
240 2.16155144339e-08
241 2.14835306211e-08
242 2.08830353565e-08
243 1.94249592522e-08
244 1.71093104129e-08
245 1.42954639792e-08
246 1.15515998433e-08
247 9.44714523277e-09
248 8.36263458481e-09
249 8.36263458481e-09
250 7.57629980974e-09
251 7.57629980974e-09
252 7.05297598103e-09
253 7.05297598103e-09
254 6.52329457118e-09
255 6.41042419147e-09
256 6.41042419147e-09
257 5.74296943334e-09
258 5.15625198094e-09
259 4.6475445159e-09
260 4.23728407917e-09
261 3.95388688457e-09
262 3.81532183624e-09
263 3.81499865032e-09
264 3.81499865032e-09
265 3.52799489622e-09
266 3.35979766231e-09
267 3.28855809251e-09
268 3.26385385385e-09
269 3.22416804366e-09
270 3.11570808043e-09
271 2.90751051013e-09
272 2.59936255853e-09
273 2.2211695816e-09
274 1.82458137488e-09
275 1.46943751611e-09
276 1.2086116552e-09
277 1.07500069957e-09
278 1.07368036684e-09
279 1.07368036684e-09
280 1.06748732076e-09
281 1.06748732076e-09
282 1.02675745683e-09
283 1.02675745683e-09
284 9.30772237062e-10
285 8.65399474304e-10
286 8.17021617028e-10
287 7.71577746139e-10
288 7.19691140016e-10
289 6.59315935181e-10
290 5.95433924389e-10
291 5.37315858473e-10
292 4.94532581552e-10
293 4.73142525159e-10
294 4.73142525159e-10
295 4.28192536983e-10
296 4.07656242096e-10
297 4.06120193031e-10
298 4.06120193031e-10
299 3.72156916395e-10
300 3.40862005288e-10
301 3.09911707408e-10
302 2.78396194986e-10
303 2.47279363652e-10
304 2.1907120562e-10
305 1.96903771066e-10
306 1.83366433149e-10
307 1.79498638175e-10
308 1.79498638175e-10
309 1.66349933828e-10
310 1.6205470299e-10
311 1.6205470299e-10
312 1.4887791e-10
313 1.40676692517e-10
314 1.35339905949e-10
315 1.30348287719e-10
316 1.23648480344e-10
317 1.14266707207e-10
318 1.02520936185e-10
319 8.98182084264e-11
320 7.81403275418e-11
321 6.93886059722e-11
322 6.47880082916e-11
323 6.45120623588e-11
324 6.45120623588e-11
325 6.12859762938e-11
326 6.04832295359e-11
327 6.04832295359e-11
328 5.49376100167e-11
329 4.99991714698e-11
330 4.53789783528e-11
331 4.08905131977e-11
332 3.65621977139e-11
333 3.26411120355e-11
334 2.95026780783e-11
335 2.75028333441e-11
336 2.68260968994e-11
337 2.68260968994e-11
338 2.47225018235e-11
339 2.39943620528e-11
340 2.39943620528e-11
341 2.20725659972e-11
342 2.09814943197e-11
343 2.03672634314e-11
344 1.9805157514e-11
345 1.89398496886e-11
346 1.75935377378e-11
347 1.58046353782e-11
348 1.37957978374e-11
349 1.1893874774e-11
350 1.04212749541e-11
351 9.59837764825e-12
352 9.47886213964e-12
353 9.47886213964e-12
354 9.00479690813e-12
355 8.95589158389e-12
356 8.95589158389e-12
357 8.23968671071e-12
358 7.62007124067e-12
359 7.0287109466e-12
360 6.41880992802e-12
361 5.78326275757e-12
362 5.15892883968e-12
363 4.61153337739e-12
364 4.21163104392e-12
365 4.00879329732e-12
366 4.00879329732e-12
367 3.61810581495e-12
368 3.47583073435e-12
369 3.47583073435e-12
370 3.21193072139e-12
371 3.10812486859e-12
372 3.09663406028e-12
373 3.09363645812e-12
374 3.02791125506e-12
375 2.85887979956e-12
376 2.58648658047e-12
377 2.24642526803e-12
378 1.8982593275e-12
379 1.60571556052e-12
380 1.41686662403e-12
381 1.35375044508e-12
382 1.35375044508e-12
383 1.27281518658e-12
384 1.27281518658e-12
385 1.1631806629e-12
386 1.12371223437e-12
387 1.12371223437e-12
388 1.0100809078e-12
389 9.21873688497e-13
390 8.49875725351e-13
391 7.8942408166e-13
392 7.38631378283e-13
393 6.99551527816e-13
394 6.74182931704e-13
395 6.65578703263e-13
396 6.65578703263e-13
397 6.06736882958e-13
398 5.7032156775e-13
399 5.54889467708e-13
400 5.52557999356e-13
401 5.51225731726e-13
402 5.3923532306e-13
403 5.09370323698e-13
404 4.60520510615e-13
405 3.97015753606e-13
406 3.28126414928e-13
407 2.66120459003e-13
408 2.20379270388e-13
409 1.98285832198e-13
410 1.98285832198e-13
411 1.81077375316e-13
412 1.81077375316e-13
413 1.6953105586e-13
414 1.6953105586e-13
415 1.59428026336e-13
416 1.59428026336e-13
417 1.45661260831e-13
418 1.4022116801e-13
419 1.38167255415e-13
420 1.37334588146e-13
421 1.34392497131e-13
422 1.28730359705e-13
423 1.20459198172e-13
424 1.11577413975e-13
425 1.04194430861e-13
426 9.79771819232e-14
427 9.47020240005e-14
428 9.35362898247e-14
429 9.34252675222e-14
430 9.23150444976e-14
431 8.90398865749e-14
432 8.24340595784e-14
433 7.31636973228e-14
434 6.22835116815e-14
435 5.02931030155e-14
436 4.04676292476e-14
437 3.30846461338e-14
438 3.0253577421e-14
439 3.0253577421e-14
440 2.86992651866e-14
441 2.86992651866e-14
442 2.75890421619e-14
443 2.75890421619e-14
444 2.63122856836e-14
445 2.63122856836e-14
446 2.45359288442e-14
447 2.35367281221e-14
448 2.35367281221e-14
449 2.24820162487e-14
450 2.17603712827e-14


==> data/log1_PG.dat <==
0 1.83642160969
1 1.12932615101
2 0.868068268528
3 0.946609919559
4 0.366948781967
5 0.292685152426
6 0.239143347215
7 0.196097690087
8 0.161039027652
9 0.132336340938
10 0.111423657054
11 0.0949860335804
12 0.0811248133824
13 0.0694193363123
14 0.0591214449174
15 0.0499759855652
16 0.0418290058135
17 0.0352786615551
18 0.0295181605866
19 0.0243084616871
20 0.0195897721066
21 0.0153768565896
22 0.0116599418383
23 0.00951161766063
24 0.00822421054278
25 0.00710728012885
26 0.00615986845107
27 0.0053357828202
28 0.00459375567588
29 0.00392086248664
30 0.00330953734143
31 0.00275302666986
32 0.00224596430096
33 0.001783932755
34 0.00136360611847
35 0.000980698453196
36 0.000702447739843
37 0.000580758139308
38 0.000483257036473
39 0.000407961183256
40 0.000347051965041
41 0.000296814501597
42 0.000254796643022
43 0.000219265107479
44 0.000188953524178
45 0.000162911856335
46 0.000140410394207
47 0.000120855239545
48 0.000103754058922
49 8.87186663737e-05
50 7.54380968518e-05
51 6.36590242013e-05
52 5.31724336933e-05
53 4.38041508828e-05
54 3.54078891328e-05
55 2.82458747209e-05
56 2.37867647581e-05
57 2.00320769909e-05
58 1.68106779408e-05
59 1.40179960101e-05
60 1.15781304034e-05
61 9.72098050755e-06
62 8.21362482389e-06
63 6.9588021806e-06
64 5.9102505916e-06
65 5.0313980281e-06
66 4.292790241e-06
67 3.6704983144e-06
68 3.14496970705e-06
69 2.70015705672e-06
70 2.32284181845e-06
71 2.00210165163e-06
72 1.72888675448e-06
73 1.49568025209e-06
74 1.29622427664e-06
75 1.12529791529e-06
76 9.78536459861e-07
77 8.52283753405e-07
78 7.43471225029e-07
79 6.49518521412e-07
80 5.68251702915e-07
81 4.97835758895e-07
82 4.367188291e-07
83 3.83586022445e-07
84 3.37321113708e-07
85 2.96974730363e-07
86 2.61737876428e-07
87 2.30919871169e-07
88 2.0392993666e-07
89 1.80261801486e-07
90 1.59480809558e-07
91 1.41213108984e-07
92 1.2513656511e-07
93 1.10973119249e-07
94 9.84823376737e-08
95 8.74559742403e-08
96 7.77133615237e-08
97 6.90975081596e-08
98 6.14717859948e-08
99 5.47171106202e-08
100 4.87295380713e-08
101 4.34182154119e-08
102 3.8703624361e-08
103 3.45160801052e-08
104 3.07944399425e-08
105 2.74849923931e-08
106 2.45405036847e-08
107 2.19193918016e-08
108 1.95850118345e-08
109 1.75050408058e-08
110 1.56509416538e-08
111 1.39974969393e-08
112 1.252240589e-08
113 1.12059307389e-08
114 1.00305894701e-08
115 8.98088831081e-09
116 8.0430853644e-09
117 7.2049844424e-09
118 6.45575715108e-09
119 5.78578163157e-09
120 5.18650433712e-09
121 4.65031840813e-09
122 4.17045403767e-09
123 3.74088582333e-09
124 3.35624655845e-09
125 3.01175384632e-09
126 2.70314570727e-09
127 2.42662079319e-09
128 2.17878937114e-09
129 1.95662563929e-09
130 1.75742970177e-09
131 1.57879020968e-09
132 1.41855310831e-09
133 1.27479493628e-09
134 1.14579656874e-09
135 1.03001956964e-09
136 9.2609053759e-10
137 8.32779900595e-10
138 7.48987594168e-10
139 6.73729738665e-10
140 6.06124705982e-10
141 5.45384737372e-10
142 4.9080373099e-10
143 4.41748804203e-10
144 3.976534102e-10
145 3.58009399903e-10
146 3.22362303518e-10
147 2.90303447947e-10
148 2.61468902085e-10
149 2.35528763159e-10
150 2.12190098825e-10
151 1.91188287424e-10
152 1.72287184519e-10
153 1.55273738311e-10
154 1.39957490042e-10
155 1.26167354342e-10
156 1.13749509811e-10
157 1.02565733684e-10
158 9.249212507e-11
159 8.34181057563e-11
160 7.52421458472e-11
161 6.78749279004e-11
162 6.12359607466e-11
163 5.5251914155e-11
164 4.9857951101e-11
165 4.49953407866e-11
166 4.06108480178e-11
167 3.66576213828e-11
168 3.30922511615e-11
169 2.98766567042e-11
170 2.69759770077e-11
171 2.43591813387e-11
172 2.19981255434e-11
173 1.98678851149e-11
174 1.79455339477e-11
175 1.62106994495e-11
176 1.46446188509e-11
177 1.32310273848e-11
178 1.1954826018e-11
179 1.08026920742e-11
180 9.76208003323e-12
181 8.8229423767e-12
182 7.97439891898e-12
183 7.20812298738e-12
184 6.51578790922e-12
185 5.89084336866e-12
186 5.32596189373e-12
187 4.81542583586e-12
188 4.35407265797e-12
189 3.93729493453e-12
190 3.56081830688e-12
191 3.22036841638e-12
192 2.91300317201e-12
193 2.63489230434e-12
194 2.38342678927e-12
195 2.15627515843e-12
196 1.95071736542e-12
197 1.76475500879e-12
198 1.59705582092e-12
199 1.44495526655e-12
200 1.3075096561e-12
201 1.1833312108e-12
202 1.07081010725e-12
203 9.69113678195e-13
204 8.77242722908e-13
205 7.93864973758e-13
206 7.18702874991e-13
207 6.50757225884e-13
208 5.89195359169e-13
209 5.3335114103e-13
210 4.82780482258e-13
211 4.37205827097e-13
212 3.95738997128e-13
213 3.58657548105e-13
214 3.24795745854e-13
215 2.94264612677e-13
216 2.66564548213e-13
217 2.41362485554e-13
218 2.18547402397e-13
219 1.98174809896e-13
220 1.79689596536e-13
221 1.62703184259e-13
222 1.47382106519e-13
223 1.33504318711e-13
224 1.21014309684e-13
225 1.10078612892e-13
226 9.92539384015e-14
227 8.99280649946e-14
228 8.16013923099e-14
229 7.4162898045e-14
230 6.72795152923e-14
231 6.08402217495e-14
232 5.54001289288e-14
233 5.01265695618e-14
234 4.56856774633e-14
235 4.13002965161e-14
236 3.7692071686e-14
237 3.41948691585e-14
238 3.06976666309e-14
239 2.8088642523e-14
240 2.57571741713e-14
241 2.33701946684e-14
242 2.13162820728e-14
243 1.93178806285e-14
244 1.74305014866e-14
245 1.57651669497e-14
246 1.43218770177e-14
247 1.33226762955e-14
248 1.22124532709e-14
249 1.08801856413e-14
250 9.99200722163e-15
251 9.15933995316e-15
252 8.21565038223e-15
253 7.38298311376e-15
254 6.88338275268e-15
255 6.43929354283e-15
256 6.05071548421e-15
257 5.38458166943e-15
258 4.94049245958e-15
259 4.71844785466e-15
260 4.4408920985e-15
261 3.5527136788e-15
262 3.60822483003e-15
263 3.44169137634e-15
264 3.44169137634e-15
265 3.05311331772e-15
266 2.6645352591e-15
267 2.38697950294e-15
268 2.33146835171e-15
269 2.22044604925e-15
270 2.10942374679e-15
271 1.83186799063e-15
272 1.99840144433e-15
273 1.7763568394e-15
274 1.66533453694e-15
275 1.55431223448e-15
276 1.60982338571e-15
277 1.22124532709e-15
278 1.88737914186e-15
279 1.55431223448e-15
280 1.33226762955e-15
281 1.33226762955e-15
282 9.43689570931e-16
283 1.22124532709e-15
284 1.16573417586e-15
285 9.99200722163e-16
286 1.05471187339e-15
287 8.881784197e-16
288 9.99200722163e-16
289 9.99200722163e-16
290 8.881784197e-16
291 8.881784197e-16
292 8.881784197e-16
293 9.43689570931e-16
294 1.11022302463e-15
295 8.881784197e-16
296 6.10622663544e-16
297 1.11022302463e-15
298 1.05471187339e-15
299 8.32667268469e-16
300 1.11022302463e-15
301 8.32667268469e-16
302 8.881784197e-16
303 6.66133814775e-16
304 7.21644966006e-16
305 8.881784197e-16
306 7.21644966006e-16
307 9.99200722163e-16
308 7.77156117238e-16
309 9.43689570931e-16
310 6.66133814775e-16
311 1.11022302463e-15
312 8.32667268469e-16
313 6.66133814775e-16
314 9.43689570931e-16
315 6.66133814775e-16
316 8.32667268469e-16
317 1.11022302463e-15
318 7.21644966006e-16
319 7.77156117238e-16
320 7.77156117238e-16
321 9.43689570931e-16
322 6.66133814775e-16
323 8.32667268469e-16
324 6.10622663544e-16
325 8.32667268469e-16
326 8.881784197e-16
327 6.66133814775e-16
328 8.881784197e-16
329 7.77156117238e-16
330 7.21644966006e-16
331 6.66133814775e-16
332 8.881784197e-16
333 8.881784197e-16
334 6.66133814775e-16
335 7.77156117238e-16
336 7.77156117238e-16
337 7.77156117238e-16
338 8.881784197e-16
339 7.21644966006e-16
340 6.66133814775e-16
341 7.77156117238e-16
342 8.881784197e-16
343 8.881784197e-16
344 8.32667268469e-16
345 1.11022302463e-15
346 9.43689570931e-16
347 8.881784197e-16
348 7.21644966006e-16
349 7.21644966006e-16
350 6.66133814775e-16
351 8.881784197e-16
352 7.77156117238e-16
353 7.21644966006e-16
354 7.21644966006e-16
355 9.43689570931e-16
356 6.66133814775e-16
357 8.32667268469e-16
358 1.27675647832e-15
359 5.55111512313e-16
360 8.881784197e-16
361 8.881784197e-16
362 8.881784197e-16
363 8.881784197e-16
364 6.66133814775e-16
365 7.21644966006e-16
366 8.881784197e-16
367 1.05471187339e-15
368 6.66133814775e-16
369 7.77156117238e-16
370 7.21644966006e-16
371 9.99200722163e-16
372 7.77156117238e-16
373 9.43689570931e-16
374 8.881784197e-16
375 9.43689570931e-16
376 5.55111512313e-16
377 7.21644966006e-16
378 7.21644966006e-16
379 8.881784197e-16
380 7.77156117238e-16
381 8.32667268469e-16
382 8.32667268469e-16
383 7.77156117238e-16
384 5.55111512313e-16
385 9.43689570931e-16
386 9.99200722163e-16
387 8.881784197e-16
388 7.77156117238e-16
389 7.21644966006e-16
390 8.32667268469e-16
391 9.43689570931e-16
392 8.32667268469e-16
393 4.99600361081e-16
394 9.43689570931e-16
395 5.55111512313e-16
396 7.77156117238e-16
397 6.66133814775e-16
398 7.77156117238e-16
399 5.55111512313e-16
400 8.881784197e-16
401 9.99200722163e-16
402 7.77156117238e-16
403 7.21644966006e-16
404 8.32667268469e-16
405 6.66133814775e-16
406 6.10622663544e-16
407 9.99200722163e-16
408 7.21644966006e-16
409 7.77156117238e-16
410 8.32667268469e-16
411 9.99200722163e-16
412 9.99200722163e-16
413 8.881784197e-16
414 8.32667268469e-16
415 7.77156117238e-16
416 7.21644966006e-16
417 3.33066907388e-16
418 8.32667268469e-16
419 6.66133814775e-16
420 8.881784197e-16
421 8.32667268469e-16
422 7.21644966006e-16
423 7.77156117238e-16
424 6.66133814775e-16
425 9.43689570931e-16
426 7.77156117238e-16
427 7.21644966006e-16
428 8.32667268469e-16
429 1.16573417586e-15
430 7.21644966006e-16
431 7.77156117238e-16
432 8.32667268469e-16
433 7.77156117238e-16
434 8.32667268469e-16
435 7.77156117238e-16
436 6.10622663544e-16
437 1.11022302463e-15
438 7.77156117238e-16
439 1.11022302463e-15
440 7.21644966006e-16
441 5.55111512313e-16
442 8.881784197e-16
443 5.55111512313e-16
444 8.881784197e-16
445 6.66133814775e-16
446 9.43689570931e-16
447 5.55111512313e-16
448 6.10622663544e-16
449 8.881784197e-16
450 7.77156117238e-16


==> data/log2_AI.dat <==
0 2.63276798979
1 1.32698715277
2 0.779350172062
3 0.542589749822
4 0.398993881883
5 0.302572949675
6 0.240545459013
7 0.183143190059
8 0.15162689152
9 0.117643107466
10 0.101453157155
11 0.0815619137734
12 0.071037608642
13 0.0567996617215
14 0.0501203820391
15 0.0410648208447
16 0.0365914974478
17 0.0297064305292
18 0.0262755542906
19 0.0215426086904
20 0.0191925960725
21 0.0154505730683
22 0.0135611545883
23 0.010443222141
24 0.00886126785289
25 0.00621326511917
26 0.00530400058995
27 0.00447953018988
28 0.0041608402324
29 0.00366984296892
30 0.00346338377795
31 0.00311800610354
32 0.00294880550645
33 0.00265722188427
34 0.00251243150043
35 0.00226099637133
36 0.00213675637208
37 0.00191923034733
38 0.00181137627175
39 0.0016214380368
40 0.00152737190047
41 0.00136308971148
42 0.00128291708582
43 0.00114132878384
44 0.00107192939123
45 0.000948900266381
46 0.000889099888338
47 0.000785960870273
48 0.000736437089638
49 0.000649106907362
50 0.000607125898694
51 0.000532860520575
52 0.000497196636563
53 0.000441086587203
54 0.000415424137205
55 0.000370287260322
56 0.000348923238493
57 0.000311154378132
58 0.000293249348294
59 0.000261499166145
60 0.000246443854343
61 0.000219681677797
62 0.000206993530016
63 0.000184391122717
64 0.000173678543375
65 0.000154558845817
66 0.000145500559198
67 0.000129305248012
68 0.00012163589841
69 0.000107901928912
70 0.000101401286445
71 8.97430004409e-05
72 8.42275936883e-05
73 7.43226980719e-05
74 6.96392013849e-05
75 6.1217598755e-05
76 5.72375394258e-05
77 5.00723312874e-05
78 4.66878142427e-05
79 4.0587994927e-05
80 3.77082249901e-05
81 3.25127107075e-05
82 3.00611474806e-05
83 2.56338709778e-05
84 2.35458900603e-05
85 1.97717527823e-05
86 1.79927151823e-05
87 1.47742340724e-05
88 1.32578866792e-05
89 1.08933353957e-05
90 1.00681586107e-05
91 8.65277138529e-06
92 8.02439263481e-06
93 6.92472160368e-06
94 6.43153303115e-06
95 5.56439506327e-06
96 5.1739451431e-06
97 4.48534271069e-06
98 4.1744939881e-06
99 3.62494698586e-06
100 3.37640521841e-06
101 2.93611317548e-06
102 2.73669467726e-06
103 2.38280035936e-06
104 2.22232874869e-06
105 1.93710636859e-06
106 1.80765301472e-06
107 1.57723995009e-06
108 1.47258213662e-06
109 1.28606449451e-06
110 1.20128969106e-06
111 1.05002886797e-06
112 9.81240362519e-07
113 8.58368661039e-07
114 8.02463327065e-07
115 7.02500994709e-07
116 6.56999490145e-07
117 5.75560720362e-07
118 5.38476477296e-07
119 4.72041677191e-07
120 4.41779025917e-07
121 3.8751714071e-07
122 3.62791579667e-07
123 3.18420643963e-07
124 2.98196112691e-07
125 2.61873277618e-07
126 2.45312595681e-07
127 2.1554704821e-07
128 2.01972606362e-07
129 1.77556382486e-07
130 1.66418873127e-07
131 1.46371718024e-07
132 1.37225190933e-07
133 1.20750508148e-07
134 1.13232420718e-07
135 9.96819933263e-08
136 9.34972244626e-08
137 8.23429059382e-08
138 7.72509178848e-08
139 6.80618685855e-08
140 6.38663775199e-08
141 5.62907302992e-08
142 5.28313827131e-08
143 4.65814492534e-08
144 4.3727102883e-08
145 3.85674183701e-08
146 3.62107090424e-08
147 3.19483587918e-08
148 3.00013016652e-08
149 2.64780780634e-08
150 2.48685009252e-08
151 2.19545393532e-08
152 2.06231868249e-08
153 1.82117947944e-08
154 1.71099751589e-08
155 1.51134210702e-08
156 1.42010889159e-08
157 1.25471776302e-08
158 1.17913719344e-08
159 1.04206432372e-08
160 9.79421521663e-09
161 8.6576648628e-09
162 8.1382344197e-09
163 7.19544546168e-09
164 6.76455291782e-09
165 5.98216876035e-09
166 5.62457735942e-09
167 4.97505070474e-09
168 4.67817495853e-09
169 4.13874173821e-09
170 3.89218202113e-09
171 3.44402062424e-09
172 3.23917603851e-09
173 2.8667154206e-09
174 2.69647093543e-09
175 2.38682340559e-09
176 2.24528862169e-09
177 1.98777955207e-09
178 1.87007714869e-09
179 1.65586339085e-09
180 1.55795099044e-09
181 1.3797020193e-09
182 1.29822885775e-09
183 1.14986564714e-09
184 1.08205344684e-09
185 9.58532697659e-10
186 9.02075969478e-10
187 7.99211419267e-10
188 7.52196416265e-10
189 6.66513177983e-10
190 6.27351504079e-10
191 5.55963053372e-10
192 5.23335430547e-10
193 4.63842464438e-10
194 4.36652658475e-10
195 3.87062770724e-10
196 3.64399066477e-10
197 3.23054694107e-10
198 3.04160086007e-10
199 2.69682942644e-10
200 2.53926879523e-10
201 2.2517088194e-10
202 2.12030282221e-10
203 1.88040749638e-10
204 1.77078185448e-10
205 1.57061919026e-10
206 1.47915124593e-10
207 1.31210375898e-10
208 1.2357692647e-10
209 1.09633691014e-10
210 1.0326228761e-10
211 9.16215991964e-11
212 8.63022431297e-11
213 7.65820740156e-11
214 7.21406268056e-11
215 6.40229536053e-11
216 6.03137539912e-11
217 5.35329003348e-11
218 5.04344344066e-11
219 4.47696879569e-11
220 4.21814805307e-11
221 3.74478226206e-11
222 3.52850526575e-11
223 3.13291059761e-11
224 2.95216628921e-11
225 2.62146970798e-11
226 2.47040166101e-11
227 2.19392282119e-11
228 2.06762384991e-11
229 1.83644766061e-11
230 1.73086545097e-11
231 1.5375478668e-11
232 1.44921852296e-11
233 1.28749233497e-11
234 1.21361809491e-11
235 1.0783540727e-11
236 1.01653130358e-11
237 9.03321861756e-12
238 8.51618775499e-12
239 7.56872342578e-12
240 7.13606951308e-12
241 6.34309271774e-12
242 5.9807159225e-12
243 5.31696908723e-12
244 5.0136561569e-12
245 4.45765646617e-12
246 4.20347090468e-12
247 3.73773234585e-12
248 3.52529117009e-12
249 3.13526982154e-12
250 2.95685698148e-12
251 2.63022936764e-12
252 2.48107090428e-12
253 2.20712337295e-12
254 2.08222328268e-12
255 1.85279569465e-12
256 1.74776859652e-12
257 1.5554224575e-12
258 1.46738177165e-12
259 1.30617738847e-12
260 1.23251409079e-12
261 1.09706688178e-12
262 1.03550501507e-12
263 9.21596132741e-13
264 8.70081784399e-13
265 7.74769137735e-13
266 7.31192884018e-13
267 6.51201315094e-13
268 6.1450844413e-13
269 5.47617506896e-13
270 5.17086373719e-13
271 4.60742555219e-13
272 4.34985381048e-13
273 3.87578857897e-13
274 3.65873997765e-13
275 3.26183524635e-13
276 3.08197911636e-13
277 2.74835709746e-13
278 2.59348098552e-13
279 2.31259456029e-13
280 2.18713935851e-13
281 1.95066185427e-13
282 1.84130488634e-13
283 1.64424029947e-13
284 1.55431223448e-13
285 1.38500322322e-13
286 1.30839783452e-13
287 1.16795462191e-13
288 1.1046719095e-13
289 9.85878045867e-14
290 9.32587340685e-14
291 8.33777491493e-14
292 7.89368570508e-14
293 7.03881397612e-14
294 6.6502359175e-14
295 5.95079541199e-14
296 5.6177285046e-14
297 5.05151476204e-14
298 4.76285677564e-14
299 4.26880752968e-14
300 4.03566069451e-14
301 3.61932706028e-14
302 3.45279360658e-14
303 3.07531777821e-14
304 2.89768209427e-14
305 2.62567745324e-14
306 2.43693953905e-14
307 2.209343819e-14
308 2.08166817117e-14
309 1.88737914186e-14
310 1.78745906965e-14
311 1.6320278462e-14
312 1.52655665886e-14
313 1.38222766566e-14
314 1.29896093881e-14
315 1.1768364061e-14
316 1.11022302463e-14
317 1.02140518266e-14
318 9.7699626167e-15
319 8.881784197e-15
320 8.16013923099e-15
321 7.60502771868e-15
322 7.21644966006e-15
323 6.49480469406e-15
324 6.16173778667e-15
325 5.49560397189e-15
326 5.3290705182e-15
327 4.99600361081e-15
328 4.66293670343e-15
329 4.38538094727e-15
330 4.10782519111e-15
331 3.5527136788e-15
332 3.33066907388e-15
333 3.66373598126e-15
334 3.33066907388e-15
335 2.94209101526e-15
336 2.33146835171e-15
337 2.55351295664e-15
338 2.49800180541e-15
339 2.49800180541e-15
340 2.22044604925e-15
341 1.99840144433e-15
342 1.99840144433e-15
343 1.99840144433e-15
344 1.83186799063e-15
345 1.60982338571e-15
346 1.72084568817e-15
347 1.60982338571e-15
348 1.44328993201e-15
349 1.49880108324e-15
350 1.72084568817e-15
351 1.55431223448e-15
352 1.38777878078e-15
353 1.72084568817e-15
354 1.44328993201e-15
355 1.22124532709e-15
356 1.33226762955e-15
357 1.05471187339e-15
358 1.16573417586e-15
359 1.05471187339e-15
360 1.49880108324e-15
361 1.27675647832e-15
362 9.99200722163e-16
363 1.11022302463e-15
364 9.43689570931e-16
365 1.22124532709e-15
366 9.99200722163e-16
367 1.11022302463e-15
368 9.99200722163e-16
369 7.77156117238e-16
370 8.881784197e-16
371 1.16573417586e-15
372 8.881784197e-16
373 8.32667268469e-16
374 8.32667268469e-16
375 8.32667268469e-16
376 8.881784197e-16
377 9.43689570931e-16
378 7.77156117238e-16
379 8.881784197e-16
380 6.10622663544e-16
381 7.77156117238e-16
382 7.21644966006e-16
383 9.99200722163e-16
384 7.21644966006e-16
385 9.99200722163e-16
386 7.77156117238e-16
387 8.32667268469e-16
388 6.66133814775e-16
389 6.66133814775e-16
390 8.32667268469e-16
391 7.77156117238e-16
392 7.77156117238e-16
393 7.77156117238e-16
394 6.10622663544e-16
395 8.881784197e-16
396 9.43689570931e-16
397 8.32667268469e-16
398 7.77156117238e-16
399 8.881784197e-16
400 1.05471187339e-15
401 7.77156117238e-16
402 8.881784197e-16
403 5.55111512313e-16
404 7.21644966006e-16
405 1.11022302463e-15
406 9.99200722163e-16
407 8.881784197e-16
408 7.21644966006e-16
409 1.05471187339e-15
410 9.43689570931e-16
411 9.99200722163e-16
412 6.66133814775e-16
413 8.881784197e-16
414 5.55111512313e-16
415 7.21644966006e-16
416 8.881784197e-16
417 7.77156117238e-16
418 6.10622663544e-16
419 7.21644966006e-16
420 9.43689570931e-16
421 6.10622663544e-16
422 9.99200722163e-16
423 7.21644966006e-16
424 8.881784197e-16
425 8.881784197e-16
426 1.05471187339e-15
427 6.66133814775e-16
428 8.881784197e-16
429 7.77156117238e-16
430 6.66133814775e-16
431 6.10622663544e-16
432 7.21644966006e-16
433 9.99200722163e-16
434 8.881784197e-16
435 6.66133814775e-16
436 7.77156117238e-16
437 6.66133814775e-16
438 9.99200722163e-16
439 6.10622663544e-16
440 5.55111512313e-16
441 6.66133814775e-16
442 7.77156117238e-16
443 9.99200722163e-16
444 6.66133814775e-16
445 8.881784197e-16
446 8.32667268469e-16
447 6.66133814775e-16
448 8.881784197e-16
449 9.43689570931e-16
450 9.99200722163e-16


==> data/log2_AI2.dat <==
0 2.63276798979
1 1.32698715277
2 0.779350172062
3 0.779350172062
4 0.542589749822
5 0.473909750876
6 0.352775911323
7 0.289263263841
8 0.230435392537
9 0.183273974345
10 0.151035483192
11 0.117277593968
12 0.101075624527
13 0.0790477404749
14 0.0689046470915
15 0.0519077970745
16 0.0459879925214
17 0.0342622019324
18 0.0302253482481
19 0.0214646173907
20 0.0189416838159
21 0.0124070407004
22 0.0106477935407
23 0.00543298932282
24 0.00489179134818
25 0.00504460383013
26 0.00433067184777
27 0.0043126060574
28 0.00372055714594
29 0.00349210775232
30 0.00312915333901
31 0.00273157564977
32 0.0024325213002
33 0.00197812311951
34 0.00178599320944
35 0.00139593628611
36 0.00126800837747
37 0.000956815875856
38 0.000873521437804
39 0.00063462395208
40 0.000582107172278
41 0.000413417174102
42 0.000379427831771
43 0.000283881266478
44 0.000259070640474
45 0.000221805699854
46 0.000201479091307
47 0.000201660323098
48 0.000175525279847
49 0.000179179396858
50 0.000154574756349
51 0.000167746042811
52 0.000138071102889
53 0.000128934790097
54 0.000112434205154
55 9.79116216064e-05
56 8.9254296727e-05
57 7.55395407298e-05
58 6.9549930289e-05
59 5.69951475188e-05
60 5.24670951439e-05
61 4.13404735671e-05
62 3.79095887448e-05
63 2.84845700036e-05
64 2.59578874778e-05
65 1.85104067236e-05
66 1.67385194835e-05
67 1.14582982947e-05
68 1.02676561856e-05
69 7.1483616495e-06
70 6.34632090818e-06
71 5.15474500162e-06
72 4.56205165944e-06
73 4.88747939076e-06
74 4.36500659828e-06
75 5.70816657114e-06
76 5.1675437831e-06
77 7.03006236263e-06
78 6.43037185488e-06
79 8.38193170061e-06
80 7.71868880478e-06
81 9.43498582645e-06
82 8.72706466382e-06
83 1.00017393162e-05
84 9.27973331011e-06
85 1.00175908464e-05
86 9.31499372109e-06
87 9.5139759323e-06
88 8.86120873067e-06
89 8.58892920608e-06
90 8.00967473724e-06
91 7.37846531496e-06
92 6.88774814184e-06
93 6.0308332035e-06
94 5.63447136848e-06
95 4.6851469136e-06
96 4.38035446299e-06
97 3.45560372056e-06
98 3.2325428887e-06
99 2.42205088269e-06
100 2.2660502188e-06
101 1.62694392913e-06
102 1.52100320572e-06
103 1.07790345305e-06
104 1.00507620249e-06
105 7.54378516543e-07
106 6.99687405681e-07
107 6.16563091249e-07
108 5.68240868692e-07
109 6.14749577299e-07
110 5.6476065996e-07
111 6.97667382366e-07
112 6.41603910667e-07
113 8.18893255761e-07
114 7.5542472372e-07
115 9.40973333641e-07
116 8.71054375629e-07
117 1.03734633672e-06
118 9.63365067497e-07
119 1.09244734592e-06
120 1.01744766645e-06
121 1.10050259616e-06
122 1.02755839554e-06
123 1.06353365847e-06
124 9.95305008411e-07
125 9.89022038045e-07
126 9.27489662406e-07
127 8.87585022868e-07
128 8.33939687972e-07
129 7.70909250936e-07
130 7.25563927662e-07
131 6.50094524213e-07
132 6.12785077736e-07
133 5.344813645e-07
134 5.04422918768e-07
135 4.30971461185e-07
136 4.07040597672e-07
137 3.43799227531e-07
138 3.24716239897e-07
139 2.74674973488e-07
140 2.59165438221e-07
141 2.23196359506e-07
142 2.1011731588e-07
143 1.87415556463e-07
144 1.75838287542e-07
145 1.64454473095e-07
146 1.53702633621e-07
147 1.51077552302e-07
148 1.40725341602e-07
149 1.44157204562e-07
150 1.33996750917e-07
151 1.40996425979e-07
152 1.30985968405e-07
153 1.39501605378e-07
154 1.29706396623e-07
155 1.38222021828e-07
156 1.28758335605e-07
157 1.36288383246e-07
158 1.27278179884e-07
159 1.33289972448e-07
160 1.24830313086e-07
161 1.29129161697e-07
162 1.21277092813e-07
163 1.23885072201e-07
164 1.1665593197e-07
165 1.17707496305e-07
166 1.11082818555e-07
167 1.10750523752e-07
168 1.04690987435e-07
169 1.03144899177e-07
170 9.76040447354e-08
171 9.50005470957e-08
172 8.99359530182e-08
173 8.64266882505e-08
174 8.18066707708e-08
175 7.75564641398e-08
176 7.33617777637e-08
177 6.85652656873e-08
178 6.47864757397e-08
179 5.96760115212e-08
180 5.63080217453e-08
181 5.11492400657e-08
182 4.81847878264e-08
183 4.32600613109e-08
184 4.06839024136e-08
185 3.62670219411e-08
186 3.40521160158e-08
187 3.03794130962e-08
188 2.84858081012e-08
189 2.57294630601e-08
190 2.41059505135e-08
191 2.23545040812e-08
192 2.09425587427e-08
193 2.01920445919e-08
194 1.89311855081e-08
195 1.90882022966e-08
196 1.79217426455e-08
197 1.88176760285e-08
198 1.76978787736e-08
199 1.91117336401e-08
200 1.80035784059e-08
201 1.96897292914e-08
202 1.85728233348e-08
203 2.02895559243e-08
204 1.91580570852e-08
205 2.06930549917e-08
206 1.95538077397e-08
207 2.07435449928e-08
208 1.96128737695e-08
209 2.03540785892e-08
210 1.92538329169e-08
211 1.95064872033e-08
212 1.84599645014e-08
213 1.82425373141e-08
214 1.72708452539e-08
215 1.6649403245e-08
216 1.57686907976e-08
217 1.48421402946e-08
218 1.40619274558e-08
219 1.29458072595e-08
220 1.22684686854e-08
221 1.10795506103e-08
222 1.05008252649e-08
223 9.3442948379e-09
224 8.85457807076e-09
225 7.81492554003e-09
226 7.40102273911e-09
227 6.53707893372e-09
228 6.18410156417e-09
229 5.52801848741e-09
230 5.2211274193e-09
231 4.78060402376e-09
232 4.50640202931e-09
233 4.2691740143e-09
234 4.01661559568e-09
235 3.95611277071e-09
236 3.71692349121e-09
237 3.79809594886e-09
238 3.56675006197e-09
239 3.75127584551e-09
240 3.52464368802e-09
241 3.77501385707e-09
242 3.5518206154e-09
243 3.83410853066e-09
244 3.61433416529e-09
245 3.89969928571e-09
246 3.68403491047e-09
247 3.94921456648e-09
248 3.73864644798e-09
249 3.96576915751e-09
250 3.76131981117e-09
251 3.93739041371e-09
252 3.74001279946e-09
253 3.85635667843e-09
254 3.66694019593e-09
255 3.71878405847e-09
256 3.5382221597e-09
257 3.52447981911e-09
258 3.35374544802e-09
259 3.27695881541e-09
260 3.11714076773e-09
261 2.98346558569e-09
262 2.83574208559e-09
263 2.65483079964e-09
264 2.52037191117e-09
265 2.30501917553e-09
266 2.18483153791e-09
267 1.95029670191e-09
268 1.84504211909e-09
269 1.60803698135e-09
270 1.51785917168e-09
271 1.29525634662e-09
272 1.21964982558e-09
273 1.02704195148e-09
274 9.64795132674e-10
275 8.1507173233e-10
276 7.64299235012e-10
277 6.66421806628e-10
278 6.24688301087e-10
279 5.82833004081e-10
280 5.47351608482e-10
281 5.60538560013e-10
282 5.28425803115e-10
283 5.9069116265e-10
284 5.59235824316e-10
285 6.60335564007e-10
286 6.27252916274e-10
287 7.53815787569e-10
288 7.1745104302e-10
289 8.54435189268e-10
290 8.1389422979e-10
291 9.46181355488e-10
292 9.01370478257e-10
293 1.01530456265e-09
294 9.66882518494e-10
295 1.05158309838e-09
296 1.00082708787e-09
297 1.04914160692e-09
298 9.97756210985e-10
299 1.00675334735e-09
300 9.56643098071e-10
301 9.2763019488e-10
302 8.80663875158e-10
303 8.18748013831e-10
304 7.76543440661e-10
305 6.89817092336e-10
306 6.53571419207e-10
307 5.52039747248e-10
308 5.22421272908e-10
309 4.16808254577e-10
310 3.93911070429e-10
311 2.94486435237e-10
312 2.77857736819e-10
313 1.93406290983e-10
314 1.82129922255e-10
315 1.19170839863e-10
316 1.11992914942e-10
317 7.43044514806e-11
318 6.97896185287e-11
319 5.82677239791e-11
320 5.49568723862e-11
321 6.77902178836e-11
322 6.43494146857e-11
323 9.74640368412e-11
324 9.2804486318e-11
325 1.40498834789e-10
326 1.33860478257e-10
327 1.89553150953e-10
328 1.80544357242e-10
329 2.3753421452e-10
330 2.26130114633e-10
331 2.78292611178e-10
332 2.64793131866e-10
333 3.07147252077e-10
334 2.92106894229e-10
335 3.21201509834e-10
336 3.05340974727e-10
337 3.1944130674e-10
338 3.03549962943e-10
339 3.02631475435e-10
340 2.87474488658e-10
341 2.73037925602e-10
342 2.59276766723e-10
343 2.34029295942e-10
344 2.22161400387e-10
345 1.8960794046e-10
346 1.79931514133e-10
347 1.43934864028e-10
348 1.36536115747e-10
349 1.00883301712e-10
350 9.5651042642e-11
351 6.36845576274e-11
352 6.03397887211e-11
353 3.46692674569e-11
354 3.28106430914e-11
355 1.51356704947e-11
356 1.42914569068e-11
357 5.33495470023e-12
358 5.0177639821e-12
359 4.56523707726e-12
360 4.3189896104e-12
361 1.13484777131e-11
362 1.07898689983e-11
363 2.3665180926e-11
364 2.25117702257e-11
365 3.92162413654e-11
366 3.7300051936e-11
367 5.56789059303e-11
368 5.29498112023e-11
369 7.09389214038e-11
370 6.74529321287e-11
371 8.32717783616e-11
372 7.91718912652e-11
373 9.14636699711e-11
374 8.69539440451e-11
375 9.48696676772e-11
376 9.01878571824e-11
377 9.34082811099e-11
378 8.87955819984e-11
379 8.75000072398e-11
380 8.31776869603e-11
381 7.79676323504e-11
382 7.41157135664e-11
383 6.59051702101e-11
384 6.26487195454e-11
385 5.25383070382e-11
386 4.99421060063e-11
387 3.90907861636e-11
388 3.71580544112e-11
389 2.66613398026e-11
390 2.53414511597e-11
391 1.61343161054e-11
392 1.53330681485e-11
393 8.11872791218e-12
394 7.71172015135e-12
395 2.91888735404e-12
396 2.76717537773e-12
397 5.43953770915e-13
398 5.0809356722e-13
399 7.38797911737e-13
400 6.92723656215e-13
401 3.04228864323e-12
402 2.88213897193e-12
403 6.85268508605e-12
404 6.50546283509e-12
405 1.15039089366e-11
406 1.09288134098e-11
407 1.63354885174e-11
408 1.55249146871e-11
409 2.07560635346e-11
410 1.97307725713e-11
411 2.42889597324e-11
412 2.30931940237e-11
413 2.66065502963e-11
414 2.53000953521e-11
415 2.75408029715e-11
416 2.61921595524e-11
417 2.70816702397e-11
418 2.57589505281e-11
419 2.5359159217e-11
420 2.41234809906e-11
421 2.26112462087e-11
422 2.15119033697e-11
423 1.91507365521e-11
424 1.82219794809e-11
425 1.53247414758e-11
426 1.458333454e-11
427 1.14782627847e-11
428 1.09245390512e-11
429 7.92060861343e-12
430 7.53952456023e-12
431 4.90024687494e-12
432 4.66499061602e-12
433 2.58854049306e-12
434 2.46352938049e-12
435 1.07192033028e-12
436 1.018962692e-12
437 3.54771767519e-13
438 3.34621219622e-13
439 3.67483821151e-13
440 3.45112827205e-13
441 9.82325332188e-13
442 9.28812582401e-13
443 2.03287386924e-12
444 1.92756921535e-12
445 3.33338912029e-12
446 3.16474624285e-12
447 4.69846384021e-12
448 4.46404024856e-12
449 5.96167559763e-12
450 5.66674485114e-12


==> data/log2_FISTA.dat <==
0 2.63276798979
1 1.32698715277
2 0.779350172062
3 0.487899871983
4 0.318298260021
5 0.208654139022
6 0.145080223066
7 0.102713827988
8 0.0752411170935
9 0.0545262410276
10 0.0378946497672
11 0.0242891946723
12 0.0144136945743
13 0.00815016555885
14 0.00734965549175
15 0.00676223807344
16 0.00589204939036
17 0.00490176441442
18 0.00390211395402
19 0.00290145966588
20 0.0019652735376
21 0.0013553177532
22 0.00100194504131
23 0.000738351602451
24 0.000555962441942
25 0.000446403281525
26 0.000399983928196
27 0.000344764800488
28 0.000290283563484
29 0.000208261797494
30 0.000141922699075
31 0.000106424379485
32 8.68529311011e-05
33 7.32029615532e-05
34 6.13054245567e-05
35 4.94682132365e-05
36 3.86388506698e-05
37 3.07517390503e-05
38 2.68450421005e-05
39 2.6538700151e-05
40 2.84726385099e-05
41 3.10122999213e-05
42 3.28222182662e-05
43 3.31496040278e-05
44 3.18308624815e-05
45 2.91251087376e-05
46 2.54946482521e-05
47 2.14227634479e-05
48 1.73107289724e-05
49 1.34504205372e-05
50 1.0041943153e-05
51 7.22171290563e-06
52 5.0786391198e-06
53 3.65321860046e-06
54 2.92731524604e-06
55 2.81707814653e-06
56 3.17847901227e-06
57 3.82776281926e-06
58 4.5718698215e-06
59 5.23979916578e-06
60 5.70614677681e-06
61 5.90176692505e-06
62 5.81147370987e-06
63 5.46263744278e-06
64 4.9101150269e-06
65 4.222171757e-06
66 3.4698864162e-06
67 2.72026969211e-06
68 2.0319223723e-06
69 1.45182020866e-06
70 1.01244608158e-06
71 7.29403010991e-07
72 6.00275405827e-07
73 6.05571008838e-07
74 7.12110097278e-07
75 8.78504324286e-07
76 1.06172549114e-06
77 1.22345649117e-06
78 1.33502263699e-06
79 1.3801340718e-06
80 1.35524342681e-06
81 1.26784413923e-06
82 1.13337319801e-06
83 9.71497119084e-07
84 8.02488032581e-07
85 6.44213896339e-07
86 5.10049677882e-07
87 4.07817575265e-07
88 3.39707073693e-07
89 3.03011883029e-07
90 2.91445061307e-07
91 2.9675236185e-07
92 3.10338300114e-07
93 3.24651796335e-07
94 3.34146431191e-07
95 3.35724059719e-07
96 3.28672287664e-07
97 3.1419571217e-07
98 2.94700421677e-07
99 2.73011651841e-07
100 2.51686284147e-07
101 2.32534419053e-07
102 2.16402226916e-07
103 2.03207030813e-07
104 1.92167444124e-07
105 1.82143573058e-07
106 1.71996208276e-07
107 1.60886536815e-07
108 1.48463133454e-07
109 1.3491389117e-07
110 1.20890489785e-07
111 1.07336862287e-07
112 9.52677090549e-08
113 8.55471445349e-08
114 7.87118562551e-08
115 7.4869838107e-08
116 7.36881416996e-08
117 7.44648285256e-08
118 7.62648298958e-08
119 7.80892994157e-08
120 7.90446368915e-08
121 7.84805901932e-08
122 7.60754209073e-08
123 7.18578292425e-08
124 6.61677217462e-08
125 5.95685117344e-08
126 5.27308556819e-08
127 4.63105581661e-08
128 4.08419285614e-08
129 3.66628811754e-08
130 3.38808912592e-08
131 3.23810011027e-08
132 3.18699213686e-08
133 3.19449038333e-08
134 3.21732464559e-08
135 3.21680957427e-08
136 3.16483989016e-08
137 3.04747948543e-08
138 2.86580390529e-08
139 2.63414148827e-08
140 2.37626415212e-08
141 2.12035485281e-08
142 1.89369188108e-08
143 1.71794029002e-08
144 1.60575751029e-08
145 1.55914330335e-08
146 1.56964763409e-08
147 1.62025036721e-08
148 1.68848359738e-08
149 1.75021524496e-08
150 1.78346189483e-08
151 1.77165057624e-08
152 1.70587771686e-08
153 1.58590209853e-08
154 1.4198130116e-08
155 1.2225123136e-08
156 1.01330776547e-08
157 8.13017625445e-09
158 6.41023834014e-09
159 5.12684927845e-09
160 4.37438740786e-09
161 4.17806050867e-09
162 4.49369247368e-09
163 5.21663701125e-09
164 6.19803902646e-09
165 7.26583759825e-09
166 8.24747037331e-09
167 8.99126789689e-09
168 9.383907984e-09
169 9.3620076691e-09
170 8.91681517512e-09
171 8.09190803253e-09
172 6.9746779463e-09
173 5.68310032367e-09
174 4.34973318475e-09
175 3.10508918577e-09
176 2.06241934642e-09
177 1.30561933487e-09
178 8.81460848756e-10
179 7.96722687824e-10
180 1.02018560266e-09
181 1.48887346896e-09
182 2.11747852585e-09
183 2.80962625387e-09
184 3.46953366037e-09
185 4.01269373285e-09
186 4.37444341861e-09
187 4.51561638082e-09
188 4.42488246044e-09
189 4.11778544596e-09
190 3.63286400962e-09
191 3.02554381548e-09
192 2.36066310944e-09
193 1.70459002469e-09
194 1.11783476919e-09
195 6.48936349101e-10
196 3.30181715302e-10
197 1.75471026598e-10
198 1.80368942004e-10
199 3.24138382801e-10
200 5.73362302081e-10
201 8.86610618256e-10
202 1.21954435439e-09
203 1.52987345015e-09
204 1.78163833686e-09
205 1.94842564305e-09
206 2.01526445531e-09
207 1.97914185041e-09
208 1.84820170279e-09
209 1.63985403034e-09
210 1.37809302858e-09
211 1.09039338669e-09
212 8.04546762545e-10
213 5.4577475872e-10
214 3.34396732526e-10
215 1.84218418298e-10
216 1.01755437409e-10
217 8.62603877216e-11
218 1.30485455774e-10
219 2.22013851747e-10
220 3.44978101641e-10
221 4.81947037834e-10
222 6.15785311631e-10
223 7.31302463031e-10
224 8.16555045802e-10
225 8.63711435706e-10
226 8.69437799533e-10
227 8.34817326378e-10
228 7.64855012658e-10
229 6.67646438135e-10
230 5.53330603559e-10
231 4.32932911743e-10
232 3.17223025625e-10
233 2.15688855665e-10
234 1.3572087898e-10
235 8.205658375e-11
236 5.65295588117e-11
237 5.81145132017e-11
238 8.32478530555e-11
239 1.26375132581e-10
240 1.80648107584e-10
241 2.38703723454e-10
242 2.93433777276e-10
243 3.38672812017e-10
244 3.69746233631e-10
245 3.83818699046e-10
246 3.80037890046e-10
247 3.59461349575e-10
248 3.24793858475e-10
249 2.79974377015e-10
250 2.2966972768e-10
251 1.78730807932e-10
252 1.31672950321e-10
253 9.22389387092e-11
254 6.30757113207e-11
255 4.55566695479e-11
256 3.97548105546e-11
257 4.45585235376e-11
258 5.78960768216e-11
259 7.70488117752e-11
260 9.89982540389e-11
261 1.20772170042e-10
262 1.39749656292e-10
263 1.53897228294e-10
264 1.61915481023e-10
265 1.63292379618e-10
266 1.58265511807e-10
267 1.47707679421e-10
268 1.32960031873e-10
269 1.15633502773e-10
270 9.74090252903e-11
271 7.98546229142e-11
272 6.42782493898e-11
273 5.16323650501e-11
274 4.24629220674e-11
275 3.69158037472e-11
276 3.47796236255e-11
277 3.55602769453e-11
278 3.85743659237e-11
279 4.30451230216e-11
280 4.81908957184e-11
281 5.33021959903e-11
282 5.77911607458e-11
283 6.12250805609e-11
284 6.33337271516e-11
285 6.40024144793e-11
286 6.32501273579e-11
287 6.12004336098e-11
288 5.80519521343e-11
289 5.40476552402e-11
290 4.94513874294e-11
291 4.45285475159e-11
292 3.95318777713e-11
293 3.46943584972e-11
294 3.02224911763e-11
295 2.62915245131e-11
296 2.30437890991e-11
297 2.05823691424e-11
298 1.89685489538e-11
299 1.82142634308e-11
300 1.82814319238e-11
301 1.90797377897e-11
302 2.04676831039e-11
303 2.22610818668e-11
304 2.42451059229e-11
305 2.6186885993e-11
306 2.78563838663e-11
307 2.90458768148e-11
308 2.95887203627e-11
309 2.93763902093e-11
310 2.83678081026e-11
311 2.65975574898e-11
312 2.41711650695e-11
313 2.12567186075e-11
314 1.8069712393e-11
315 1.48510093112e-11
316 1.18450249609e-11
317 9.27385945815e-12
318 7.3193118233e-12
319 6.10056449801e-12
320 5.6670224069e-12
321 5.99281735347e-12
322 6.98174851266e-12
323 8.47716341568e-12
324 1.0278444762e-11
325 1.21621046567e-11
326 1.39059874726e-11
327 1.53074775078e-11
328 1.62068136689e-11
329 1.64993574359e-11
330 1.61446411795e-11
331 1.51678114513e-11
332 1.36555211583e-11
333 1.17446607995e-11
334 9.6077590328e-12
335 7.43294314987e-12
336 5.4056759069e-12
337 3.69115848997e-12
338 2.41778819188e-12
339 1.66588964845e-12
340 1.46188616768e-12
341 1.7786327966e-12
342 2.53852494581e-12
343 3.62632146533e-12
344 4.89913665191e-12
345 6.2034821724e-12
346 7.39075467493e-12
347 8.33133562139e-12
348 8.92669271835e-12
349 9.11798414549e-12
350 8.88922269127e-12
351 8.26733126402e-12
352 7.31659177688e-12
353 6.13331607724e-12
354 4.83008077978e-12
355 3.52717854923e-12
356 2.33957297979e-12
357 1.36407551921e-12
358 6.73738842494e-13
359 3.08753023148e-13
360 2.75668377014e-13
361 5.48727729921e-13
362 1.07341913136e-12
363 1.77302617033e-12
364 2.55895304946e-12
365 3.33866267965e-12
366 4.02566868729e-12
367 4.54791759807e-12
368 4.85506079784e-12
369 4.91934271096e-12
370 4.74043027054e-12
371 4.3416381601e-12
372 3.76787490097e-12
373 3.07875946959e-12
374 2.34134933663e-12
375 1.62470037424e-12
376 9.91651205595e-13
377 4.92939022934e-13
378 1.63147273469e-13
379 1.84297022088e-14
380 5.53446177776e-14
381 2.53352894219e-13
382 5.76871883595e-13
383 9.80937553408e-13
384 1.41542333409e-12
385 1.82975856688e-12
386 2.17992290885e-12
387 2.43072229011e-12
388 2.56056287284e-12
389 2.55928611637e-12
390 2.43205455774e-12
391 2.1955770535e-12
392 1.87672100083e-12
393 1.50945922428e-12
394 1.12831965993e-12
395 7.68274333041e-13
396 4.60520510615e-13
397 2.27151630838e-13
398 8.29891710907e-14
399 3.24740234703e-14
400 7.08322289711e-14
401 1.85129689356e-13
402 3.561595463e-13
403 5.60218538226e-13
404 7.72548691685e-13
405 9.6977981201e-13
406 1.1315393067e-12
407 1.2419509865e-12
408 1.29252164527e-12
409 1.28108634811e-12
410 1.21036514145e-12
411 1.09062758824e-12
412 9.34696764432e-13
413 7.57838236609e-13
414 5.77426995108e-13
415 4.08617584213e-13
416 2.6512125828e-13
417 1.5687451338e-13
418 8.97615315409e-14
419 6.5281113848e-14
420 8.08242361927e-14
421 1.31339383813e-13
422 2.0694557179e-13
423 2.98150393263e-13
424 3.93074461869e-13
425 4.823919042e-13
426 5.56166224186e-13
427 6.07958128285e-13
428 6.33659791305e-13
429 6.32049967919e-13
430 6.03850303094e-13
431 5.52946577415e-13
432 4.84778883703e-13
433 4.06008560105e-13
434 3.23685522829e-13
435 2.44526621174e-13
436 1.74860126378e-13
437 1.19348975147e-13
438 8.16013923099e-14
439 6.21169782278e-14
440 6.11732886568e-14
441 7.72715225139e-14
442 1.05748743096e-13
443 1.43551837084e-13
444 1.85518267415e-13
445 2.26874075082e-13
446 2.63955524105e-13
447 2.92987856199e-13
448 3.10862446895e-13
449 3.16635606623e-13
450 3.09918757324e-13


==> data/log2_MAPG.dat <==
0 2.63276798979
1 1.32698715277
2 1.32698715277
3 0.779350172062
4 0.779350172062
5 0.487899871983
6 0.487899871983
7 0.318298260021
8 0.318298260021
9 0.208654139022
10 0.208654139022
11 0.145080223066
12 0.145080223066
13 0.102713827988
14 0.102713827988
15 0.0752411170935
16 0.0752411170935
17 0.0545262410276
18 0.0545262410276
19 0.0378946497672
20 0.0378946497672
21 0.0242891946723
22 0.0242891946723
23 0.0144136945743
24 0.0144136945743
25 0.00815016555885
26 0.00815016555885
27 0.00627316604637
28 0.00627316604637
29 0.00542824967591
30 0.00542824967591
31 0.00470382096415
32 0.00470382096415
33 0.00394653831506
34 0.00394653831506
35 0.00326298594668
36 0.00326298594668
37 0.00253361461578
38 0.00253361461578
39 0.00187439294042
40 0.00187439294042
41 0.00134134928728
42 0.00134134928728
43 0.000951998416165
44 0.000951998416165
45 0.000704228749337
46 0.000704228749337
47 0.000536535287648
48 0.000536535287648
49 0.000440413468153
50 0.000440413468153
51 0.000396343201459
52 0.000396343201459
53 0.000324404159231
54 0.000324404159231
55 0.000275998326741
56 0.000275998326741
57 0.000234613659132
58 0.000234613659132
59 0.000193563823182
60 0.000193563823182
61 0.00013972183862
62 0.00013972183862
63 0.000101302859214
64 0.000101302859214
65 8.00749098117e-05
66 8.00749098117e-05
67 6.57389315438e-05
68 6.57389315438e-05
69 5.39922513416e-05
70 5.39922513416e-05
71 4.34193155265e-05
72 4.34193155265e-05
73 3.40743455517e-05
74 3.40743455517e-05
75 2.70629856218e-05
76 2.70629856218e-05
77 2.32698432293e-05
78 2.32698432293e-05
79 2.08227098396e-05
80 2.08227098396e-05
81 1.86903417366e-05
82 1.86903417366e-05
83 1.56757419929e-05
84 1.56757419929e-05
85 1.43542986578e-05
86 1.43542986578e-05
87 1.31595672234e-05
88 1.31595672234e-05
89 1.14623625097e-05
90 1.14623625097e-05
91 1.05961180444e-05
92 1.05961180444e-05
93 9.80722976524e-06
94 9.80722976524e-06
95 8.74023144209e-06
96 8.74023144209e-06
97 8.1069701578e-06
98 8.1069701578e-06
99 7.53022125027e-06
100 7.53022125027e-06
101 6.63119235772e-06
102 6.63119235772e-06
103 6.15645173097e-06
104 6.15645173097e-06
105 5.60319337706e-06
106 5.60319337706e-06
107 5.18395535198e-06
108 5.18395535198e-06
109 4.71423905446e-06
110 4.71423905446e-06
111 4.33939424926e-06
112 4.33939424926e-06
113 3.81537947353e-06
114 3.81537947353e-06
115 3.48997189098e-06
116 3.48997189098e-06
117 3.17559889901e-06
118 3.17559889901e-06
119 2.70814443026e-06
120 2.70814443026e-06
121 2.38060594221e-06
122 2.38060594221e-06
123 2.15627885414e-06
124 2.15627885414e-06
125 1.80133911298e-06
126 1.80133911298e-06
127 1.62618758137e-06
128 1.62618758137e-06
129 1.48928371702e-06
130 1.48928371702e-06
131 1.36478910556e-06
132 1.36478910556e-06
133 1.18728189391e-06
134 1.18728189391e-06
135 1.10119493046e-06
136 1.10119493046e-06
137 1.02206990465e-06
138 1.02206990465e-06
139 9.28364389197e-07
140 9.28364389197e-07
141 8.71037536543e-07
142 8.71037536543e-07
143 8.1763593418e-07
144 8.1763593418e-07
145 7.67853701511e-07
146 7.67853701511e-07
147 7.09693127376e-07
148 7.09693127376e-07
149 6.68868748555e-07
150 6.68868748555e-07
151 6.30563751436e-07
152 6.30563751436e-07
153 5.94606340554e-07
154 5.94606340554e-07
155 5.34955258202e-07
156 5.34955258202e-07
157 5.02515292211e-07
158 5.02515292211e-07
159 4.71288656545e-07
160 4.71288656545e-07
161 4.38917356571e-07
162 4.38917356571e-07
163 4.07748008968e-07
164 4.07748008968e-07
165 3.76084065612e-07
166 3.76084065612e-07
167 3.31318296409e-07
168 3.31318296409e-07
169 2.98714735392e-07
170 2.98714735392e-07
171 2.71223046022e-07
172 2.71223046022e-07
173 2.25646921259e-07
174 2.25646921259e-07
175 1.95393597635e-07
176 1.95393597635e-07
177 1.77283553005e-07
178 1.77283553005e-07
179 1.52148792176e-07
180 1.52148792176e-07
181 1.3934094617e-07
182 1.3934094617e-07
183 1.27663195681e-07
184 1.27663195681e-07
185 1.10340202197e-07
186 1.10340202197e-07
187 1.02666464719e-07
188 1.02666464719e-07
189 9.55732434305e-08
190 9.55732434305e-08
191 8.90133205478e-08
192 8.90133205478e-08
193 8.29435462535e-08
194 8.29435462535e-08
195 7.39268563033e-08
196 7.39268563033e-08
197 6.97588703469e-08
198 6.97588703469e-08
199 6.58383911833e-08
200 6.58383911833e-08
201 6.21497583397e-08
202 6.21497583397e-08
203 5.86783799328e-08
204 5.86783799328e-08
205 5.5410653621e-08
206 5.5410653621e-08
207 5.0469862678e-08
208 5.0469862678e-08
209 4.76640186764e-08
210 4.76640186764e-08
211 4.50237730987e-08
212 4.50237730987e-08
213 4.25385967007e-08
214 4.25385967007e-08
215 3.98287789971e-08
216 3.98287789971e-08
217 3.73125296771e-08
218 3.73125296771e-08
219 3.4972564622e-08
220 3.4972564622e-08
221 3.23857372031e-08
222 3.23857372031e-08
223 3.00273750864e-08
224 3.00273750864e-08
225 2.78583595081e-08
226 2.78583595081e-08
227 2.37413834148e-08
228 2.37413834148e-08
229 2.18168014765e-08
230 2.18168014765e-08
231 1.83152629729e-08
232 1.83152629729e-08
233 1.67176935073e-08
234 1.67176935073e-08
235 1.41632056083e-08
236 1.41632056083e-08
237 1.29172471608e-08
238 1.29172471608e-08
239 1.17344454709e-08
240 1.17344454709e-08
241 1.07821754858e-08
242 1.07821754858e-08
243 9.91011828155e-09
244 9.91011828155e-09
245 9.11131159409e-09
246 9.11131159409e-09
247 8.36320190878e-09
248 8.36320190878e-09
249 7.7961089251e-09
250 7.7961089251e-09
251 7.26959881181e-09
252 7.26959881181e-09
253 6.78061240489e-09
254 6.78061240489e-09
255 6.32633112563e-09
256 6.32633112563e-09
257 5.90415960566e-09
258 5.90415960566e-09
259 5.51170536989e-09
260 5.51170536989e-09
261 4.94488033853e-09
262 4.94488033853e-09
263 4.66498706331e-09
264 4.66498706331e-09
265 4.40142106095e-09
266 4.40142106095e-09
267 4.15319756364e-09
268 4.15319756364e-09
269 3.91939414257e-09
270 3.91939414257e-09
271 3.69914510134e-09
272 3.69914510134e-09
273 3.49163914448e-09
274 3.49163914448e-09
275 3.18829318502e-09
276 3.18829318502e-09
277 3.0092677239e-09
278 3.0092677239e-09
279 2.84098855552e-09
280 2.84098855552e-09
281 2.68275568427e-09
282 2.68275568427e-09
283 2.53391851945e-09
284 2.53391851945e-09
285 2.37730068964e-09
286 2.37730068964e-09
287 2.23170448788e-09
288 2.23170448788e-09
289 2.0960513325e-09
290 2.0960513325e-09
291 1.96958738208e-09
292 1.96958738208e-09
293 1.83876125437e-09
294 1.83876125437e-09
295 1.71652236869e-09
296 1.71652236869e-09
297 1.60334862054e-09
298 1.60334862054e-09
299 1.4985051533e-09
300 1.4985051533e-09
301 1.32348454418e-09
302 1.32348454418e-09
303 1.23214016767e-09
304 1.23214016767e-09
305 1.14769754811e-09
306 1.14769754811e-09
307 1.03894270964e-09
308 1.03894270964e-09
309 9.67087021575e-10
310 9.67087021575e-10
311 9.00529539827e-10
312 9.00529539827e-10
313 8.38858094099e-10
314 8.38858094099e-10
315 7.49817818946e-10
316 7.49817818946e-10
317 7.00160374123e-10
318 7.00160374123e-10
319 6.5391342341e-10
320 6.5391342341e-10
321 6.10833994497e-10
322 6.10833994497e-10
323 5.69395974814e-10
324 5.69395974814e-10
325 5.33719957119e-10
326 5.33719957119e-10
327 5.00314123464e-10
328 5.00314123464e-10
329 4.69032090944e-10
330 4.69032090944e-10
331 4.39735747815e-10
332 4.39735747815e-10
333 4.12296974339e-10
334 4.12296974339e-10
335 3.67267827261e-10
336 3.67267827261e-10
337 3.45278916569e-10
338 3.45278916569e-10
339 3.24635041071e-10
340 3.24635041071e-10
341 3.05251823818e-10
342 3.05251823818e-10
343 2.87049606307e-10
344 2.87049606307e-10
345 2.69512079321e-10
346 2.69512079321e-10
347 2.53889353985e-10
348 2.53889353985e-10
349 2.39221087384e-10
350 2.39221087384e-10
351 2.25445329072e-10
352 2.25445329072e-10
353 2.12503792341e-10
354 2.12503792341e-10
355 2.00342686885e-10
356 2.00342686885e-10
357 1.88405013812e-10
358 1.88405013812e-10
359 1.77931669398e-10
360 1.77931669398e-10
361 1.68087266328e-10
362 1.68087266328e-10
363 1.58828616925e-10
364 1.58828616925e-10
365 1.50118972808e-10
366 1.50118972808e-10
367 1.41922029684e-10
368 1.41922029684e-10
369 1.34047495326e-10
370 1.34047495326e-10
371 1.26884613927e-10
372 1.26884613927e-10
373 1.2013268158e-10
374 1.2013268158e-10
375 1.1376583009e-10
376 1.1376583009e-10
377 1.07760744772e-10
378 1.07760744772e-10
379 1.02094166454e-10
380 1.02094166454e-10
381 9.56643098071e-11
382 9.56643098071e-11
383 9.05847619137e-11
384 9.05847619137e-11
385 8.5788098847e-11
386 8.5788098847e-11
387 8.12577782838e-11
388 8.12577782838e-11
389 7.69787011912e-11
390 7.69787011912e-11
391 7.29347693351e-11
392 7.29347693351e-11
393 6.56437126878e-11
394 6.56437126878e-11
395 6.20351547909e-11
396 6.20351547909e-11
397 5.86310999751e-11
398 5.86310999751e-11
399 5.54197798763e-11
400 5.54197798763e-11
401 5.23897591975e-11
402 5.23897591975e-11
403 4.67593741504e-11
404 4.67593741504e-11
405 4.40434910765e-11
406 4.40434910765e-11
407 4.14884793187e-11
408 4.14884793187e-11
409 3.90847354481e-11
410 3.90847354481e-11
411 3.65723007434e-11
412 3.65723007434e-11
413 3.4363567547e-11
414 3.4363567547e-11
415 3.2290004004e-11
416 3.2290004004e-11
417 3.03436165083e-11
418 3.03436165083e-11
419 2.85165224767e-11
420 2.85165224767e-11
421 2.6375179818e-11
422 2.6375179818e-11
423 2.4795721032e-11
424 2.4795721032e-11
425 2.33129626714e-11
426 2.33129626714e-11
427 2.19202989094e-11
428 2.19202989094e-11
429 2.06127337421e-11
430 2.06127337421e-11
431 1.93846050323e-11
432 1.93846050323e-11
433 1.7517265416e-11
434 1.7517265416e-11
435 1.65387148421e-11
436 1.65387148421e-11
437 1.5616619109e-11
438 1.5616619109e-11
439 1.47472034584e-11
440 1.47472034584e-11
441 1.39273592659e-11
442 1.39273592659e-11
443 1.31546995519e-11
444 1.31546995519e-11
445 1.24256716028e-11
446 1.24256716028e-11
447 1.15129017431e-11
448 1.15129017431e-11
449 1.09320330566e-11
450 1.09320330566e-11


==> data/log2_MFISTA.dat <==
0 2.63276798979
1 1.32698715277
2 0.779350172062
3 0.487899871983
4 0.318298260021
5 0.208654139022
6 0.145080223066
7 0.102713827988
8 0.0752411170935
9 0.0545262410276
10 0.0378946497672
11 0.0242891946723
12 0.0144136945743
13 0.00815016555885
14 0.00734965549175
15 0.00676223807344
16 0.00589204939036
17 0.00490176441442
18 0.00390211395402
19 0.00290145966588
20 0.0019652735376
21 0.0013553177532
22 0.00100194504131
23 0.000738351602451
24 0.000555962441942
25 0.000446403281525
26 0.000399983928196
27 0.000344764800488
28 0.000290283563484
29 0.000208261797494
30 0.000141922699075
31 0.000106424379485
32 8.68529311011e-05
33 7.32029615532e-05
34 6.13054245567e-05
35 4.94682132365e-05
36 3.86388506698e-05
37 3.07517390503e-05
38 2.68450421005e-05
39 2.6538700151e-05
40 2.6538700151e-05
41 2.58558749648e-05
42 2.58558749648e-05
43 2.40110452762e-05
44 2.27959410423e-05
45 2.17803123698e-05
46 2.06187249535e-05
47 1.91209364257e-05
48 1.72454653043e-05
49 1.50586834208e-05
50 1.26917271315e-05
51 1.03065002338e-05
52 8.06938916442e-06
53 6.12933848054e-06
54 4.59944706521e-06
55 3.54332044328e-06
56 2.96798732613e-06
57 2.82483967551e-06
58 2.82483967551e-06
59 2.75081962159e-06
60 2.75081962159e-06
61 2.69823372567e-06
62 2.69823372567e-06
63 2.62582960936e-06
64 2.62582960936e-06
65 2.49385862194e-06
66 2.44554254791e-06
67 2.42807391126e-06
68 2.38815272191e-06
69 2.28540078556e-06
70 2.10075659957e-06
71 1.83877614879e-06
72 1.52427457267e-06
73 1.19486907857e-06
74 8.91597678743e-07
75 6.49866204572e-07
76 4.92584974199e-07
77 4.2663976807e-07
78 4.2663976807e-07
79 4.08726067214e-07
80 4.08726067214e-07
81 4.08726067214e-07
82 3.88937650198e-07
83 3.88937650198e-07
84 3.80080069973e-07
85 3.80080069973e-07
86 3.66127716978e-07
87 3.64741590653e-07
88 3.64741590653e-07
89 3.37355356095e-07
90 3.10711313678e-07
91 2.84373967818e-07
92 2.58986331991e-07
93 2.35880069699e-07
94 2.16525253782e-07
95 2.01987079229e-07
96 1.92532928045e-07
97 1.87479151204e-07
98 1.85298690059e-07
99 1.83945118359e-07
100 1.81300444435e-07
101 1.75632221766e-07
102 1.65952498854e-07
103 1.52202302928e-07
104 1.35231080667e-07
105 1.16588714127e-07
106 9.81872179118e-08
107 8.19120144491e-08
108 6.92657106671e-08
109 6.11122979444e-08
110 5.75622379761e-08
111 5.75622379761e-08
112 5.40450911801e-08
113 5.38178052678e-08
114 5.38178052678e-08
115 5.20492289269e-08
116 5.16302415821e-08
117 5.16302415821e-08
118 4.81880098047e-08
119 4.51162908144e-08
120 4.22907326936e-08
121 3.96211697895e-08
122 3.70651368486e-08
123 3.46265480178e-08
124 3.23425680682e-08
125 3.02638759053e-08
126 2.8434217425e-08
127 2.68744412835e-08
128 2.55744071476e-08
129 2.44937915506e-08
130 2.35705333584e-08
131 2.27339478354e-08
132 2.19187558104e-08
133 2.10764833364e-08
134 2.01817277334e-08
135 1.92323367232e-08
136 1.82441463048e-08
137 1.72422129907e-08
138 1.62511722968e-08
139 1.52873392834e-08
140 1.43545089148e-08
141 1.34443323141e-08
142 1.25409108098e-08
143 1.16281876905e-08
144 1.06980308501e-08
145 9.75677255655e-09
146 8.82834266802e-09
147 7.95296556388e-09
148 7.18142101341e-09
149 6.56588355907e-09
150 6.14916306763e-09
151 5.95454896501e-09
152 5.95454896501e-09
153 5.61484297945e-09
154 5.51876155885e-09
155 5.51876155885e-09
156 5.31991029007e-09
157 5.29337423893e-09
158 5.29337423893e-09
159 5.06579989068e-09
160 4.88423096412e-09
161 4.70054983825e-09
162 4.47135206638e-09
163 4.16844381235e-09
164 3.7854599455e-09
165 3.33951377662e-09
166 2.86781237646e-09
167 2.42016101604e-09
168 2.04898864542e-09
169 1.79891879171e-09
170 1.69787645055e-09
171 1.69787645055e-09
172 1.65512475947e-09
173 1.65512475947e-09
174 1.65512475947e-09
175 1.58439517062e-09
176 1.58439517062e-09
177 1.55432416937e-09
178 1.55432416937e-09
179 1.5254960628e-09
180 1.5254960628e-09
181 1.45324147161e-09
182 1.39637879037e-09
183 1.33580713157e-09
184 1.25773597093e-09
185 1.15657416977e-09
186 1.03572356247e-09
187 9.06322517036e-10
188 7.84370235429e-10
189 6.86948442574e-10
190 6.28357144095e-10
191 6.16945161624e-10
192 6.16945161624e-10
193 6.16945161624e-10
194 5.89087334468e-10
195 5.89087334468e-10
196 5.78388004158e-10
197 5.78388004158e-10
198 5.7460824987e-10
199 5.7460824987e-10
200 5.61770518992e-10
201 5.58052881683e-10
202 5.53986190255e-10
203 5.41539146859e-10
204 5.15710363302e-10
205 4.75344763551e-10
206 4.23101220726e-10
207 3.64665797559e-10
208 3.07429748325e-10
209 2.58940313635e-10
210 2.25413798738e-10
211 2.10603423589e-10
212 2.10603423589e-10
213 2.03965289103e-10
214 2.03965289103e-10
215 2.03965289103e-10
216 1.9420132169e-10
217 1.9420132169e-10
218 1.88873694462e-10
219 1.88873694462e-10
220 1.83824289124e-10
221 1.83824289124e-10
222 1.74931735764e-10
223 1.69909641912e-10
224 1.66877622831e-10
225 1.64185165463e-10
226 1.60657931403e-10
227 1.55707002847e-10
228 1.49312451292e-10
229 1.41904932249e-10
230 1.34187605472e-10
231 1.26935573164e-10
232 1.20818133276e-10
233 1.16268439321e-10
234 1.13414277969e-10
235 1.12078124559e-10
236 1.11830711358e-10
237 1.11830711358e-10
238 1.06023467783e-10
239 1.00753294596e-10
240 9.60076462775e-11
241 9.17068643247e-11
242 8.77274364264e-11
243 8.39302516376e-11
244 8.01811395057e-11
245 7.637446231e-11
246 7.2447270405e-11
247 6.83885725827e-11
248 6.42457198552e-11
249 6.01214078522e-11
250 5.61599655668e-11
251 5.25333110346e-11
252 4.94151941588e-11
253 4.69576599826e-11
254 4.52636816917e-11
255 4.43673986439e-11
256 4.42202940931e-11
257 4.42202940931e-11
258 4.23206469868e-11
259 4.10996237044e-11
260 4.04908329088e-11
261 4.03245770109e-11
262 4.03245770109e-11
263 3.82402998156e-11
264 3.62718188818e-11
265 3.43575723427e-11
266 3.2433167263e-11
267 3.04539171658e-11
268 2.84074985757e-11
269 2.63281618729e-11
270 2.42882935986e-11
271 2.23936980071e-11
272 2.07633910065e-11
273 1.95103377898e-11
274 1.8719747974e-11
275 1.84304238537e-11
276 1.84304238537e-11
277 1.7641332839e-11
278 1.73800973613e-11
279 1.73800973613e-11
280 1.67176272825e-11
281 1.64892544063e-11
282 1.64892544063e-11
283 1.57622803698e-11
284 1.52841073131e-11
285 1.49659173942e-11
286 1.47008516471e-11
287 1.43881018211e-11
288 1.39484535033e-11
289 1.33382194178e-11
290 1.25538468509e-11
291 1.1632916852e-11
292 1.06457620497e-11
293 9.68075619667e-12
294 8.83310091737e-12
295 8.18617396092e-12
296 7.79781794691e-12
297 7.69229124842e-12
298 7.69229124842e-12
299 7.46686046327e-12
300 7.46686046327e-12
301 7.12896408572e-12
302 7.02005120701e-12
303 7.02005120701e-12
304 6.73766598069e-12
305 6.57829346551e-12
306 6.4898642016e-12
307 6.41647845967e-12
308 6.30778762556e-12
309 6.12659922794e-12
310 5.85709258871e-12
311 5.50315348846e-12
312 5.08820763301e-12
313 4.65122385052e-12
314 4.23766577384e-12
315 3.89271948009e-12
316 3.6517455726e-12
317 3.537004023e-12
318 3.537004023e-12
319 3.37785355242e-12
320 3.35043104371e-12
321 3.35043104371e-12
322 3.27049498594e-12
323 3.27049498594e-12
324 3.11378700601e-12
325 3.01997316043e-12
326 2.96757063367e-12
327 2.93171042998e-12
328 2.88974399965e-12
329 2.82357470738e-12
330 2.72337707941e-12
331 2.58787435925e-12
332 2.42422748542e-12
333 2.24686935724e-12
334 2.07200923086e-12
335 1.9184098754e-12
336 1.80122583515e-12
337 1.73011605042e-12
338 1.7088552795e-12
339 1.7088552795e-12
340 1.64873670272e-12
341 1.63136171238e-12
342 1.63136171238e-12
343 1.56785695538e-12
344 1.53138612902e-12
345 1.51256784875e-12
346 1.50257584153e-12
347 1.49014134365e-12
348 1.46610501517e-12
349 1.42491574096e-12
350 1.36379796345e-12
351 1.28363986107e-12
352 1.18938192628e-12
353 1.08846265334e-12
354 9.89430759546e-13
355 9.0077945103e-13
356 8.30058244361e-13
357 7.83484388478e-13
358 7.62445662161e-13
359 7.62445662161e-13
360 7.28639371061e-13
361 7.20756787587e-13
362 7.20756787587e-13
363 6.98552327094e-13
364 6.95443702625e-13
365 6.95443702625e-13
366 6.69575506151e-13
367 6.52922160782e-13
368 6.41597885931e-13
369 6.31827923314e-13
370 6.19282403136e-13
371 6.02240479708e-13
372 5.78537218132e-13
373 5.4911630798e-13
374 5.14643883065e-13
375 4.78617145916e-13
376 4.43312053733e-13
377 4.12669898253e-13
378 3.89632770492e-13
379 3.75810493836e-13
380 3.72590847064e-13
381 3.72590847064e-13
382 3.60322882642e-13
383 3.56770168963e-13
384 3.56770168963e-13
385 3.43447492668e-13
386 3.35509398042e-13
387 3.31346061699e-13
388 3.2823743723e-13
389 3.24240634342e-13
390 3.17523785043e-13
391 3.06366043645e-13
392 2.90711898998e-13
393 2.71060951462e-13
394 2.48800979818e-13
395 2.26374474721e-13
396 2.04891659195e-13
397 1.87183601952e-13
398 1.74971148681e-13
399 1.69475544709e-13
400 1.69475544709e-13
401 1.61815005839e-13
402 1.61259894327e-13
403 1.61259894327e-13
404 1.58928425975e-13
405 1.58928425975e-13
406 1.5282219934e-13
407 1.50490730988e-13
408 1.49824597173e-13
409 1.49824597173e-13
410 1.42830192118e-13
411 1.35225164399e-13
412 1.27675647832e-13
413 1.19848575508e-13
414 1.12354570092e-13
415 1.05249142734e-13
416 9.85322934355e-14
417 9.35918009759e-14
418 9.03166430533e-14
419 8.89288642725e-14
420 8.89288642725e-14
421 8.50430836863e-14
422 8.35997937543e-14
423 8.35997937543e-14
424 8.08242361927e-14
425 7.97140131681e-14
426 7.97140131681e-14
427 7.66608998504e-14
428 7.5384143372e-14
429 7.42739203474e-14
430 7.38298311376e-14
431 7.29416527179e-14
432 7.15538739371e-14
433 6.91668944341e-14
434 6.61692922677e-14
435 6.20614670765e-14
436 5.72875080707e-14
437 5.27911048209e-14
438 4.81281681175e-14
439 4.44644321362e-14
440 4.19664303308e-14
441 4.04676292476e-14
442 4.04676292476e-14
443 3.8635761257e-14
444 3.83582055008e-14
445 3.83582055008e-14
446 3.72479824762e-14
447 3.71369601737e-14
448 3.71369601737e-14
449 3.59712259979e-14
450 3.49720252757e-14


==> data/log2_PG.dat <==
0 2.63276798979
1 1.32698715277
2 0.779350172062
3 0.542589749822
4 0.398993881883
5 0.302572949675
6 0.240545459013
7 0.195875141448
8 0.160861627139
9 0.134689850579
10 0.114442875819
11 0.0986970981145
12 0.0861806791921
13 0.075148616634
14 0.0651508704825
15 0.0571007878997
16 0.0503428586737
17 0.0447608229803
18 0.0398111290186
19 0.035443390814
20 0.0314397963279
21 0.0277595910262
22 0.0246976116435
23 0.0220555533248
24 0.0196728106789
25 0.0174750313206
26 0.0154363290249
27 0.0135366065929
28 0.0117597404894
29 0.010092259272
30 0.00852296138618
31 0.00704687734295
32 0.00574785915971
33 0.00503376517074
34 0.00460730628486
35 0.00427904800374
36 0.00398287840748
37 0.00371121337008
38 0.00349806712476
39 0.00330280621772
40 0.00312098374927
41 0.00295034005774
42 0.00278940798535
43 0.00263712550553
44 0.00249267686192
45 0.00235548842967
46 0.00222602825433
47 0.0021030615285
48 0.00198611450729
49 0.00187478998552
50 0.00176874174958
51 0.00166766208048
52 0.00157127365414
53 0.00148031083518
54 0.00139431399979
55 0.00131259265781
56 0.0012348765338
57 0.00116093590431
58 0.00109056446364
59 0.00102357264341
60 0.000959784328515
61 0.00089921513202
62 0.000843228407114
63 0.000790458220718
64 0.000740659497824
65 0.000693629543664
66 0.000649191803347
67 0.000607188473936
68 0.000567476094962
69 0.000529922707619
70 0.000494405939495
71 0.000464475384457
72 0.000437290696935
73 0.000411860267552
74 0.000387995761627
75 0.000365569899008
76 0.000344477175553
77 0.000324625283986
78 0.000305931521182
79 0.000288320750806
80 0.000271724103574
81 0.000256078083389
82 0.000241323912269
83 0.000227407023482
84 0.000214276651745
85 0.000201885490504
86 0.000190189397997
87 0.000179147140468
88 0.000168720164777
89 0.000158872395025
90 0.000149570049267
91 0.000140781473399
92 0.000132476989893
93 0.000124628759569
94 0.000117210654896
95 0.000110198143558
96 0.00010356818124
97 9.72991127132e-05
98 9.13705804251e-05
99 8.57634399208e-05
100 8.04596814665e-05
101 7.54423573557e-05
102 7.06955144028e-05
103 6.62041312003e-05
104 6.1954059756e-05
105 5.79319711531e-05
106 5.41253049261e-05
107 5.05222218593e-05
108 4.71115599518e-05
109 4.38827933071e-05
110 4.08259937362e-05
111 3.79317948705e-05
112 3.5191358601e-05
113 3.2596343685e-05
114 3.01388763573e-05
115 2.78115228119e-05
116 2.56072634167e-05
117 2.35194685491e-05
118 2.15418759357e-05
119 1.96685693978e-05
120 1.78939589021e-05
121 1.62127618386e-05
122 1.46199854336e-05
123 1.31109102331e-05
124 1.16940050651e-05
125 1.07691607847e-05
126 9.95676802723e-06
127 9.21927164699e-06
128 8.54394239186e-06
129 7.92341706268e-06
130 7.3521140006e-06
131 6.82538550822e-06
132 6.33921758408e-06
133 5.89007796509e-06
134 5.47482244129e-06
135 5.09063077359e-06
136 4.73495978592e-06
137 4.40550720471e-06
138 4.1001826393e-06
139 3.81708358776e-06
140 3.55447515388e-06
141 3.31077262727e-06
142 3.08452636105e-06
143 2.87440851737e-06
144 2.6792013974e-06
145 2.49778709466e-06
146 2.32913830367e-06
147 2.17231011096e-06
148 2.02643265307e-06
149 1.8907045265e-06
150 1.76438686211e-06
151 1.64679798093e-06
152 1.53730856917e-06
153 1.43533731167e-06
154 1.34034693144e-06
155 1.25184059607e-06
156 1.16935864736e-06
157 1.09247562452e-06
158 1.02079754821e-06
159 9.5395944244e-07
160 8.91623066823e-07
161 8.33474843032e-07
162 7.79223954306e-07
163 7.28600604294e-07
164 6.8135441722e-07
165 6.37252968838e-07
166 5.96080438231e-07
167 5.57636363141e-07
168 5.21734499714e-07
169 4.8820176618e-07
170 4.56877276012e-07
171 4.27611439702e-07
172 4.00265140921e-07
173 3.74708972628e-07
174 3.50822534356e-07
175 3.28493780621e-07
176 3.07618420126e-07
177 2.88099358481e-07
178 2.69846185952e-07
179 2.52774698395e-07
180 2.36806458997e-07
181 2.21868387329e-07
182 2.07892384307e-07
183 1.94814979981e-07
184 1.82577007846e-07
185 1.7112330486e-07
186 1.60402432114e-07
187 1.50366415541e-07
188 1.40970505047e-07
189 1.32172951028e-07
190 1.23934798035e-07
191 1.16219691926e-07
192 1.08993700731e-07
193 1.02225149901e-07
194 9.58844643684e-08
195 8.9944031334e-08
196 8.43780616488e-08
197 7.91624666374e-08
198 7.42747447435e-08
199 6.96938736167e-08
200 6.54002092482e-08
201 6.1375394933e-08
202 5.76022718413e-08
203 5.40648024683e-08
204 5.0747992919e-08
205 4.76378245184e-08
206 4.4721187753e-08
207 4.19858226519e-08
208 3.94202631093e-08
209 3.70137819283e-08
210 3.47563444691e-08
211 3.26385615756e-08
212 3.0651647609e-08
213 2.87873804239e-08
214 2.70380645651e-08
215 2.53964966279e-08
216 2.38559335619e-08
217 2.24100617507e-08
218 2.10529699785e-08
219 1.97791232281e-08
220 1.85833366473e-08
221 1.7460755064e-08
222 1.64068303388e-08
223 1.54173018241e-08
224 1.44881777131e-08
225 1.36157184971e-08
226 1.27964189245e-08
227 1.20269951775e-08
228 1.13043697736e-08
229 1.06256571319e-08
230 9.98815280484e-09
231 9.38932248618e-09
232 8.82678885539e-09
233 8.29832352833e-09
234 7.80183750937e-09
235 7.33537103281e-09
236 6.89708623547e-09
237 6.4852600512e-09
238 6.09827610631e-09
239 5.73461766962e-09
240 5.39286182377e-09
241 5.07167452479e-09
242 4.7698038852e-09
243 4.48607451187e-09
244 4.21938417539e-09
245 3.96869842545e-09
246 3.73304609447e-09
247 3.5115160224e-09
248 3.30325256037e-09
249 3.10745323917e-09
250 2.92336421737e-09
251 2.7502778388e-09
252 2.58752974602e-09
253 2.43449693738e-09
254 2.29059243795e-09
255 2.15526729797e-09
256 2.02800487514e-09
257 1.90831972446e-09
258 1.79575676551e-09
259 1.68988872895e-09
260 1.59031321445e-09
261 1.49665224658e-09
262 1.40855227482e-09
263 1.32567984368e-09
264 1.24772131516e-09
265 1.17438381242e-09
266 1.10539016829e-09
267 1.04048175631e-09
268 9.79413494751e-10
269 9.21957177269e-10
270 8.6789703202e-10
271 8.17030554323e-10
272 7.69167951553e-10
273 7.24129645135e-10
274 6.81748435483e-10
275 6.41865727236e-10
276 6.0433330562e-10
277 5.69011837648e-10
278 5.35769095755e-10
279 5.04483010921e-10
280 4.75036787684e-10
281 4.47321568675e-10
282 4.21234991332e-10
283 3.96680577275e-10
284 3.73566955147e-10
285 3.51810247601e-10
286 3.31329297332e-10
287 3.12048498152e-10
288 2.93897906012e-10
289 2.7681046344e-10
290 2.60723276302e-10
291 2.45577558289e-10
292 2.31317631716e-10
293 2.17891427123e-10
294 2.0524970612e-10
295 1.93346505473e-10
296 1.82138526483e-10
297 1.71584635389e-10
298 1.61646196428e-10
299 1.52287626953e-10
300 1.43474065961e-10
301 1.35174871296e-10
302 1.27358457114e-10
303 1.19997234371e-10
304 1.13064335672e-10
305 1.0653444793e-10
306 1.00384422996e-10
307 9.45920008988e-11
308 8.91358653554e-11
309 8.39969205302e-11
310 7.91560705871e-11
311 7.45959405357e-11
312 7.03005431646e-11
313 6.62538912621e-11
314 6.24420515294e-11
315 5.88508686228e-11
316 5.54677970221e-11
317 5.2280180185e-11
318 4.92774154814e-11
319 4.64481231255e-11
320 4.37825331545e-11
321 4.12708756059e-11
322 3.89043242066e-11
323 3.6674219217e-11
324 3.45731776541e-11
325 3.25929838674e-11
326 3.07273650968e-11
327 2.89692714261e-11
328 2.7312319073e-11
329 2.57510679447e-11
330 2.4279633859e-11
331 2.28922991674e-11
332 2.1585400134e-11
333 2.03533856435e-11
334 1.91923144044e-11
335 1.80980230802e-11
336 1.70665703791e-11
337 1.60940705207e-11
338 1.51778034585e-11
339 1.43138279007e-11
340 1.34993682899e-11
341 1.27317600906e-11
342 1.20080057009e-11
343 1.13258846746e-11
344 1.06827324764e-11
345 1.0076217638e-11
346 9.50439726921e-12
347 8.96549501306e-12
348 8.45712389008e-12
349 7.97839572186e-12
350 7.52642392854e-12
351 7.10043135399e-12
352 6.69841959677e-12
353 6.31955598962e-12
354 5.96267479835e-12
355 5.62544455462e-12
356 5.30797628073e-12
357 5.00849361984e-12
358 4.72599737122e-12
359 4.45937731186e-12
360 4.20813384139e-12
361 3.97115673678e-12
362 3.74733577502e-12
363 3.5367819784e-12
364 3.33755245663e-12
365 3.15009129892e-12
366 2.97312174879e-12
367 2.80614420589e-12
368 2.6486035587e-12
369 2.50011122915e-12
370 2.35972352769e-12
371 2.22749596546e-12
372 2.10298445324e-12
373 1.98530081263e-12
374 1.87433402132e-12
375 1.76936243435e-12
376 1.6702750294e-12
377 1.57707180648e-12
378 1.48892009832e-12
379 1.40609746069e-12
380 1.327660204e-12
381 1.25377486171e-12
382 1.18371978886e-12
383 1.11782805234e-12
384 1.05543351836e-12
385 9.97091298416e-13
386 9.41635658336e-13
387 8.89399665027e-13
388 8.3993922928e-13
389 7.93254351095e-13
390 7.49511563924e-13
391 7.07989222803e-13
392 6.68742838883e-13
393 6.31938945617e-13
394 5.96800386887e-13
395 5.63771251905e-13
396 5.32740518366e-13
397 5.03264097063e-13
398 4.75564032598e-13
399 4.49640324973e-13
400 4.24438262314e-13
401 4.01179089948e-13
402 3.79196674061e-13
403 3.58602036954e-13
404 3.38507000208e-13
405 3.19966275697e-13
406 3.0253577421e-13
407 2.85660384236e-13
408 2.70450328799e-13
409 2.55462317966e-13
410 2.41584530158e-13
411 2.2815083156e-13
412 2.16104911743e-13
413 2.04281036531e-13
414 1.93012272831e-13
415 1.82742709853e-13
416 1.72861724934e-13
417 1.6320278462e-13
418 1.5420997812e-13
419 1.45827794285e-13
420 1.38000721961e-13
421 1.30395694242e-13
422 1.23456800338e-13
423 1.16906484493e-13
424 1.10300657497e-13
425 1.04416475466e-13
426 9.89763826453e-14
427 9.37583344296e-14
428 8.84847750626e-14
429 8.3544282603e-14
430 7.93809462607e-14
431 7.52731210696e-14
432 7.11652958785e-14
433 6.7446048746e-14
434 6.35047570086e-14
435 6.01740879347e-14
436 5.69544411633e-14
437 5.41233724505e-14
438 5.10702591328e-14
439 4.86277684786e-14
440 4.59632332195e-14
441 4.31876756579e-14
442 4.12447853648e-14
443 3.9135361618e-14
444 3.68594044176e-14
445 3.51940698806e-14
446 3.28626015289e-14
447 3.14193115969e-14
448 2.96429547575e-14
449 2.83661982792e-14
450 2.69784194984e-14


==> data/log3_AI.dat <==
0 1.85641514929
1 1.3417306005
2 1.01623246358
3 0.818336168091
4 0.692862256681
5 0.605444931913
6 0.54078404659
7 0.474376313058
8 0.432961213706
9 0.379242126954
10 0.349213480164
11 0.307109168526
12 0.283588554762
13 0.250350807383
14 0.2335882086
15 0.209135674804
16 0.196410098021
17 0.176503404167
18 0.166260235657
19 0.150063674057
20 0.141673941066
21 0.128078985305
22 0.121166577262
23 0.109874378049
24 0.104194563304
25 0.0946957764998
26 0.0900032199463
27 0.0833584459598
28 0.0803017535249
29 0.0749789165526
30 0.0722952815092
31 0.0678518726482
32 0.0655603918487
33 0.0615131532588
34 0.0594354059484
35 0.055724893148
36 0.0538164332111
37 0.0503943713739
38 0.0487136707138
39 0.0457067321897
40 0.0442362526423
41 0.0416932149582
42 0.0404920080921
43 0.0383186375954
44 0.0372792423613
45 0.0354135452481
46 0.0344653453203
47 0.0327305898488
48 0.0318479477636
49 0.0302262969388
50 0.0294156397465
51 0.0279420478824
52 0.0271952020445
53 0.0258172374705
54 0.0251185129299
55 0.0238257290157
56 0.023170494594
57 0.0219552339341
58 0.0213396463431
59 0.020195417194
60 0.0196161693402
61 0.0185529951568
62 0.0180399691791
63 0.0170855592633
64 0.0166045377399
65 0.0157068115311
66 0.0152554633986
67 0.0144351652758
68 0.0140228368179
69 0.0132513522632
70 0.0128629325358
71 0.0121346688827
72 0.0117679558366
73 0.0110792215636
74 0.0107324473384
75 0.0100801820645
76 0.00975183986892
77 0.00913340284204
78 0.00882217501976
79 0.0082352368703
80 0.00793995146769
81 0.00738242680924
82 0.00710202928597
83 0.00660001456559
84 0.0063816313759
85 0.00597526880133
86 0.00577440478341
87 0.00539758517608
88 0.00521061254427
89 0.00485917372234
90 0.00468468366717
91 0.00435625803586
92 0.00419315156896
93 0.00389199506941
94 0.00374936431559
95 0.0034816106139
96 0.0033492322208
97 0.00309986469392
98 0.00297637841465
99 0.00274344583106
100 0.00262805977626
101 0.0024101851959
102 0.00230225005108
103 0.00209826528547
104 0.00199721445352
105 0.00180608886027
106 0.00171141701419
107 0.00153222560251
108 0.00144347653088
109 0.00127538068178
110 0.00120506748201
111 0.00112733054343
112 0.00109471777674
113 0.00103595985201
114 0.0010085118335
115 0.000958114658689
116 0.000934182447184
117 0.000889894570548
118 0.00086868744916
119 0.000829226716313
120 0.000810215314447
121 0.000774683617806
122 0.000757481834252
123 0.000725214286408
124 0.000709531440444
125 0.000680022867839
126 0.00066563541446
127 0.000638494320914
128 0.000625227160481
129 0.000600144726591
130 0.000587858362637
131 0.000564586933695
132 0.000553168452819
133 0.000531506320228
134 0.000520862950684
135 0.000500643418473
136 0.000490697864676
137 0.000471781287491
138 0.000462468307027
139 0.000445239016301
140 0.000437042505403
141 0.000421476017659
142 0.00041381794907
143 0.00039921289567
144 0.000392007442154
145 0.000378247365778
146 0.000371453739414
147 0.000358470846308
148 0.000352059209916
149 0.000339799529055
150 0.000333744218318
151 0.000322160174634
152 0.0003164380909
153 0.000305486554365
154 0.000300076624397
155 0.000289718127932
156 0.000284601014884
157 0.000274799273981
158 0.000269957169199
159 0.00026067871528
160 0.000256095169994
161 0.000247309048041
162 0.000242968831689
163 0.000234646343603
164 0.000230535322423
165 0.000222649806105
166 0.000218754838005
167 0.000211281475428
168 0.000207590318252
169 0.000200505967546
170 0.000197007198541
171 0.000190290246268
172 0.000186973191009
173 0.000180603421549
174 0.000177458090948
175 0.000171416570514
176 0.00016843360475
177 0.000162702578006
178 0.000159873196443
179 0.000154435994023
180 0.000151751950326
181 0.000146592905825
182 0.000144046447599
183 0.000139150822842
184 0.000136734655238
185 0.000132088572805
186 0.000129795825605
187 0.000125386207726
188 0.000123210405497
189 0.000119024918579
190 0.000116959953532
191 0.00011298695766
192 0.000111027064917
193 0.000107255567771
194 0.000105395302764
195 0.000101814917468
196 0.000100049135239
197 9.66500417124e-05
198 9.49738779126e-05
199 9.17467873548e-05
200 9.01556407678e-05
201 8.70917629514e-05
202 8.55812793794e-05
203 8.26722924706e-05
204 8.12383498516e-05
205 7.84763724997e-05
206 7.7115067133e-05
207 7.44926326156e-05
208 7.32002663895e-05
209 7.07102986158e-05
210 6.94833671433e-05
211 6.71191583408e-05
212 6.59543399226e-05
213 6.37095298602e-05
214 6.26036751957e-05
215 6.04722317979e-05
216 5.94223543871e-05
217 5.73985556294e-05
218 5.64018227948e-05
219 5.44802397654e-05
220 5.35339642553e-05
221 5.1709445288e-05
222 5.08110774048e-05
223 4.90787331964e-05
224 4.82258534109e-05
225 4.65810430499e-05
226 4.5771355064e-05
227 4.42096728964e-05
228 4.34409971217e-05
229 4.19582603897e-05
230 4.12285278074e-05
231 3.98207650118e-05
232 3.91280113909e-05
233 3.77914513183e-05
234 3.71338117627e-05
235 3.58648731358e-05
236 3.52405769417e-05
237 3.40358586445e-05
238 3.34432244428e-05
239 3.22994962925e-05
240 3.17369274594e-05
241 3.06511214773e-05
242 3.01171018001e-05
243 2.90863039571e-05
244 2.85793935274e-05
245 2.76008359352e-05
246 2.71196672694e-05
247 2.61907207844e-05
248 2.57339951464e-05
249 2.48521623635e-05
250 2.44186462852e-05
251 2.35815549023e-05
252 2.31700768838e-05
253 2.23754734097e-05
254 2.19849207942e-05
255 2.12306645838e-05
256 2.08599805926e-05
257 2.01440381882e-05
258 1.97922191124e-05
259 1.91126588759e-05
260 1.8778751407e-05
261 1.81337384282e-05
262 1.78168371313e-05
263 1.72046283908e-05
264 1.6903873302e-05
265 1.63228130837e-05
266 1.60373874334e-05
267 1.54859029666e-05
268 1.52150310148e-05
269 1.46916283357e-05
270 1.443457332e-05
271 1.39378333436e-05
272 1.36938955276e-05
273 1.32224703121e-05
274 1.29909851354e-05
275 1.25435943392e-05
276 1.2323930657e-05
277 1.18993581686e-05
278 1.16909165817e-05
279 1.12880073194e-05
280 1.10902185871e-05
281 1.0707875458e-05
282 1.05201989907e-05
283 1.01573800012e-05
284 9.97930242752e-06
285 9.63501793638e-06
286 9.46605174396e-06
287 9.13936185482e-06
288 8.97904409547e-06
289 8.66905617397e-06
290 8.51694723653e-06
291 8.2228135565e-06
292 8.07849599938e-06
293 7.79941150036e-06
294 7.66248894218e-06
295 7.39768910252e-06
296 7.26778516791e-06
297 7.0165439805e-06
298 6.89330129844e-06
299 6.65492934765e-06
300 6.53800860184e-06
301 6.31185123584e-06
302 6.2009302576e-06
303 5.98636585214e-06
304 5.88113876232e-06
305 5.67757706821e-06
306 5.57775346133e-06
307 5.38463403621e-06
308 5.28993820326e-06
309 5.10672892062e-06
310 5.01689911242e-06
311 4.84309474369e-06
312 4.75788246945e-06
313 4.59300333683e-06
314 4.51217269937e-06
315 4.3557633948e-06
316 4.27909045797e-06
317 4.13071862937e-06
318 4.05799081543e-06
319 3.91724600618e-06
320 3.84826152616e-06
321 3.71475408012e-06
322 3.64932139008e-06
323 3.52268140491e-06
324 3.46061869039e-06
325 3.34049502604e-06
326 3.28162971336e-06
327 3.16768904896e-06
328 3.11185733815e-06
329 3.003783276e-06
330 2.95082969881e-06
331 2.84832191272e-06
332 2.79809891274e-06
333 2.70087233911e-06
334 2.65323987314e-06
335 2.56102394258e-06
336 2.51584909972e-06
337 2.42838700548e-06
338 2.38554364851e-06
339 2.30259165401e-06
340 2.26196007636e-06
341 2.18328685453e-06
342 2.14475345417e-06
343 2.07013946213e-06
344 2.03359643525e-06
345 1.96283331805e-06
346 1.92817836298e-06
347 1.86106838873e-06
348 1.82820442962e-06
349 1.76455995315e-06
350 1.73339487231e-06
351 1.67303782417e-06
352 1.6434842135e-06
353 1.58624561497e-06
354 1.55822053682e-06
355 1.50394003928e-06
356 1.4773647975e-06
357 1.42589024776e-06
358 1.40069017446e-06
359 1.35187719574e-06
360 1.32798144548e-06
361 1.28169304559e-06
362 1.25903440229e-06
363 1.21514059742e-06
364 1.19365528894e-06
365 1.15203274897e-06
366 1.13166027138e-06
367 1.09219198141e-06
368 1.07287493445e-06
369 1.0354498724e-06
370 1.01713380041e-06
371 9.81646635367e-07
372 9.64279876448e-07
373 9.30630676688e-07
374 9.14164221988e-07
375 8.82258180956e-07
376 8.66645538333e-07
377 8.36392713421e-07
378 8.21589779432e-07
379 7.92904844227e-07
380 7.78869782503e-07
381 7.51671792476e-07
382 7.3836491632e-07
383 7.12577083783e-07
384 6.9996074864e-07
385 6.75510231418e-07
386 6.6354872974e-07
387 6.40366429772e-07
388 6.29025891374e-07
389 6.07046263812e-07
390 5.96294561728e-07
391 5.75455433027e-07
392 5.65262095464e-07
393 5.45504490634e-07
394 5.35840616378e-07
395 5.17108596498e-07
396 5.079467717e-07
397 4.9018727738e-07
398 4.8150150378e-07
399 4.6466420911e-07
400 4.564298276e-07
401 4.40466999097e-07
402 4.32660622829e-07
403 4.17526987317e-07
404 4.10126435813e-07
405 3.95779054252e-07
406 3.88763292558e-07
407 3.75161439692e-07
408 3.68510518267e-07
409 3.55615570102e-07
410 3.49310570302e-07
411 3.37085895474e-07
412 3.31108875318e-07
413 3.19519733394e-07
414 3.13853678657e-07
415 3.02867122881e-07
416 2.97495897861e-07
417 2.87080683226e-07
418 2.81988986939e-07
419 2.72115482369e-07
420 2.67288805256e-07
421 2.57928910008e-07
422 2.53353492852e-07
423 2.44480559908e-07
424 2.40143355201e-07
425 2.3173211422e-07
426 2.2762075047e-07
427 2.19647238675e-07
428 2.15749983157e-07
429 2.08191476891e-07
430 2.04497206169e-07
431 1.97332157392e-07
432 1.9383032368e-07
433 1.87038299182e-07
434 1.83718900759e-07
435 1.77280525759e-07
436 1.74134079045e-07
437 1.68030981407e-07
438 1.6504849476e-07
439 1.59263254584e-07
440 1.56436202048e-07
441 1.50952301048e-07
442 1.48272599143e-07
443 1.43074374515e-07
444 1.40534358539e-07
445 1.35606960772e-07
446 1.33199363594e-07
447 1.28528711785e-07
448 1.26246643584e-07
449 1.21819386412e-07
450 1.19656315301e-07


==> data/log3_AI2.dat <==
0 1.85641514929
1 1.3417306005
2 1.01623246358
3 1.01623246358
4 0.818336168091
5 0.761236453857
6 0.653395753275
7 0.593805764639
8 0.531517528575
9 0.477172648616
10 0.435315267295
11 0.382571465889
12 0.352313225351
13 0.304103901849
14 0.281135730182
15 0.239550836413
16 0.224706847885
17 0.190887421251
18 0.18004166391
19 0.151996511562
20 0.143991821955
21 0.120876525805
22 0.114802850014
23 0.0961259179997
24 0.092151073868
25 0.0792329611982
26 0.0761802018723
27 0.0657333862069
28 0.0632755387765
29 0.0536112706524
30 0.0516645193496
31 0.0435824514953
32 0.0421454951336
33 0.0371868857531
34 0.0358913477964
35 0.031696107905
36 0.0305485600786
37 0.0270042225944
38 0.0259624691262
39 0.0229396072382
40 0.0220395421238
41 0.0190900909524
42 0.0184160959037
43 0.015669104473
44 0.0150749999294
45 0.0124790398741
46 0.0119655869127
47 0.00964937715663
48 0.00915612513257
49 0.00739656554661
50 0.00707903354634
51 0.00599385200276
52 0.00571954792289
53 0.0047204921506
54 0.00448913387763
55 0.00438869756214
56 0.00415001613626
57 0.00448414124463
58 0.00427119582436
59 0.00452541980431
60 0.00432816744847
61 0.00449442767022
62 0.00430867662745
63 0.00437106549605
64 0.00419264806047
65 0.00414128996004
66 0.00396168073967
67 0.00379243601772
68 0.00362058393501
69 0.00334134430574
70 0.00318090174926
71 0.00287858683596
72 0.00274516564727
73 0.00238699657982
74 0.00226284356296
75 0.00184871100043
76 0.00173751535055
77 0.00132226477806
78 0.0012675155729
79 0.00119583713007
80 0.00105114211577
81 0.00092321332264
82 0.000810642182868
83 0.000663722717122
84 0.000629147263552
85 0.000505778813809
86 0.000484973407626
87 0.000397026315374
88 0.000383128366078
89 0.000336797140581
90 0.000322719611358
91 0.000306179806961
92 0.000286740642282
93 0.000280015019217
94 0.000259348045967
95 0.000250710559208
96 0.000230961054396
97 0.000217856030877
98 0.000201541702184
99 0.000187296759549
100 0.000174440070578
101 0.000161783906508
102 0.000151384692714
103 0.000147926608399
104 0.000140055964188
105 0.000146247507533
106 0.000138695113932
107 0.000145899792421
108 0.000138457384899
109 0.00014499569117
110 0.000137955741811
111 0.000143370872815
112 0.000136976258235
113 0.000141458430023
114 0.000135770868265
115 0.000139668105536
116 0.000134625143619
117 0.000138205410983
118 0.00013369209845
119 0.000137065160387
120 0.000132951760318
121 0.000136056081288
122 0.000132216158482
123 0.000134838582299
124 0.000131164490783
125 0.000132990316865
126 0.000129407863323
127 0.000130093908006
128 0.00012657047286
129 0.000125822284428
130 0.00012236505078
131 0.00011999827737
132 0.000116644307288
133 0.000112618510411
134 0.000109421116221
135 0.000103844631054
136 0.000100860184724
137 9.39716687996e-05
138 9.12492708484e-05
139 8.33842942473e-05
140 8.09590793845e-05
141 7.25098477215e-05
142 7.03997201987e-05
143 6.17744595446e-05
144 5.99796485801e-05
145 5.15663607242e-05
146 5.00710957069e-05
147 4.22087207032e-05
148 4.09843489748e-05
149 3.39429316753e-05
150 3.29518546009e-05
151 2.69220945821e-05
152 2.61219622458e-05
153 2.12135265997e-05
154 2.05612106044e-05
155 1.68084171058e-05
156 1.62633787919e-05
157 1.36363322751e-05
158 1.31631212982e-05
159 1.1582127519e-05
160 1.11518789762e-05
161 1.05029738781e-05
162 1.00939099336e-05
163 1.02436080787e-05
164 9.84067518134e-06
165 1.06485050713e-05
166 1.02423717658e-05
167 1.1570343552e-05
168 1.11560330112e-05
169 1.28747771302e-05
170 1.24502087682e-05
171 1.44420406872e-05
172 1.40067129803e-05
173 1.6166253472e-05
174 1.57202295358e-05
175 1.79534109161e-05
176 1.74966866524e-05
177 1.97190072074e-05
178 1.92512646532e-05
179 2.13860466966e-05
180 2.09067339165e-05
181 2.28839411347e-05
182 2.23925804666e-05
183 2.41485067043e-05
184 2.36451163809e-05
185 2.51230151875e-05
186 2.46085326635e-05
187 2.57600491733e-05
188 2.52366631514e-05
189 2.6023779529e-05
190 2.54951060816e-05
191 2.58922291659e-05
192 2.53632999289e-05
193 2.53591046295e-05
194 2.48361668622e-05
195 2.44348526012e-05
196 2.39250080696e-05
197 2.31467136372e-05
198 2.26574430818e-05
199 2.15376799055e-05
200 2.10763109646e-05
201 1.96643976944e-05
202 1.92375764511e-05
203 1.75941723226e-05
204 1.72073931864e-05
205 1.54013207162e-05
206 1.50585579468e-05
207 1.31631686874e-05
208 1.28666378367e-05
209 1.09560045957e-05
210 1.07060658885e-05
211 8.85128214195e-06
212 8.64648245996e-06
213 6.91231940603e-06
214 6.74955676555e-06
215 5.19167785373e-06
216 5.06646310955e-06
217 3.72933327297e-06
218 3.63611861132e-06
219 2.55167904822e-06
220 2.48422151294e-06
221 1.67133779305e-06
222 1.62306799084e-06
223 1.08770491275e-06
224 1.0520753434e-06
225 7.88109664251e-07
226 7.58902859721e-07
227 7.49456266991e-07
228 7.21039225271e-07
229 9.40198463528e-07
230 9.07715992315e-07
231 1.32250345442e-06
232 1.28200844413e-06
233 1.85447260054e-06
234 1.8029956258e-06
235 2.49230379346e-06
236 2.42786764992e-06
237 3.19230129564e-06
238 3.11388816671e-06
239 3.91266095112e-06
240 3.82014097988e-06
241 4.6149802298e-06
242 4.50901058119e-06
243 5.26546253676e-06
244 5.1473657493e-06
245 5.83580286229e-06
246 5.70743262562e-06
247 6.30375691535e-06
248 6.1673585548e-06
249 6.6534083521e-06
250 6.51148030567e-06
251 6.87515864245e-06
252 6.7303202394e-06
253 6.96547173767e-06
254 6.82034159522e-06
255 6.9264111236e-06
256 6.78349952499e-06
257 6.76501027647e-06
258 6.62662797635e-06
259 6.49251908497e-06
260 6.36070409332e-06
261 6.12356861951e-06
262 6.00003166862e-06
263 5.67529486695e-06
264 5.5613834799e-06
265 5.16645892856e-06
266 5.06313928522e-06
267 4.61659691631e-06
268 4.52445210991e-06
269 4.04522770392e-06
270 3.96447049017e-06
271 3.47114108079e-06
272 3.40163888235e-06
273 2.91178306955e-06
274 2.85309280074e-06
275 2.38274948355e-06
276 2.33415970563e-06
277 1.89739349427e-06
278 1.8579714911e-06
279 1.46654824945e-06
280 1.43518978091e-06
281 1.09836153256e-06
282 1.07384127418e-06
283 7.98236170885e-07
284 7.79257130934e-07
285 5.68867362827e-07
286 5.54107876805e-07
287 4.10366230552e-07
288 3.98523406109e-07
289 3.20457649861e-07
290 3.10286410454e-07
291 2.94739653184e-07
292 2.85086745488e-07
293 3.26991327904e-07
294 3.1682385393e-07
295 4.09516091093e-07
296 3.97944277752e-07
297 5.33507403311e-07
298 5.19801456766e-07
299 6.89424387024e-07
300 6.73025400244e-07
301 8.67365402613e-07
302 8.47890384903e-07
303 1.05742838097e-06
304 1.03466960039e-06
305 1.25004767726e-06
306 1.22396660518e-06
307 1.43629832716e-06
308 1.40701460677e-06
309 1.60815992617e-06
310 1.57593588945e-06
311 1.75873384178e-06
312 1.72395522463e-06
313 1.88240914722e-06
314 1.84556274657e-06
315 1.97497441984e-06
316 1.93662353609e-06
317 2.03367442714e-06
318 1.99443297932e-06
319 2.0572125593e-06
320 2.01771881042e-06
321 2.04570167617e-06
322 2.00659249883e-06
323 2.00056773836e-06
324 1.96245430883e-06
325 1.92441206004e-06
326 1.88785780497e-06
327 1.82083928724e-06
328 1.78634080727e-06
329 1.69425916274e-06
330 1.66223070786e-06
331 1.54967075489e-06
332 1.52043269291e-06
333 1.39243811709e-06
334 1.36620964869e-06
335 1.22806625297e-06
336 1.20496245554e-06
337 1.06198584521e-06
338 1.04201895251e-06
339 8.99354456518e-07
340 8.82439104843e-07
341 7.44880880088e-07
342 7.30842904306e-07
343 6.02678060069e-07
344 5.91266288263e-07
345 4.76148569184e-07
346 4.67048966557e-07
347 3.67905100718e-07
348 3.60756544027e-07
349 2.79726865782e-07
350 2.74137790635e-07
351 2.12551254153e-07
352 2.08116428702e-07
353 1.66498706544e-07
354 1.62815415983e-07
355 1.40927489123e-07
356 1.37610481232e-07
357 1.34514018368e-07
358 1.3120866682e-07
359 1.45353616254e-07
360 1.41746859195e-07
361 1.71076068978e-07
362 1.66904826293e-07
363 2.08970149296e-07
364 2.04027052308e-07
365 2.56111339525e-07
366 2.50247740585e-07
367 3.0948731522e-07
368 3.02613676229e-07
369 3.66116302442e-07
370 3.58200176909e-07
371 4.23154165374e-07
372 4.14216079159e-07
373 4.77986934533e-07
374 4.68094535688e-07
375 5.28306431768e-07
376 5.17567334324e-07
377 5.72167589863e-07
378 5.607213453e-07
379 6.08027007021e-07
380 5.96036632328e-07
381 6.34763096752e-07
382 6.22406566453e-07
383 6.51678943919e-07
384 6.39140999126e-07
385 6.58489559768e-07
386 6.45954132461e-07
387 6.55295668728e-07
388 6.42939155138e-07
389 6.42546451657e-07
390 6.30531993562e-07
391 6.20993795053e-07
392 6.09466670132e-07
393 5.91640614778e-07
394 5.80724759114e-07
395 5.55685692183e-07
396 5.45481346426e-07
397 5.14467292989e-07
398 5.05049698507e-07
399 4.69407545778e-07
400 4.60826601878e-07
401 4.21959295616e-07
402 4.14240058699e-07
403 3.73556809041e-07
404 3.66700708576e-07
405 3.25571420934e-07
406 3.19558059458e-07
407 2.79272912573e-07
408 2.74062326611e-07
409 2.35797153025e-07
410 2.31332416334e-07
411 1.96120306217e-07
412 1.92330368798e-07
413 1.61039706792e-07
414 1.57842378778e-07
415 1.31161348726e-07
416 1.28466343341e-07
417 1.06893782159e-07
418 1.04605746509e-07
419 8.84481037855e-08
420 8.64695774427e-08
421 7.58436308756e-08
422 7.40778716146e-08
423 6.89187529268e-08
424 6.72723819983e-08
425 6.73463852463e-08
426 6.57318061092e-08
427 7.06533827555e-08
428 6.89909235296e-08
429 7.82432072466e-08
430 7.64629561889e-08
431 8.94210892e-08
432 8.74643829585e-08
433 1.03420893405e-07
434 1.01241433348e-07
435 1.19432866208e-07
436 1.16997438071e-07
437 1.36631431336e-07
438 1.33920213807e-07
439 1.54202217661e-07
440 1.51208688182e-07
441 1.71367539492e-07
442 1.6809797293e-07
443 1.87409594066e-07
444 1.83882188587e-07
445 2.01690738666e-07
446 1.97934393431e-07
447 2.13670294513e-07
448 2.09723090394e-07
449 2.229174631e-07
450 2.18824899645e-07


==> data/log3_FISTA.dat <==
0 1.85641514929
1 1.3417306005
2 1.01623246358
3 0.775553382485
4 0.609384291868
5 0.493474239109
6 0.401494815516
7 0.325187795941
8 0.261235705765
9 0.212826578458
10 0.174130621587
11 0.143275079983
12 0.118134896765
13 0.0980586957537
14 0.0825925154614
15 0.0696809125544
16 0.0575184016509
17 0.0471261502622
18 0.04063336733
19 0.036001925804
20 0.0320020346922
21 0.0279076774579
22 0.0237926261296
23 0.0202012574483
24 0.0168734217596
25 0.0139775698256
26 0.0111660643986
27 0.00857348698603
28 0.00725451874782
29 0.00603997904898
30 0.00538848796001
31 0.00547571221188
32 0.00552535116105
33 0.00550821606107
34 0.00540783593126
35 0.0053518033507
36 0.00490414275734
37 0.00445582746504
38 0.00388649154995
39 0.00324315084943
40 0.00256639474802
41 0.0021002807576
42 0.00154408781833
43 0.00136402228221
44 0.00119988175006
45 0.000971128874105
46 0.000710346794499
47 0.000477760694003
48 0.000476602168133
49 0.000370002962849
50 0.000323772531026
51 0.000278727717379
52 0.000235834054969
53 0.000195740424271
54 0.000170373974528
55 0.000153994984907
56 0.000152620908475
57 0.000157136039437
58 0.000161456104155
59 0.000163535780007
60 0.000164000166048
61 0.000164051569059
62 0.000164357081745
63 0.000165019558486
64 0.000165909935791
65 0.000166801445238
66 0.000167276787504
67 0.00016666694443
68 0.000164190475361
69 0.000159229721859
70 0.00015156012811
71 0.000141404855008
72 0.000129320961738
73 0.000116014726822
74 0.000102185919292
75 8.84456667366e-05
76 7.52965977311e-05
77 6.31405363514e-05
78 5.22864718543e-05
79 4.29499851025e-05
80 3.52482248961e-05
81 2.91976130394e-05
82 2.47189388077e-05
83 2.16514171836e-05
84 1.97753687535e-05
85 1.88416126902e-05
86 1.86036609555e-05
87 1.88469700301e-05
88 1.94092216475e-05
89 2.01875936887e-05
90 2.11325968275e-05
91 2.2231703521e-05
92 2.34882022812e-05
93 2.49008882467e-05
94 2.64487584086e-05
95 2.80827520178e-05
96 2.97246446784e-05
97 3.12719429236e-05
98 3.26070722977e-05
99 3.36090833681e-05
100 3.41662460773e-05
101 3.41880830552e-05
102 3.36155533475e-05
103 3.24282778431e-05
104 3.06479647076e-05
105 2.83375893148e-05
106 2.55963931192e-05
107 2.25513154342e-05
108 1.93459522869e-05
109 1.6128441937e-05
110 1.30397415708e-05
111 1.02035794704e-05
112 7.71899670438e-06
113 5.6559265495e-06
114 4.05380151286e-06
115 2.92281041736e-06
116 2.24719766084e-06
117 1.98990919997e-06
118 2.09791906197e-06
119 2.50767383414e-06
120 3.15022744513e-06
121 3.95577185669e-06
122 4.85738356476e-06
123 5.79389728816e-06
124 6.71189149198e-06
125 7.56683175529e-06
126 8.32347070345e-06
127 8.95564561604e-06
128 9.44564184263e-06
129 9.78329653817e-06
130 9.96500089601e-06
131 9.99272306212e-06
132 9.87312605277e-06
133 9.61680580769e-06
134 9.23763407334e-06
135 8.75216605717e-06
136 8.17906600092e-06
137 7.53851266305e-06
138 6.85156552527e-06
139 6.13949461098e-06
140 5.42309599955e-06
141 4.72202754925e-06
142 4.05420343952e-06
143 3.43528275359e-06
144 2.87827845369e-06
145 2.39330144208e-06
146 1.98744226587e-06
147 1.66478221864e-06
148 1.42651717538e-06
149 1.27117197574e-06
150 1.19488062555e-06
151 1.19170786733e-06
152 1.2539904013e-06
153 1.37268061612e-06
154 1.53768140126e-06
155 1.73816652738e-06
156 1.9628862461e-06
157 2.20046142052e-06
158 2.43967104552e-06
159 2.6697373513e-06
160 2.88061003006e-06
161 3.06324710797e-06
162 3.20988544689e-06
163 3.31428964834e-06
164 3.37196509315e-06
165 3.38031949865e-06
166 3.33875800951e-06
167 3.24869943619e-06
168 3.11350555143e-06
169 2.93832089543e-06
170 2.72982675154e-06
171 2.49591924162e-06
172 2.24532725079e-06
173 1.9871906034e-06
174 1.73062217407e-06
175 1.48427911761e-06
176 1.25596803952e-06
177 1.05230669156e-06
178 8.78460925613e-07
179 7.37970401676e-07
180 6.32670441092e-07
181 5.62710876895e-07
182 5.26666313283e-07
183 5.21726359892e-07
184 5.43949557397e-07
185 5.88561223258e-07
186 6.50273538128e-07
187 7.23605939501e-07
188 8.03185301657e-07
189 8.84008255431e-07
190 9.61652079634e-07
191 1.03242547456e-06
192 1.09345579735e-06
193 1.1427144726e-06
194 1.17898690322e-06
195 1.20179685742e-06
196 1.21129777364e-06
197 1.20814452309e-06
198 1.193358945e-06
199 1.16820103135e-06
200 1.13405528535e-06
201 1.09233878764e-06
202 1.04443432275e-06
203 9.91648815063e-07
204 9.35194682583e-07
205 8.76189700683e-07
206 8.15669731646e-07
207 7.54608262155e-07
208 6.93936968166e-07
209 6.34562453639e-07
210 5.77375603272e-07
211 5.23251537599e-07
212 4.73039680537e-07
213 4.27544853965e-07
214 3.87501408183e-07
215 3.53543152198e-07
216 3.26172204745e-07
217 3.05729890016e-07
218 2.92372488164e-07
219 2.86054112064e-07
220 2.86518289649e-07
221 2.93299105614e-07
222 3.0573203047e-07
223 3.22973930045e-07
224 3.44031226618e-07
225 3.6779479734e-07
226 3.93079924554e-07
227 4.18669480418e-07
228 4.43358461666e-07
229 4.6599802761e-07
230 4.8553725529e-07
231 5.0106095606e-07
232 5.11822047522e-07
233 5.17267176203e-07
234 5.17054533633e-07
235 5.11063095898e-07
236 4.99392875164e-07
237 4.82356148024e-07
238 4.60460072682e-07
239 4.34381514758e-07
240 4.04935320775e-07
241 3.73037643331e-07
242 3.39666160865e-07
243 3.05819216173e-07
244 2.7247588491e-07
245 2.40558895137e-07
246 2.10902039166e-07
247 1.84223388433e-07
248 1.61105174423e-07
249 1.41980742663e-07
250 1.27128517047e-07
251 1.16672527251e-07
252 1.10588694313e-07
253 1.08715869418e-07
254 1.10770499495e-07
255 1.1636379138e-07
256 1.25020343078e-07
257 1.36197369716e-07
258 1.49303854946e-07
259 1.63719171331e-07
260 1.78810899143e-07
261 1.93951726346e-07
262 2.08535401169e-07
263 2.21991740212e-07
264 2.33800675375e-07
265 2.43505240083e-07
266 2.50723319106e-07
267 2.5515787877e-07
268 2.56605308002e-07
269 2.5496146594e-07
270 2.50225010878e-07
271 2.4249765429e-07
272 2.31981067245e-07
273 2.18970313604e-07
274 2.03843865176e-07
275 1.87050431033e-07
276 1.69093024471e-07
277 1.50510859442e-07
278 1.31859794306e-07
279 1.13692133596e-07
280 9.65366485084e-08
281 8.08796388752e-08
282 6.71478312952e-08
283 5.56937849172e-08
284 4.67843498941e-08
285 4.05925774105e-08
286 3.71933000509e-08
287 3.65624518439e-08
288 3.85800344449e-08
289 4.3036495867e-08
290 4.96421713736e-08
291 5.80393461624e-08
292 6.78164139289e-08
293 7.85235759193e-08
294 8.96894845059e-08
295 1.00838238426e-07
296 1.11506150757e-07
297 1.21257726415e-07
298 1.29700343243e-07
299 1.36497173009e-07
300 1.41377944241e-07
301 1.44147225434e-07
302 1.44689982218e-07
303 1.42974256989e-07
304 1.39050907677e-07
305 1.33050438667e-07
306 1.25177050947e-07
307 1.15700142966e-07
308 1.04943570778e-07
309 9.32730537251e-08
310 8.10822010644e-08
311 6.87776571251e-08
312 5.67639185656e-08
313 4.54283926032e-08
314 3.51272403387e-08
315 2.61725448536e-08
316 1.88212803121e-08
317 1.32664922381e-08
318 9.63101876028e-09
319 7.96397531255e-09
320 8.24012436063e-09
321 1.03621239367e-08
322 1.41655461805e-08
323 1.9426434128e-08
324 2.58710704526e-08
325 3.31875359971e-08
326 4.10385720406e-08
327 4.90752068427e-08
328 5.69505840264e-08
329 6.43334253647e-08
330 7.09205870697e-08
331 7.64482156468e-08
332 8.0701076266e-08
333 8.3519708538e-08
334 8.48051763258e-08
335 8.45212609901e-08
336 8.26940934062e-08
337 7.94092942513e-08
338 7.48068187395e-08
339 6.90737880227e-08
340 6.24356574219e-08
341 5.51461408205e-08
342 4.74763455216e-08
343 3.97035865851e-08
344 3.21003454928e-08
345 2.49238188421e-08
346 1.84064589126e-08
347 1.27478403944e-08
348 8.10813793883e-09
349 4.60340021657e-09
350 2.30273627944e-09
351 1.22744597819e-09
352 1.35203637175e-09
353 2.60700971921e-09
354 4.8832218269e-09
355 8.03758309909e-09
356 1.18998042531e-08
357 1.62798905468e-08
358 2.09760590564e-08
359 2.57827564298e-08
360 3.04984717481e-08
361 3.49330683269e-08
362 3.89143729462e-08
363 4.22938246647e-08
364 4.4951015854e-08
365 4.67970128204e-08
366 4.77763882345e-08
367 4.7867956765e-08
368 4.70842350109e-08
369 4.54697098862e-08
370 4.30980189314e-08
371 4.00681896551e-08
372 3.65001046054e-08
373 3.25293892378e-08
374 2.83019099823e-08
375 2.39681068881e-08
376 1.967734653e-08
377 1.55725113915e-08
378 1.17849999759e-08
379 8.43030140141e-09
380 5.60429302965e-09
381 3.38036426628e-09
382 1.80745030054e-09
383 9.09022301876e-10
384 6.83045675576e-10
385 1.10287673438e-09
386 2.11904788161e-09
387 3.6618434951e-09
388 5.6445556007e-09
389 7.96727422925e-09
390 1.05210609669e-08
391 1.31923287849e-08
392 1.58672641692e-08
393 1.84361138578e-08
394 2.07971816435e-08
395 2.28603820318e-08
396 2.45502380092e-08
397 2.58082099025e-08
398 2.65943005395e-08
399 2.68878863618e-08
400 2.66877785426e-08
401 2.60115313733e-08
402 2.48940548175e-08
403 2.33856151111e-08
404 2.15493207723e-08
405 1.94582137625e-08
406 1.71920973013e-08
407 1.48342370609e-08
408 1.2468063193e-08
409 1.01740121883e-08
410 8.02661798138e-09
411 6.09195677237e-09
412 4.42552949842e-09
413 3.07064346172e-09
414 2.05733019509e-09
415 1.40181710684e-09
416 1.10654385654e-09
417 1.16069853728e-09
418 1.54122375973e-09
419 2.214232242e-09
420 3.13675585506e-09
421 4.2587430249e-09
422 5.52522472219e-09
423 6.87854562198e-09
424 8.26058876857e-09
425 9.6148989881e-09
426 1.08886454298e-08
427 1.20343490728e-08
428 1.30113313457e-08
429 1.37868520489e-08
430 1.43368985017e-08
431 1.46466310746e-08
432 1.47104812775e-08
433 1.45319178912e-08
434 1.4122906844e-08
435 1.35031019144e-08
436 1.26988058957e-08
437 1.17417481293e-08
438 1.06677361389e-08
439 9.51522272086e-09
440 8.32385349536e-09
441 7.13303532907e-09
442 5.98057564583e-09
443 4.90143936549e-09
444 3.92665588933e-09
445 3.08240727387e-09
446 2.3893194645e-09
447 1.86197857133e-09
448 1.50866691362e-09
449 1.33133354341e-09
450 1.32577926415e-09


==> data/log3_MAPG.dat <==
0 1.85641514929
1 1.3417306005
2 1.3417306005
3 1.01623246358
4 1.01623246358
5 0.775553382485
6 0.775553382485
7 0.609384291868
8 0.609384291868
9 0.493474239109
10 0.493474239109
11 0.401494815516
12 0.401494815516
13 0.325187795941
14 0.325187795941
15 0.261235705765
16 0.261235705765
17 0.212826578458
18 0.212826578458
19 0.174130621587
20 0.174130621587
21 0.143275079983
22 0.143275079983
23 0.118134896765
24 0.118134896765
25 0.0980586957537
26 0.0980586957537
27 0.0825925154614
28 0.0825925154614
29 0.0696809125544
30 0.0696809125544
31 0.0575184016509
32 0.0575184016509
33 0.0471261502622
34 0.0471261502622
35 0.04063336733
36 0.04063336733
37 0.036001925804
38 0.036001925804
39 0.0320020346922
40 0.0320020346922
41 0.0279076774579
42 0.0279076774579
43 0.0237926261296
44 0.0237926261296
45 0.0202012574483
46 0.0202012574483
47 0.0168734217596
48 0.0168734217596
49 0.0139775698256
50 0.0139775698256
51 0.0111660643986
52 0.0111660643986
53 0.00857348698603
54 0.00857348698603
55 0.00725451874782
56 0.00725451874782
57 0.00603997904898
58 0.00603997904898
59 0.00538848796001
60 0.00538848796001
61 0.00507535740573
62 0.00507535740573
63 0.00482184140878
64 0.00482184140878
65 0.00456656074772
66 0.00456656074772
67 0.00434431169225
68 0.00434431169225
69 0.0041333593247
70 0.0041333593247
71 0.00390692649838
72 0.00390692649838
73 0.00371384128161
74 0.00371384128161
75 0.00326297062363
76 0.00326297062363
77 0.00279291736003
78 0.00279291736003
79 0.00230173467024
80 0.00230173467024
81 0.0018510377062
82 0.0018510377062
83 0.00166624025838
84 0.00166624025838
85 0.00141650701826
86 0.00141650701826
87 0.00109907890291
88 0.00109907890291
89 0.000809387751101
90 0.000809387751101
91 0.000606910831746
92 0.000606910831746
93 0.000472555608533
94 0.000472555608533
95 0.000394205815628
96 0.000394205815628
97 0.000354513359047
98 0.000354513359047
99 0.000326467168777
100 0.000326467168777
101 0.000295669334442
102 0.000295669334442
103 0.000261233993956
104 0.000261233993956
105 0.000229150935348
106 0.000229150935348
107 0.000198751837808
108 0.000198751837808
109 0.000181075238905
110 0.000181075238905
111 0.000169301198286
112 0.000169301198286
113 0.000156273313407
114 0.000156273313407
115 0.000147179224801
116 0.000147179224801
117 0.000134424258525
118 0.000134424258525
119 0.000127251227861
120 0.000127251227861
121 0.000116024415443
122 0.000116024415443
123 0.000110438205718
124 0.000110438205718
125 0.000101995522503
126 0.000101995522503
127 9.76788638667e-05
128 9.76788638667e-05
129 9.2727156548e-05
130 9.2727156548e-05
131 8.93156009665e-05
132 8.93156009665e-05
133 8.61227388458e-05
134 8.61227388458e-05
135 8.21229328128e-05
136 8.21229328128e-05
137 7.95504219272e-05
138 7.95504219272e-05
139 7.71081416975e-05
140 7.71081416975e-05
141 7.41317760534e-05
142 7.41317760534e-05
143 7.20038555622e-05
144 7.20038555622e-05
145 6.99671991468e-05
146 6.99671991468e-05
147 6.70695830086e-05
148 6.70695830086e-05
149 6.51767003415e-05
150 6.51767003415e-05
151 6.31111246667e-05
152 6.31111246667e-05
153 6.12572288315e-05
154 6.12572288315e-05
155 5.90299870709e-05
156 5.90299870709e-05
157 5.72135780083e-05
158 5.72135780083e-05
159 5.42093439735e-05
160 5.42093439735e-05
161 5.18286063244e-05
162 5.18286063244e-05
163 4.97613276678e-05
164 4.97613276678e-05
165 4.77708697444e-05
166 4.77708697444e-05
167 4.57041055196e-05
168 4.57041055196e-05
169 4.34882098207e-05
170 4.34882098207e-05
171 4.11177075564e-05
172 4.11177075564e-05
173 3.86357542494e-05
174 3.86357542494e-05
175 3.61135001764e-05
176 3.61135001764e-05
177 3.36308597099e-05
178 3.36308597099e-05
179 3.12611805782e-05
180 3.12611805782e-05
181 2.90612968588e-05
182 2.90612968588e-05
183 2.70673768272e-05
184 2.70673768272e-05
185 2.52959743605e-05
186 2.52959743605e-05
187 2.37488934535e-05
188 2.37488934535e-05
189 2.24199934476e-05
190 2.24199934476e-05
191 2.13019649363e-05
192 2.13019649363e-05
193 2.03913896017e-05
194 2.03913896017e-05
195 1.9690980871e-05
196 1.9690980871e-05
197 1.90680423655e-05
198 1.90680423655e-05
199 1.80764512008e-05
200 1.80764512008e-05
201 1.74216066438e-05
202 1.74216066438e-05
203 1.69524507693e-05
204 1.69524507693e-05
205 1.62884270984e-05
206 1.62884270984e-05
207 1.58951557414e-05
208 1.58951557414e-05
209 1.53467699644e-05
210 1.53467699644e-05
211 1.50118494612e-05
212 1.50118494612e-05
213 1.46278988665e-05
214 1.46278988665e-05
215 1.43286467785e-05
216 1.43286467785e-05
217 1.40369874374e-05
218 1.40369874374e-05
219 1.35223596298e-05
220 1.35223596298e-05
221 1.32504211444e-05
222 1.32504211444e-05
223 1.28075511112e-05
224 1.28075511112e-05
225 1.25395086132e-05
226 1.25395086132e-05
227 1.20664891949e-05
228 1.20664891949e-05
229 1.17470926117e-05
230 1.17470926117e-05
231 1.14568600554e-05
232 1.14568600554e-05
233 1.09048819116e-05
234 1.09048819116e-05
235 1.03616536755e-05
236 1.03616536755e-05
237 9.78746555197e-06
238 9.78746555197e-06
239 9.1576187079e-06
240 9.1576187079e-06
241 8.46465562954e-06
242 8.46465562954e-06
243 7.71814536937e-06
244 7.71814536937e-06
245 6.94230536741e-06
246 6.94230536741e-06
247 6.17197527991e-06
248 6.17197527991e-06
249 5.44760070831e-06
250 5.44760070831e-06
251 4.80992931345e-06
252 4.80992931345e-06
253 4.29507532568e-06
254 4.29507532568e-06
255 3.93048831482e-06
256 3.93048831482e-06
257 3.73219249206e-06
258 3.73219249206e-06
259 3.625451034e-06
260 3.625451034e-06
261 3.50950813843e-06
262 3.50950813843e-06
263 3.41761409023e-06
264 3.41761409023e-06
265 3.32847603385e-06
266 3.32847603385e-06
267 3.22992877455e-06
268 3.22992877455e-06
269 3.15216801033e-06
270 3.15216801033e-06
271 3.07658440291e-06
272 3.07658440291e-06
273 3.00310150714e-06
274 3.00310150714e-06
275 2.87527289089e-06
276 2.87527289089e-06
277 2.81093274257e-06
278 2.81093274257e-06
279 2.74828882474e-06
280 2.74828882474e-06
281 2.66457216658e-06
282 2.66457216658e-06
283 2.60741619729e-06
284 2.60741619729e-06
285 2.5517314976e-06
286 2.5517314976e-06
287 2.49746679376e-06
288 2.49746679376e-06
289 2.39700773413e-06
290 2.39700773413e-06
291 2.34671603749e-06
292 2.34671603749e-06
293 2.29769426757e-06
294 2.29769426757e-06
295 2.21999775141e-06
296 2.21999775141e-06
297 2.17300951955e-06
298 2.17300951955e-06
299 2.12721699844e-06
300 2.12721699844e-06
301 2.05516599194e-06
302 2.05516599194e-06
303 2.01040662817e-06
304 2.01040662817e-06
305 1.96680662407e-06
306 1.96680662407e-06
307 1.88433395898e-06
308 1.88433395898e-06
309 1.84159971572e-06
310 1.84159971572e-06
311 1.77821815717e-06
312 1.77821815717e-06
313 1.73569508199e-06
314 1.73569508199e-06
315 1.6783256423e-06
316 1.6783256423e-06
317 1.63595981917e-06
318 1.63595981917e-06
319 1.57395381123e-06
320 1.57395381123e-06
321 1.53217348231e-06
322 1.53217348231e-06
323 1.45871806656e-06
324 1.45871806656e-06
325 1.41006801513e-06
326 1.41006801513e-06
327 1.36941150841e-06
328 1.36941150841e-06
329 1.30156742051e-06
330 1.30156742051e-06
331 1.25232154591e-06
332 1.25232154591e-06
333 1.21461033392e-06
334 1.21461033392e-06
335 1.14732989281e-06
336 1.14732989281e-06
337 1.09885401589e-06
338 1.09885401589e-06
339 1.06594650379e-06
340 1.06594650379e-06
341 1.00747548026e-06
342 1.00747548026e-06
343 9.71739292255e-07
344 9.71739292255e-07
345 9.44392038016e-07
346 9.44392038016e-07
347 9.08444217296e-07
348 9.08444217296e-07
349 8.84215607622e-07
350 8.84215607622e-07
351 8.5407257866e-07
352 8.5407257866e-07
353 8.32756937519e-07
354 8.32756937519e-07
355 8.12024678942e-07
356 8.12024678942e-07
357 7.75627998884e-07
358 7.75627998884e-07
359 7.57741246749e-07
360 7.57741246749e-07
361 7.38709036385e-07
362 7.38709036385e-07
363 7.22902375627e-07
364 7.22902375627e-07
365 7.07471346229e-07
366 7.07471346229e-07
367 6.92405687674e-07
368 6.92405687674e-07
369 6.65734669114e-07
370 6.65734669114e-07
371 6.52436499105e-07
372 6.52436499105e-07
373 6.39430424387e-07
374 6.39430424387e-07
375 6.21672182233e-07
376 6.21672182233e-07
377 6.09739963853e-07
378 6.09739963853e-07
379 5.98056935308e-07
380 5.98056935308e-07
381 5.86617032061e-07
382 5.86617032061e-07
383 5.65703305866e-07
384 5.65703305866e-07
385 5.54940145447e-07
386 5.54940145447e-07
387 5.4439821251e-07
388 5.4439821251e-07
389 5.28513232401e-07
390 5.28513232401e-07
391 5.18195295451e-07
392 5.18195295451e-07
393 5.08095650886e-07
394 5.08095650886e-07
395 4.92977935029e-07
396 4.92977935029e-07
397 4.82867452634e-07
398 4.82867452634e-07
399 4.7298268302e-07
400 4.7298268302e-07
401 4.54383486947e-07
402 4.54383486947e-07
403 4.44473591432e-07
404 4.44473591432e-07
405 4.29068456542e-07
406 4.29068456542e-07
407 4.19048395206e-07
408 4.19048395206e-07
409 4.03877248811e-07
410 4.03877248811e-07
411 3.93803377907e-07
412 3.93803377907e-07
413 3.76633316757e-07
414 3.76633316757e-07
415 3.6610574039e-07
416 3.6610574039e-07
417 3.55914285599e-07
418 3.55914285599e-07
419 3.40547533617e-07
420 3.40547533617e-07
421 3.29812507804e-07
422 3.29812507804e-07
423 3.20043938629e-07
424 3.20043938629e-07
425 3.0418881386e-07
426 3.0418881386e-07
427 2.92882393671e-07
428 2.92882393671e-07
429 2.84179893784e-07
430 2.84179893784e-07
431 2.69807022779e-07
432 2.69807022779e-07
433 2.61253211009e-07
434 2.61253211009e-07
435 2.53990142751e-07
436 2.53990142751e-07
437 2.45392960674e-07
438 2.45392960674e-07
439 2.38982763134e-07
440 2.38982763134e-07
441 2.32263450306e-07
442 2.32263450306e-07
443 2.26659368829e-07
444 2.26659368829e-07
445 2.21203128481e-07
446 2.21203128481e-07
447 2.13515343406e-07
448 2.13515343406e-07
449 2.08827370618e-07
450 2.08827370618e-07


==> data/log3_MFISTA.dat <==
0 1.85641514929
1 1.3417306005
2 1.01623246358
3 0.775553382485
4 0.609384291868
5 0.493474239109
6 0.401494815516
7 0.325187795941
8 0.261235705765
9 0.212826578458
10 0.174130621587
11 0.143275079983
12 0.118134896765
13 0.0980586957537
14 0.0825925154614
15 0.0696809125544
16 0.0575184016509
17 0.0471261502622
18 0.04063336733
19 0.036001925804
20 0.0320020346922
21 0.0279076774579
22 0.0237926261296
23 0.0202012574483
24 0.0168734217596
25 0.0139775698256
26 0.0111660643986
27 0.00857348698603
28 0.00725451874782
29 0.00603997904898
30 0.00538848796001
31 0.00538848796001
32 0.00521788153375
33 0.00507524563029
34 0.00491822539753
35 0.00472218232987
36 0.00457984888235
37 0.00411216818073
38 0.0036434087964
39 0.00307168526183
40 0.002472527416
41 0.00201350778136
42 0.00157609726095
43 0.00138751200733
44 0.00113642113239
45 0.000833009567966
46 0.000603173283535
47 0.000469046535946
48 0.000438726331064
49 0.000362802079517
50 0.000327118654036
51 0.000288199249474
52 0.00024909648803
53 0.000211872068319
54 0.000180885944796
55 0.000167921558675
56 0.00016567155285
57 0.00016567155285
58 0.000156838218995
59 0.00015119743079
60 0.000148423896263
61 0.000148165637557
62 0.000148165637557
63 0.000142884192188
64 0.000140510646181
65 0.000140510646181
66 0.000135748580418
67 0.000133933124034
68 0.000133933124034
69 0.000129820391151
70 0.000126927233853
71 0.000124301688124
72 0.000121062138926
73 0.000116596665412
74 0.0001106324379
75 0.000103203039583
76 9.45650269125e-05
77 8.51068266563e-05
78 7.52724113075e-05
79 6.55050199283e-05
80 5.62079472651e-05
81 4.77178570395e-05
82 4.0287178488e-05
83 3.40736706613e-05
84 2.91367106073e-05
85 2.54411335866e-05
86 2.28699350278e-05
87 2.12461957634e-05
88 2.03622926028e-05
89 2.00118179557e-05
90 2.00118179557e-05
91 1.90606979364e-05
92 1.8470404698e-05
93 1.82526575727e-05
94 1.82526575727e-05
95 1.77420615232e-05
96 1.77420615232e-05
97 1.72064239495e-05
98 1.72064239495e-05
99 1.6878704572e-05
100 1.6878704572e-05
101 1.68691781364e-05
102 1.68691781364e-05
103 1.68691781364e-05
104 1.67557053954e-05
105 1.67557053954e-05
106 1.67557053954e-05
107 1.64027702411e-05
108 1.63846770537e-05
109 1.63846770537e-05
110 1.61154994563e-05
111 1.58526501239e-05
112 1.54825900268e-05
113 1.49161940163e-05
114 1.41001768526e-05
115 1.30224149593e-05
116 1.17111222855e-05
117 1.02286960912e-05
118 8.66167329011e-06
119 7.10857173214e-06
120 5.66743048508e-06
121 4.42465140804e-06
122 3.44635304811e-06
123 2.7729611341e-06
124 2.41725808037e-06
125 2.36566351025e-06
126 2.36566351025e-06
127 2.36566351025e-06
128 2.36566351025e-06
129 2.31686941909e-06
130 2.31686941909e-06
131 2.31686941909e-06
132 2.31686941909e-06
133 2.24391352749e-06
134 2.24391352749e-06
135 2.24391352749e-06
136 2.2137708654e-06
137 2.2137708654e-06
138 2.2137708654e-06
139 2.2137708654e-06
140 2.15345764687e-06
141 2.15345764687e-06
142 2.15345764687e-06
143 2.11967960506e-06
144 2.11967960506e-06
145 2.11967960506e-06
146 2.09713717808e-06
147 2.09713717808e-06
148 2.09713717808e-06
149 2.0634732818e-06
150 2.0634732818e-06
151 2.0487352495e-06
152 2.0487352495e-06
153 2.03000184862e-06
154 2.03000184862e-06
155 1.98614194941e-06
156 1.96088074428e-06
157 1.94345943971e-06
158 1.92404002852e-06
159 1.89464285161e-06
160 1.84978442119e-06
161 1.78678225449e-06
162 1.7057346578e-06
163 1.60921801934e-06
164 1.50176887714e-06
165 1.38923141724e-06
166 1.27805340411e-06
167 1.17460638976e-06
168 1.08459188869e-06
169 1.01257677332e-06
170 9.616813339e-07
171 9.3342466656e-07
172 9.27716261923e-07
173 9.27716261923e-07
174 9.17759853225e-07
175 9.17759853225e-07
176 9.03917337314e-07
177 9.03917337314e-07
178 8.86851973636e-07
179 8.86851973636e-07
180 8.67028232043e-07
181 8.64457326388e-07
182 8.64457326388e-07
183 8.55822274715e-07
184 8.55822274715e-07
185 8.37778042162e-07
186 8.27702373141e-07
187 8.22531507627e-07
188 8.18809705594e-07
189 8.13066507788e-07
190 8.02180999238e-07
191 7.83696290585e-07
192 7.56054933715e-07
193 7.18736144323e-07
194 6.72287083614e-07
195 6.18251615792e-07
196 5.59009716961e-07
197 4.9754809367e-07
198 4.37187164692e-07
199 3.81291191121e-07
200 3.32987314333e-07
201 2.94916042309e-07
202 2.69030961397e-07
203 2.56459867343e-07
204 2.56459867343e-07
205 2.50757388409e-07
206 2.50757388409e-07
207 2.50757388409e-07
208 2.46133317283e-07
209 2.46133317283e-07
210 2.46133317283e-07
211 2.42839554798e-07
212 2.42839554798e-07
213 2.42839554798e-07
214 2.40028242948e-07
215 2.40028242948e-07
216 2.40028242948e-07
217 2.35913946822e-07
218 2.35913946822e-07
219 2.33818381878e-07
220 2.33818381878e-07
221 2.31523567429e-07
222 2.31523567429e-07
223 2.26869926401e-07
224 2.24480067756e-07
225 2.23268031896e-07
226 2.22239315506e-07
227 2.20583157684e-07
228 2.17735336983e-07
229 2.13407843286e-07
230 2.07585771017e-07
231 2.00495272717e-07
232 1.9254914807e-07
233 1.84278338033e-07
234 1.76258152351e-07
235 1.69037591646e-07
236 1.63078770488e-07
237 1.58711508658e-07
238 1.56105906091e-07
239 1.55263497614e-07
240 1.55263497614e-07
241 1.52255801689e-07
242 1.50756255035e-07
243 1.50545784616e-07
244 1.50545784616e-07
245 1.47649637128e-07
246 1.45488550096e-07
247 1.4384385677e-07
248 1.42470336806e-07
249 1.41118291941e-07
250 1.39554205192e-07
251 1.37578856196e-07
252 1.35041958615e-07
253 1.31852555429e-07
254 1.27984635168e-07
255 1.23477684355e-07
256 1.18432186835e-07
257 1.13000420854e-07
258 1.07373245684e-07
259 1.01763916627e-07
260 9.63902019313e-08
261 9.14562958143e-08
262 8.71360381627e-08
263 8.35588834791e-08
264 8.07998143393e-08
265 7.88740572855e-08
266 7.77369894567e-08
267 7.7289160072e-08
268 7.7289160072e-08
269 7.54571452544e-08
270 7.40730113913e-08
271 7.30413474703e-08
272 7.22519903906e-08
273 7.1591253592e-08
274 7.09524634601e-08
275 7.02448348378e-08
276 6.93999689938e-08
277 6.83755719266e-08
278 6.71563079591e-08
279 6.57520174419e-08
280 6.41937524248e-08
281 6.2528279221e-08
282 6.0811755298e-08
283 5.91032880415e-08
284 5.74590049984e-08
285 5.59271110534e-08
286 5.45442561117e-08
287 5.3333339689e-08
288 5.23027315902e-08
289 5.14467439761e-08
290 5.07471176747e-08
291 5.0175215871e-08
292 4.96946501727e-08
293 4.92640633287e-08
294 4.88398693155e-08
295 4.83787996886e-08
296 4.78401701032e-08
297 4.7187840746e-08
298 4.63918563565e-08
299 4.54297899299e-08
300 4.4287800538e-08
301 4.29614165354e-08
302 4.14560148432e-08
303 3.97869893698e-08
304 3.79795422334e-08
305 3.60680731948e-08
306 3.4095122059e-08
307 3.21098559408e-08
308 3.01661122748e-08
309 2.83200551898e-08
310 2.66275281824e-08
311 2.51412256569e-08
312 2.39078284947e-08
313 2.29652685757e-08
314 2.23402915056e-08
315 2.2046472703e-08
316 2.2046472703e-08
317 2.15589284758e-08
318 2.14224851747e-08
319 2.14224851747e-08
320 2.11455052357e-08
321 2.11455052357e-08
322 2.07489616599e-08
323 2.06931553004e-08
324 2.06931553004e-08
325 2.05059452751e-08
326 2.05059452751e-08
327 2.01572180059e-08
328 2.00476602541e-08
329 2.00476602541e-08
330 1.96901219773e-08
331 1.94749265603e-08
332 1.93564268502e-08
333 1.92836813184e-08
334 1.92049982028e-08
335 1.90723826732e-08
336 1.88455446248e-08
337 1.84951678417e-08
338 1.80052137089e-08
339 1.7374114869e-08
340 1.6614783882e-08
341 1.57534829626e-08
342 1.48276555478e-08
343 1.38829189256e-08
344 1.29694611162e-08
345 1.21381169005e-08
346 1.14364298587e-08
347 1.09049831942e-08
348 1.05742566925e-08
349 1.04622333019e-08
350 1.04622333019e-08
351 1.03536828555e-08
352 1.03536828555e-08
353 1.0259954053e-08
354 1.0259954053e-08
355 1.01788292239e-08
356 1.01788292239e-08
357 1.00946331849e-08
358 1.00946331849e-08
359 9.98098415028e-09
360 9.98098415028e-09
361 9.80558167996e-09
362 9.74208669291e-09
363 9.74208669291e-09
364 9.5464904315e-09
365 9.401467993e-09
366 9.28348509177e-09
367 9.16937614726e-09
368 9.03832403365e-09
369 8.87353934775e-09
370 8.66353772055e-09
371 8.40293867821e-09
372 8.09275058078e-09
373 7.74014735638e-09
374 7.35776872762e-09
375 6.96262048017e-09
376 6.57466103782e-09
377 6.21519080646e-09
378 5.90516258114e-09
379 5.66353403064e-09
380 5.50577339276e-09
381 5.44262063196e-09
382 5.44262063196e-09
383 5.36418975905e-09
384 5.36418975905e-09
385 5.28467897221e-09
386 5.28467897221e-09
387 5.21267284892e-09
388 5.21267284892e-09
389 5.14963216514e-09
390 5.14963216514e-09
391 5.08976283342e-09
392 5.08976283342e-09
393 5.02119540391e-09
394 5.02119540391e-09
395 4.92821361497e-09
396 4.89509455193e-09
397 4.89509455193e-09
398 4.80124773272e-09
399 4.73516809096e-09
400 4.6842141832e-09
401 4.63584604038e-09
402 4.57868731818e-09
403 4.50344722625e-09
404 4.40364256171e-09
405 4.27606944298e-09
406 4.12100897851e-09
407 3.94214810795e-09
408 3.74623976285e-09
409 3.54252538415e-09
410 3.34197269858e-09
411 3.15638237769e-09
412 2.99743940779e-09
413 2.87576418234e-09
414 2.80004508468e-09
415 2.77630712864e-09
416 2.77630712864e-09
417 2.75092543189e-09
418 2.75092543189e-09
419 2.72996680817e-09
420 2.72996680817e-09
421 2.71546413133e-09
422 2.71546413133e-09
423 2.70500716271e-09
424 2.70500716271e-09
425 2.69220656879e-09
426 2.69220656879e-09
427 2.66789434988e-09
428 2.66789434988e-09
429 2.62184129962e-09
430 2.59857296792e-09
431 2.59086385679e-09
432 2.59086385679e-09
433 2.53196852373e-09
434 2.4735272719e-09
435 2.41156977721e-09
436 2.3431203644e-09
437 2.26645463508e-09
438 2.18124063256e-09
439 2.08855260864e-09
440 1.99076471974e-09
441 1.89134113926e-09
442 1.79453285565e-09
443 1.70502201247e-09
444 1.62752855637e-09
445 1.566416441e-09
446 1.5253297514e-09
447 1.50688161948e-09
448 1.50688161948e-09
449 1.48027590186e-09
450 1.47984996479e-09


==> data/log3_PG.dat <==
0 1.85641514929
1 1.3417306005
2 1.01623246358
3 0.818336168091
4 0.692862256681
5 0.605444931913
6 0.54078404659
7 0.489729439138
8 0.446291950544
9 0.407920013058
10 0.37335484842
11 0.3439371253
12 0.317085373162
13 0.292594644792
14 0.270318029171
15 0.251144434931
16 0.234114045348
17 0.219259075929
18 0.205655504328
19 0.193134891503
20 0.181551942307
21 0.170788642841
22 0.160989024881
23 0.151857705509
24 0.143304640885
25 0.135312876003
26 0.127896527817
27 0.120954662077
28 0.114508347743
29 0.108496460758
30 0.102863870778
31 0.0975693668072
32 0.092573642668
33 0.0883904788188
34 0.0847911894788
35 0.0816661113209
36 0.0786669597179
37 0.0757815709888
38 0.0730115467326
39 0.0705304681481
40 0.0681454862784
41 0.0658461575369
42 0.0636248977269
43 0.0614757139974
44 0.0593936070362
45 0.0573742689857
46 0.0554139146992
47 0.0535091762104
48 0.0516570297738
49 0.0498947271379
50 0.0482284073747
51 0.0466071865564
52 0.0450708452768
53 0.0436137191434
54 0.0422407619604
55 0.0410157574797
56 0.0398306134326
57 0.0386799574231
58 0.0376079130523
59 0.0365982715878
60 0.0356158678651
61 0.034659094792
62 0.0337265472355
63 0.0328169829635
64 0.0319292944081
65 0.0310624868091
66 0.030215660694
67 0.0294046100065
68 0.0286201848725
69 0.027854838229
70 0.0271075429121
71 0.0263775118278
72 0.0256640768587
73 0.0249666391599
74 0.0242846473961
75 0.0236175871207
76 0.0229649747764
77 0.0223263537607
78 0.021701291522
79 0.0210893772518
80 0.0204902199685
81 0.0199034468872
82 0.019328702012
83 0.0187656449075
84 0.0182395556182
85 0.0177320207995
86 0.0172357408236
87 0.0167501749701
88 0.0162748476457
89 0.0158093355265
90 0.015353258371
91 0.0149156373066
92 0.0144918216621
93 0.0140771497114
94 0.0136711304299
95 0.0132733977905
96 0.0128836483903
97 0.0125016147953
98 0.0121270534659
99 0.011759738749
100 0.0113994594861
101 0.0110460168296
102 0.0106992226713
103 0.0103588984256
104 0.010024874043
105 0.00969698718969
106 0.00937508255327
107 0.00905901125067
108 0.00874863031751
109 0.00844380226545
110 0.00814439469554
111 0.00785027995867
112 0.00756133485528
113 0.00727744036823
114 0.00699848142394
115 0.0067268489031
116 0.00650369419467
117 0.00628805613795
118 0.00607861135066
119 0.00587467587293
120 0.00567585108205
121 0.00548186913724
122 0.00529252518709
123 0.00510764726391
124 0.00492708258913
125 0.00475069107736
126 0.00457834204428
127 0.00440991237825
128 0.00424528540965
129 0.00408435013518
130 0.00392781950327
131 0.00378371121725
132 0.00364349132535
133 0.00350682137266
134 0.00337348419474
135 0.00324332387865
136 0.00311621689214
137 0.00299205801889
138 0.00287075334919
139 0.00275221665754
140 0.0026363674281
141 0.0025231297004
142 0.00241243133775
143 0.00230420352511
144 0.00219838039945
145 0.00209489876292
146 0.00199369785145
147 0.00189471914295
148 0.00179790619531
149 0.00170320450741
150 0.00161056139864
151 0.00151992590324
152 0.00143124867688
153 0.00134448191334
154 0.00125957926957
155 0.00119437284257
156 0.00115273111621
157 0.00111596886472
158 0.0010833394524
159 0.00105279252968
160 0.00102396629077
161 0.000996620848036
162 0.000970585085921
163 0.000945728516631
164 0.000921946116489
165 0.000899149937605
166 0.000877264288913
167 0.000856222825603
168 0.000835966681846
169 0.000816443192336
170 0.0007976049607
171 0.000779409143441
172 0.000761816876093
173 0.00074479279912
174 0.000728304657749
175 0.000712322959176
176 0.00069682067589
177 0.000681772987041
178 0.000667157051749
179 0.000652951809596
180 0.000639137804468
181 0.00062569702857
182 0.000612612783996
183 0.000599869559592
184 0.000587452921232
185 0.000575349413855
186 0.000563546473864
187 0.000552032350656
188 0.000540796036232
189 0.000529827201948
190 0.000519116141617
191 0.000508653720238
192 0.00049843132773
193 0.000488440837144
194 0.000478674566848
195 0.000469125246269
196 0.000459792900709
197 0.000450705353109
198 0.000442081523555
199 0.000433885716993
200 0.000425886800621
201 0.000418068364588
202 0.00041041889646
203 0.000402929912666
204 0.000395594823226
205 0.00038840824043
206 0.000381365556565
207 0.000374462684864
208 0.000367695899622
209 0.000361061736648
210 0.000354556930536
211 0.000348178374446
212 0.000341923093736
213 0.000335788228147
214 0.000329771019328
215 0.000323868801729
216 0.000318078995651
217 0.000312399101707
218 0.000306826696241
219 0.000301359427391
220 0.000295995011637
221 0.000290731230703
222 0.000285565928728
223 0.000280497009668
224 0.000275522434877
225 0.000270640220851
226 0.00026584843711
227 0.000261145204207
228 0.000256528691838
229 0.000251997117066
230 0.00024754874263
231 0.00024318187534
232 0.000238894864555
233 0.000234686100729
234 0.000230554014028
235 0.000226497073015
236 0.000222513783385
237 0.000218602686769
238 0.000214762359575
239 0.000210991411897
240 0.000207288486455
241 0.000203652257589
242 0.000200081430289
243 0.000196574739272
244 0.000193130948083
245 0.00018974884825
246 0.000186427258457
247 0.000183165023756
248 0.000179961014808
249 0.000176814127156
250 0.000173723280519
251 0.000170687418117
252 0.000167705506024
253 0.000164776532532
254 0.000161899507558
255 0.000159073462051
256 0.000156297447437
257 0.000153570535072
258 0.00015089181572
259 0.00014826039905
260 0.000145675413145
261 0.000143136004031
262 0.000140641335223
263 0.00013819058728
264 0.000135782957387
265 0.000133417658935
266 0.000131093921124
267 0.000128810988582
268 0.000126568120985
269 0.000124364592699
270 0.000122199692427
271 0.000120072722871
272 0.000117983000403
273 0.000115929854745
274 0.000113912628656
275 0.00011193067764
276 0.000109983369645
277 0.000108070084788
278 0.000106190215074
279 0.000104343164136
280 0.000102528346968
281 0.000100745189682
282 9.89931292567e-05
283 9.72716133019e-05
284 9.55800998291e-05
285 9.3918057025e-05
286 9.22849630327e-05
287 9.06803057401e-05
288 8.91035825723e-05
289 8.75543002902e-05
290 8.60319747945e-05
291 8.45361309341e-05
292 8.30663023205e-05
293 8.16220311469e-05
294 8.02028680111e-05
295 7.88083717438e-05
296 7.74381092395e-05
297 7.60916552955e-05
298 7.47685924489e-05
299 7.34685108248e-05
300 7.21910079815e-05
301 7.0935688763e-05
302 6.97021651569e-05
303 6.84900561485e-05
304 6.72989875886e-05
305 6.61285920552e-05
306 6.49785087224e-05
307 6.38483832346e-05
308 6.27378675787e-05
309 6.16466199621e-05
310 6.05743046945e-05
311 5.95205920692e-05
312 5.84851582494e-05
313 5.74676851566e-05
314 5.64678603613e-05
315 5.54853769763e-05
316 5.45199335503e-05
317 5.35712339694e-05
318 5.26389873536e-05
319 5.17229079602e-05
320 5.08227150879e-05
321 4.99381329833e-05
322 4.90688907493e-05
323 4.82147222537e-05
324 4.73753660437e-05
325 4.65505652575e-05
326 4.57400675416e-05
327 4.49436249669e-05
328 4.41609939488e-05
329 4.33919351676e-05
330 4.26362134899e-05
331 4.18935978943e-05
332 4.11638613957e-05
333 4.04467809724e-05
334 3.97421374944e-05
335 3.90497156531e-05
336 3.83693038935e-05
337 3.77006943451e-05
338 3.70436827575e-05
339 3.6398068434e-05
340 3.57636541695e-05
341 3.51402461868e-05
342 3.45276540763e-05
343 3.39256907356e-05
344 3.33341723116e-05
345 3.27529181413e-05
346 3.21817506962e-05
347 3.16204955271e-05
348 3.10689812082e-05
349 3.05270392856e-05
350 2.9994504223e-05
351 2.94712133515e-05
352 2.89570068189e-05
353 2.8451727539e-05
354 2.79552211445e-05
355 2.74673359392e-05
356 2.69879228496e-05
357 2.651683538e-05
358 2.60539295681e-05
359 2.55990639394e-05
360 2.51520994631e-05
361 2.47128995127e-05
362 2.42813298194e-05
363 2.38572584346e-05
364 2.34405556881e-05
365 2.30310941485e-05
366 2.26287485838e-05
367 2.22333959235e-05
368 2.1844915222e-05
369 2.14631876196e-05
370 2.1088096308e-05
371 2.07195264948e-05
372 2.03573653662e-05
373 2.00015020553e-05
374 1.96518276073e-05
375 1.93082349468e-05
376 1.89706188445e-05
377 1.86388758853e-05
378 1.83129044375e-05
379 1.79926046223e-05
380 1.76778782827e-05
381 1.73686289529e-05
382 1.70647618317e-05
383 1.67661837515e-05
384 1.64728031503e-05
385 1.61845300458e-05
386 1.59012760049e-05
387 1.56229541212e-05
388 1.53494789843e-05
389 1.50807666572e-05
390 1.48167346496e-05
391 1.45573018934e-05
392 1.43023887175e-05
393 1.40519168245e-05
394 1.38058092663e-05
395 1.3563990422e-05
396 1.33263859741e-05
397 1.30929228859e-05
398 1.28635293806e-05
399 1.26381349183e-05
400 1.24166701755e-05
401 1.2199067025e-05
402 1.1985258512e-05
403 1.17751788387e-05
404 1.15687633409e-05
405 1.13659484693e-05
406 1.11666717711e-05
407 1.09708718711e-05
408 1.07784884512e-05
409 1.05894622358e-05
410 1.04037349702e-05
411 1.02212494057e-05
412 1.00419492809e-05
413 9.86577930495e-06
414 9.69268514173e-06
415 9.52261339277e-06
416 9.35551158043e-06
417 9.19132813332e-06
418 9.03001237051e-06
419 8.87151448475e-06
420 8.71578553086e-06
421 8.56277740613e-06
422 8.41244284028e-06
423 8.26473537907e-06
424 8.11960936969e-06
425 7.97701994842e-06
426 7.83692302608e-06
427 7.699275276e-06
428 7.56403411961e-06
429 7.43115771323e-06
430 7.30060493764e-06
431 7.172335383e-06
432 7.04630933818e-06
433 6.92248777856e-06
434 6.80083235527e-06
435 6.68130538012e-06
436 6.56386981857e-06
437 6.44848927595e-06
438 6.33512798587e-06
439 6.22375080206e-06
440 6.11432318554e-06
441 6.00681119456e-06
442 5.90118147575e-06
443 5.79740125106e-06
444 5.69543831141e-06
445 5.59526100374e-06
446 5.49683822459e-06
447 5.40013940703e-06
448 5.30513451452e-06
449 5.21179403012e-06
450 5.12008894882e-06


==> data/log4_AI.dat <==
0 2.23152895703
1 2.19943436962
2 2.16801540107
3 2.13727169556
4 2.1072009487
5 2.07779893531
6 2.04905959296
7 2.01222191006
8 1.98498640587
9 1.94593874009
10 1.92024586644
11 1.88103913895
12 1.85686312753
13 1.81845663199
14 1.79573531427
15 1.75859952586
16 1.73724982082
17 1.70160229025
18 1.68152977937
19 1.64744598982
20 1.62855131144
21 1.59602383862
22 1.57820723965
23 1.54718043036
24 1.53034510142
25 1.50073677681
26 1.48479125474
27 1.45650680748
28 1.44136659816
29 1.41430823568
30 1.39989677096
31 1.37396945506
32 1.36021848639
33 1.33533352303
34 1.32218304928
35 1.29825996644
36 1.28565779247
37 1.26262497467
38 1.25052600226
39 1.22832046251
40 1.21668582259
41 1.19525244287
42 1.1840485797
43 1.1633391068
44 1.15253691189
45 1.13250893408
46 1.12208299854
47 1.10269904721
48 1.09262706143
49 1.07385389549
50 1.06411618823
51 1.04592424984
52 1.0365034352
53 1.01886642828
54 1.00974712337
55 0.992641661532
56 0.983810244686
57 0.967215530259
58 0.958659921904
59 0.942557438158
60 0.934266897552
61 0.918640111873
62 0.910605049452
63 0.895439133319
64 0.887650940846
65 0.8729325137
66 0.86538341408
67 0.851100315794
68 0.843783232887
69 0.829924326074
70 0.822832773287
71 0.809387773639
72 0.802515759013
73 0.789475090056
74 0.782817035135
75 0.770171703131
76 0.763738567305
77 0.751570472249
78 0.745374903694
79 0.73358879567
80 0.727589023445
81 0.716167615522
82 0.710359193007
83 0.699295039992
84 0.693673676492
85 0.682959511853
86 0.677521029839
87 0.667149696298
88 0.661889994435
89 0.651854384365
90 0.646769406089
91 0.63706241145
92 0.632148118858
93 0.62276259038
94 0.618014943191
95 0.608943658427
96 0.604358597711
97 0.595594237482
98 0.59116767382
99 0.582702806444
100 0.578430612147
101 0.570257684804
102 0.566135689795
103 0.558247026321
104 0.554271017275
105 0.546665005717
106 0.542863115044
107 0.535581330465
108 0.53191550117
109 0.524891648185
110 0.521357599108
111 0.514583672679
112 0.511177109519
113 0.504645056693
114 0.501361678975
115 0.495063415809
116 0.49189892563
117 0.485826357099
118 0.482776469221
119 0.476921511338
120 0.473981964254
121 0.46833656766
122 0.465503135224
123 0.460059309516
124 0.45732781279
125 0.452077650904
126 0.449443969879
127 0.44437967192
128 0.441839756812
129 0.436953652767
130 0.434503534626
131 0.429788105518
132 0.427423905944
133 0.422871803042
134 0.420589742858
135 0.416193804694
136 0.413990211451
137 0.409743478467
138 0.407614792737
139 0.403564887447
140 0.401545089862
141 0.397647396192
142 0.395692659325
143 0.391918774708
144 0.390026122428
145 0.386370409147
146 0.384536981487
147 0.380994021583
148 0.37921707491
149 0.37578167052
150 0.374058576959
151 0.370725749237
152 0.369053995458
153 0.365818982271
154 0.364245131245
155 0.361240215117
156 0.359731610471
157 0.356808147251
158 0.355340309611
159 0.352494586752
160 0.351065650635
161 0.348294133948
162 0.346902325104
163 0.344201652668
164 0.342845284731
165 0.340212260587
166 0.338889731651
167 0.336321319339
168 0.335042197267
169 0.332572036048
170 0.331331194508
171 0.32891887248
172 0.327706410785
173 0.325348324598
174 0.324162998375
175 0.321856788273
176 0.320697418304
177 0.318440847471
178 0.317306316331
179 0.31509726459
180 0.313986513424
181 0.311822971177
182 0.310743753641
183 0.308722419923
184 0.307741858838
185 0.305830074301
186 0.304868187298
187 0.302992166604
188 0.302048188601
189 0.300206480339
190 0.299279688485
191 0.29747092079
192 0.296560631732
193 0.294783507182
194 0.293889074542
195 0.292142365441
196 0.29126317748
197 0.289549955453
198 0.288701714658
199 0.287044088686
200 0.286209528221
201 0.284578152119
202 0.283756747196
203 0.282150625685
204 0.28134188243
205 0.279760078278
206 0.278963531278
207 0.277405160746
208 0.276620370855
209 0.275084599623
210 0.274311151996
211 0.27279719151
212 0.272034693831
213 0.270541798005
214 0.26978987889
215 0.268317341127
216 0.267575648676
217 0.266122799163
218 0.265390999642
219 0.263957202894
220 0.263234979536
221 0.261819632147
222 0.261106684058
223 0.259709212656
224 0.259005253809
225 0.257625113168
226 0.256929871482
227 0.25556663391
228 0.254879909643
229 0.253533026612
230 0.252854527059
231 0.251558881306
232 0.250926388688
233 0.249685453892
234 0.249060355603
235 0.247833701631
236 0.247215793384
237 0.246003029967
238 0.245392116553
239 0.244192870675
240 0.243588765474
241 0.242402680437
242 0.241805204949
243 0.240631939512
244 0.240040922938
245 0.238880150514
246 0.238295429361
247 0.237146837275
248 0.236568254985
249 0.235431543783
250 0.234858950396
251 0.2337338332
252 0.233167085032
253 0.232053286939
254 0.231492246288
255 0.230389503806
256 0.229834038671
257 0.228742099196
258 0.228192083013
259 0.227110704333
260 0.226566015736
261 0.225494965566
262 0.224955488153
263 0.223894543699
264 0.223360165815
265 0.222309113367
266 0.2217797279
267 0.220738362438
268 0.220213866626
269 0.21918199146
270 0.218662286708
271 0.217639713128
272 0.217124704836
273 0.216111251784
274 0.215600849184
275 0.214596342943
276 0.214090458943
277 0.213095513891
278 0.212594497037
279 0.211608275379
280 0.211113441997
281 0.210149323425
282 0.209662821322
283 0.208706734961
284 0.208225464358
285 0.207278020945
286 0.206801110416
287 0.20586214836
288 0.205389516904
289 0.204458880713
290 0.203990450342
291 0.2030679903
292 0.20260368591
293 0.201689257829
294 0.201229007078
295 0.200322472065
296 0.199866205256
297 0.198967429489
298 0.19851507946
299 0.197623933976
300 0.197175435991
301 0.196291796481
302 0.195847088129
303 0.194970834742
304 0.19452985584
305 0.193660872994
306 0.193223565488
307 0.192361741685
308 0.191928049563
309 0.191073277217
310 0.190643381924
311 0.189796160162
312 0.189369861695
313 0.188529549468
314 0.188106740974
315 0.187273240833
316 0.186853873265
317 0.186027090915
318 0.185611116804
319 0.184790960963
320 0.184378334341
321 0.183564716599
322 0.183155392929
323 0.18234822761
324 0.181942163714
325 0.181141367735
326 0.180738521726
327 0.17994401447
328 0.179544345684
329 0.17875604886
330 0.178359517789
331 0.177577355306
332 0.177183923534
333 0.176407821375
334 0.176017451512
335 0.175247337609
336 0.174859993229
337 0.174095797342
338 0.173711442922
339 0.172953096517
340 0.172571697379
341 0.17182009358
342 0.171460365439
343 0.170750348692
344 0.170393162607
345 0.169688118391
346 0.169333445493
347 0.168633318127
348 0.168281130244
349 0.167585865364
350 0.16723613497
351 0.166545679422
352 0.166198379583
353 0.165512681322
354 0.165167785647
355 0.164486793648
356 0.164144276243
357 0.163467940407
358 0.163127775835
359 0.162456046908
360 0.162118210141
361 0.161451039636
362 0.161115506022
363 0.160452846145
364 0.160119591372
365 0.159461394953
366 0.159130395013
367 0.158476615445
368 0.158147846606
369 0.157498437784
370 0.157171876561
371 0.156526792833
372 0.156202415961
373 0.155561612076
374 0.155239396488
375 0.154602827553
376 0.15428275036
377 0.153650371801
378 0.153332410271
379 0.152704177799
380 0.152388309344
381 0.151764178922
382 0.151450381079
383 0.1508303089
384 0.150518559324
385 0.149902501785
386 0.149592778234
387 0.148980769023
388 0.14867361367
389 0.148066575649
390 0.147761404398
391 0.147158255286
392 0.146855045517
393 0.146255741131
394 0.14595447035
395 0.145358966735
396 0.145059612565
397 0.144467865992
398 0.144170406175
399 0.14358237313
400 0.143286785525
401 0.142702523991
402 0.142409692353
403 0.141830765543
404 0.14153977813
405 0.140964466625
406 0.140675300836
407 0.140103560433
408 0.139816193824
409 0.139247980626
410 0.138962390919
411 0.138397661342
412 0.138113826421
413 0.137552537202
414 0.137270435122
415 0.136712543324
416 0.136432152313
417 0.135877615338
418 0.135598913801
419 0.135047689399
420 0.134770655927
421 0.134222702205
422 0.133947315577
423 0.133402591013
424 0.133128830202
425 0.132587293655
426 0.132315137835
427 0.131776748556
428 0.131506177108
429 0.130970894752
430 0.130701887266
431 0.130169671906
432 0.129902208192
433 0.129373020326
434 0.129107080416
435 0.128580880978
436 0.128316445132
437 0.127793195507
438 0.127530244217
439 0.127009906245
440 0.126748420242
441 0.126230956233
442 0.125970916488
443 0.125480036142
444 0.125234056318
445 0.124747385776
446 0.124502931027
447 0.124019246843
448 0.123776288765
449 0.123295535835
450 0.123054047131


==> data/log4_AI2.dat <==
0 2.23152895703
1 2.19943436962
2 2.16801540107
3 2.16801540107
4 2.13727169556
5 2.12386379624
6 2.09408935984
7 2.07214436199
8 2.04353252935
9 2.01382078166
10 1.9865481966
11 1.94995807531
12 1.92417551124
13 1.88168323875
14 1.85750702203
15 1.81013886023
16 1.78764441138
17 1.73643402037
18 1.7156517513
19 1.66159481288
20 1.64250824545
21 1.58651702032
22 1.56906383889
23 1.51192680772
24 1.49600418899
25 1.43835819011
26 1.42383316934
27 1.36615517374
28 1.35287920105
29 1.29550046237
30 1.2833251651
31 1.22646141569
32 1.21525093515
33 1.15903390767
34 1.14867062804
35 1.09317146439
36 1.0835573736
37 1.02881052922
38 1.01986905243
39 0.965906992192
40 0.957585065182
41 0.904474275108
42 0.896741089248
43 0.844604413184
44 0.837446693539
45 0.786470558795
46 0.779886948801
47 0.730605000841
48 0.724660193108
49 0.677142401062
50 0.671777890961
51 0.626328182414
52 0.621550417952
53 0.578537619196
54 0.574347678886
55 0.534145744946
56 0.530534511778
57 0.493624781468
58 0.490610772528
59 0.457354789114
60 0.454888087747
61 0.425590329115
62 0.423550609898
63 0.397680895663
64 0.395994616043
65 0.37398524937
66 0.37265430065
67 0.353893261182
68 0.352759242346
69 0.336452892698
70 0.335529402892
71 0.321939015326
72 0.321114999082
73 0.309247314103
74 0.308498707819
75 0.298059680125
76 0.297359088788
77 0.287960875934
78 0.287294536573
79 0.278900715299
80 0.27826419953
81 0.270760991202
82 0.270170880406
83 0.263311638722
84 0.262733457918
85 0.256220864218
86 0.25565221098
87 0.249385660397
88 0.248825111224
89 0.242724173554
90 0.242171033739
91 0.236172415263
92 0.235626552889
93 0.22968169504
94 0.229143426718
95 0.223216596523
96 0.222686606846
97 0.216753384565
98 0.216232667296
99 0.210278745025
100 0.209768554154
101 0.203788724234
102 0.20329051953
103 0.19728766054
104 0.196803027686
105 0.190970218779
106 0.190507877661
107 0.18476845553
108 0.184321236395
109 0.178777971268
110 0.178364119078
111 0.173010995459
112 0.172611924013
113 0.167287720928
114 0.16690339261
115 0.161612256107
116 0.161242223953
117 0.156142740505
118 0.15579297643
119 0.150800670559
120 0.150476859945
121 0.146038694302
122 0.145727163453
123 0.141817328204
124 0.141545750411
125 0.137686875852
126 0.13742471559
127 0.133607519783
128 0.133336765831
129 0.129788047928
130 0.12952793685
131 0.12598644133
132 0.125733582831
133 0.12217426729
134 0.121942644439
135 0.118395267
136 0.118175490789
137 0.11477567505
138 0.114562029145
139 0.111417520999
140 0.111220513378
141 0.108084035009
142 0.107892836784
143 0.104761246105
144 0.104575622142
145 0.101450627319
146 0.101270344548
147 0.0982059836166
148 0.0980303649212
149 0.0950449507479
150 0.0948734993498
151 0.0918924507477
152 0.0917249885433
153 0.0887488552027
154 0.0885852401556
155 0.0856147089119
156 0.0854548375548
157 0.0824907960183
158 0.0823346045125
159 0.0795424481556
160 0.079394965811
161 0.0766608901125
162 0.076517036321
163 0.0738643720907
164 0.0737189128858
165 0.0710757438053
166 0.0709340899295
167 0.0682983973438
168 0.0681607654281
169 0.0656599493427
170 0.0655273241416
171 0.0631038353811
172 0.0629819787557
173 0.060721259119
174 0.0606046394508
175 0.0584280329771
176 0.0583153619834
177 0.0561655251994
178 0.056056685373
179 0.0541285487998
180 0.0540246581739
181 0.0522346634066
182 0.0521341807923
183 0.0505306167531
184 0.0504351596484
185 0.048885160168
186 0.0487924207596
187 0.0472758061156
188 0.0471853023863
189 0.0457029982115
190 0.0456141805662
191 0.0441660262561
192 0.0440782987438
193 0.0433161890011
194 0.0432250999701
195 0.042482832523
196 0.0423900496193
197 0.0416734802022
198 0.0415788222118
199 0.0409702210211
200 0.0408731560891
201 0.040250086172
202 0.0401512747072
203 0.039507591252
204 0.0394073880412
205 0.0387388022245
206 0.0386376497688
207 0.0379408679348
208 0.0378392682394
209 0.0371120683362
210 0.0370105498802
211 0.0362517901005
212 0.0361508722612
213 0.0353604289052
214 0.035260586656
215 0.0344424531813
216 0.034345922832
217 0.0335113129372
218 0.0334127987161
219 0.032576891216
220 0.0324783211917
221 0.0316450178582
222 0.0315378165932
223 0.0308383321747
224 0.030733387639
225 0.0301082321102
226 0.0300162998566
227 0.0293783290504
228 0.0292877578283
229 0.0286196143186
230 0.0285302406879
231 0.0278327858176
232 0.0277448423279
233 0.0270695622171
234 0.0269815541723
235 0.0264724787312
236 0.0264048961578
237 0.0263683753102
238 0.0262715482258
239 0.0262070892375
240 0.0261115425549
241 0.0259962225931
242 0.0259018657169
243 0.0257370013363
244 0.0256437595503
245 0.0254305196443
246 0.0253383640064
247 0.0250814147779
248 0.0249963838594
249 0.024706753739
250 0.0246208508586
251 0.0242871791527
252 0.024201739256
253 0.0238496137202
254 0.0237614103746
255 0.0233655355601
256 0.0232840296695
257 0.0228500403152
258 0.022770210088
259 0.0223006645538
260 0.0222255580668
261 0.0217285150412
262 0.0216559719957
263 0.0211329939353
264 0.021063004229
265 0.0205180260441
266 0.0204507869675
267 0.0198879768187
268 0.0198236196682
269 0.0192472337863
270 0.019185819496
271 0.0186000571612
272 0.0185415763103
273 0.0179906587756
274 0.0179379507165
275 0.0175978278194
276 0.0175520549825
277 0.0172603859899
278 0.0172167006946
279 0.0169295764212
280 0.0168878457063
281 0.0166069825162
282 0.0165670588936
283 0.0162938363432
284 0.0162555619358
285 0.0159910178441
286 0.0159542281745
287 0.015699061791
288 0.0156635891616
289 0.0154747472808
290 0.0154425334184
291 0.0153240866783
292 0.0152918001166
293 0.0151787049446
294 0.0151462485162
295 0.0151188036315
296 0.0150748972093
297 0.015254191437
298 0.0152090410691
299 0.0153672772668
300 0.0153209962598
301 0.0154550459205
302 0.0154077664007
303 0.0155603072915
304 0.0155058004959
305 0.0156641705178
306 0.0156046086425
307 0.0157232061359
308 0.0156640763533
309 0.015788734835
310 0.0157228477846
311 0.0159545527292
312 0.0158875667107
313 0.0160607833673
314 0.0159928863134
315 0.016106263408
316 0.016037653211
317 0.0160903083255
318 0.0160211900864
319 0.0160688198325
320 0.0159990728812
321 0.0160319992092
322 0.0159621305445
323 0.0159325677893
324 0.01586276218
325 0.0157715039361
326 0.0157019395165
327 0.0155501208298
328 0.0154809678577
329 0.0152700387785
330 0.0152094678783
331 0.0150010402884
332 0.014941459257
333 0.0146851440984
334 0.0146264710594
335 0.0143244660179
336 0.0142668196716
337 0.0139214968193
338 0.0138649758646
339 0.0135051034265
340 0.0134510126806
341 0.0132550682362
342 0.0131994595746
343 0.0129607885363
344 0.0129055774175
345 0.0126252500458
346 0.0125705083138
347 0.0122497197977
348 0.0121955191804
349 0.011850933279
350 0.0118104497383
351 0.0114458655663
352 0.0114058612105
353 0.0110170896373
354 0.0109775648978
355 0.01061225619
356 0.0105756360394
357 0.0102489476106
358 0.0102125387702
359 0.00986421062531
360 0.0098280694651
361 0.00945864748191
362 0.00942283016595
363 0.00916251153651
364 0.00912192737571
365 0.00884465830899
366 0.00880437260842
367 0.00856045415648
368 0.00850877092821
369 0.00827808525894
370 0.00822332789194
371 0.00803917639963
372 0.00797358021597
373 0.00787017771853
374 0.00781685354318
375 0.00770805979363
376 0.00765493371771
377 0.00753001932024
378 0.00747694554054
379 0.00735138577841
380 0.0072987522699
381 0.00713197209821
382 0.007079847655
383 0.00687309070251
384 0.00682153064319
385 0.00657611520437
386 0.00652516228399
387 0.006242456027
388 0.00619214189722
389 0.0059233348313
390 0.0058740751259
391 0.00567813367735
392 0.00562703354992
393 0.00539440353222
394 0.0053441226775
395 0.00512121365263
396 0.00507633706936
397 0.00501783103435
398 0.00498489910189
399 0.00497315394045
400 0.00494014605709
401 0.00490587512762
402 0.00487282596065
403 0.00481592851672
404 0.004782888175
405 0.00470338137674
406 0.00467041381399
407 0.0045684553455
408 0.00453563553867
409 0.00454042865791
410 0.00450437148061
411 0.00449210651202
412 0.00445621471274
413 0.00443829126205
414 0.00439827722196
415 0.00437844735867
416 0.00433961444751
417 0.00433431939878
418 0.00429592084189
419 0.00436707222226
420 0.00432457606353
421 0.00436225027989
422 0.0043257387863
423 0.00434287594481
424 0.00430938465428
425 0.00432742024983
426 0.00429637663499
427 0.00435604955201
428 0.00431973012578
429 0.00435260552495
430 0.00431758892447
431 0.00432889442568
432 0.00429806370074
433 0.00430203422128
434 0.00426895051896
435 0.00424925827916
436 0.00421700541407
437 0.00418311071054
438 0.00415315345768
439 0.00410093407537
440 0.00407456673052
441 0.00406461335674
442 0.00403708939344
443 0.00400902423196
444 0.00398191217984
445 0.00393642447116
446 0.00390972976887
447 0.00384749717575
448 0.00382120569874
449 0.00374285808348
450 0.0037169397143


==> data/log4_FISTA.dat <==
0 2.23152895703
1 2.19943436962
2 2.16801540107
3 2.12867361185
4 2.08227445759
5 2.02969879985
6 1.97187075251
7 1.90975195132
8 1.84432026974
9 1.77654062963
10 1.70733163917
11 1.63753016881
12 1.56785691247
13 1.49888820868
14 1.43104067516
15 1.3645740082
16 1.29961275968
17 1.23618034942
18 1.17423273767
19 1.11368398856
20 1.05442992634
21 0.996378900074
22 0.939484227765
23 0.883765530206
24 0.829315070621
25 0.776294082371
26 0.725264799391
27 0.676174714908
28 0.629319929815
29 0.58501823115
30 0.54358797311
31 0.505386547543
32 0.47081632366
33 0.440145650404
34 0.412973855486
35 0.389098134934
36 0.368879903655
37 0.351308866769
38 0.335919303979
39 0.322902946261
40 0.311383574561
41 0.301133178384
42 0.291796786188
43 0.283181013407
44 0.275360705919
45 0.268326297134
46 0.261605235207
47 0.255109370723
48 0.248768474381
49 0.242527385777
50 0.236343694538
51 0.230185854901
52 0.224031658039
53 0.217867001224
54 0.211684895493
55 0.20548464284
56 0.19927109023
57 0.193053835605
58 0.186950854777
59 0.181015442509
60 0.175309699638
61 0.169789755646
62 0.16432164281
63 0.158910264836
64 0.153557106191
65 0.14841306519
66 0.143339969259
67 0.138345966653
68 0.134307500752
69 0.130380965638
70 0.126494878151
71 0.122646553552
72 0.118834164361
73 0.115378803631
74 0.112151412826
75 0.108987439449
76 0.105910298763
77 0.102882698728
78 0.099960807002
79 0.0970499245091
80 0.0941495634885
81 0.0912594854967
82 0.0883797299442
83 0.0855106474232
84 0.0826529330961
85 0.0798076561362
86 0.0770299988032
87 0.0744130905278
88 0.0718818868997
89 0.0694212590698
90 0.06698472697
91 0.0646983960387
92 0.0626063982608
93 0.0605340932471
94 0.0586236948242
95 0.056749239629
96 0.0548981071426
97 0.0530729077201
98 0.0512756839546
99 0.0497652105532
100 0.0482905315303
101 0.0468388832387
102 0.0454300585473
103 0.0440752161072
104 0.0428427731679
105 0.0416613132223
106 0.0406767317776
107 0.0399023413078
108 0.0391865943525
109 0.0384346616182
110 0.0376437870885
111 0.0368125774464
112 0.0359409694628
113 0.0350578774008
114 0.0341357197673
115 0.0332233805151
116 0.0323824886112
117 0.0315040618199
118 0.0305927689808
119 0.0296734144155
120 0.0287648646754
121 0.0278311111972
122 0.0268717320138
123 0.0259736998863
124 0.0252672071321
125 0.02454952459
126 0.0238429714439
127 0.0231235091055
128 0.0224106178274
129 0.0219848687906
130 0.021566990206
131 0.0211181186637
132 0.0206461192153
133 0.0201578860098
134 0.0196741875457
135 0.0192192083185
136 0.0187828407662
137 0.0183572530301
138 0.0179184963701
139 0.0175233662341
140 0.0170950496294
141 0.0166374598179
142 0.0161545155733
143 0.0156558253845
144 0.0152734079282
145 0.0148946121541
146 0.014498835877
147 0.0141233383688
148 0.0137414335055
149 0.0133558022661
150 0.0129746863762
151 0.0125892064859
152 0.0123148727576
153 0.0121644058723
154 0.0120211860064
155 0.0118840626945
156 0.0117439632049
157 0.0116173585864
158 0.0115876132719
159 0.0115436937215
160 0.0114837673932
161 0.0114416284404
162 0.0114027630264
163 0.0113832503393
164 0.0113512226788
165 0.0113116192679
166 0.0112212383803
167 0.0111502438016
168 0.011071674373
169 0.0109402782482
170 0.0107561891825
171 0.0105961210319
172 0.0105278967655
173 0.0104457448637
174 0.0103281582817
175 0.0101553488099
176 0.00995484731118
177 0.00985229359063
178 0.00975711299146
179 0.00962838638455
180 0.00946700130132
181 0.00931961870349
182 0.00921076229455
183 0.0090649408665
184 0.00888328465118
185 0.00866702786994
186 0.00844961165373
187 0.00827254909188
188 0.00806354503969
189 0.00782394086872
190 0.0075551527337
191 0.00725865097356
192 0.00695216362075
193 0.0066185451208
194 0.00625488761593
195 0.00596991394271
196 0.00576063817577
197 0.00554898687565
198 0.00532618595254
199 0.00509320061121
200 0.00485098916246
201 0.00460048681444
202 0.00434259088331
203 0.00425887038821
204 0.00425137316979
205 0.00426591837176
206 0.00436358791498
207 0.00446270604767
208 0.00454064952337
209 0.00457271367074
210 0.00455850764699
211 0.00452819618901
212 0.00449376299021
213 0.00442312971967
214 0.00434505388043
215 0.00430678562174
216 0.00424982446027
217 0.00417595291857
218 0.0040837637998
219 0.00397504927441
220 0.00392886632651
221 0.0038547712106
222 0.00376748654224
223 0.00367417142668
224 0.00354731179422
225 0.00338804834788
226 0.00321813927367
227 0.00305655913947
228 0.00287014872561
229 0.0026797254693
230 0.00257965358994
231 0.00254875486454
232 0.00258366164953
233 0.00260697760179
234 0.00262164462558
235 0.0026267301444
236 0.00265059703145
237 0.00268599755938
238 0.00269223514032
239 0.00267583685937
240 0.00266662258644
241 0.0026647558583
242 0.00263092797833
243 0.0025651496426
244 0.00246771851446
245 0.00238184720551
246 0.00227602407544
247 0.00214890574745
248 0.00201237103922
249 0.00188577623859
250 0.00177776854898
251 0.00169625781381
252 0.00165081110433
253 0.00162244938078
254 0.00157781850089
255 0.00151855525342
256 0.00150279269387
257 0.00146381617228
258 0.00139979975366
259 0.00134346419837
260 0.00135356297947
261 0.00132859213498
262 0.0013278932973
263 0.0013197737954
264 0.00128270387591
265 0.00124197283812
266 0.00118530151453
267 0.00112749063064
268 0.00111536564406
269 0.00109920992612
270 0.00106993981628
271 0.00102672028658
272 0.00100147124729
273 0.00096621881277
274 0.000958586997916
275 0.000962233850889
276 0.000960711853657
277 0.000960155076769
278 0.000952598308788
279 0.000949301081031
280 0.000947118579577
281 0.000950487822577
282 0.000952736810977
283 0.000943719906693
284 0.000927780451565
285 0.000906445865138
286 0.00091205469989
287 0.000941589596601
288 0.000957334942387
289 0.000959576371216
290 0.000950375662323
291 0.000929675773053
292 0.000931775956356
293 0.000921391806545
294 0.000916653691015
295 0.000902950539344
296 0.000878576844327
297 0.000869958352626
298 0.000844908106741
299 0.000803932938358
300 0.000810657362174
301 0.000819423824423
302 0.000826134344835
303 0.000830846935451
304 0.000833651058552
305 0.000834663704992
306 0.000834024260379
307 0.000831888464184
308 0.00082842180176
309 0.000823792684987
310 0.000818165774242
311 0.000811695773313
312 0.000804521991906
313 0.000796763919791
314 0.000788517995655
315 0.000779855685682
316 0.00077082291558
317 0.000761440828738
318 0.000751707776201
319 0.000741602375643
320 0.000739868253993
321 0.000744392247663
322 0.000743851993663
323 0.000737767400197
324 0.000732899079952
325 0.000733671698118
326 0.000733178319093
327 0.000731729162531
328 0.000730614797217
329 0.000728965386125
330 0.000726707136661
331 0.000723790117442
332 0.000720189366604
333 0.000715904746388
334 0.000710959601218
335 0.000705398265209
336 0.000699282592328
337 0.00069268818377
338 0.000685699988765
339 0.000678501151857
340 0.00067125097702
341 0.000664019097203
342 0.000656894218866
343 0.000649945196074
344 0.000643218252841
345 0.00063673532626
346 0.000630493572243
347 0.000624466022764
348 0.000618603333281
349 0.00061283651365
350 0.000614324191275
351 0.000614950106747
352 0.000602507261129
353 0.000584843688853
354 0.000576822255028
355 0.000568501671741
356 0.00055985869902
357 0.000550878155144
358 0.00054155453629
359 0.000531893176531
360 0.000521910904115
361 0.000511636171429
362 0.000501108657736
363 0.000490378364984
364 0.000479504246878
365 0.00046855242927
366 0.000457594095239
367 0.000446703120395
368 0.000435953552626
369 0.000425417035495
370 0.000415160275586
371 0.000405242651402
372 0.0003957140551
373 0.000386613048592
374 0.000377965402931
375 0.000369783074766
376 0.000362063656796
377 0.000354790320982
378 0.000347932220581
379 0.000341445201898
380 0.000335273187416
381 0.000329350039415
382 0.000323601756621
383 0.00031794891638
384 0.000312309267103
385 0.00030660037199
386 0.000300742205563
387 0.000294659609082
388 0.000288284519271
389 0.000281557896361
390 0.00027443129182
391 0.000266868012444
392 0.000260418615648
393 0.000255091314579
394 0.000249495540763
395 0.00024361936082
396 0.000237461276668
397 0.000231029878292
398 0.00022434320817
399 0.000217427877156
400 0.000210317978154
401 0.000203053848719
402 0.000195680735879
403 0.000188247416412
404 0.000180804823487
405 0.000173404726317
406 0.000166098503599
407 0.000158936044315
408 0.000151964801389
409 0.000145229015192
410 0.000138769115252
411 0.0001326213003
412 0.00012681728914
413 0.000121384228265
414 0.000116344736662
415 0.000111698682485
416 0.000107483570319
417 0.000103827198886
418 0.000100907775822
419 9.84868444113e-05
420 9.66254056985e-05
421 9.52641364682e-05
422 9.43824714263e-05
423 9.39590289055e-05
424 9.39699150304e-05
425 9.43893652744e-05
426 9.51903594237e-05
427 9.63451953034e-05
428 9.78260089317e-05
429 9.96052312765e-05
430 0.000101655974426
431 0.000103952342693
432 0.000106469666812
433 0.000109184661956
434 0.000112075512661
435 0.000115121884663
436 0.000118304749601
437 0.000121606105106
438 0.000125008777114
439 0.000128496210262
440 0.000132052260623
441 0.000135661003945
442 0.000139306571006
443 0.000142973019714
444 0.000146644251353
445 0.000150303975824
446 0.00015393572822
447 0.000157522936377
448 0.000161049036616
449 0.000164497632521
450 0.000167852689564


==> data/log4_MAPG.dat <==
0 2.23152895703
1 2.19943436962
2 2.19943436962
3 2.16801540107
4 2.16801540107
5 2.12867361185
6 2.12867361185
7 2.08227445759
8 2.08227445759
9 2.02969879985
10 2.02969879985
11 1.97187075251
12 1.97187075251
13 1.90975195132
14 1.90975195132
15 1.84432026974
16 1.84432026974
17 1.77654062963
18 1.77654062963
19 1.70733163917
20 1.70733163917
21 1.63753016881
22 1.63753016881
23 1.56785691247
24 1.56785691247
25 1.49888820868
26 1.49888820868
27 1.43104067516
28 1.43104067516
29 1.3645740082
30 1.3645740082
31 1.29961275968
32 1.29961275968
33 1.23618034942
34 1.23618034942
35 1.17423273767
36 1.17423273767
37 1.11368398856
38 1.11368398856
39 1.05442992634
40 1.05442992634
41 0.996378900074
42 0.996378900074
43 0.939484227765
44 0.939484227765
45 0.883765530206
46 0.883765530206
47 0.829315070621
48 0.829315070621
49 0.776294082371
50 0.776294082371
51 0.725264799391
52 0.725264799391
53 0.676174714908
54 0.676174714908
55 0.629319929815
56 0.629319929815
57 0.58501823115
58 0.58501823115
59 0.54358797311
60 0.54358797311
61 0.505386547543
62 0.505386547543
63 0.47081632366
64 0.47081632366
65 0.440145650404
66 0.440145650404
67 0.412973855486
68 0.412973855486
69 0.389098134934
70 0.389098134934
71 0.368879903655
72 0.368879903655
73 0.351308866769
74 0.351308866769
75 0.335919303979
76 0.335919303979
77 0.322902946261
78 0.322902946261
79 0.311383574561
80 0.311383574561
81 0.301133178384
82 0.301133178384
83 0.291796786188
84 0.291796786188
85 0.283181013407
86 0.283181013407
87 0.275360705919
88 0.275360705919
89 0.268326297134
90 0.268326297134
91 0.261605235207
92 0.261605235207
93 0.255109370723
94 0.255109370723
95 0.248768474381
96 0.248768474381
97 0.242527385777
98 0.242527385777
99 0.236343694538
100 0.236343694538
101 0.230185854901
102 0.230185854901
103 0.224031658039
104 0.224031658039
105 0.217867001224
106 0.217867001224
107 0.211684895493
108 0.211684895493
109 0.20548464284
110 0.20548464284
111 0.19927109023
112 0.19927109023
113 0.193053835605
114 0.193053835605
115 0.186950854777
116 0.186950854777
117 0.181015442509
118 0.181015442509
119 0.175309699638
120 0.175309699638
121 0.169789755646
122 0.169789755646
123 0.16432164281
124 0.16432164281
125 0.158910264836
126 0.158910264836
127 0.153557106191
128 0.153557106191
129 0.14841306519
130 0.14841306519
131 0.143339969259
132 0.143339969259
133 0.138345966653
134 0.138345966653
135 0.134307500752
136 0.134307500752
137 0.130380965638
138 0.130380965638
139 0.126494878151
140 0.126494878151
141 0.122646553552
142 0.122646553552
143 0.118834164361
144 0.118834164361
145 0.115378803631
146 0.115378803631
147 0.112151412826
148 0.112151412826
149 0.108987439449
150 0.108987439449
151 0.105910298763
152 0.105910298763
153 0.102882698728
154 0.102882698728
155 0.099960807002
156 0.099960807002
157 0.0970499245091
158 0.0970499245091
159 0.0941495634885
160 0.0941495634885
161 0.0912594854967
162 0.0912594854967
163 0.0883797299442
164 0.0883797299442
165 0.0855106474232
166 0.0855106474232
167 0.0826529330961
168 0.0826529330961
169 0.0798076561362
170 0.0798076561362
171 0.0770299988032
172 0.0770299988032
173 0.0744130905278
174 0.0744130905278
175 0.0718818868997
176 0.0718818868997
177 0.0694212590698
178 0.0694212590698
179 0.06698472697
180 0.06698472697
181 0.0646983960387
182 0.0646983960387
183 0.0626063982608
184 0.0626063982608
185 0.0605340932471
186 0.0605340932471
187 0.0586236948242
188 0.0586236948242
189 0.056749239629
190 0.056749239629
191 0.0548981071426
192 0.0548981071426
193 0.0530729077201
194 0.0530729077201
195 0.0512756839546
196 0.0512756839546
197 0.0497652105532
198 0.0497652105532
199 0.0482905315303
200 0.0482905315303
201 0.0468388832387
202 0.0468388832387
203 0.0454300585473
204 0.0454300585473
205 0.0440752161072
206 0.0440752161072
207 0.0428427731679
208 0.0428427731679
209 0.0416613132223
210 0.0416613132223
211 0.0406767317776
212 0.0406767317776
213 0.0399023413078
214 0.0399023413078
215 0.0391865943525
216 0.0391865943525
217 0.0384346616182
218 0.0384346616182
219 0.0376437870885
220 0.0376437870885
221 0.0368125774464
222 0.0368125774464
223 0.0359409694628
224 0.0359409694628
225 0.0350578774008
226 0.0350578774008
227 0.0341357197673
228 0.0341357197673
229 0.0332233805151
230 0.0332233805151
231 0.0323824886112
232 0.0323824886112
233 0.0315040618199
234 0.0315040618199
235 0.0305927689808
236 0.0305927689808
237 0.0296734144155
238 0.0296734144155
239 0.0287648646754
240 0.0287648646754
241 0.0278311111972
242 0.0278311111972
243 0.0268717320138
244 0.0268717320138
245 0.0259736998863
246 0.0259736998863
247 0.0252672071321
248 0.0252672071321
249 0.02454952459
250 0.02454952459
251 0.0238429714439
252 0.0238429714439
253 0.0231235091055
254 0.0231235091055
255 0.0224106178274
256 0.0224106178274
257 0.0219848687906
258 0.0219848687906
259 0.021566990206
260 0.021566990206
261 0.0211181186637
262 0.0211181186637
263 0.0206461192153
264 0.0206461192153
265 0.0201578860098
266 0.0201578860098
267 0.0196741875457
268 0.0196741875457
269 0.0192192083185
270 0.0192192083185
271 0.0187828407662
272 0.0187828407662
273 0.0183572530301
274 0.0183572530301
275 0.0179184963701
276 0.0179184963701
277 0.0175233662341
278 0.0175233662341
279 0.0170950496294
280 0.0170950496294
281 0.0166374598179
282 0.0166374598179
283 0.0161545155733
284 0.0161545155733
285 0.0156558253845
286 0.0156558253845
287 0.0152734079282
288 0.0152734079282
289 0.0148946121541
290 0.0148946121541
291 0.014498835877
292 0.014498835877
293 0.0141233383688
294 0.0141233383688
295 0.0137414335055
296 0.0137414335055
297 0.0133558022661
298 0.0133558022661
299 0.0129746863762
300 0.0129746863762
301 0.0125892064859
302 0.0125892064859
303 0.0123148727576
304 0.0123148727576
305 0.0121644058723
306 0.0121644058723
307 0.0120211860064
308 0.0120211860064
309 0.0118840626945
310 0.0118840626945
311 0.0117439632049
312 0.0117439632049
313 0.0116173585864
314 0.0116173585864
315 0.0115797830582
316 0.0115797830582
317 0.011512391509
318 0.011512391509
319 0.0114311199718
320 0.0114311199718
321 0.0113344506318
322 0.0113344506318
323 0.0112788625694
324 0.0112788625694
325 0.0112090729834
326 0.0112090729834
327 0.0111597070977
328 0.0111597070977
329 0.0111051635619
330 0.0111051635619
331 0.0110103308177
332 0.0110103308177
333 0.0108842251811
334 0.0108842251811
335 0.0107349919085
336 0.0107349919085
337 0.0106325153537
338 0.0106325153537
339 0.0104803866088
340 0.0104803866088
341 0.0103141838965
342 0.0103141838965
343 0.0101159891105
344 0.0101159891105
345 0.00994319456263
346 0.00994319456263
347 0.00988148187586
348 0.00988148187586
349 0.00976143454332
350 0.00976143454332
351 0.00958865046543
352 0.00958865046543
353 0.0094398336688
354 0.0094398336688
355 0.00935622095624
356 0.00935622095624
357 0.00927175682867
358 0.00927175682867
359 0.00915463551944
360 0.00915463551944
361 0.00900545719966
362 0.00900545719966
363 0.00882498063344
364 0.00882498063344
365 0.00869238042546
366 0.00869238042546
367 0.00857472695245
368 0.00857472695245
369 0.00842124615208
370 0.00842124615208
371 0.00830416501086
372 0.00830416501086
373 0.00818223340135
374 0.00818223340135
375 0.00802602082937
376 0.00802602082937
377 0.00783676332555
378 0.00783676332555
379 0.0076158150811
380 0.0076158150811
381 0.00736957281403
382 0.00736957281403
383 0.00712249247153
384 0.00712249247153
385 0.00684690518967
386 0.00684690518967
387 0.00654476574317
388 0.00654476574317
389 0.00621804040713
390 0.00621804040713
391 0.00592957468229
392 0.00592957468229
393 0.00571589761159
394 0.00571589761159
395 0.00548397695684
396 0.00548397695684
397 0.00523453039578
398 0.00523453039578
399 0.00499621311281
400 0.00499621311281
401 0.0047548563783
402 0.0047548563783
403 0.00450727408693
404 0.00450727408693
405 0.00431417149555
406 0.00431417149555
407 0.0042208353835
408 0.0042208353835
409 0.00418927914515
410 0.00418927914515
411 0.00411448665151
412 0.00411448665151
413 0.00407005853972
414 0.00407005853972
415 0.00402574809497
416 0.00402574809497
417 0.00394809712619
418 0.00394809712619
419 0.0038998215076
420 0.0038998215076
421 0.0038438821521
422 0.0038438821521
423 0.00374168831595
424 0.00374168831595
425 0.00365018858301
426 0.00365018858301
427 0.00360283695539
428 0.00360283695539
429 0.00353091296944
430 0.00353091296944
431 0.00347065707549
432 0.00347065707549
433 0.00344255878701
434 0.00344255878701
435 0.0033870340562
436 0.0033870340562
437 0.00331929435304
438 0.00331929435304
439 0.00323357878016
440 0.00323357878016
441 0.00318060437456
442 0.00318060437456
443 0.00312467025213
444 0.00312467025213
445 0.00304802948807
446 0.00304802948807
447 0.00299295432256
448 0.00299295432256
449 0.00294130885571
450 0.00294130885571


==> data/log4_MFISTA.dat <==
0 2.23152895703
1 2.19943436962
2 2.16801540107
3 2.12867361185
4 2.08227445759
5 2.02969879985
6 1.97187075251
7 1.90975195132
8 1.84432026974
9 1.77654062963
10 1.70733163917
11 1.63753016881
12 1.56785691247
13 1.49888820868
14 1.43104067516
15 1.3645740082
16 1.29961275968
17 1.23618034942
18 1.17423273767
19 1.11368398856
20 1.05442992634
21 0.996378900074
22 0.939484227765
23 0.883765530206
24 0.829315070621
25 0.776294082371
26 0.725264799391
27 0.676174714908
28 0.629319929815
29 0.58501823115
30 0.54358797311
31 0.505386547543
32 0.47081632366
33 0.440145650404
34 0.412973855486
35 0.389098134934
36 0.368879903655
37 0.351308866769
38 0.335919303979
39 0.322902946261
40 0.311383574561
41 0.301133178384
42 0.291796786188
43 0.283181013407
44 0.275360705919
45 0.268326297134
46 0.261605235207
47 0.255109370723
48 0.248768474381
49 0.242527385777
50 0.236343694538
51 0.230185854901
52 0.224031658039
53 0.217867001224
54 0.211684895493
55 0.20548464284
56 0.19927109023
57 0.193053835605
58 0.186950854777
59 0.181015442509
60 0.175309699638
61 0.169789755646
62 0.16432164281
63 0.158910264836
64 0.153557106191
65 0.14841306519
66 0.143339969259
67 0.138345966653
68 0.134307500752
69 0.130380965638
70 0.126494878151
71 0.122646553552
72 0.118834164361
73 0.115378803631
74 0.112151412826
75 0.108987439449
76 0.105910298763
77 0.102882698728
78 0.099960807002
79 0.0970499245091
80 0.0941495634885
81 0.0912594854967
82 0.0883797299442
83 0.0855106474232
84 0.0826529330961
85 0.0798076561362
86 0.0770299988032
87 0.0744130905278
88 0.0718818868997
89 0.0694212590698
90 0.06698472697
91 0.0646983960387
92 0.0626063982608
93 0.0605340932471
94 0.0586236948242
95 0.056749239629
96 0.0548981071426
97 0.0530729077201
98 0.0512756839546
99 0.0497652105532
100 0.0482905315303
101 0.0468388832387
102 0.0454300585473
103 0.0440752161072
104 0.0428427731679
105 0.0416613132223
106 0.0406767317776
107 0.0399023413078
108 0.0391865943525
109 0.0384346616182
110 0.0376437870885
111 0.0368125774464
112 0.0359409694628
113 0.0350578774008
114 0.0341357197673
115 0.0332233805151
116 0.0323824886112
117 0.0315040618199
118 0.0305927689808
119 0.0296734144155
120 0.0287648646754
121 0.0278311111972
122 0.0268717320138
123 0.0259736998863
124 0.0252672071321
125 0.02454952459
126 0.0238429714439
127 0.0231235091055
128 0.0224106178274
129 0.0219848687906
130 0.021566990206
131 0.0211181186637
132 0.0206461192153
133 0.0201578860098
134 0.0196741875457
135 0.0192192083185
136 0.0187828407662
137 0.0183572530301
138 0.0179184963701
139 0.0175233662341
140 0.0170950496294
141 0.0166374598179
142 0.0161545155733
143 0.0156558253845
144 0.0152734079282
145 0.0148946121541
146 0.014498835877
147 0.0141233383688
148 0.0137414335055
149 0.0133558022661
150 0.0129746863762
151 0.0125892064859
152 0.0123148727576
153 0.0121644058723
154 0.0120211860064
155 0.0118840626945
156 0.0117439632049
157 0.0116173585864
158 0.0115876132719
159 0.0115436937215
160 0.0114837673932
161 0.0114416284404
162 0.0114027630264
163 0.0113832503393
164 0.0113512226788
165 0.0113116192679
166 0.0112212383803
167 0.0111502438016
168 0.011071674373
169 0.0109402782482
170 0.0107561891825
171 0.0105961210319
172 0.0105278967655
173 0.0104457448637
174 0.0103281582817
175 0.0101553488099
176 0.00995484731118
177 0.00985229359063
178 0.00975711299146
179 0.00962838638455
180 0.00946700130132
181 0.00931961870349
182 0.00921076229455
183 0.0090649408665
184 0.00888328465118
185 0.00866702786994
186 0.00844961165373
187 0.00827254909188
188 0.00806354503969
189 0.00782394086872
190 0.0075551527337
191 0.00725865097356
192 0.00695216362075
193 0.0066185451208
194 0.00625488761593
195 0.00596991394271
196 0.00576063817577
197 0.00554898687565
198 0.00532618595254
199 0.00509320061121
200 0.00485098916246
201 0.00460048681444
202 0.00434259088331
203 0.00425887038821
204 0.00425137316979
205 0.00425137316979
206 0.00420243342434
207 0.00420243342434
208 0.00417094263214
209 0.00417094263214
210 0.00411043204287
211 0.00406100617715
212 0.00402485349667
213 0.00397764145953
214 0.0039616115847
215 0.00392295076041
216 0.00386305341496
217 0.00378283015563
218 0.00369278972728
219 0.0036062809154
220 0.00354851098039
221 0.00350270498745
222 0.00343300375
223 0.00334947415874
224 0.00323531643286
225 0.00309834704557
226 0.00297393970506
227 0.00282664375025
228 0.00271493454058
229 0.00264361630109
230 0.0025607050656
231 0.00252167394855
232 0.00247270392166
233 0.00246590472097
234 0.00246525475286
235 0.00245136922784
236 0.00245136922784
237 0.0024328616219
238 0.0024328616219
239 0.00240901250736
240 0.00240901250736
241 0.00238541244125
242 0.00233997343034
243 0.0022894877435
244 0.00220705225868
245 0.00210438662529
246 0.00199391681924
247 0.00187461111511
248 0.00174857956893
249 0.00166128668627
250 0.00160011653348
251 0.00153067756872
252 0.00145383446796
253 0.00137052939228
254 0.00133869347589
255 0.00130909923862
256 0.00129458393623
257 0.00126114630305
258 0.00125208949279
259 0.00125208949279
260 0.00125117436907
261 0.0012386537444
262 0.00120658411417
263 0.00115837269834
264 0.00112203734707
265 0.00107344330252
266 0.00103804961874
267 0.00100284018391
268 0.000985104317803
269 0.000951723735346
270 0.000898881591847
271 0.000854987543435
272 0.000822229008457
273 0.000798366779667
274 0.000798366779667
275 0.000798366779667
276 0.000798366779667
277 0.000794412289652
278 0.000789176304588
279 0.000782645468666
280 0.000774796542665
281 0.000774382154282
282 0.000774382154282
283 0.000763014297095
284 0.000762044305418
285 0.000760949694311
286 0.000752815368697
287 0.000740788064032
288 0.000737188479168
289 0.000731642942933
290 0.000723892694502
291 0.000717616473942
292 0.000717616473942
293 0.000717616473942
294 0.000715869543878
295 0.000715869543878
296 0.000715869543878
297 0.000711402607974
298 0.000697469244527
299 0.000688900371222
300 0.000679676980123
301 0.000669142983729
302 0.000657277982198
303 0.000644130939819
304 0.000640308982233
305 0.000640308982233
306 0.000632650802386
307 0.000618119722843
308 0.000609300570304
309 0.000601445906683
310 0.000593203841236
311 0.000584741599704
312 0.000577754481333
313 0.00057140766298
314 0.00056579725344
315 0.000561009219189
316 0.000557115819302
317 0.000554172474047
318 0.000552215193428
319 0.000551258667037
320 0.000551258667037
321 0.000549689042557
322 0.000549120120842
323 0.000549120120842
324 0.00054795327778
325 0.000547713868068
326 0.000547713868068
327 0.000546788944834
328 0.000546651662543
329 0.000546651662543
330 0.000545810035146
331 0.000545810035146
332 0.000544316461508
333 0.000543411784233
334 0.0005430064217
335 0.000543003550964
336 0.000543003550964
337 0.000541682048677
338 0.000540567951347
339 0.000539592481332
340 0.000538693031476
341 0.000537815029815
342 0.000536913260341
343 0.000535952612723
344 0.000534908261101
345 0.000533765297928
346 0.00053251787241
347 0.000531167899074
348 0.000529723091011
349 0.000528194894581
350 0.000526596886307
351 0.00052494303886
352 0.000523245958973
353 0.000521515198706
354 0.000519755735165
355 0.000517966702932
356 0.000516140448921
357 0.000514261961962
358 0.000512308710022
359 0.000510250897657
360 0.000508052135972
361 0.000505670497953
362 0.000503059914401
363 0.000500171850518
364 0.000496957190971
365 0.000493368252526
366 0.000489360838211
367 0.000484896245582
368 0.000479943143923
369 0.000474479240936
370 0.000468492668267
371 0.000461983026684
372 0.000454962045334
373 0.000447453824634
374 0.000439494648452
375 0.000431132367639
376 0.000422425373029
377 0.000413441191241
378 0.000404254750324
379 0.000394946374149
380 0.000385599573963
381 0.000376298712402
382 0.000367126619398
383 0.000358162240521
384 0.000349478396596
385 0.000341139728846
386 0.000333200896674
387 0.000325705085727
388 0.000318682872543
389 0.000312151479224
390 0.000306114437803
391 0.000300561669685
392 0.000295407271462
393 0.000290570184908
394 0.000286017742051
395 0.000281708961091
396 0.000277597393881
397 0.000273632389359
398 0.000269760444978
399 0.000265926608941
400 0.000262075895805
401 0.000258154678815
402 0.000254112024288
403 0.000249900936181
404 0.000245479482736
405 0.000240811781351
406 0.000235868822726
407 0.000230629120388
408 0.000225079176928
409 0.000219213763448
410 0.000213036013587
411 0.000206557338046
412 0.000199828601572
413 0.000192973440412
414 0.000185907134057
415 0.000178698465178
416 0.000171405191635
417 0.00016407662035
418 0.000156764393305
419 0.000149521579887
420 0.000142401801796
421 0.000135459472565
422 0.000128747514071
423 0.000122316838229
424 0.000116215987893
425 0.000110490353897
426 0.000105181624669
427 0.000100327322592
428 9.59604268818e-05
429 9.21090807424e-05
430 8.87963789742e-05
431 8.60402309387e-05
432 8.38532929265e-05
433 8.22429634515e-05
434 8.1211434849e-05
435 8.07557946694e-05
436 8.07557946694e-05
437 8.0618421801e-05
438 8.0618421801e-05
439 8.0618421801e-05
440 8.05485382576e-05
441 8.05485382576e-05
442 8.05485382576e-05
443 8.05485382576e-05
444 8.03117966588e-05
445 8.03117966588e-05
446 8.03117966588e-05
447 8.01609486463e-05
448 8.01609486463e-05
449 8.01609486463e-05
450 8.01053880634e-05


==> data/log4_PG.dat <==
0 2.23152895703
1 2.19943436962
2 2.16801540107
3 2.13727169556
4 2.1072009487
5 2.07779893531
6 2.04905959296
7 2.02097515392
8 1.99353631355
9 1.96673242099
10 1.94055167809
11 1.9149813346
12 1.89000787067
13 1.86561716143
14 1.84179462144
15 1.81852532913
16 1.79579413302
17 1.77358574216
18 1.75188480348
19 1.73067596851
20 1.7099439516
21 1.68967358122
22 1.66984984563
23 1.65045793377
24 1.63148327198
25 1.61291155687
26 1.5947287847
27 1.57692127731
28 1.55947570487
29 1.5423791054
30 1.52561890128
31 1.50918291277
32 1.49305936877
33 1.47723691477
34 1.46170461829
35 1.44645197187
36 1.43146889372
37 1.41674572625
38 1.40227323256
39 1.38804259107
40 1.37404538834
41 1.36027361045
42 1.34671963276
43 1.3333762085
44 1.32023645614
45 1.30729384589
46 1.2945421853
47 1.28197560427
48 1.26958853962
49 1.25737571941
50 1.24533214715
51 1.23345308613
52 1.22173404395
53 1.21017075757
54 1.1987591788
55 1.18749546052
56 1.17637594364
57 1.16539714491
58 1.15455574555
59 1.14384858079
60 1.13327263032
61 1.12282500953
62 1.11250296158
63 1.10230385026
64 1.09222515339
65 1.08226445702
66 1.07241944992
67 1.06268791874
68 1.05306774337
69 1.04355689273
70 1.03415342075
71 1.02485546259
72 1.01566123103
73 1.00656901299
74 0.997577166176
75 0.98868411582
76 0.979888351529
77 0.971188424208
78 0.962582943069
79 0.954070572729
80 0.945650030398
81 0.937320083155
82 0.929079545321
83 0.920927275932
84 0.912862176309
85 0.904883187736
86 0.896989289242
87 0.889179495482
88 0.881452854733
89 0.873808446981
90 0.866245382115
91 0.858762798213
92 0.851359859926
93 0.844035756941
94 0.836789702542
95 0.829620932232
96 0.822528702446
97 0.815512289324
98 0.808570987547
99 0.801704109237
100 0.794910982914
101 0.788190952496
102 0.781543376355
103 0.774967626414
104 0.768463087282
105 0.762059439414
106 0.755746992391
107 0.749502852031
108 0.743326453981
109 0.737217243867
110 0.731174676518
111 0.725198215238
112 0.719287331102
113 0.713441502284
114 0.707660213415
115 0.701942954979
116 0.696289222722
117 0.690698517104
118 0.685170342773
119 0.679704208062
120 0.674299624524
121 0.66895610648
122 0.663673170606
123 0.658450335532
124 0.65328712148
125 0.648183049913
126 0.643137643222
127 0.638150424423
128 0.633220916886
129 0.628348644085
130 0.623533129366
131 0.618773895741
132 0.614070465702
133 0.60942236105
134 0.604829102752
135 0.600290210808
136 0.595805204146
137 0.591373600521
138 0.586994916447
139 0.58266866713
140 0.57839436643
141 0.574171526824
142 0.569999659398
143 0.565878273837
144 0.561806878445
145 0.557784980162
146 0.553812084601
147 0.549887696096
148 0.546025134956
149 0.542228514307
150 0.538478439476
151 0.534774414118
152 0.531115941447
153 0.527502524284
154 0.523933665119
155 0.520408866189
156 0.516927629552
157 0.513489457184
158 0.510093851075
159 0.506740313338
160 0.503428346319
161 0.50015745272
162 0.496927135726
163 0.493736899131
164 0.490586247481
165 0.487474686205
166 0.484401721765
167 0.481366861798
168 0.478369615264
169 0.475409492597
170 0.472486005856
171 0.469598668872
172 0.466746997405
173 0.463930509293
174 0.461148724601
175 0.45840116577
176 0.455687357765
177 0.453006828218
178 0.450359107573
179 0.447743729222
180 0.445160229646
181 0.44260814854
182 0.440087028947
183 0.437596417383
184 0.435135863952
185 0.432704922466
186 0.430303150553
187 0.427930109764
188 0.425585365672
189 0.423268487969
190 0.420979050556
191 0.418716631625
192 0.416480813743
193 0.41427118392
194 0.412087333684
195 0.40992885914
196 0.407795361026
197 0.405700866215
198 0.403654483838
199 0.401630820807
200 0.399629522837
201 0.39765024013
202 0.395692627393
203 0.393756343852
204 0.391841053263
205 0.389946423918
206 0.388072128648
207 0.386217844824
208 0.384383254351
209 0.382568043665
210 0.380771903716
211 0.378994529964
212 0.377235622357
213 0.375494885314
214 0.373772027707
215 0.372066762836
216 0.370378808401
217 0.36870788648
218 0.367053723496
219 0.365416050186
220 0.363848174134
221 0.36231277652
222 0.360791765943
223 0.359284915718
224 0.357792002892
225 0.356312808205
226 0.35484711604
227 0.353394714388
228 0.351955394802
229 0.350528952352
230 0.349115185581
231 0.347713896463
232 0.346324890354
233 0.344947975952
234 0.343582965244
235 0.342229673469
236 0.340887919065
237 0.339557523629
238 0.338238311865
239 0.336930111545
240 0.335632753456
241 0.334363338596
242 0.333106278893
243 0.331859176021
244 0.330621878851
245 0.329394238969
246 0.328176110633
247 0.326967350722
248 0.325767818691
249 0.324577376526
250 0.3233958887
251 0.322223222128
252 0.321059246124
253 0.319903832358
254 0.318756854814
255 0.317618189746
256 0.31648771564
257 0.315365313173
258 0.31425086517
259 0.313144256569
260 0.31204537438
261 0.310959591803
262 0.309889372392
263 0.308885696838
264 0.307902412867
265 0.306925549197
266 0.305955014814
267 0.304990720447
268 0.304032578534
269 0.303080503177
270 0.302134410107
271 0.301194216649
272 0.300259841684
273 0.299331205617
274 0.29840823034
275 0.297490839202
276 0.296578956979
277 0.295672509838
278 0.29477142531
279 0.293875632259
280 0.292985060856
281 0.292099642547
282 0.29121931003
283 0.290343997226
284 0.289480510014
285 0.288631340917
286 0.287786853236
287 0.286946984731
288 0.286111674448
289 0.285280862683
290 0.284454490945
291 0.283632501925
292 0.28281483946
293 0.282001448504
294 0.2811922751
295 0.280387266344
296 0.279586370365
297 0.278789536293
298 0.277996714236
299 0.277207855252
300 0.276422911326
301 0.275641835349
302 0.274864581092
303 0.274091103185
304 0.273321357099
305 0.272555299119
306 0.271792886333
307 0.271034076605
308 0.270278828561
309 0.269527101569
310 0.268778855724
311 0.268034051829
312 0.267292651379
313 0.266554616547
314 0.265819910165
315 0.265088495715
316 0.264360337309
317 0.263635399676
318 0.262913648152
319 0.262195048663
320 0.261479567713
321 0.260767172375
322 0.260057830272
323 0.259351509572
324 0.258648219816
325 0.257947894457
326 0.25725050238
327 0.256556013822
328 0.255864399501
329 0.255175630613
330 0.254489678818
331 0.253806516231
332 0.253126115416
333 0.252448449373
334 0.251795999771
335 0.251161797448
336 0.250530124857
337 0.249900957839
338 0.249274272608
339 0.248650045742
340 0.248028254179
341 0.247408875206
342 0.246791886458
343 0.246177265904
344 0.245564991849
345 0.244955042922
346 0.24434739807
347 0.243742036556
348 0.243138937951
349 0.242538082129
350 0.241939449259
351 0.241343019805
352 0.240748774516
353 0.240156694422
354 0.239566760833
355 0.238978955328
356 0.238393259755
357 0.237809656225
358 0.237228127106
359 0.236648655022
360 0.236071222846
361 0.235495813697
362 0.234922410936
363 0.23435099816
364 0.233781559203
365 0.233214078125
366 0.232648539216
367 0.232084926988
368 0.23152322617
369 0.230963421709
370 0.230405498764
371 0.229849442703
372 0.229295239098
373 0.228742873727
374 0.228192332565
375 0.227643601785
376 0.22709666775
377 0.226551517019
378 0.226008136334
379 0.225466512625
380 0.224926633001
381 0.224388484753
382 0.223852055349
383 0.223317332429
384 0.222784303805
385 0.22225295746
386 0.221723281542
387 0.221195264363
388 0.220668894399
389 0.220144160283
390 0.219621050807
391 0.219099554918
392 0.218579661714
393 0.218061360446
394 0.217544640514
395 0.217029491461
396 0.216515902978
397 0.216003864898
398 0.215493367192
399 0.214984399973
400 0.214476953488
401 0.213971404723
402 0.213467380194
403 0.212964860534
404 0.212463836361
405 0.211964298417
406 0.211470698589
407 0.210980530396
408 0.210491894972
409 0.21000478217
410 0.209519181978
411 0.209035084509
412 0.208552480005
413 0.208071358833
414 0.207591711481
415 0.207113528561
416 0.206636800803
417 0.206161519055
418 0.205687674281
419 0.20521525756
420 0.204744260082
421 0.204274673148
422 0.203806488171
423 0.20333969667
424 0.202874290269
425 0.202410260699
426 0.201947599793
427 0.201486299485
428 0.201026351812
429 0.200567748906
430 0.200110483
431 0.19965454642
432 0.19919993159
433 0.198746631023
434 0.198294637327
435 0.197843943201
436 0.197394541431
437 0.196946424893
438 0.196499586548
439 0.196054019445
440 0.195609716714
441 0.195166671572
442 0.194724877314
443 0.194284327318
444 0.193845015041
445 0.193406934017
446 0.19297007786
447 0.192534440258
448 0.192100014973
449 0.191666795842
450 0.191234776776


==> data/ncvx2E_AI.dat <==
0 1925889.45916
1 363032.601121
2 119211.702312
3 59462.0552229
4 31813.6733224
5 19431.4420552
6 12914.6322425
7 7594.37592466
8 4680.46104306
9 3355.56236164
10 2682.17954208
11 1901.39166786
12 1567.7867002
13 1119.5471913
14 877.300178309
15 622.633297081
16 546.294397306
17 442.926191227
18 402.807042867
19 385.09251489
20 288.771260888
21 228.467375613
22 216.501971361
23 180.784447521
24 173.059006514
25 136.807404979
26 114.164941771
27 90.750797367
28 83.2071581111
29 72.3186797851
30 67.7968201485
31 61.0504695947
32 58.5685086863
33 60.4506310285
34 50.9011105961
35 40.7750962533
36 37.1235141133
37 31.5349429242
38 29.0679615154
39 25.0206916995
40 23.1923865491
41 20.1497059003
42 18.7621516331
43 16.4289381482
44 15.3575865099
45 29.3237992558
46 41.7236260368
47 40.874695948
48 38.5582744633
49 33.8985119086
50 31.724688049
51 27.9794309115
52 26.2979444391
53 23.4266262379
54 22.1268815349
55 19.8917095289
56 18.8677719823
57 17.0926392934
58 16.271791558
59 14.8399492067
60 14.1740261507
61 13.0085706013
62 12.4656746803
63 11.5162266301
64 11.0758558315
65 10.3118925633
66 9.96324340529
67 9.37410940985
68 9.11870495126
69 23.3006901728
70 41.7123953717
71 45.5572583897
72 44.4681902705
73 41.8682254156
74 42.5941997121
75 37.2440564595
76 32.6659366567
77 27.4970961718
78 25.6325671061
79 22.532064397
80 21.1917507727
81 33.8945857578
82 49.4827892512
83 59.5677648994
84 66.8152086967
85 59.4266839423
86 55.1544539546
87 47.9203357209
88 45.0116268104
89 40.1614993152
90 38.1244970431
91 34.6707763328
92 33.1903778131
93 30.7133359996
94 29.6941032524
95 28.1779122439
96 27.7663631043
97 28.2379723599
98 44.6932694746
99 60.722962325
100 61.1622441831
101 51.6655523969
102 44.9621133627
103 36.7391832645
104 33.7995493333
105 29.2511051873
106 28.1035780827
107 25.1880485957
108 21.8087548041
109 18.3213009917
110 17.112682517
111 15.2844822394
112 14.7013105392
113 14.5634232935
114 16.1576728361
115 18.4154759282
116 12.6996016355
117 8.21587183951
118 7.1107281096
119 5.50022962305
120 4.91065627091
121 3.95712150257
122 3.5738070721
123 2.93207840227
124 2.66470317584
125 2.2097906832
126 2.01680298807
127 1.68527326219
128 1.54303318464
129 1.2970246321
130 1.19062641496
131 1.00565437636
132 0.925164443413
133 0.784653316663
134 0.723214544949
135 0.615593384046
136 0.568350792232
137 0.485356290818
138 0.448804774071
139 0.384430018664
140 0.355999551961
141 0.305815422841
142 0.283597893209
143 0.244300773202
144 0.226864950405
145 0.195967301377
146 0.18223055584
147 0.157844586737
148 0.146982198321
149 0.127665834159
150 0.119045814442
151 0.103691325859
152 0.0968269225992
153 0.0845793494201
154 0.0790940286389
155 0.0692907686749
156 0.0648921396509
157 0.0570177951031
158 0.0534780311915
159 0.0471303935068
160 0.0442714258175
161 0.0391356803047
162 0.0368179329421
163 0.0326469856655
164 0.0307607610857
165 0.0273601619931
166 0.0258190237351
167 0.0230353637776
168 0.0217710338916
169 0.0194829831441
170 0.0184413943564
171 0.0165527578826
172 0.0156909900893
173 0.0141253119941
174 0.0134092086604
175 0.0121055684666
176 0.0115078775586
177 0.0104176078263
178 0.00991652862694
179 0.00900064640714
180 0.00857869124482
181 0.00780588406496
182 0.00744898495955
183 0.0067940285801
184 0.00649083478349
185 0.00593334784635
186 0.00567467246801
187 0.00519813451566
188 0.00497651779854
189 0.00456749356139
190 0.00437685759037
191 0.00402438309864
192 0.00385975829632
193 0.00355485415917
194 0.00341216223695
195 0.00314744701525
196 0.00302332839319
197 0.00279271088165
198 0.00268438719169
199 0.0024828210083
200 0.00238798532018
201 0.00221127277244
202 0.00212800176163
203 0.00197263674766
204 0.00189932025867
205 0.00176236214129
206 0.00169764656519
207 0.00157661866449
208 0.00151936130628
209 0.00141216899472
210 0.00136140119937
211 0.00126626563442
212 0.00122116290715
213 0.00113656726293
214 0.00109642498555
215 0.00102107069512
216 0.000985284329594
217 0.000918055362342
218 0.000886104260232
219 0.000826037863153
220 0.000797471979637
221 0.000743734631171
222 0.000718163584423
223 0.000670031162193
224 0.000647115191609
225 0.000603956555906
226 0.000583399021827
227 0.000544662375535
228 0.000526203514003
229 0.000491405025995
230 0.000474816728405
231 0.000443531007851
232 0.000428612440194
233 0.000400464529289
234 0.000387038441466
235 0.000361697057969
236 0.000349606662195
237 0.00032677847426
238 0.000315884794469
239 0.00029530955111
240 0.000285489163563
241 0.000266935536944
242 0.000258078637
243 0.000241340659134
244 0.000233349400937
245 0.000218243398589
246 0.000211030464036
247 0.000197392412828
248 0.000190879773859
249 0.000178563006437
250 0.000172680850975
251 0.000161554065375
252 0.000156239862322
253 0.000146185385821
254 0.000141383068648
255 0.000132295339866
256 0.000127954591728
257 0.000119738829865
258 0.000115814455943
259 0.000108385491027
260 0.000104836866066
261 9.8118108219e-05
262 9.49086891234e-05
263 8.88312182662e-05
264 8.59281131454e-05
265 8.04298733667e-05
266 7.78034597318e-05
267 7.28285448891e-05
268 7.0452130761e-05
269 6.59501498434e-05
270 6.37996724301e-05
271 5.97251848308e-05
272 5.77789421893e-05
273 5.40909544285e-05
274 5.23293661433e-05
275 4.8990882713e-05
276 4.73962761816e-05
277 4.43738981828e-05
278 4.29303175218e-05
279 4.01938835831e-05
280 3.88869185804e-05
281 3.64091832581e-05
282 3.52258161016e-05
283 3.29821615646e-05
284 3.19106293804e-05
285 2.98788067025e-05
286 2.89084781626e-05
287 2.70683749909e-05
288 2.6189639461e-05
289 2.45230712147e-05
290 2.3727239104e-05
291 2.22177611936e-05
292 2.14969743096e-05
293 2.01297131522e-05
294 1.94768640125e-05
295 1.82383648769e-05
296 1.76470240432e-05
297 1.65251139763e-05
298 1.59894645771e-05
299 1.49731288605e-05
300 1.44879075698e-05
301 1.35671783195e-05
302 1.31276221294e-05
303 1.22934778065e-05
304 1.18952760089e-05
305 1.11395507408e-05
306 1.07788015906e-05
307 1.00941033156e-05
308 9.76727491056e-06
309 9.14691146709e-06
310 8.85080641974e-06
311 8.28871878854e-06
312 8.02044231761e-06
313 7.51114430971e-06
314 7.2680754103e-06
315 6.80659916616e-06
316 6.58636455696e-06
317 6.16821128609e-06
318 5.96866186178e-06
319 5.58975730871e-06
320 5.40894685051e-06
321 5.06560102901e-06
322 4.90176695598e-06
323 4.59063773277e-06
324 4.44218369416e-06
325 4.16024385187e-06
326 4.0257239813e-06
327 3.77023142251e-06
328 3.64833609519e-06
329 3.41680688453e-06
330 3.30634983079e-06
331 3.0965338027e-06
332 2.99644044762e-06
333 2.80629913151e-06
334 2.71559604402e-06
335 2.54328268555e-06
336 2.46108802881e-06
337 2.30492950671e-06
338 2.23044439412e-06
339 2.08892485049e-06
340 2.02142552299e-06
341 1.89317154353e-06
342 1.83200228578e-06
343 1.7157694828e-06
344 1.66033621165e-06
345 1.55499707533e-06
346 1.50476153355e-06
347 1.40929443191e-06
348 1.36376893153e-06
349 1.27724814816e-06
350 1.23599081054e-06
351 1.15757752344e-06
352 1.12018796826e-06
353 1.04912207949e-06
354 1.01523752081e-06
355 9.50830256504e-07
356 9.20121967395e-07
357 8.61749174911e-07
358 8.33919284944e-07
359 7.81015361876e-07
360 7.55793956865e-07
361 7.0784635136e-07
362 6.84988846036e-07
363 6.41533074919e-07
364 6.20817833165e-07
365 5.81432968929e-07
366 5.62659148097e-07
367 5.26963730129e-07
368 5.09949328198e-07
369 4.77597658893e-07
370 4.6217774503e-07
371 4.32856533729e-07
372 4.18881645891e-07
373 3.92306968403e-07
374 3.7964166111e-07
375 3.55556204835e-07
376 3.44077733649e-07
377 3.2224830151e-07
378 3.11845431164e-07
379 2.92060680036e-07
380 2.82632604497e-07
381 2.6470099568e-07
382 2.56156359712e-07
383 2.39904302318e-07
384 2.32160314847e-07
385 2.17430482799e-07
386 2.10412113655e-07
387 1.9706192131e-07
388 1.90701173301e-07
389 1.78601393495e-07
390 1.72836642886e-07
391 1.61870155021e-07
392 1.56645553837e-07
393 1.46706209165e-07
394 1.41971143676e-07
395 1.32962737165e-07
396 1.28671337054e-07
397 1.20506675543e-07
398 1.1661736928e-07
399 1.09217427098e-07
400 1.0569253892e-07
401 9.89856925783e-08
402 9.57910773111e-08
403 8.97124120122e-08
404 8.68171240948e-08
405 8.13078052636e-08
406 7.86837988847e-08
407 7.36905024801e-08
408 7.13123598359e-08
409 6.67867561931e-08
410 6.46314410803e-08
411 6.05297270909e-08
412 5.85763617576e-08
413 5.48588368041e-08
414 5.30884997744e-08
415 4.97191814358e-08
416 4.81147240229e-08
417 4.50609999294e-08
418 4.36068802094e-08
419 4.0839192239e-08
420 3.95213245011e-08
421 3.70128828404e-08
422 3.58185010628e-08
423 3.35450248651e-08
424 3.24625591308e-08
425 3.04020415405e-08
426 2.94210059244e-08
427 2.75535011255e-08
428 2.66643921457e-08
429 2.49718223242e-08
430 2.41660268831e-08
431 2.26320072805e-08
432 2.19017192503e-08
433 2.05113996189e-08
434 1.98495442301e-08
435 1.85894650856e-08
436 1.79896304134e-08
437 1.68475928326e-08
438 1.63039676758e-08
439 1.52689152371e-08
440 1.4776232856e-08
441 1.38381446153e-08
442 1.33916317267e-08
443 1.25414252689e-08
444 1.21367557921e-08
445 1.1366199338e-08
446 1.09994525059e-08
447 1.03010852441e-08
448 9.96870764498e-09
449 9.33576753494e-09
450 9.03453867842e-09
451 8.46089700278e-09
452 8.18789814583e-09
453 7.66800020497e-09
454 7.42058605826e-09
455 6.9493974203e-09
456 6.72517055884e-09
457 6.29812830785e-09
458 6.09491593358e-09
459 5.70788455537e-09
460 5.52371743533e-09
461 5.17294875579e-09
462 5.00604219053e-09
463 4.68813910846e-09
464 4.53687560048e-09
465 4.2487592137e-09
466 4.11167284098e-09
467 3.85055264499e-09
468 3.72631482854e-09
469 3.48966169712e-09
470 3.37706835592e-09
471 3.16259006993e-09
472 3.06054994414e-09
473 2.86616899943e-09
474 2.77369308553e-09
475 2.59752658379e-09
476 2.5137185494e-09
477 2.35405997566e-09
478 2.27810747949e-09
479 2.13341017711e-09
480 2.06457699892e-09
481 1.93343919809e-09
482 1.8710581049e-09
483 1.75220935137e-09
484 1.69567564314e-09
485 1.58796449455e-09
486 1.53673013093e-09
487 1.43911302166e-09
488 1.39268132076e-09
489 1.3042124446e-09
490 1.26213327216e-09
491 1.18195543174e-09
492 1.14382083685e-09
493 1.07115714212e-09
494 1.03659740225e-09
495 9.70743750218e-10
496 9.39423791708e-10
497 8.79742042271e-10
498 8.51358197016e-10
499 7.97270001619e-10
500 7.71547058096e-10
501 7.2252825101e-10
502 6.99216793661e-10
503 6.54792323263e-10
504 6.33666308883e-10
505 5.93405633706e-10
506 5.74260203156e-10
507 5.37773119661e-10
508 5.20422619629e-10
509 4.87355487422e-10
510 4.71631660548e-10
511 4.41663974678e-10
512 4.27414335212e-10
513 4.00255623328e-10
514 3.8734197681e-10
515 3.62728983454e-10
516 3.51026089771e-10
517 3.28720228512e-10
518 3.18114584622e-10
519 2.97899626426e-10
520 2.88288371019e-10
521 2.69968346893e-10
522 2.61258258214e-10
523 2.44655565901e-10
524 2.36762158343e-10
525 2.2171583797e-10
526 2.1456254868e-10
527 2.00926724857e-10
528 1.94444166468e-10
529 1.82086632812e-10
530 1.76211921685e-10
531 1.65012863015e-10
532 1.59689011707e-10
533 1.49539840143e-10
534 1.44715201675e-10
535 1.35517507842e-10
536 1.31145277939e-10
537 1.22809873949e-10
538 1.18847635943e-10
539 1.1129369243e-10
540 1.07703005164e-10
541 1.00857270569e-10
542 9.76032965774e-11
543 9.13993822322e-11
544 8.84505516598e-11
545 8.28282926297e-11
546 8.01559938733e-11
547 7.50608639905e-11
548 7.2639167361e-11
549 6.80217511692e-11
550 6.58271597013e-11
551 6.16426740189e-11
552 5.96538916761e-11
553 5.58617503719e-11
554 5.40594788325e-11
555 5.06229000144e-11
556 4.89896508217e-11
557 4.58753000709e-11
558 4.43952236472e-11
559 4.15728918963e-11
560 4.02316246803e-11
561 3.76739344153e-11
562 3.64584593973e-11
563 3.41405996761e-11
564 3.303912096e-11
565 3.09386058251e-11
566 2.99404335688e-11
567 2.80368853706e-11
568 2.71323317375e-11
569 2.54072831412e-11
570 2.45875684985e-11
571 2.30242839215e-11
572 2.22814520741e-11
573 2.08647637287e-11
574 2.01916047908e-11
575 1.89077677906e-11
576 1.82977473072e-11
577 1.71343052579e-11
578 1.65815020105e-11
579 1.5527165665e-11
580 1.50262135952e-11
581 1.40707525613e-11
582 1.36167887327e-11
583 1.27509318583e-11
584 1.23395495025e-11
585 1.15548944401e-11
586 1.11820998259e-11
587 1.0471032506e-11
588 1.01332065835e-11
589 9.48882631602e-12
590 9.18268912319e-12
591 8.59874274414e-12
592 8.32132232466e-12
593 7.79214242326e-12
594 7.54074538172e-12
595 7.06119646611e-12
596 6.83338177026e-12
597 6.39880947882e-12
598 6.19236534571e-12
599 5.79855190833e-12
600 5.61147385751e-12
601 5.25459677547e-12
602 5.08506831676e-12
603 4.76166390425e-12
604 4.60803882715e-12
605 4.31496781006e-12
606 4.17575450012e-12
607 3.91017210631e-12
608 3.7840188227e-12
609 3.54334716473e-12
610 3.42902860377e-12
611 3.21093135297e-12
612 3.10733746914e-12
613 2.90969746994e-12
614 2.81582229988e-12
615 2.63672085167e-12
616 2.55165268446e-12
617 2.38935122136e-12
618 2.31226393774e-12
619 2.16518666119e-12
620 2.09533150356e-12
621 1.9620505259e-12
622 1.89874912947e-12
623 1.77797046939e-12
624 1.72060808413e-12
625 1.61115920835e-12
626 1.55917858996e-12
627 1.45999659373e-12
628 1.41289300318e-12
629 1.32301503698e-12
630 1.28033084716e-12
631 1.1988842437e-12
632 1.16020478457e-12
633 1.08639868114e-12
634 1.05134836994e-12
635 9.84466082783e-13
636 9.52704398527e-13
637 8.92096391196e-13
638 8.63314912375e-13
639 8.08392711861e-13
640 7.82311671595e-13
641 7.32542002983e-13
642 7.0890812786e-13
643 6.63807580196e-13
644 6.42391276167e-13
645 6.01521860534e-13
646 5.82115084727e-13
647 5.45079923709e-13
648 5.27494094652e-13
649 4.93933522488e-13
650 4.77997849788e-13
651 4.47585872968e-13
652 4.33145463792e-13
653 4.05586773922e-13
654 3.9250143317e-13
655 3.67528323865e-13
656 3.55670797078e-13
657 3.33040708429e-13
658 3.22295865591e-13
659 3.01789016026e-13
660 2.92052444456e-13
661 2.73469621829e-13
662 2.64646723844e-13
663 2.47807443132e-13
664 2.39812465259e-13
665 2.24553122001e-13
666 2.17308413741e-13
667 2.0348083197e-13
668 1.96915979517e-13
669 1.84385784246e-13
670 1.78436989468e-13
671 1.67082512775e-13
672 1.61691938982e-13
673 1.51402842711e-13
674 1.46518178408e-13
675 1.37194521266e-13
676 1.32768232084e-13
677 1.24319425612e-13
678 1.20308554528e-13
679 1.12652513598e-13
680 1.09018006212e-13
681 1.02080380832e-13
682 9.87869878813e-14
683 9.25003401888e-14
684 8.9516007171e-14
685 8.38192856359e-14
686 8.11150387974e-14
687 7.59528663973e-14
688 7.35024055928e-14
689 6.882464015e-14
690 6.660417014e-14
691 6.23653578941e-14
692 6.03532795682e-14
693 5.65122160374e-14
694 5.46889756765e-14
695 5.12083650646e-14
696 4.95562494458e-14
697 4.64022669547e-14
698 4.49052008873e-14
699 4.20471912822e-14
700 4.06906417419e-14
701 3.8100829893e-14
702 3.68715863664e-14
703 3.45248291724e-14
704 3.34109621805e-14
705 3.12844230142e-14
706 3.02750995445e-14
707 2.8348126206e-14
708 2.74335412314e-14
709 2.56874073526e-14
710 2.48586638971e-14
711 2.32763944697e-14
712 2.25254417675e-14
713 2.10916691181e-14
714 2.04111943086e-14
715 1.91119833402e-14
716 1.84953753896e-14
717 1.73180929428e-14
718 1.67593595397e-14
719 1.56925707216e-14
720 1.51862825188e-14
721 1.42196103533e-14
722 1.37608468117e-14
723 1.28848937429e-14
724 1.24691952167e-14
725 1.16754586731e-14
726 1.12987696696e-14
727 1.05795264188e-14
728 1.02382045967e-14
729 9.58646409184e-15
730 9.2771773313e-15
731 8.68660898716e-15
732 8.40635371757e-15
733 7.87121855225e-15
734 7.61726584857e-15
735 7.13235534259e-15
736 6.90224422983e-15
737 6.46284168656e-15
738 6.25433341642e-15
739 5.85617337581e-15
740 5.66723506651e-15
741 5.30644638121e-15
742 5.13524421462e-15
743 4.80831973905e-15
744 4.65319083533e-15
745 4.35695146913e-15
746 4.21638447036e-15
747 3.94794839893e-15
748 3.82057917836e-15
749 3.57734280812e-15
750 3.46192755204e-15
751 3.24151958353e-15
752 3.13693915168e-15
753 2.93722193321e-15
754 2.84245848651e-15
755 2.66148483544e-15
756 2.5756191537e-15
757 2.41163202454e-15
758 2.33382804785e-15
759 2.18523465456e-15
760 2.11473362206e-15
761 1.98008862558e-15
762 1.91620620825e-15
763 1.79419978502e-15
764 1.73631589657e-15
765 1.62576071564e-15
766 1.57331179656e-15
767 1.47313466376e-15
768 1.42560673364e-15
769 1.33483579119e-15
770 1.29176944469e-15
771 1.20951880406e-15
772 1.17049655449e-15
773 1.09596571894e-15
774 1.06060677315e-15
775 9.9307425636e-16
776 9.61034733047e-16
777 8.99840028796e-16
778 8.70808545758e-16
779 8.15359660509e-16
780 7.89052099516e-16
781 7.38810093135e-16
782 7.14972672912e-16
783 6.69445615002e-16
784 6.47847914166e-16
785 6.06594216012e-16
786 5.87023076023e-16
787 5.49642675584e-16
788 5.31909548531e-16
789 4.98038099814e-16
790 4.81970180961e-16
791 4.51277792172e-16
792 4.36718638578e-16
793 4.08907896645e-16
794 3.95714681892e-16
795 3.70515319699e-16
796 3.58562042522e-16
797 3.3572815775e-16
798 3.24896775767e-16
799 3.04205352422e-16
800 2.94391186425e-16
801 2.75644093526e-16
802 2.66750473999e-16
803 2.49762739762e-16
804 2.41704816652e-16
805 2.26311544139e-16
806 2.19010097524e-16
807 2.05062222508e-16
808 1.98447025966e-16
809 1.85808540927e-16
810 1.79813989595e-16
811 1.68362173005e-16
812 1.62930519352e-16
813 1.52553677756e-16
814 1.47631756669e-16
815 1.38229714088e-16
816 1.33769700537e-16
817 1.25250218313e-16
818 1.21209254071e-16
819 1.13489645042e-16
820 1.09828267212e-16
821 1.02833219885e-16
822 9.95158851177e-17
823 9.31773420845e-17
824 9.01709231651e-17
825 8.44281471647e-17
826 8.17039212678e-17
827 7.65000143111e-17
828 7.40317811902e-17
829 6.9316943553e-17
830 6.70805118824e-17
831 6.28079183775e-17
832 6.07811599179e-17
833 5.69099468328e-17
834 5.50742545042e-17
835 5.15660568943e-17
836 4.99024625074e-17
837 4.67236177262e-17
838 4.52164354734e-17
839 4.23365457238e-17
840 4.09705267245e-17
841 3.83610739884e-17
842 3.7123170525e-17
843 3.47583192336e-17
844 3.3637270477e-17
845 3.14944798554e-17
846 3.04783110713e-17
847 2.85371012466e-17
848 2.76162725949e-17
849 2.58572376179e-17
850 2.50229094228e-17
851 2.3429184898e-17
852 2.26731973808e-17
853 2.12290796228e-17
854 2.05442490671e-17
855 1.92353031015e-17
856 1.86147647073e-17
857 1.74289095992e-17
858 1.68667255574e-17
859 1.57922419558e-17
860 1.52828573176e-17
861 1.43090546048e-17
862 1.38474701411e-17
863 1.29653940678e-17
864 1.25471054248e-17
865 1.17478662227e-17
866 1.1368566244e-17
867 1.06445826743e-17
868 1.03011048866e-17
869 9.64475234736e-18
870 9.33371253595e-18
871 8.73898568603e-18
872 8.45720650156e-18
873 7.91847315251e-18
874 7.66293488925e-18
875 7.17476770945e-18
876 6.94320320108e-18
877 6.5009915592e-18
878 6.2911723034e-18
879 5.89038070516e-18
880 5.70039739909e-18
881 5.33716555886e-18
882 5.16498494145e-18
883 4.83598527211e-18
884 4.67999627035e-18
885 4.38178398857e-18
886 4.2404168583e-18
887 3.97026170279e-18
888 3.84219194886e-18
889 3.59737196124e-18
890 3.4813244935e-18
891 3.25954994451e-18
892 3.15435114548e-18
893 2.95334660081e-18
894 2.85812338909e-18
895 2.67601919157e-18
896 2.58968433796e-18
897 2.42460640431e-18
898 2.3464080854e-18
899 2.19691065783e-18
900 2.12601628292e-18
901 1.99062389852e-18
902 1.92642437846e-18
903 1.80364685292e-18
904 1.74545486577e-18
905 1.63424469426e-18
906 1.5815115182e-18
907 1.48079303028e-18
908 1.43293229819e-18
909 1.34167372508e-18
910 1.29839676761e-18
911 1.21568270268e-18
912 1.1764602835e-18
913 1.10145181732e-18
914 1.06593223459e-18
915 9.98042251351e-19
916 9.6583542957e-19
917 9.04286853438e-19
918 8.75129716076e-19
919 8.19360081671e-19
920 7.92910345439e-19
921 7.42401766562e-19
922 7.18434324584e-19
923 6.72653225754e-19
924 6.50969804951e-19
925 6.09478431013e-19
926 5.89824312614e-19
927 5.52258209062e-19
928 5.34416409211e-19
929 5.0033775453e-19
930 4.84213313041e-19
931 4.53341985585e-19
932 4.38733432972e-19
933 4.10756272705e-19
934 3.9753774398e-19
935 3.72206510959e-19
936 3.60189182346e-19
937 3.37257197089e-19
938 3.26352209098e-19
939 3.05561138013e-19
940 2.95701750116e-19
941 2.76850464747e-19
942 2.67929017671e-19
943 2.50858861103e-19
944 2.42738791578e-19
945 2.27286098073e-19
946 2.19957591271e-19
947 2.05936434194e-19
948 1.99297541243e-19
949 1.86584508685e-19
950 1.80570823631e-19
951 1.69044863268e-19
952 1.63607640814e-19
953 1.53191380765e-19
954 1.48245238103e-19
955 1.38813148796e-19
956 1.3432663197e-19
957 1.25770000183e-19
958 1.21715374568e-19
959 1.13938307656e-19
960 1.10267794559e-19
961 1.03243557449e-19
962 9.99246334844e-20
963 9.35519922418e-20
964 9.05310108728e-20
965 8.47494684345e-20
966 8.20290366814e-20
967 7.6801136088e-20
968 7.4309576579e-20
969 6.9579083397e-20
970 6.73379238901e-20
971 6.30436050373e-20
972 6.10118781569e-20
973 5.71121715678e-20
974 5.5277707789e-20
975 5.1751933084e-20
976 5.00804612188e-20
977 4.68910094258e-20
978 4.53828281927e-20
979 4.24860788235e-20
980 4.11112589579e-20
981 3.84926139789e-20
982 3.72474582931e-20
983 3.48810197351e-20
984 3.37574841924e-20
985 3.16049321081e-20
986 3.05810199185e-20
987 2.86359657827e-20
988 2.77124332628e-20
989 2.59366384511e-20
990 2.51019811354e-20
991 2.35109176108e-20
992 2.27492389604e-20
993 2.12942350497e-20
994 2.06079069698e-20
995 1.92969183312e-20
996 1.86722933602e-20
997 1.74820491896e-20
998 1.69245595146e-20
999 1.58435412614e-20
1000 1.53285493845e-20


==> data/ncvx2E_AI2.dat <==
0 1925889.45916
1 363032.601121
2 119211.702312
3 119211.702312
4 59462.0552229
5 43816.1695242
6 25872.8209867
7 18229.296174
8 11689.2149996
9 7737.33550927
10 4786.33627
11 3308.21388357
12 2651.81598708
13 1859.01536707
14 1501.25197173
15 927.571868374
16 753.992337006
17 558.589857054
18 497.569455594
19 346.703613131
20 302.011660901
21 289.669440866
22 245.810812702
23 181.654836209
24 143.616283029
25 125.190682485
26 108.633042625
27 116.084374884
28 104.824329799
29 94.0092729664
30 86.7956577439
31 75.4933316308
32 70.1817052094
33 61.809485113
34 58.7307871709
35 57.7020991705
36 51.1453113444
37 47.8147390978
38 39.5999419239
39 37.3134289494
40 37.2079374358
41 27.8448022279
42 15.9900288945
43 16.7867044531
44 11.8313861615
45 20.6832809401
46 13.2042346294
47 16.2409106375
48 10.2733020136
49 17.4906327813
50 12.8666741497
51 17.3198562724
52 11.9831934357
53 14.0926429228
54 11.0372170049
55 11.0524799861
56 8.56819916513
57 9.26910672356
58 7.02516388983
59 7.02573850367
60 5.64029949082
61 5.14152365086
62 4.30495958867
63 3.6581122549
64 3.10817223211
65 2.49028328545
66 2.14206334712
67 1.67452255451
68 1.45656321862
69 1.17032442822
70 1.02169107788
71 0.883509681581
72 0.767987100715
73 0.726674912494
74 0.629067226942
75 0.64274943826
76 0.558492158427
77 0.60034764391
78 0.527649439799
79 0.581153514611
80 0.517871355793
81 0.571203050044
82 0.51486252533
83 0.558417480159
84 0.507156943849
85 0.533795562004
86 0.486911877695
87 0.493072172635
88 0.450877323394
89 0.437079161057
90 0.400343796707
91 0.370597474566
92 0.339963325952
93 0.300359958265
94 0.275967886138
95 0.233033601458
96 0.214433050655
97 0.173767222016
98 0.160045541413
99 0.125526569075
100 0.115545102506
101 0.0891362637933
102 0.0817672048001
103 0.0637798967334
104 0.0580757022344
105 0.0476741831921
106 0.0429455046001
107 0.0386902039878
108 0.0345031379969
109 0.0347936746271
110 0.0309159949956
111 0.0342735241759
112 0.0306028900956
113 0.03579691381
114 0.0322966082895
115 0.0383602181291
116 0.0350158910521
117 0.0412045049982
118 0.0380039471489
119 0.0437432945116
120 0.0406736112009
121 0.045523593851
122 0.0425771486297
123 0.0462187847851
124 0.0434000926986
125 0.0456390664077
126 0.042967750597
127 0.0437421895808
128 0.0412504848711
129 0.0406314091304
130 0.0383573198392
131 0.0365350597408
132 0.0345136438521
133 0.0317695158842
134 0.0300249226923
135 0.0266923732406
136 0.0252325809929
137 0.0216547225505
138 0.0204698713029
139 0.0169606784984
140 0.0160248643416
141 0.0128397718278
142 0.0121154109547
143 0.00943447321734
144 0.00887796021248
145 0.00680192541371
146 0.00636928824751
147 0.00492656946618
148 0.0045780815062
149 0.00373909160547
150 0.00344222243672
151 0.0031370179789
152 0.00286756904484
153 0.0030031345714
154 0.00274480812804
155 0.00321934540939
156 0.00296226309635
157 0.00367518385003
158 0.00341397162489
159 0.00427157842652
160 0.00400357613743
161 0.00492137957827
162 0.00464535835931
163 0.00554846594689
164 0.00526400701059
165 0.00608701546838
166 0.00579448446278
167 0.00648191555428
168 0.00618280900691
169 0.00669052823772
170 0.00638790063834
171 0.00668534599915
172 0.00638404898463
173 0.00645663908731
174 0.00616319660252
175 0.00601408283413
176 0.00573615320284
177 0.00538654782184
178 0.00513204797047
179 0.00461964762179
180 0.00439570588921
181 0.00377113990211
182 0.00358308467364
183 0.0029047368645
184 0.00275531622701
185 0.0020831989238
186 0.00197217182556
187 0.00136170694266
188 0.00128586703126
189 0.000782429639366
190 0.000736039443252
191 0.000370963007848
192 0.000346506191069
193 0.000134983363202
194 0.000124098252711
195 6.50988514974e-05
196 5.95419087109e-05
197 0.000137571806358
198 0.000130073074136
199 0.000318362786263
200 0.000303269569307
201 0.000567838778174
202 0.00054148937735
203 0.000845491657894
204 0.000806308177811
205 0.00111410879706
206 0.00106243884482
207 0.00134299473301
208 0.00128076093488
209 0.00151002654431
210 0.00144025800002
211 0.00160250441981
212 0.00152882601425
213 0.00161690870604
214 0.00154305515109
215 0.00155778087233
216 0.00148718612823
217 0.00143600337964
218 0.00137149663439
219 0.0012667655221
220 0.00121038568306
221 0.00106747774469
222 0.00102040203319
223 0.000855847498652
224 0.000818417781931
225 0.000648267617174
226 0.000620091073767
227 0.000458604277207
228 0.000438702536697
229 0.000297414025249
230 0.000284396146259
231 0.000171573159952
232 0.000163811527881
233 8.42700979932e-05
234 8.00633336649e-05
235 3.52919186498e-05
236 3.30041596649e-05
237 2.15281739811e-05
238 1.96988734732e-05
239 3.76155250838e-05
240 3.5037775129e-05
241 7.66529443591e-05
242 7.24211283436e-05
243 0.000130926593986
244 0.000124455977017
245 0.000192594171312
246 0.000183616055501
247 0.000254289323466
248 0.000242825878109
249 0.000309617107137
250 0.000295940164802
251 0.000353521261215
252 0.000338099418169
253 0.000382513335736
254 0.000365951697358
255 0.000394762565066
256 0.000377739446982
257 0.000390053756877
258 0.000373258549873
259 0.000369628188828
260 0.000353704354828
261 0.000335929199262
262 0.000321425925707
263 0.000292279370878
264 0.000279614738102
265 0.000242519486066
266 0.000231957104164
267 0.000190640435534
268 0.000182280435053
269 0.0001404378354
270 0.000134221938094
271 9.52153416513e-05
272 9.09446044686e-05
273 5.75568844347e-05
274 5.49197178112e-05
275 2.91808362418e-05
276 2.77881493359e-05
277 1.08811876583e-05
278 1.03050831043e-05
279 2.5529075575e-06
280 2.36527301447e-06
281 3.2915585932e-06
282 3.0991761905e-06
283 1.15515562112e-05
284 1.10249287775e-05
285 2.5343651161e-05
286 2.42375487488e-05
287 4.24505103682e-05
288 4.06151744567e-05
289 6.06396649974e-05
290 5.80225658991e-05
291 7.78553688148e-05
292 7.44942948926e-05
293 9.23746729774e-05
294 8.83836555649e-05
295 0.000102917768651
296 9.84678560042e-05
297 0.000108707820873
298 0.000104004978576
299 0.000109480574839
300 0.000104743008505
301 0.000105448489208
302 0.000100885483262
303 9.72276809681e-05
304 9.30216701309e-05
305 8.57383296752e-05
306 8.20314252031e-05
307 7.209030332e-05
308 6.89759467615e-05
309 5.74656836138e-05
310 5.4985556647e-05
311 4.30087435089e-05
312 4.11545748603e-05
313 2.97320013099e-05
314 2.84515194373e-05
315 1.8444524086e-05
316 1.76505311855e-05
317 9.70596881838e-06
318 9.28736667993e-06
319 3.80720371498e-06
320 3.6407803296e-06
321 7.75973180057e-07
322 7.37845284676e-07
323 4.04129738053e-07
324 3.79907455892e-07
325 2.29156258253e-06
326 2.18453075033e-06
327 5.90114976396e-06
328 5.6380182635e-06
329 1.06188365113e-05
330 1.01528726947e-05
331 1.58132360875e-05
332 1.51248338286e-05
333 2.0889867897e-05
334 1.99848126925e-05
335 2.53361752267e-05
336 2.42420216e-05
337 2.8754678537e-05
338 2.75157588748e-05
339 3.08828986948e-05
340 2.95545308463e-05
341 3.1599918596e-05
342 3.02423766287e-05
343 3.09205498249e-05
344 2.95933151797e-05
345 2.89789640853e-05
346 2.77356922188e-05
347 2.600429202e-05
348 2.48888230086e-05
349 2.22910637514e-05
350 2.13346852176e-05
351 1.81674678015e-05
352 1.73875155507e-05
353 1.39642596615e-05
354 1.33640251638e-05
355 9.98679603589e-06
356 9.5566084481e-06
357 6.49215538813e-06
358 6.21142536255e-06
359 3.67268662683e-06
360 3.51264375964e-06
361 1.64666475485e-06
362 1.57349197598e-06
363 4.5608187128e-07
364 4.34148046605e-07
365 7.10146889511e-08
366 6.5928850985e-08
367 3.99526640472e-07
368 3.80779581058e-07
369 1.30171267566e-06
370 1.24472889891e-06
371 2.60629370019e-06
372 2.49378295318e-06
373 4.12811751876e-06
374 3.95068408629e-06
375 5.68501385884e-06
376 5.44104761871e-06
377 7.11266163427e-06
378 6.80759236736e-06
379 8.27642811507e-06
380 7.92146972364e-06
381 9.07949820897e-06
382 8.69003968943e-06
383 9.46699209871e-06
384 9.06080617571e-06
385 9.42613696145e-06
386 9.02157557504e-06
387 8.98288368317e-06
388 8.59721364728e-06
389 8.19561900177e-06
390 7.84362386261e-06
391 7.14680191653e-06
392 6.83974075094e-06
393 5.93344340995e-06
394 5.67841783697e-06
395 4.65735176347e-06
396 4.45709258276e-06
397 3.41599051119e-06
398 3.26903860243e-06
399 2.29465678986e-06
400 2.19588204499e-06
401 1.36050292798e-06
402 1.3018820881e-06
403 6.58714010127e-07
404 6.30274503224e-07
405 2.10939385791e-07
406 2.01771823749e-07
407 1.58753899383e-08
408 1.51217143674e-08
409 5.1725527002e-08
410 4.94615837524e-08
411 2.80134435078e-07
412 2.68083221062e-07
413 6.51109798575e-07
414 6.23142666622e-07
415 1.10841392597e-06
416 1.06081947845e-06
417 1.5949214406e-06
418 1.52644363233e-06
419 2.05749519803e-06
420 1.96916151932e-06
421 2.45102009151e-06
422 2.34579623837e-06
423 2.74134307545e-06
424 2.62366132384e-06
425 2.90698612272e-06
426 2.78220030731e-06
427 2.93961595196e-06
428 2.81343657164e-06
429 2.84336051289e-06
430 2.72131953789e-06
431 2.63314965157e-06
432 2.52013691208e-06
433 2.33232075979e-06
434 2.23222339473e-06
435 1.9697667652e-06
436 1.88523126413e-06
437 1.57691332229e-06
438 1.50923737002e-06
439 1.18479656096e-06
440 1.13394625467e-06
441 8.21476163913e-07
442 7.86214126334e-07
443 5.09966126828e-07
444 4.88068249259e-07
445 2.66803336335e-07
446 2.55336767914e-07
447 1.01308281627e-07
448 9.6940983841e-08
449 1.55286610591e-08
450 1.48412678779e-08
451 4.80041435814e-09
452 4.5739587382e-09
453 5.88157385665e-08
454 5.62735462229e-08
455 1.63056518703e-07
456 1.56044635967e-07
457 3.0043550039e-07
458 2.87532773329e-07
459 4.52986253774e-07
460 4.33541979106e-07
461 6.03455120889e-07
462 5.77558471175e-07
463 7.36671519954e-07
464 7.05062238246e-07
465 8.40604144156e-07
466 8.04537961788e-07
467 9.07046326297e-07
468 8.68130989194e-07
469 9.31910692879e-07
470 8.9192933782e-07
471 9.15148017047e-07
472 8.75886003743e-07
473 8.60335185723e-07
474 8.23424573357e-07
475 7.74000410834e-07
476 7.40793349361e-07
477 6.64768964256e-07
478 6.36247707916e-07
479 5.42419360539e-07
480 5.19146752307e-07
481 4.16938335217e-07
482 3.99048827544e-07
483 2.97654146162e-07
484 2.8488200699e-07
485 1.92513115764e-07
486 1.84251682286e-07
487 1.0754574873e-07
488 1.02929600629e-07
489 4.65481612177e-08
490 4.45489765894e-08
491 1.09838713687e-08
492 1.05105089211e-08
493 9.19767026788e-11
494 8.59250609198e-11
495 1.11718083654e-08
496 1.06904256409e-08
497 4.0002334176e-08
498 3.82840914919e-08
499 8.13474600097e-08
500 7.78554996321e-08
501 1.29496077074e-07
502 1.23938592493e-07
503 1.78787930699e-07
504 1.71115976705e-07
505 2.24082500301e-07
506 2.14467680151e-07
507 2.61137176374e-07
508 2.4993310018e-07
509 2.86872034089e-07
510 2.74564417842e-07
511 2.99510316924e-07
512 2.86661058123e-07
513 2.98595284828e-07
514 2.85785821558e-07
515 2.84894407231e-07
516 2.7267319582e-07
517 2.60210248554e-07
518 2.49048363011e-07
519 2.27123294515e-07
520 2.17381066427e-07
521 1.88695157208e-07
522 1.80601553833e-07
523 1.48161075912e-07
524 1.41806272694e-07
525 1.08638635751e-07
526 1.03979084283e-07
527 7.28755681597e-08
528 6.97498802971e-08
529 4.30539275198e-08
530 4.12071548169e-08
531 2.06614730623e-08
532 1.97748969285e-08
533 6.43435726286e-09
534 6.15773090834e-09
535 3.6882311544e-10
536 3.52105144161e-10
537 1.79404473655e-09
538 1.71600309753e-09
539 9.49389429881e-09
540 9.08548356751e-09
541 2.18625260238e-08
542 2.09235895375e-08
543 3.70773319633e-08
544 3.5485885622e-08
545 5.32730014226e-08
546 5.09870535999e-08
547 6.87019408042e-08
548 6.57544345983e-08
549 8.18689208076e-08
550 7.83569048735e-08
551 9.16311875112e-08
552 8.77006968887e-08
553 9.72590437083e-08
554 9.30873857736e-08
555 9.84557224459e-08
556 9.42329132384e-08
557 9.53389101084e-08
558 9.12499050272e-08
559 8.83892652914e-08
560 8.45983984669e-08
561 7.83735217002e-08
562 7.5012243421e-08
563 6.62511497159e-08
564 6.34097659525e-08
565 5.30740446297e-08
566 5.07977573461e-08
567 3.98883613547e-08
568 3.81775171217e-08
569 2.76465352784e-08
570 2.6460645428e-08
571 1.71358806309e-08
572 1.64007020189e-08
573 8.92813534599e-09
574 8.54491379473e-09
575 3.35213134983e-09
576 3.20801635601e-09
577 4.89611908261e-10
578 4.68250431579e-10
579 1.92270593538e-10
580 1.83670180003e-10
581 2.11649258728e-09
582 2.02539498328e-09
583 5.77113718831e-09
584 5.52334338528e-09
585 1.05730621926e-08
586 1.01193769929e-08
587 1.59049601952e-08
588 1.52226572016e-08
589 2.11704153055e-08
590 2.02623413008e-08
591 2.58418211537e-08
592 2.47334461742e-08
593 2.94978288962e-08
594 2.82326904302e-08
595 3.18481993517e-08
596 3.04822810025e-08
597 3.27452012264e-08
598 3.13408223925e-08
599 3.21819116348e-08
600 3.08016899595e-08
601 3.02788418764e-08
602 2.89802288674e-08
603 2.72611536293e-08
604 2.60919470863e-08
605 2.34293007642e-08
606 2.24244158284e-08
607 1.91262078067e-08
608 1.83058553644e-08
609 1.47040838133e-08
610 1.4073371749e-08
611 1.04936987181e-08
612 1.00435507657e-08
613 6.77846664624e-09
614 6.48765251324e-09
615 3.77504791845e-09
616 3.61304543204e-09
617 1.6214666979e-09
618 1.55183359867e-09
619 3.73011953927e-10
620 3.56933654166e-10
621 5.50905482245e-12
622 5.20630119919e-12
623 4.24969461302e-10
624 4.06692336154e-10
625 1.48218611131e-09
626 1.4185822842e-09
627 2.99056542351e-09
628 2.86228379292e-09
629 4.74538058953e-09
630 4.54184932924e-09
631 6.54268770492e-09
632 6.26208109563e-09
633 8.1963451802e-09
634 7.8448205595e-09
635 9.5518879689e-09
636 9.14222756439e-09
637 1.049639354e-08
638 1.00462231411e-08
639 1.09638976426e-08
640 1.04936728812e-08
641 1.09363349675e-08
642 1.0467287142e-08
643 1.04403586994e-08
644 9.99257689094e-09
645 9.54070546362e-09
646 9.13150310242e-09
647 8.33099820821e-09
648 7.97367405842e-09
649 6.92300896576e-09
650 6.62606848601e-09
651 5.43543387655e-09
652 5.20229204955e-09
653 3.98317253733e-09
654 3.81231647534e-09
655 2.66796517043e-09
656 2.55351828706e-09
657 1.57104452919e-09
658 1.50364595086e-09
659 7.48226559121e-10
660 7.16121115686e-10
661 2.27617569975e-10
662 2.17844209248e-10
663 9.87850281574e-12
664 9.44740518561e-12
665 7.07772907063e-11
666 6.77375700076e-11
667 3.65593822706e-10
668 3.49912333626e-10
669 8.34828017322e-10
670 7.99023365184e-10
671 1.41060482386e-09
672 1.35010667039e-09
673 2.02316968835e-09
674 1.93639945768e-09
675 2.60691881268e-09
676 2.4951117479e-09
677 3.10550114255e-09
678 2.97230951238e-09
679 3.4756517275e-09
680 3.32658360115e-09
681 3.68955560389e-09
682 3.53131220596e-09
683 3.73568427899e-09
684 3.57546145148e-09
685 3.61818117474e-09
686 3.46299717058e-09
687 3.35498695122e-09
688 3.21109064138e-09
689 2.97498365454e-09
690 2.84738520942e-09
691 2.51449213795e-09
692 2.40664393819e-09
693 2.01347984436e-09
694 1.92712003381e-09
695 1.51182585419e-09
696 1.44698212467e-09
697 1.0459523365e-09
698 1.00109016781e-09
699 6.4607077302e-10
700 6.18359823325e-10
701 3.3421597583e-10
702 3.19880776721e-10
703 1.23157928858e-10
704 1.17875267288e-10
705 1.61989975997e-11
706 1.5504001785e-11
707 7.7888080581e-12
708 7.45465586918e-12
709 8.48267322044e-11
710 8.11884944842e-11
711 2.28476489266e-10
712 2.18677142082e-10
713 4.16291047518e-10
714 3.98436343428e-10
715 6.24439192625e-10
716 5.97657028753e-10
717 8.29836501759e-10
718 7.94244881848e-10
719 1.01201037175e-09
720 9.68605379396e-10
721 1.15456740522e-09
722 1.10504824519e-09
723 1.24617753344e-09
724 1.1927293508e-09
725 1.28103807342e-09
726 1.22609487031e-09
727 1.25882822445e-09
728 1.20483775285e-09
729 1.18420645759e-09
730 1.13341664394e-09
731 1.06593664542e-09
732 1.02021951581e-09
733 9.15751920709e-10
734 8.76476251379e-10
735 7.47076914898e-10
736 7.15035696137e-10
737 5.73729463534e-10
738 5.49123033501e-10
739 4.08713069207e-10
740 3.9118405446e-10
741 2.63193146619e-10
742 2.51905302789e-10
743 1.45725805792e-10
744 1.39475935421e-10
745 6.17800557347e-11
746 5.91304131733e-11
747 1.35657684758e-11
748 1.29838504372e-11
749 1.52819045039e-13
750 1.46033118806e-13
751 1.7843668051e-11
752 1.70780234542e-11
753 6.07439253345e-11
754 5.81382504752e-11
755 1.21464023449e-10
756 1.16254086826e-10
757 1.91880439908e-10
758 1.83650424728e-10
759 2.63886698732e-10
760 2.52568461384e-10
761 3.30071848553e-10
762 3.15915088514e-10
763 3.84276158768e-10
764 3.67794748352e-10
765 4.21988842237e-10
766 4.03890104177e-10
767 4.40569303135e-10
768 4.21673796333e-10
769 4.39289967868e-10
770 4.20449441973e-10
771 4.19213997098e-10
772 4.01234595015e-10
773 3.82933831387e-10
774 3.66510503563e-10
775 3.34205732853e-10
776 3.19872320814e-10
777 2.77520968836e-10
778 2.65618690575e-10
779 2.17655735072e-10
780 2.08320967954e-10
781 1.59239743562e-10
782 1.52410307393e-10
783 1.06378036674e-10
784 1.01815699823e-10
785 6.23528460343e-11
786 5.96786164962e-11
787 2.94230452007e-11
788 2.81610595974e-11
789 8.72885334757e-12
790 8.35435343445e-12
791 2.99876496103e-13
792 2.86840347538e-13
793 3.15604495096e-12
794 3.02048808883e-12
795 1.54841681091e-11
796 1.48198724269e-11
797 3.48680963575e-11
798 3.3372467901e-11
799 5.85480390264e-11
800 5.60368442045e-11
801 8.36844425766e-11
802 8.00952276868e-11
803 1.07603766249e-10
804 1.02988736299e-10
805 1.2800715847e-10
806 1.22517107401e-10
807 1.43127942399e-10
808 1.36989428993e-10
809 1.51829479644e-10
810 1.45317806418e-10
811 1.53640761006e-10
812 1.47051430644e-10
813 1.48732609629e-10
814 1.42353795556e-10
815 1.37842078386e-10
816 1.31930343083e-10
817 1.22156281043e-10
818 1.16917275458e-10
819 1.03169271537e-10
820 9.87445705731e-11
821 8.25265488404e-11
822 7.8987158753e-11
823 6.18714564777e-11
824 5.9217904537e-11
825 4.2706231583e-11
826 4.08746197107e-11
827 2.62780354619e-11
828 2.51509810042e-11
829 1.34972175339e-11
830 1.29182951109e-11
831 4.8916620796e-12
832 4.68180765712e-12
833 5.97683797049e-13
834 5.71987527625e-13
835 3.84799835681e-13
836 3.68236624299e-13
837 3.70911158076e-12
838 3.54998241531e-12
839 9.78811341927e-12
840 9.36827816451e-12
841 1.76886145177e-11
842 1.6929953929e-11
843 2.64191328854e-11
844 2.52860501905e-11
845 3.50185628248e-11
846 3.35166791561e-11
847 4.26339848793e-11
848 4.0805500552e-11
849 4.85820906229e-11
850 4.64985109712e-11
851 5.23905702469e-11
852 5.01436564308e-11
853 5.38178589455e-11
854 5.15097328319e-11
855 5.28516040512e-11
856 5.05849177747e-11
857 4.96879735414e-11
858 4.75569651505e-11
859 4.46953341979e-11
860 4.27784459361e-11
861 3.83668388082e-11
862 3.67213612472e-11
863 3.12669346162e-11
864 2.99259526647e-11
865 2.39768833608e-11
866 2.29485529536e-11
867 1.70439691155e-11
868 1.63129741198e-11
869 1.09383245165e-11
870 1.04691860847e-11
871 6.02030815128e-12
872 5.76209316283e-12
873 2.52019148633e-12
874 2.41209014996e-12
875 5.30714437624e-13
876 5.07939711535e-13
877 1.19391136216e-14
878 1.14162570432e-14
879 8.06839322804e-13
880 7.72227807792e-13
881 2.66531234078e-12
882 2.55099789548e-12
883 5.27380256164e-12
884 5.04761816391e-12
885 8.28751541435e-12
886 7.93208125593e-12
887 1.13622662827e-11
888 1.08749641134e-11
889 1.41833148647e-11
890 1.35750247316e-11
891 1.6489034748e-11
892 1.57818572541e-11
893 1.80879048171e-11
894 1.7312154425e-11
895 1.88680143095e-11
896 1.80588060471e-11
897 1.87989788059e-11
898 1.7992730123e-11
899 1.79268063847e-11
900 1.71579623358e-11
901 1.63628133406e-11
902 1.56610449004e-11
903 1.42680681634e-11
904 1.36561379806e-11
905 1.18350945621e-11
906 1.13275090339e-11
907 9.26863263004e-12
908 8.87111693564e-12
909 6.76716232449e-12
910 6.4769293353e-12
911 4.50667772332e-12
912 4.31339260073e-12
913 2.62787094864e-12
914 2.51516420951e-12
915 1.2274851397e-12
916 1.17483876155e-12
917 3.54180826644e-13
918 3.38989185833e-13
919 8.84114574629e-15
920 8.46101433313e-15
921 1.48880316357e-13
922 1.42494743374e-13
923 6.95817776244e-13
924 6.65975594471e-13
925 1.5451773005e-12
926 1.47890816732e-12
927 2.57766064249e-12
928 2.46711053888e-12
929 3.67053492608e-12
930 3.51311375224e-12
931 4.7082551199e-12
932 4.50632825494e-12
933 5.59149620131e-12
934 5.35168881708e-12
935 6.24398244314e-12
936 5.97619106326e-12
937 6.61674124947e-12
938 6.33296278999e-12
939 6.68966304302e-12
940 6.40275707491e-12
941 6.47048582654e-12
942 6.19297974607e-12
943 5.99152703712e-12
944 5.73456247764e-12
945 5.30464845862e-12
946 5.0771426939e-12
947 4.47504220229e-12
948 4.28311662104e-12
949 3.5744696188e-12
950 3.4211677336e-12
951 2.67457486452e-12
952 2.55986759318e-12
953 1.84082865026e-12
954 1.76187919903e-12
955 1.12755528425e-12
956 1.0791967019e-12
957 5.7435999939e-13
958 5.49726844845e-13
959 2.04129983827e-13
960 1.95375285158e-13
961 2.26303351139e-14
962 2.1659773904e-14
963 1.95819398654e-14
964 1.8742102961e-14
965 1.70993205909e-13
966 1.63659633545e-13
967 4.42432927329e-13
968 4.23457810547e-13
969 7.92881265261e-13
970 7.58876156642e-13
971 1.17878118318e-12
972 1.12822554377e-12
973 1.55792954366e-12
974 1.49111305301e-12
975 1.89289554962e-12
976 1.81171309823e-12
977 2.1537212219e-12
978 2.06135255838e-12
979 2.31974366133e-12
980 2.2202546137e-12
981 2.38046501649e-12
982 2.27837184337e-12
983 2.33548686374e-12
984 2.23532287868e-12
985 2.1935994228e-12
986 2.09952052649e-12
987 1.97117981008e-12
988 1.88664011437e-12
989 1.69010141272e-12
990 1.61761662793e-12
991 1.37537087185e-12
992 1.3163841993e-12
993 1.05272115216e-12
994 1.00757228532e-12
995 7.46365150372e-13
996 7.14355184611e-13
997 4.77085672277e-13
998 4.5662452905e-13
999 2.60790700739e-13
1000 2.49605969188e-13


==> data/ncvx2E_FISTA.dat <==
0 1925889.45916
1 363032.601121
2 119211.702312
3 44274.3249796
4 17884.6780944
5 7365.87737547
6 3461.58026023
7 2171.024395
8 1432.23641002
9 772.290544393
10 540.959245247
11 429.027750419
12 292.664830518
13 208.446892761
14 143.887855641
15 125.023187078
16 113.636277137
17 93.2908029481
18 76.5176296944
19 78.168253789
20 50.5587854431
21 65.3064373493
22 30.2045919995
23 32.4038721793
24 23.4650154611
25 25.499020765
26 27.419233589
27 24.0863219947
28 21.1098389153
29 17.5892211246
30 15.6030205248
31 12.2949593826
32 9.14264104106
33 6.35824207487
34 4.30852936738
35 3.14732307068
36 2.60990196922
37 2.34864648771
38 2.15950330774
39 1.98430982585
40 1.82993968941
41 1.7014450368
42 1.5816579675
43 1.44488997438
44 1.27611504272
45 1.07872030134
46 0.870828379439
47 0.676682456114
48 0.517899278642
49 0.406907819247
50 0.344009918545
51 0.318736279049
52 0.31463254225
53 0.315219877854
54 0.30872271833
55 0.290189600311
56 0.260973193386
57 0.226437746013
58 0.193051181075
59 0.165880379184
60 0.147151735761
61 0.136089484533
62 0.129805201775
63 0.124708954221
64 0.117843213394
65 0.107703367316
66 0.094396907026
67 0.0792621674716
68 0.0642147188967
69 0.0510951492148
70 0.0412024990014
71 0.0350812700358
72 0.0325379323063
73 0.0328146031662
74 0.0348374515882
75 0.0374698190598
76 0.0397211882366
77 0.0408849815751
78 0.0405973878032
79 0.0388246698006
80 0.0357968781741
81 0.0319111043757
82 0.0276275860192
83 0.023378169067
84 0.0195003901668
85 0.0162033614411
86 0.0135650015859
87 0.0115548112265
88 0.0100728165694
89 0.00899373271228
90 0.00820587569672
91 0.00763672788716
92 0.00726090414296
93 0.00709082689929
94 0.00715470386921
95 0.00746939209616
96 0.00801667295849
97 0.00873012550652
98 0.00949657183573
99 0.0101719083747
100 0.0106072088046
101 0.0106783526622
102 0.0103117377565
103 0.0094999264146
104 0.00830385187037
105 0.00684161025151
106 0.00526694852683
107 0.00374258708859
108 0.00241411678149
109 0.0013894306531
110 0.000726875754116
111 0.00043310668952
112 0.000469561769791
113 0.000764997664391
114 0.00123082654555
115 0.00177609550476
116 0.00231965317707
117 0.00279809056675
118 0.00316913699064
119 0.00341110447157
120 0.00351956032013
121 0.00350262193276
122 0.00337614967893
123 0.00315976207777
124 0.00287413834665
125 0.00253962937167
126 0.00217586396614
127 0.00180186535742
128 0.00143618942977
129 0.00109672778232
130 0.000800025732371
131 0.000560180632137
132 0.000387551236225
133 0.000287588402772
134 0.000260082790616
135 0.000299033448562
136 0.000393206194288
137 0.000527311666778
138 0.000683623346421
139 0.000843795745697
140 0.000990636546987
141 0.00110962426113
142 0.00119002750623
143 0.00122555423785
144 0.00121452402283
145 0.00115960529187
146 0.00106719082776
147 0.000946501765252
148 0.00080851817745
149 0.000664837134507
150 0.000526558761958
151 0.000403296544744
152 0.000302397640692
153 0.000228440105231
154 0.000183046132654
155 0.000165015620553
156 0.000170746924491
157 0.000194877469079
158 0.000231051878532
159 0.000272714013839
160 0.00031382370915
161 0.000349417983496
162 0.000375966178754
163 0.000391503089657
164 0.000395557389982
165 0.000388918979821
166 0.000373304585339
167 0.000350984754867
168 0.000324428446689
169 0.000296006716535
170 0.000267778630917
171 0.00024136454245
172 0.000217897536988
173 0.000198035098209
174 0.00018201018379
175 0.000169702971577
176 0.00016071964041
177 0.000154470547399
178 0.000150245186848
179 0.000147284191968
180 0.000144849056261
181 0.000142288686402
182 0.000139099366967
183 0.000134972415231
184 0.00012982275557
185 0.000123792438053
186 0.000117225797543
187 0.000110617004352
188 0.000104535331539
189 9.95375543769e-05
190 9.60796054919e-05
191 9.44403373553e-05
192 9.46688108191e-05
193 9.65631826447e-05
194 9.96846091234e-05
195 0.000103404432421
196 0.000106978131816
197 0.000109635849289
198 0.000110677248735
199 0.000109558251482
200 0.00010595871571
201 9.98230464532e-05
202 9.13695178824e-05
203 8.106817132e-05
204 6.95909565433e-05
205 5.7740848807e-05
206 4.63686901646e-05
207 3.62873334687e-05
208 2.81923373017e-05
209 2.25971320697e-05
210 1.97885083239e-05
211 1.98057746297e-05
212 2.24443075405e-05
213 2.72817557525e-05
214 3.37230953681e-05
215 4.10592248362e-05
216 4.85329224391e-05
217 5.54057792746e-05
218 6.10201155554e-05
219 6.4850786659e-05
220 6.65430526499e-05
221 6.59341692348e-05
222 6.30579072901e-05
223 5.81326839012e-05
224 5.15352762257e-05
225 4.37631071742e-05
226 3.53887885891e-05
227 2.70109644416e-05
228 1.92055220356e-05
229 1.24809632278e-05
230 7.24119542313e-06
231 3.7582688234e-06
232 2.15671284383e-06
233 2.41017437223e-06
234 4.35009804369e-06
235 7.68527750342e-06
236 1.20303075998e-05
237 1.69403359238e-05
238 2.19490942374e-05
239 2.66070187677e-05
240 3.05163579128e-05
241 3.33605103643e-05
242 3.49254070639e-05
243 3.5111496331e-05
244 3.39357446785e-05
245 3.15239467572e-05
246 2.80944639587e-05
247 2.39352059023e-05
248 1.93761703364e-05
249 1.47601241699e-05
250 1.04140261489e-05
251 6.62357107177e-06
252 3.61281119218e-06
253 1.53023617995e-06
254 4.42033746909e-07
255 3.32577629458e-07
256 1.11156274333e-06
257 2.62668316643e-06
258 4.68036620149e-06
259 7.04885663215e-06
260 9.50189325344e-06
261 1.18213228212e-05
262 1.38172299145e-05
263 1.53404914432e-05
264 1.62910536289e-05
265 1.66216388372e-05
266 1.63369839264e-05
267 1.54890605836e-05
268 1.41690081747e-05
269 1.24967056367e-05
270 1.06090135952e-05
271 8.6477315976e-06
272 6.74824525818e-06
273 5.02969703461e-06
274 3.5873193684e-06
275 2.48733980145e-06
276 1.76462534636e-06
277 1.42299826373e-06
278 1.43794592953e-06
279 1.76127876405e-06
280 2.32717300233e-06
281 3.05897513088e-06
282 3.87614257385e-06
283 4.70074610351e-06
284 5.46305457121e-06
285 6.10584971813e-06
286 6.58726382081e-06
287 6.88208112883e-06
288 6.98158165724e-06
289 6.89212138146e-06
290 6.63272780494e-06
291 6.23203957618e-06
292 5.72493252301e-06
293 5.14915497142e-06
294 4.54224838107e-06
295 3.93896306364e-06
296 3.3693020671e-06
297 2.85724822798e-06
298 2.42015793771e-06
299 2.06874673135e-06
300 1.80755050479e-06
301 1.63572379318e-06
302 1.54803255432e-06
303 1.53591083991e-06
304 1.5884746846e-06
305 1.69341781695e-06
306 1.83774751641e-06
307 2.00835066141e-06
308 2.19240616026e-06
309 2.37767811296e-06
310 2.55273312498e-06
311 2.70712533059e-06
312 2.83158512728e-06
313 2.91823443647e-06
314 2.96083500673e-06
315 2.9550595383e-06
316 2.89876070112e-06
317 2.7922024811e-06
318 2.63821310415e-06
319 2.44221972883e-06
320 2.21213205505e-06
321 1.95805419233e-06
322 1.69182017863e-06
323 1.42636667453e-06
324 1.17497456803e-06
325 9.50427503037e-07
326 7.64147860549e-07
327 6.25378020871e-07
328 5.40475842562e-07
329 5.12387859692e-07
330 5.40352000727e-07
331 6.19864556319e-07
332 7.42925127618e-07
333 8.98550211376e-07
334 1.07352302887e-06
335 1.25332631893e-06
336 1.42318806711e-06
337 1.56915915649e-06
338 1.6791378001e-06
339 1.74375882074e-06
340 1.75707617638e-06
341 1.71698370845e-06
342 1.62534047084e-06
343 1.48779127513e-06
344 1.31329812057e-06
345 1.11342174809e-06
346 9.0141263448e-07
347 6.91185600427e-07
348 4.96260654261e-07
349 3.28754101953e-07
350 1.98498354851e-07
351 1.12356887997e-07
352 7.3783618636e-08
353 8.26551778915e-08
354 1.35381979874e-07
355 2.25281594671e-07
356 3.43177551851e-07
357 4.78169955476e-07
358 6.18512429562e-07
359 7.52523722785e-07
360 8.69462080348e-07
361 9.60296021846e-07
362 1.01831577708e-06
363 1.0395442681e-06
364 1.02292383683e-06
365 9.7027341641e-07
366 8.86028988543e-07
367 7.7679652747e-07
368 6.50759982964e-07
369 5.1699625427e-07
370 3.84753997419e-07
371 2.62753294516e-07
372 1.58558903624e-07
373 7.80715553566e-08
374 2.51704129117e-08
375 1.52641966918e-09
376 6.59199482448e-09
377 3.77585792434e-08
378 9.06609812328e-08
379 1.59597250141e-07
380 2.38025604548e-07
381 3.19096166764e-07
382 3.96175016663e-07
383 4.63321184091e-07
384 5.15683209737e-07
385 5.49790155107e-07
386 5.63721646704e-07
387 5.57151818228e-07
388 5.31272025305e-07
389 4.88606162428e-07
390 4.32739679062e-07
391 3.67988508728e-07
392 2.99036845967e-07
393 2.30572987922e-07
394 1.66950463426e-07
395 1.11897733305e-07
396 6.82943229114e-08
397 3.80248841695e-08
398 2.19159539453e-08
399 1.97536308496e-08
400 3.03745272859e-08
401 5.18175607257e-08
402 8.1520703301e-08
403 1.16544855084e-07
404 1.5380655775e-07
405 1.9030221484e-07
406 2.23308630354e-07
407 2.50547741329e-07
408 2.7030708196e-07
409 2.81511444632e-07
410 2.8374507827e-07
411 2.7722730243e-07
412 2.62747394547e-07
413 2.4156686717e-07
414 2.15298703414e-07
415 1.85773748913e-07
416 1.54904311408e-07
417 1.24554193889e-07
418 9.64230219121e-08
419 7.19509797949e-08
420 5.22481114405e-08
421 3.80503310329e-08
422 2.97023720188e-08
423 2.71661951255e-08
424 3.00519662261e-08
425 3.76676543385e-08
426 4.90826089917e-08
427 6.32001474236e-08
428 7.88341833716e-08
429 9.47852120962e-08
430 1.09911471813e-07
431 1.23191769048e-07
432 1.33777222907e-07
433 1.41029996307e-07
434 1.44547898007e-07
435 1.44174517263e-07
436 1.39995272177e-07
437 1.32320390879e-07
438 1.21656393483e-07
439 1.08668093546e-07
440 9.41334862043e-08
441 7.88941331704e-08
442 6.38037873656e-08
443 4.96780192333e-08
444 3.72475098853e-08
445 2.7117460445e-08
446 1.97352363701e-08
447 1.53679263175e-08
448 1.40909607423e-08
449 1.57883283924e-08
450 2.01642748243e-08
451 2.67657023051e-08
452 3.50138528454e-08
453 4.42432860241e-08
454 5.37457015262e-08
455 6.2815836973e-08
456 7.07965224074e-08
457 7.71200110387e-08
458 8.13429349889e-08
459 8.31726450075e-08
460 8.24832609269e-08
461 7.93204494342e-08
462 7.38947085488e-08
463 6.6563723307e-08
464 5.78051065246e-08
465 4.81814970766e-08
466 3.830050776e-08
467 2.87723566133e-08
468 2.0168152348e-08
469 1.29817277613e-08
470 7.5976292274e-09
471 4.26739775542e-09
472 3.09565457494e-09
473 4.03677765623e-09
474 6.90218208393e-09
475 1.13774535325e-08
476 1.70478882793e-08
477 2.34304158665e-08
478 3.00094635194e-08
479 3.62740923907e-08
480 4.17537094411e-08
481 4.60498314587e-08
482 4.8861733124e-08
483 5.00043176617e-08
484 4.9417163926e-08
485 4.71643797317e-08
486 4.34255738452e-08
487 3.8478898441e-08
488 3.26776612209e-08
489 2.64224255151e-08
490 2.01307787039e-08
491 1.42070408444e-08
492 9.01410550045e-09
493 4.8493647487e-09
494 1.92629623586e-09
495 3.62812673145e-10
496 1.76935761588e-10
497 1.28979787837e-09
498 3.53544013612e-09
499 6.67640271421e-09
500 1.04237257263e-08
501 1.44597197911e-08
502 1.84617394654e-08
503 2.21252020892e-08
504 2.51842329738e-08
505 2.74285682655e-08
506 2.87156850962e-08
507 2.89775256036e-08
508 2.82216041518e-08
509 2.65267037929e-08
510 2.40337472534e-08
511 2.09327445612e-08
512 1.74469532396e-08
513 1.38155260605e-08
514 1.02759592895e-08
515 7.04759657249e-09
516 4.31729735677e-09
517 2.22816173906e-09
518 8.7193499506e-10
519 2.85417698296e-10
520 4.50904424903e-10
521 1.30038791912e-09
522 2.72301581437e-09
523 4.5750890441e-09
524 6.69175601727e-09
525 8.89948991951e-09
526 1.10284381917e-08
527 1.29237991797e-08
528 1.44555014034e-08
529 1.55256243406e-08
530 1.60731911287e-08
531 1.60761679785e-08
532 1.55507071951e-08
533 1.4547856478e-08
534 1.31481150688e-08
535 1.14543384183e-08
536 9.58357154999e-09
537 7.6584252284e-09
538 5.79859892469e-09
539 4.11310515168e-09
540 2.69366603669e-09
541 1.60964459896e-09
542 9.04747917115e-10
543 5.95607601494e-10
544 6.72213518352e-10
545 1.10005782805e-09
546 1.8237451607e-09
547 2.7717462397e-09
548 3.86191984517e-09
549 5.00740303927e-09
550 6.12247153324e-09
551 7.12799909459e-09
552 7.95619306275e-09
553 8.55434819181e-09
554 8.88743798596e-09
555 8.93944559624e-09
556 8.7134201828e-09
557 8.23032422377e-09
558 7.52680796913e-09
559 6.65210563579e-09
560 5.66429131423e-09
561 4.62615941266e-09
562 3.60100375365e-09
563 2.64856218923e-09
564 1.82137065808e-09
565 1.16173430842e-09
566 6.99476329878e-10
567 4.50570622238e-10
568 4.16706043824e-10
569 5.85770939567e-10
570 9.33190800819e-10
571 1.42400196795e-09
572 2.01550341696e-09
573 2.66029853767e-09
574 3.30952128356e-09
575 3.91603651544e-09
576 4.43741296469e-09
577 4.83848786635e-09
578 5.09337368613e-09
579 5.18679729632e-09
580 5.11470738423e-09
581 4.88413449279e-09
582 4.51233645638e-09
583 4.0253066727e-09
584 3.45576195491e-09
585 2.84075686577e-09
586 2.21909183078e-09
587 1.62869118146e-09
588 1.10412439519e-09
589 6.74429662561e-10
590 3.61374648503e-10
591 1.78256580337e-10
592 1.29305180059e-10
593 2.09710018603e-10
594 4.06251426518e-10
595 6.98474250271e-10
596 1.06030886913e-09
597 1.462016488e-09
598 1.87231724273e-09
599 2.26055150159e-09
600 2.59872673505e-09
601 2.86331466539e-09
602 3.03668448641e-09
603 3.10808626351e-09
604 3.07413227075e-09
605 2.93875992847e-09
606 2.71269638945e-09
607 2.41247828787e-09
608 2.05910926154e-09
609 1.67646006046e-09
610 1.28953030025e-09
611 9.22696532495e-10
612 5.98067851875e-10
613 3.34058626761e-10
614 1.44268915192e-10
615 3.6738547512e-11
616 1.3612442765e-11
617 7.12247222138e-11
618 2.005797759e-10
619 3.8818160935e-10
620 6.17140399088e-10
621 8.68468652137e-10
622 1.12246957427e-09
623 1.36011771149e-09
624 1.56433652988e-09
625 1.72108857871e-09
626 1.82021054663e-09
627 1.85594602054e-09
628 1.82715185092e-09
629 1.73717780014e-09
630 1.59344187589e-09
631 1.40674400853e-09
632 1.19037699015e-09
633 9.59105152102e-10
634 7.28087243292e-10
635 5.11820371501e-10
636 3.23176999795e-10
637 1.72597099445e-10
638 6.74840432222e-11
639 1.18363752673e-11
640 6.12983401334e-12
641 4.74459848315e-11
642 1.29827008964e-10
643 2.4482158074e-10
644 3.82175314604e-10
645 5.30611578354e-10
646 6.78644940722e-10
647 8.15370082795e-10
648 9.31173605961e-10
649 1.0183239159e-09
650 1.07140510517e-09
651 1.08757293546e-09
652 1.06662436898e-09
653 1.01088514821e-09
654 9.24932041149e-10
655 8.15176750606e-10
656 6.89346483015e-10
657 5.55901306236e-10
658 4.2343070219e-10
659 3.00070897844e-10
660 1.92981053872e-10
661 1.07910450388e-10
662 4.8881116514e-11
663 1.80013101268e-11
664 1.54157837567e-11
665 3.93893153892e-11
666 8.65113191031e-11
667 1.52001919745e-10
668 2.30094160117e-10
669 3.14463252363e-10
670 3.98672153727e-10
671 4.76603217542e-10
672 5.42848131593e-10
673 5.9303244925e-10
674 6.24056548984e-10
675 6.34241195361e-10
676 6.23372721049e-10
677 5.92649660585e-10
678 5.44539008831e-10
679 4.82555786056e-10
680 4.10983910502e-10
681 3.34559364874e-10
682 2.58138109952e-10
683 1.86371101049e-10
684 1.23407311306e-10
685 7.26428554964e-11
686 3.65305068547e-11
687 1.64593416318e-11
688 1.27092582443e-11
689 2.4480072839e-11
690 4.99900574063e-11
691 8.66345281284e-11
692 1.31191591122e-10
693 1.80059655765e-10
694 2.29509894159e-10
695 2.75936586361e-10
696 3.16089088457e-10
697 3.47271050634e-10
698 3.67495184591e-10
699 3.75585276217e-10
700 3.71220842903e-10
701 3.54923799287e-10
702 3.27990270704e-10
703 2.92374155389e-10
704 2.5053194048e-10
705 2.05240451163e-10
706 1.594005261e-10
707 1.15840101219e-10
708 7.71296525516e-11
709 4.54217326029e-11
710 2.23242701501e-11
711 8.81475106502e-12
712 5.19944606116e-12
713 1.11187124107e-11
714 2.55963259695e-11
715 4.71279449601e-11
716 7.38014029133e-11
717 1.03439653668e-10
718 1.3375603361e-10
719 1.62511031714e-10
720 1.87660059791e-10
721 2.07482678871e-10
722 2.20685316761e-10
723 2.26471564919e-10
724 2.245765431e-10
725 2.1526432896e-10
726 1.99289985421e-10
727 1.77830038792e-10
728 1.5238723658e-10
729 1.2467695468e-10
730 9.65035741912e-11
731 6.96355401895e-11
732 4.56875845376e-11
733 2.60177821323e-11
734 1.16458590683e-11
735 3.19746663203e-12
736 8.77211800697e-13
737 4.47118509433e-12
738 1.3377690493e-11
739 2.66630205226e-11
740 4.31375334963e-11
741 6.14460956271e-11
742 8.01661909803e-11
743 9.79067493693e-11
744 1.13400944709e-10
745 1.25586909332e-10
746 1.3367134588e-10
747 1.37172397612e-10
748 1.35939683449e-10
749 1.30151046968e-10
750 1.20287176609e-10
751 1.07086706387e-10
752 9.14856501936e-11
753 7.45459038543e-11
754 5.73781486304e-11
755 4.10645981429e-11
756 2.65868710168e-11
757 1.47636609827e-11
758 6.20204593363e-12
759 1.26517300684e-12
760 5.78271118829e-14
761 2.43011711648e-12
762 7.99826347116e-12
763 1.6180353816e-11
764 2.62440051927e-11
765 3.73621933862e-11
766 4.86731125534e-11
767 5.93398378351e-11
768 6.86057541945e-11
769 7.58421839559e-11
770 8.05853147946e-11
771 8.25604153645e-11
772 8.16922242979e-11
773 7.81014378768e-11
774 7.20881259019e-11
775 6.41037707265e-11
776 5.47143177544e-11
777 4.45571239797e-11
778 3.42949634343e-11
779 2.45703429517e-11
780 1.59631601957e-11
781 8.95443198953e-12
782 3.89824567777e-12
783 1.00346559267e-12
784 3.25987740567e-13
785 1.77159714141e-12
786 5.10876629809e-12
787 9.99009814464e-12
788 1.59805923772e-11
789 2.25905428569e-11
790 2.93106572947e-11
791 3.56469572917e-11
792 4.11531273506e-11
793 4.54582742883e-11
794 4.82884370092e-11
795 4.94806951574e-11
796 4.89892498852e-11
797 4.68834357757e-11
798 4.33381400578e-11
799 3.8617602342e-11
800 3.30539614044e-11
801 2.70222053982e-11
802 2.09133454743e-11
803 1.51076740836e-11
804 9.9498788149e-12
805 5.72758785816e-12
806 2.65462207639e-12
807 8.59864529981e-13
808 3.82245137678e-13
809 1.17191441759e-12
810 3.09726526749e-12
811 5.95708983206e-12
812 9.49684982925e-12
813 1.34278075296e-11
814 1.7447633696e-11
815 2.12610579845e-11
816 2.45992005579e-11
817 2.72363515272e-11
818 2.9003194288e-11
819 2.97957443314e-11
820 2.95795830891e-11
821 2.83893025417e-11
822 2.63233881517e-11
823 2.35350698838e-11
824 2.02199039452e-11
825 1.66010453481e-11
826 1.29132822988e-11
827 9.38693414678e-12
828 6.23269357167e-12
829 3.62837877081e-12
830 1.70839862591e-12
831 5.56524845076e-13
832 2.02318753298e-13
833 6.21307771233e-13
834 1.73875197963e-12
835 3.43660929024e-12
836 5.56311083712e-12
837 7.94420805885e-12
838 1.03960564399e-11
839 1.27376626118e-11
840 1.48028472552e-11
841 1.64507543188e-11
842 1.75742580638e-11
843 1.81057910612e-11
844 1.80203054693e-11
845 1.73352760546e-11
846 1.61078618367e-11
847 1.44295245733e-11
848 1.24185641125e-11
849 1.02111438418e-11
850 7.95147396086e-12
851 5.78183274042e-12
852 3.83310686356e-12
853 2.2164619917e-12
854 1.01665769888e-12
855 2.87393132432e-13
856 4.89160653368e-14
857 2.8796912572e-13
858 9.59986253931e-13
859 1.99330533386e-12
860 3.29503598427e-12
861 4.75812393287e-12
862 6.26909211899e-12
863 7.7159093205e-12
864 8.9954567897e-12
865 1.00201011479e-11
866 1.07229700239e-11
867 1.10616242125e-11
868 1.10199434446e-11
869 1.06081659121e-11
870 9.8611551977e-12
871 8.83507663484e-12
872 7.60277351247e-12
873 6.2482018146e-12
874 4.86033971281e-12
875 3.52699847447e-12
876 2.32895935004e-12
877 1.33481636473e-12
878 5.9684554241e-13
879 1.4813701095e-13
880 1.13429210488e-15
881 1.47621422864e-13
882 5.60102029146e-13
883 1.19442097013e-12
884 1.99340220773e-12
885 2.89121697255e-12
886 3.81815779327e-12
887 4.7054820242e-12
888 5.48999395219e-12
889 6.11806813362e-12
890 6.54886663561e-12
891 6.75656411578e-12
892 6.73147366797e-12
893 6.48004104905e-12
894 6.02375366544e-12
895 5.39708295168e-12
896 4.64463739143e-12
897 3.81775070043e-12
898 2.9707564899e-12
899 2.15721500445e-12
900 1.4263449357e-12
901 8.19894394574e-13
902 3.69640212181e-13
903 9.56614970912e-14
904 5.46764429735e-15
905 9.40071356243e-14
906 3.44518560779e-13
907 7.30132497636e-13
908 1.21608615234e-12
909 1.76237561048e-12
910 2.32665193575e-12
911 2.86715404454e-12
912 3.34548273049e-12
913 3.7290351573e-12
914 3.99295059539e-12
915 4.12145830706e-12
916 4.10856034701e-12
917 3.95803316089e-12
918 3.68277345801e-12
919 3.30356194826e-12
920 2.84734788461e-12
921 2.34519414363e-12
922 1.83002892946e-12
923 1.33436550437e-12
924 8.88143326141e-13
925 5.16829083683e-13
926 2.39894302267e-13
927 6.97559962687e-14
928 1.1232017376e-14
929 6.15261851324e-14
930 2.1072295576e-13
931 4.42737706113e-13
932 7.36640346069e-13
933 1.06824910669e-12
934 1.41187700189e-12
935 1.74210784155e-12
936 2.03548277455e-12
937 2.27198853239e-12
938 2.43625400791e-12
939 2.51839088512e-12
940 2.5144331565e-12
941 2.42636332789e-12
942 2.26174180765e-12
943 2.03297780676e-12
944 1.75630592733e-12
945 1.45054822165e-12
946 1.13575318662e-12
947 8.31806967676e-13
948 5.57110540431e-13
949 3.27409061839e-13
950 1.5484433923e-13
951 4.72863419654e-14
952 7.97562629048e-15
953 3.54896725036e-14
954 1.24021623791e-13
955 2.63940958217e-13
956 4.42587641065e-13
957 6.45237067596e-13
958 8.56165175e-13
959 1.05973850056e-12
960 1.24145542263e-12
961 1.38887064875e-12
962 1.49234639059e-12
963 1.54558599942e-12
964 1.54592405487e-12
965 1.49436170262e-12
966 1.39535549469e-12
967 1.25638348921e-12
968 1.08732652579e-12
969 8.99712205724e-13
970 7.05878765641e-13
971 5.181168378e-13
972 3.47848279829e-13
973 2.04894895636e-13
974 9.68826674108e-14
975 2.88165015249e-14
976 2.84678224687e-15
977 1.82364365303e-14
978 7.15225241876e-14
979 1.56854309646e-13
980 2.66478140943e-13
981 3.91330976082e-13
982 5.21698618923e-13
983 6.47892066641e-13
984 7.60895596745e-13
985 8.52945060555e-13
986 9.17999022995e-13
987 9.52076656238e-13
988 9.53443868416e-13
989 9.22641690509e-13
990 8.62360854882e-13
991 7.77177007028e-13
992 6.73169816195e-13
993 5.57456102994e-13
994 4.37671370116e-13
995 3.21436849897e-13
996 2.15848535649e-13
997 1.27021149079e-13
998 5.97159004727e-14
999 1.70738379323e-14
1000 4.68216115374e-16


==> data/ncvx2E_MAPG.dat <==
0 1925889.45916
1 363032.601121
2 363032.601121
3 119211.702312
4 119211.702312
5 44274.3249796
6 44274.3249796
7 17884.6780944
8 17884.6780944
9 7365.87737547
10 7365.87737547
11 3461.58026023
12 3461.58026023
13 2171.024395
14 2171.024395
15 1432.23641002
16 1432.23641002
17 772.290544393
18 772.290544393
19 540.959245247
20 540.959245247
21 429.027750419
22 429.027750419
23 292.664830518
24 292.664830518
25 208.446892761
26 208.446892761
27 143.887855641
28 143.887855641
29 125.023187078
30 125.023187078
31 113.636277137
32 113.636277137
33 93.2908029481
34 93.2908029481
35 76.5176296944
36 76.5176296944
37 78.168253789
38 78.168253789
39 50.5587854431
40 50.5587854431
41 65.3064373493
42 65.3064373493
43 30.2045919995
44 30.2045919995
45 32.4038721793
46 32.4038721793
47 23.4650154611
48 23.4650154611
49 14.6267475119
50 14.6267475119
51 12.1194037627
52 12.1194037627
53 8.25790526451
54 8.25790526451
55 6.10368397833
56 6.10368397833
57 5.04574605536
58 5.04574605536
59 4.08457271455
60 4.08457271455
61 4.58533464765
62 4.58533464765
63 4.88876354647
64 4.88876354647
65 3.75358375707
66 3.75358375707
67 3.80972623483
68 3.80972623483
69 2.90281325869
70 2.90281325869
71 2.39637686098
72 2.39637686098
73 1.98228034818
74 1.98228034818
75 1.62782918082
76 1.62782918082
77 1.18691507182
78 1.18691507182
79 1.02576081321
80 1.02576081321
81 0.782350269007
82 0.782350269007
83 0.694716513584
84 0.694716513584
85 0.620535062578
86 0.620535062578
87 0.483772806353
88 0.483772806353
89 0.438376072664
90 0.438376072664
91 0.399275498382
92 0.399275498382
93 0.337354027822
94 0.337354027822
95 0.310534413729
96 0.310534413729
97 0.286855064476
98 0.286855064476
99 0.264205279779
100 0.264205279779
101 0.244471379658
102 0.244471379658
103 0.226726881661
104 0.226726881661
105 0.211631957287
106 0.211631957287
107 0.195610078236
108 0.195610078236
109 0.18837592084
110 0.18837592084
111 0.173473439686
112 0.173473439686
113 0.165729297012
114 0.165729297012
115 0.152532437817
116 0.152532437817
117 0.142307026621
118 0.142307026621
119 0.131290461969
120 0.131290461969
121 0.119762559652
122 0.119762559652
123 0.110916166971
124 0.110916166971
125 0.0997592668345
126 0.0997592668345
127 0.0927594738602
128 0.0927594738602
129 0.0830729175886
130 0.0830729175886
131 0.0775251346541
132 0.0775251346541
133 0.0697710391644
134 0.0697710391644
135 0.065328275315
136 0.065328275315
137 0.0595298591209
138 0.0595298591209
139 0.0559093375364
140 0.0559093375364
141 0.0517855088235
142 0.0517855088235
143 0.0487567662376
144 0.0487567662376
145 0.045798157801
146 0.045798157801
147 0.043181655045
148 0.043181655045
149 0.0407542021515
150 0.0407542021515
151 0.0404180677282
152 0.0404180677282
153 0.0380203722193
154 0.0380203722193
155 0.0364231400035
156 0.0364231400035
157 0.0353387805168
158 0.0353387805168
159 0.0330943725232
160 0.0330943725232
161 0.0300141923406
162 0.0300141923406
163 0.027077964587
164 0.027077964587
165 0.0243116172587
166 0.0243116172587
167 0.0227316194277
168 0.0227316194277
169 0.0191356189409
170 0.0191356189409
171 0.0179609164342
172 0.0179609164342
173 0.0145649207782
174 0.0145649207782
175 0.0137696487934
176 0.0137696487934
177 0.011370742288
178 0.011370742288
179 0.0108536595184
180 0.0108536595184
181 0.0103680301373
182 0.0103680301373
183 0.00991121659972
184 0.00991121659972
185 0.00838786135921
186 0.00838786135921
187 0.00808414280154
188 0.00808414280154
189 0.00779359365755
190 0.00779359365755
191 0.00739751014555
192 0.00739751014555
193 0.00713753716629
194 0.00713753716629
195 0.00688786038924
196 0.00688786038924
197 0.00704528121557
198 0.00704528121557
199 0.00676582432334
200 0.00676582432334
201 0.00649973807009
202 0.00649973807009
203 0.00661863413225
204 0.00661863413225
205 0.00632207845317
206 0.00632207845317
207 0.0063851492042
208 0.0063851492042
209 0.00656518562349
210 0.00656518562349
211 0.00621691177001
212 0.00621691177001
213 0.00604622740066
214 0.00604622740066
215 0.00585683461478
216 0.00585683461478
217 0.00553580235037
218 0.00553580235037
219 0.00505131283053
220 0.00505131283053
221 0.00462074297033
222 0.00462074297033
223 0.00438138866666
224 0.00438138866666
225 0.00386159922563
226 0.00386159922563
227 0.00367166273877
228 0.00367166273877
229 0.00318058608314
230 0.00318058608314
231 0.00303308665449
232 0.00303308665449
233 0.00265056069629
234 0.00265056069629
235 0.00253459524381
236 0.00253459524381
237 0.00242399747386
238 0.00242399747386
239 0.00210826602693
240 0.00210826602693
241 0.00202119938892
242 0.00202119938892
243 0.00193809513897
244 0.00193809513897
245 0.0017304153243
246 0.0017304153243
247 0.00166255342072
248 0.00166255342072
249 0.00159774349527
250 0.00159774349527
251 0.00153581410712
252 0.00153581410712
253 0.00138807202691
254 0.00138807202691
255 0.00133605064931
256 0.00133605064931
257 0.0012862606342
258 0.0012862606342
259 0.00123491147293
260 0.00123491147293
261 0.00118867010743
262 0.00118867010743
263 0.00114436208289
264 0.00114436208289
265 0.00114781289616
266 0.00114781289616
267 0.00110319153428
268 0.00110319153428
269 0.00106044819019
270 0.00106044819019
271 0.0010727437372
272 0.0010727437372
273 0.00102863345993
274 0.00102863345993
275 0.000986442012593
276 0.000986442012593
277 0.00097294747341
278 0.00097294747341
279 0.000930602822119
280 0.000930602822119
281 0.000916486046218
282 0.000916486046218
283 0.000874520772755
284 0.000874520772755
285 0.000847861539746
286 0.000847861539746
287 0.000807602736315
288 0.000807602736315
289 0.000764788568047
290 0.000764788568047
291 0.000727779433584
292 0.000727779433584
293 0.000672669639829
294 0.000672669639829
295 0.000640150693683
296 0.000640150693683
297 0.000581521050952
298 0.000581521050952
299 0.00055408746804
300 0.00055408746804
301 0.000527989080119
302 0.000527989080119
303 0.000457601388543
304 0.000457601388543
305 0.000437190014936
306 0.000437190014936
307 0.000417727492028
308 0.000417727492028
309 0.00035838619544
310 0.00035838619544
311 0.000343757707875
312 0.000343757707875
313 0.000329756006089
314 0.000329756006089
315 0.000316352406181
316 0.000316352406181
317 0.000273351372255
318 0.000273351372255
319 0.000263331666513
320 0.000263331666513
321 0.000253693448932
322 0.000253693448932
323 0.000244421277862
324 0.000244421277862
325 0.000235500403618
326 0.000235500403618
327 0.000210193803619
328 0.000210193803619
329 0.000203016457141
330 0.000203016457141
331 0.000196088386847
332 0.000196088386847
333 0.00018940058234
334 0.00018940058234
335 0.000184656907967
336 0.000184656907967
337 0.000178246748613
338 0.000178246748613
339 0.000172064609153
340 0.000172064609153
341 0.000166101954666
342 0.000166101954666
343 0.000160350603306
344 0.000160350603306
345 0.000158484442989
346 0.000158484442989
347 0.000152566303302
348 0.000152566303302
349 0.000146877670742
350 0.000146877670742
351 0.000150976712148
352 0.000150976712148
353 0.000144826856384
354 0.000144826856384
355 0.000138937093411
356 0.000138937093411
357 0.000141975085541
358 0.000141975085541
359 0.000135766458555
360 0.000135766458555
361 0.000129836489967
362 0.000129836489967
363 0.000127816086829
364 0.000127816086829
365 0.000121947488483
366 0.000121947488483
367 0.000119598376485
368 0.000119598376485
369 0.000113957495928
370 0.000113957495928
371 0.000108583799332
372 0.000108583799332
373 0.000100530597965
374 0.000100530597965
375 9.57762729696e-05
376 9.57762729696e-05
377 9.12472871431e-05
378 9.12472871431e-05
379 8.05367441217e-05
380 8.05367441217e-05
381 7.68224238985e-05
382 7.68224238985e-05
383 7.32808756176e-05
384 7.32808756176e-05
385 6.34778413351e-05
386 6.34778413351e-05
387 6.07231058873e-05
388 6.07231058873e-05
389 5.8090585614e-05
390 5.8090585614e-05
391 5.55747489945e-05
392 5.55747489945e-05
393 4.7797426835e-05
394 4.7797426835e-05
395 4.59207910131e-05
396 4.59207910131e-05
397 4.41202482492e-05
398 4.41202482492e-05
399 4.23926029372e-05
400 4.23926029372e-05
401 4.07347989206e-05
402 4.07347989206e-05
403 3.91439132058e-05
404 3.91439132058e-05
405 3.36679819292e-05
406 3.36679819292e-05
407 3.24845324782e-05
408 3.24845324782e-05
409 3.13434647062e-05
410 3.13434647062e-05
411 3.02432153892e-05
412 3.02432153892e-05
413 2.91822819655e-05
414 2.91822819655e-05
415 2.81592198802e-05
416 2.81592198802e-05
417 2.60258613317e-05
418 2.60258613317e-05
419 2.514202215e-05
420 2.514202215e-05
421 2.42883903818e-05
422 2.42883903818e-05
423 2.34639190285e-05
424 2.34639190285e-05
425 2.26675987066e-05
426 2.26675987066e-05
427 2.18984560687e-05
428 2.18984560687e-05
429 2.14868082607e-05
430 2.14868082607e-05
431 2.07087273354e-05
432 2.07087273354e-05
433 1.99594711189e-05
434 1.99594711189e-05
435 1.92379409404e-05
436 1.92379409404e-05
437 2.0181483176e-05
438 2.0181483176e-05
439 1.93743539209e-05
440 1.93743539209e-05
441 1.86004734114e-05
442 1.86004734114e-05
443 1.78584320909e-05
444 1.78584320909e-05
445 1.8593031844e-05
446 1.8593031844e-05
447 1.77850957052e-05
448 1.77850957052e-05
449 1.70130052547e-05
450 1.70130052547e-05
451 1.75278431013e-05
452 1.75278431013e-05
453 1.67224644856e-05
454 1.67224644856e-05
455 1.59544252785e-05
456 1.59544252785e-05
457 1.58456409686e-05
458 1.58456409686e-05
459 1.50975512668e-05
460 1.50975512668e-05
461 1.43848399498e-05
462 1.43848399498e-05
463 1.36685464008e-05
464 1.36685464008e-05
465 1.30239277784e-05
466 1.30239277784e-05
467 1.24097692012e-05
468 1.24097692012e-05
469 1.18246283825e-05
470 1.18246283825e-05
471 1.03562850628e-05
472 1.03562850628e-05
473 9.88432355791e-06
474 9.88432355791e-06
475 9.43410272029e-06
476 9.43410272029e-06
477 9.00461229078e-06
478 9.00461229078e-06
479 7.5792601501e-06
480 7.5792601501e-06
481 7.26004253376e-06
482 7.26004253376e-06
483 6.95460877523e-06
484 6.95460877523e-06
485 6.66235048497e-06
486 6.66235048497e-06
487 6.3826866492e-06
488 6.3826866492e-06
489 5.39049259565e-06
490 5.39049259565e-06
491 5.18954358104e-06
492 5.18954358104e-06
493 4.99628093971e-06
494 4.99628093971e-06
495 4.8104021911e-06
496 4.8104021911e-06
497 4.63161712389e-06
498 4.63161712389e-06
499 4.45964728222e-06
500 4.45964728222e-06
501 4.29422547343e-06
502 4.29422547343e-06
503 3.78965319055e-06
504 3.78965319055e-06
505 3.66127154054e-06
506 3.66127154054e-06
507 3.53724813699e-06
508 3.53724813699e-06
509 3.41743458517e-06
510 3.41743458517e-06
511 3.30168755758e-06
512 3.30168755758e-06
513 3.18986862632e-06
514 3.18986862632e-06
515 3.08184409664e-06
516 3.08184409664e-06
517 2.97386124043e-06
518 2.97386124043e-06
519 2.87052576276e-06
520 2.87052576276e-06
521 2.77082053874e-06
522 2.77082053874e-06
523 2.67461619567e-06
524 2.67461619567e-06
525 2.58178805152e-06
526 2.58178805152e-06
527 2.49221594491e-06
528 2.49221594491e-06
529 2.54712261491e-06
530 2.54712261491e-06
531 2.44929456459e-06
532 2.44929456459e-06
533 2.35533136391e-06
534 2.35533136391e-06
535 2.26507582427e-06
536 2.26507582427e-06
537 2.17837733467e-06
538 2.17837733467e-06
539 2.23324127825e-06
540 2.23324127825e-06
541 2.13857899493e-06
542 2.13857899493e-06
543 2.04802560479e-06
544 2.04802560479e-06
545 1.96139909588e-06
546 1.96139909588e-06
547 1.97868142738e-06
548 1.97868142738e-06
549 1.88870011039e-06
550 1.88870011039e-06
551 1.80285419536e-06
552 1.80285419536e-06
553 1.72095206947e-06
554 1.72095206947e-06
555 1.65396333514e-06
556 1.65396333514e-06
557 1.57602412828e-06
558 1.57602412828e-06
559 1.50176218832e-06
560 1.50176218832e-06
561 1.43100383885e-06
562 1.43100383885e-06
563 1.30709311504e-06
564 1.30709311504e-06
565 1.24570399107e-06
566 1.24570399107e-06
567 1.18720410317e-06
568 1.18720410317e-06
569 1.13145725207e-06
570 1.13145725207e-06
571 1.07833366969e-06
572 1.07833366969e-06
573 9.22251758808e-07
574 9.22251758808e-07
575 8.81281042931e-07
576 8.81281042931e-07
577 8.42158809877e-07
578 8.42158809877e-07
579 8.04800638132e-07
580 8.04800638132e-07
581 7.69125998552e-07
582 7.69125998552e-07
583 7.35058073417e-07
584 7.35058073417e-07
585 7.02523584196e-07
586 7.02523584196e-07
587 5.70420827335e-07
588 5.70420827335e-07
589 5.48125394273e-07
590 5.48125394273e-07
591 5.26726514036e-07
592 5.26726514036e-07
593 5.06187109359e-07
594 5.06187109359e-07
595 4.86471676853e-07
596 4.86471676853e-07
597 4.67546218739e-07
598 4.67546218739e-07
599 4.49378177595e-07
600 4.49378177595e-07
601 4.31936373697e-07
602 4.31936373697e-07
603 4.15190945428e-07
604 4.15190945428e-07
605 3.99113292351e-07
606 3.99113292351e-07
607 3.36244415705e-07
608 3.36244415705e-07
609 3.24786148436e-07
610 3.24786148436e-07
611 3.13720024392e-07
612 3.13720024392e-07
613 3.03032543075e-07
614 3.03032543075e-07
615 2.92710672798e-07
616 2.92710672798e-07
617 2.82741834119e-07
618 2.82741834119e-07
619 2.73113883903e-07
620 2.73113883903e-07
621 2.63815099924e-07
622 2.63815099924e-07
623 2.54834166192e-07
624 2.54834166192e-07
625 2.461601587e-07
626 2.461601587e-07
627 2.40848940085e-07
628 2.40848940085e-07
629 2.32386939538e-07
630 2.32386939538e-07
631 2.24226516698e-07
632 2.24226516698e-07
633 2.16356727686e-07
634 2.16356727686e-07
635 2.08767034674e-07
636 2.08767034674e-07
637 2.01447290552e-07
638 2.01447290552e-07
639 1.94387723921e-07
640 1.94387723921e-07
641 1.87578924801e-07
642 1.87578924801e-07
643 1.99853950362e-07
644 1.99853950362e-07
645 1.91925967224e-07
646 1.91925967224e-07
647 1.84321652204e-07
648 1.84321652204e-07
649 1.77027421439e-07
650 1.77027421439e-07
651 1.70030275634e-07
652 1.70030275634e-07
653 1.63317774336e-07
654 1.63317774336e-07
655 1.74587702801e-07
656 1.74587702801e-07
657 1.66923127976e-07
658 1.66923127976e-07
659 1.59601132351e-07
660 1.59601132351e-07
661 1.52606182187e-07
662 1.52606182187e-07
663 1.45923455801e-07
664 1.45923455801e-07
665 1.49503902904e-07
666 1.49503902904e-07
667 1.42543289236e-07
668 1.42543289236e-07
669 1.35908186709e-07
670 1.35908186709e-07
671 1.29583323628e-07
672 1.29583323628e-07
673 1.23554146384e-07
674 1.23554146384e-07
675 1.17389098591e-07
676 1.17389098591e-07
677 1.11841296185e-07
678 1.11841296185e-07
679 1.06555736865e-07
680 1.06555736865e-07
681 1.01520022744e-07
682 1.01520022744e-07
683 9.67223419469e-08
684 9.67223419469e-08
685 8.66395893074e-08
686 8.66395893074e-08
687 8.26946499211e-08
688 8.26946499211e-08
689 7.89311296301e-08
690 7.89311296301e-08
691 7.53406224729e-08
692 7.53406224729e-08
693 7.19151141879e-08
694 7.19151141879e-08
695 6.86469638183e-08
696 6.86469638183e-08
697 6.55288863158e-08
698 6.55288863158e-08
699 5.46902767558e-08
700 5.46902767558e-08
701 5.24604428212e-08
702 5.24604428212e-08
703 5.03240372753e-08
704 5.03240372753e-08
705 4.8277047208e-08
706 4.8277047208e-08
707 4.63156358327e-08
708 4.63156358327e-08
709 4.44361345977e-08
710 4.44361345977e-08
711 4.26350356831e-08
712 4.26350356831e-08
713 4.09089848004e-08
714 4.09089848004e-08
715 3.92547744165e-08
716 3.92547744165e-08
717 3.76693370986e-08
718 3.76693370986e-08
719 3.14690708314e-08
720 3.14690708314e-08
721 3.03723789541e-08
722 3.03723789541e-08
723 2.93143538725e-08
724 2.93143538725e-08
725 2.82936118215e-08
726 2.82936118215e-08
727 2.73088194619e-08
728 2.73088194619e-08
729 2.63586920213e-08
730 2.63586920213e-08
731 2.54419915128e-08
732 2.54419915128e-08
733 2.45575249478e-08
734 2.45575249478e-08
735 2.3704142665e-08
736 2.3704142665e-08
737 2.28807367969e-08
738 2.28807367969e-08
739 2.20862396177e-08
740 2.20862396177e-08
741 2.10489561161e-08
742 2.10489561161e-08
743 2.03255144726e-08
744 2.03255144726e-08
745 1.96271198911e-08
746 1.96271198911e-08
747 1.89528967115e-08
748 1.89528967115e-08
749 1.83020002739e-08
750 1.83020002739e-08
751 1.76736157996e-08
752 1.76736157996e-08
753 1.70669573451e-08
754 1.70669573451e-08
755 1.64812667082e-08
756 1.64812667082e-08
757 1.59158125062e-08
758 1.59158125062e-08
759 1.67309139262e-08
760 1.67309139262e-08
761 1.60852686146e-08
762 1.60852686146e-08
763 1.54652525682e-08
764 1.54652525682e-08
765 1.48698189642e-08
766 1.48698189642e-08
767 1.42979648884e-08
768 1.42979648884e-08
769 1.37487294897e-08
770 1.37487294897e-08
771 1.32211921512e-08
772 1.32211921512e-08
773 1.38778449464e-08
774 1.38778449464e-08
775 1.32793529117e-08
776 1.32793529117e-08
777 1.27072180954e-08
778 1.27072180954e-08
779 1.21602595395e-08
780 1.21602595395e-08
781 1.16373499553e-08
782 1.16373499553e-08
783 1.20478311421e-08
784 1.20478311421e-08
785 1.14906071067e-08
786 1.14906071067e-08
787 1.09593138256e-08
788 1.09593138256e-08
789 1.0452739131e-08
790 1.0452739131e-08
791 9.96972772514e-09
792 9.96972772514e-09
793 9.73998848215e-09
794 9.73998848215e-09
795 9.27937546941e-09
796 9.27937546941e-09
797 8.84054566108e-09
798 8.84054566108e-09
799 8.42246887821e-09
800 8.42246887821e-09
801 8.02416366359e-09
802 8.02416366359e-09
803 7.64469495983e-09
804 7.64469495983e-09
805 6.77283706615e-09
806 6.77283706615e-09
807 6.46293415232e-09
808 6.46293415232e-09
809 6.16733623146e-09
810 6.16733623146e-09
811 5.88537866213e-09
812 5.88537866213e-09
813 5.61642778246e-09
814 5.61642778246e-09
815 5.35987954973e-09
816 5.35987954973e-09
817 5.11515810295e-09
818 5.11515810295e-09
819 4.28965849302e-09
820 4.28965849302e-09
821 4.11411717628e-09
822 4.11411717628e-09
823 3.94595598698e-09
824 3.94595598698e-09
825 3.78485699024e-09
826 3.78485699024e-09
827 3.63051623351e-09
828 3.63051623351e-09
829 3.48264312848e-09
830 3.48264312848e-09
831 3.3409598522e-09
832 3.3409598522e-09
833 3.2052007644e-09
834 3.2052007644e-09
835 3.07511189307e-09
836 3.07511189307e-09
837 2.95045037427e-09
838 2.95045037427e-09
839 2.83098398485e-09
840 2.83098398485e-09
841 2.36934196175e-09
842 2.36934196175e-09
843 2.28702934704e-09
844 2.28702934704e-09
845 2.20760697766e-09
846 2.20760697766e-09
847 2.13097195734e-09
848 2.13097195734e-09
849 2.05702513015e-09
850 2.05702513015e-09
851 1.98567091415e-09
852 1.98567091415e-09
853 1.91681719925e-09
854 1.91681719925e-09
855 1.85037518544e-09
856 1.85037518544e-09
857 1.78625929583e-09
858 1.78625929583e-09
859 1.72438703091e-09
860 1.72438703091e-09
861 1.66467886678e-09
862 1.66467886678e-09
863 1.60705814769e-09
864 1.60705814769e-09
865 1.5514509714e-09
866 1.5514509714e-09
867 1.45138111236e-09
868 1.45138111236e-09
869 1.40112215763e-09
870 1.40112215763e-09
871 1.35262072679e-09
872 1.35262072679e-09
873 1.30581456752e-09
874 1.30581456752e-09
875 1.26064367842e-09
876 1.26064367842e-09
877 1.21705020397e-09
878 1.21705020397e-09
879 1.174978374e-09
880 1.174978374e-09
881 1.13437442302e-09
882 1.13437442302e-09
883 1.09518651111e-09
884 1.09518651111e-09
885 1.17258636152e-09
886 1.17258636152e-09
887 1.12641413345e-09
888 1.12641413345e-09
889 1.08211288313e-09
890 1.08211288313e-09
891 1.03960465328e-09
892 1.03960465328e-09
893 9.98814822166e-10
894 9.98814822166e-10
895 9.59671950685e-10
896 9.59671950685e-10
897 9.22107650144e-10
898 9.22107650144e-10
899 1.00068480725e-09
900 1.00068480725e-09
901 9.5668943192e-10
902 9.5668943192e-10
903 9.14662665346e-10
904 9.14662665346e-10
905 8.74515179893e-10
906 8.74515179893e-10
907 8.36161740291e-10
908 8.36161740291e-10
909 7.99521017404e-10
910 7.99521017404e-10
911 8.18047276225e-10
912 8.18047276225e-10
913 7.79830433251e-10
914 7.79830433251e-10
915 7.43405178774e-10
916 7.43405178774e-10
917 7.08687308515e-10
918 7.08687308515e-10
919 6.75596592253e-10
920 6.75596592253e-10
921 6.44056570192e-10
922 6.44056570192e-10
923 6.0028958926e-10
924 6.0028958926e-10
925 5.71994942212e-10
926 5.71994942212e-10
927 5.45035226348e-10
928 5.45035226348e-10
929 5.19347416932e-10
930 5.19347416932e-10
931 4.94871468011e-10
932 4.94871468011e-10
933 4.71550165275e-10
934 4.71550165275e-10
935 4.16073234024e-10
936 4.16073234024e-10
937 3.97580001671e-10
938 3.97580001671e-10
939 3.79921407697e-10
940 3.79921407697e-10
941 3.63059330038e-10
942 3.63059330038e-10
943 3.46957403205e-10
944 3.46957403205e-10
945 3.31580933742e-10
946 3.31580933742e-10
947 3.16896831171e-10
948 3.16896831171e-10
949 3.02873526234e-10
950 3.02873526234e-10
951 2.89480906198e-10
952 2.89480906198e-10
953 2.76690238204e-10
954 2.76690238204e-10
955 2.2432498347e-10
956 2.2432498347e-10
957 2.15781057835e-10
958 2.15781057835e-10
959 2.07571566947e-10
960 2.07571566947e-10
961 1.99683039786e-10
962 1.99683039786e-10
963 1.92102569223e-10
964 1.92102569223e-10
965 1.84817776818e-10
966 1.84817776818e-10
967 1.77816798636e-10
968 1.77816798636e-10
969 1.71088258318e-10
970 1.71088258318e-10
971 1.64621251292e-10
972 1.64621251292e-10
973 1.58405318911e-10
974 1.58405318911e-10
975 1.52430434556e-10
976 1.52430434556e-10
977 1.46686982676e-10
978 1.46686982676e-10
979 1.41165743387e-10
980 1.41165743387e-10
981 1.35857871546e-10
982 1.35857871546e-10
983 1.17734591301e-10
984 1.17734591301e-10
985 1.13766557733e-10
986 1.13766557733e-10
987 1.09932259261e-10
988 1.09932259261e-10
989 1.06227188915e-10
990 1.06227188915e-10
991 1.02646991993e-10
992 1.02646991993e-10
993 9.9187458909e-11
994 9.9187458909e-11
995 9.5844523964e-11
996 9.5844523964e-11
997 9.26142561373e-11
998 9.26142561373e-11
999 8.94928587892e-11
1000 8.94928587892e-11


==> data/ncvx2E_MFISTA.dat <==
0 1925889.45916
1 363032.601121
2 119211.702312
3 44274.3249796
4 17884.6780944
5 7365.87737547
6 3461.58026023
7 2171.024395
8 1432.23641002
9 772.290544393
10 540.959245247
11 429.027750419
12 292.664830518
13 208.446892761
14 143.887855641
15 125.023187078
16 113.636277137
17 93.2908029481
18 76.5176296944
19 78.168253789
20 50.5587854431
21 65.3064373493
22 30.2045919995
23 32.4038721793
24 23.4650154611
25 25.499020765
26 25.499020765
27 17.0848482404
28 14.0250834989
29 13.9853389753
30 13.086888251
31 12.8802219127
32 10.4057824078
33 7.68498700243
34 5.26391867634
35 3.53647267794
36 2.60315442183
37 2.19630550234
38 2.00724890125
39 1.86431543679
40 1.71953359265
41 1.58148317327
42 1.46164891082
43 1.35373666043
44 1.23963017059
45 1.10382780823
46 0.943303381285
47 0.769230915597
48 0.602001489838
49 0.462636176262
50 0.364526065142
51 0.309101301517
52 0.28690779037
53 0.2827433967
54 0.281836991482
55 0.27433072396
56 0.256842774786
57 0.231426473555
58 0.203075881348
59 0.177027473606
60 0.156774577804
61 0.143227022528
62 0.134980427236
63 0.129314690588
64 0.123395220496
65 0.115218468371
66 0.104057839549
67 0.090408587371
68 0.075597115418
69 0.0612703561467
70 0.0489383280756
71 0.0396621746058
72 0.0339081210619
73 0.0315453944988
74 0.0315453944988
75 0.0295873809526
76 0.0295873809526
77 0.0278433442922
78 0.0279039253171
79 0.0290512493598
80 0.0304321464126
81 0.0312804833681
82 0.0310827740123
83 0.0296529197562
84 0.0271147324642
85 0.0238156989434
86 0.0202075709454
87 0.016729260497
88 0.013718723175
89 0.0113675473895
90 0.00971890359072
91 0.00869925024103
92 0.00816832685381
93 0.00816832685381
94 0.00734788563724
95 0.00734788563724
96 0.0063596170473
97 0.0063596170473
98 0.0054732690796
99 0.0054732690796
100 0.00491991497867
101 0.00491991497867
102 0.00476308009249
103 0.00476308009249
104 0.00487652749438
105 0.00487652749438
106 0.00501826583326
107 0.00525322456082
108 0.00543524652408
109 0.00544952189017
110 0.00523488297148
111 0.00479113592766
112 0.00417180943082
113 0.00346603791417
114 0.0027752312278
115 0.00219047772639
116 0.00177549114957
117 0.00155786215668
118 0.00155786215668
119 0.00145766514251
120 0.00145766514251
121 0.00145766514251
122 0.00137182223612
123 0.00137182223612
124 0.00133035826631
125 0.00133035826631
126 0.00130376339335
127 0.00130376339335
128 0.00127058788085
129 0.00127988677529
130 0.0013177907193
131 0.0013177907193
132 0.00130193130883
133 0.00128783077255
134 0.00126815265078
135 0.00123657871256
136 0.00118880890437
137 0.00112331313393
138 0.00104164802382
139 0.000948252300987
140 0.000849752684589
141 0.000753916542243
142 0.000668453687743
143 0.000599885470063
144 0.0005526667464
145 0.0005526667464
146 0.000505231122251
147 0.000505231122251
148 0.000463812444967
149 0.000449989118206
150 0.000449989118206
151 0.000442332257423
152 0.000442332257423
153 0.00043600511013
154 0.00044383635501
155 0.000460477881022
156 0.000479882076973
157 0.000496138883739
158 0.000504242362451
159 0.000500690011676
160 0.000483846128868
161 0.000454036470188
162 0.000413379942647
163 0.000365398431384
164 0.000314473130699
165 0.00026523136636
166 0.000221950325342
167 0.000188053981144
168 0.00016575941067
169 0.00016575941067
170 0.000149744887184
171 0.000149744887184
172 0.000140975144914
173 0.000140975144914
174 0.000140975144914
175 0.00013348512859
176 0.00013348512859
177 0.000130935158257
178 0.000130935158257
179 0.000131108633178
180 0.000136998448981
181 0.000136998448981
182 0.000140274321652
183 0.000144827741597
184 0.000149137765289
185 0.000151889352408
186 0.000152106355394
187 0.000149238003128
188 0.000143192344014
189 0.000134315954931
190 0.000123324963212
191 0.000111197488013
192 9.90414509101e-05
193 8.79539124682e-05
194 7.8888416081e-05
195 7.25452386846e-05
196 7.25452386846e-05
197 6.67342760541e-05
198 6.439932909e-05
199 6.439932909e-05
200 6.30242788134e-05
201 6.30242788134e-05
202 6.20809617026e-05
203 6.31930058945e-05
204 6.56758931238e-05
205 6.87436993199e-05
206 7.16109979597e-05
207 7.35858581293e-05
208 7.41438194183e-05
209 7.29760422947e-05
210 7.00086106776e-05
211 6.53936541836e-05
212 5.94761022765e-05
213 5.27421667789e-05
214 4.57569247358e-05
215 3.90986499781e-05
216 3.32969544378e-05
217 2.87805654794e-05
218 2.58389324471e-05
219 2.58389324471e-05
220 2.36622098994e-05
221 2.36622098994e-05
222 2.24337154724e-05
223 2.24337154724e-05
224 2.24337154724e-05
225 2.13284711256e-05
226 2.13284711256e-05
227 2.0973495002e-05
228 2.0973495002e-05
229 2.10626655717e-05
230 2.20571420466e-05
231 2.20571420466e-05
232 2.26654191555e-05
233 2.34714009428e-05
234 2.42256070439e-05
235 2.47127090463e-05
236 2.4774692967e-05
237 2.43256426008e-05
238 2.33569559277e-05
239 2.19330090154e-05
240 2.01784065152e-05
241 1.82588714764e-05
242 1.63584331485e-05
243 1.46558191495e-05
244 1.33028461786e-05
245 1.24071738786e-05
246 1.24071738786e-05
247 1.15945065868e-05
248 1.15945065868e-05
249 1.09471436631e-05
250 1.08418714284e-05
251 1.08418714284e-05
252 1.08072639509e-05
253 1.11095596556e-05
254 1.11095596556e-05
255 1.11771045395e-05
256 1.13195788066e-05
257 1.14453490047e-05
258 1.14742612738e-05
259 1.1346454492e-05
260 1.10281927926e-05
261 1.05143247128e-05
262 9.82735774379e-06
263 9.01348599609e-06
264 8.13619442606e-06
265 7.2682642297e-06
266 6.48310932971e-06
267 5.84638182799e-06
268 5.40870205974e-06
269 5.40870205974e-06
270 5.00532703787e-06
271 5.00532703787e-06
272 4.69422229632e-06
273 4.69422229632e-06
274 4.49875764248e-06
275 4.49875764248e-06
276 4.40510608365e-06
277 4.40510608365e-06
278 4.3689701834e-06
279 4.49630514233e-06
280 4.49630514233e-06
281 4.54822233555e-06
282 4.64573922247e-06
283 4.74570436662e-06
284 4.80954410766e-06
285 4.80754413329e-06
286 4.721787421e-06
287 4.54751400855e-06
288 4.2928581537e-06
289 3.97710048891e-06
290 3.62772725017e-06
291 3.27670055124e-06
292 2.95640378401e-06
293 2.69573184125e-06
294 2.51675041111e-06
295 2.51675041111e-06
296 2.34388333627e-06
297 2.34388333627e-06
298 2.20065850802e-06
299 2.20065850802e-06
300 2.09608774908e-06
301 2.09679232027e-06
302 2.09679232027e-06
303 2.10717212291e-06
304 2.17785531795e-06
305 2.17785531795e-06
306 2.19428285511e-06
307 2.21970544515e-06
308 2.23740443562e-06
309 2.23338790366e-06
310 2.19790214648e-06
311 2.12635853615e-06
312 2.01961380287e-06
313 1.88361282587e-06
314 1.72846864691e-06
315 1.56710863122e-06
316 1.41365388583e-06
317 1.28171834974e-06
318 1.18281354597e-06
319 1.18281354597e-06
320 1.08230381588e-06
321 1.08230381588e-06
322 9.96869013791e-07
323 9.96869013791e-07
324 9.36257861746e-07
325 9.36257861746e-07
326 9.01771262622e-07
327 9.01771262622e-07
328 8.86936791177e-07
329 9.13396005296e-07
330 9.13396005296e-07
331 9.32348058331e-07
332 9.66408055392e-07
333 1.00505032601e-06
334 1.03833689201e-06
335 1.0580074576e-06
336 1.05830114766e-06
337 1.03644100465e-06
338 9.92752544927e-07
339 9.30428185994e-07
340 8.54985910077e-07
341 7.73499622219e-07
342 6.93697819863e-07
343 6.23035104932e-07
344 5.67837695006e-07
345 5.3261049987e-07
346 5.3261049987e-07
347 5.01278587868e-07
348 5.01278587868e-07
349 4.77130475402e-07
350 4.77130475402e-07
351 4.60274630033e-07
352 4.64212919841e-07
353 4.64212919841e-07
354 4.67066655798e-07
355 4.80368455378e-07
356 4.9917618262e-07
357 5.18352106457e-07
358 5.33160997748e-07
359 5.39782923595e-07
360 5.3569238995e-07
361 5.19872323497e-07
362 4.92850325098e-07
363 4.56563669029e-07
364 4.14076773741e-07
365 3.69188728353e-07
366 3.25977751065e-07
367 2.88333514155e-07
368 2.5952698356e-07
369 2.41861204595e-07
370 2.41861204595e-07
371 2.28059151881e-07
372 2.28059151881e-07
373 2.19484900907e-07
374 2.19484900907e-07
375 2.15730289361e-07
376 2.15730289361e-07
377 2.14863586325e-07
378 2.2214147707e-07
379 2.2214147707e-07
380 2.26005493873e-07
381 2.32291505602e-07
382 2.38823698441e-07
383 2.43600806891e-07
384 2.45019092588e-07
385 2.4203592593e-07
386 2.34260153906e-07
387 2.21963976257e-07
388 2.06019603607e-07
389 1.87771668171e-07
390 1.68862477968e-07
391 1.51031222715e-07
392 1.35909872008e-07
393 1.24837728351e-07
394 1.24837728351e-07
395 1.14314885229e-07
396 1.14314885229e-07
397 1.0596534337e-07
398 1.0596534337e-07
399 1.00558062717e-07
400 1.00558062717e-07
401 9.79247291526e-08
402 9.79247291526e-08
403 9.71075585081e-08
404 1.00424406471e-07
405 1.00424406471e-07
406 1.02432775341e-07
407 1.05762996081e-07
408 1.09352559678e-07
409 1.12227705372e-07
410 1.13608505458e-07
411 1.12984553858e-07
412 1.10155209696e-07
413 1.05232441804e-07
414 9.86083512353e-08
415 9.08930198351e-08
416 8.2831107906e-08
417 7.5207373635e-08
418 6.87518941474e-08
419 6.40552349226e-08
420 6.40552349226e-08
421 5.92791648653e-08
422 5.92791648653e-08
423 5.5139743997e-08
424 5.3810414698e-08
425 5.3810414698e-08
426 5.31987630582e-08
427 5.31987630582e-08
428 5.2761490415e-08
429 5.3856989194e-08
430 5.59544886583e-08
431 5.84542843796e-08
432 6.07605870077e-08
433 6.23489541944e-08
434 6.28215450451e-08
435 6.19451192046e-08
436 5.9668795066e-08
437 5.6120849951e-08
438 5.15860519209e-08
439 4.64669426256e-08
440 4.1233964669e-08
441 3.63702258848e-08
442 3.231695689e-08
443 2.94253579459e-08
444 2.94253579459e-08
445 2.69003523212e-08
446 2.69003523212e-08
447 2.50964851277e-08
448 2.50964851277e-08
449 2.41283769245e-08
450 2.41283769245e-08
451 2.38689081717e-08
452 2.38689081717e-08
453 2.40036730152e-08
454 2.50755359011e-08
455 2.50755359011e-08
456 2.56906748851e-08
457 2.65278271082e-08
458 2.7335103851e-08
459 2.78915410808e-08
460 2.80304449147e-08
461 2.76550141337e-08
462 2.67450750762e-08
463 2.53547674828e-08
464 2.36019771166e-08
465 2.16511297221e-08
466 1.96915666782e-08
467 1.79140666924e-08
468 1.64881399702e-08
469 1.55425110544e-08
470 1.55425110544e-08
471 1.46121186113e-08
472 1.46121186113e-08
473 1.38235394045e-08
474 1.36829311967e-08
475 1.36829311967e-08
476 1.36363331943e-08
477 1.40370423258e-08
478 1.40370423258e-08
479 1.41930315189e-08
480 1.44830532139e-08
481 1.47861766687e-08
482 1.49892685998e-08
483 1.50002188526e-08
484 1.47580107124e-08
485 1.42387162664e-08
486 1.3456978313e-08
487 1.24630405362e-08
488 1.13358535147e-08
489 1.01731726563e-08
490 9.07983850944e-09
491 8.15556857255e-09
492 7.48358650224e-09
493 7.48358650224e-09
494 6.85316770885e-09
495 6.85316770885e-09
496 6.36819248011e-09
497 6.36819248011e-09
498 6.0796124257e-09
499 6.0796124257e-09
500 5.97834150081e-09
501 5.97834150081e-09
502 6.00293931095e-09
503 6.00293931095e-09
504 6.05888777741e-09
505 6.28931594278e-09
506 6.62178977945e-09
507 6.62178977945e-09
508 6.67845088885e-09
509 6.68810748683e-09
510 6.6185841669e-09
511 6.45210478373e-09
512 6.1867597035e-09
513 5.83601663005e-09
514 5.42643444899e-09
515 4.99392418032e-09
516 4.5790402787e-09
517 4.22186656193e-09
518 3.95707954429e-09
519 3.95707954429e-09
520 3.66624971962e-09
521 3.66624971962e-09
522 3.402292913e-09
523 3.402292913e-09
524 3.19911761775e-09
525 3.17318777177e-09
526 3.17318777177e-09
527 3.1913415199e-09
528 3.1913415199e-09
529 3.20961972587e-09
530 3.30752702526e-09
531 3.45115297766e-09
532 3.60411654985e-09
533 3.73186578485e-09
534 3.80550037416e-09
535 3.80474267807e-09
536 3.71979271808e-09
537 3.55193345083e-09
538 3.31288905096e-09
539 3.02306789613e-09
540 2.70893028565e-09
541 2.39979963418e-09
542 2.12447787289e-09
543 1.90802960218e-09
544 1.76906597023e-09
545 1.76906597023e-09
546 1.65662061259e-09
547 1.65662061259e-09
548 1.58426314726e-09
549 1.58426314726e-09
550 1.55199723732e-09
551 1.55199723732e-09
552 1.54745051943e-09
553 1.54745051943e-09
554 1.54995777895e-09
555 1.59766130117e-09
556 1.67333216765e-09
557 1.75814416625e-09
558 1.83389810245e-09
559 1.8850247204e-09
560 1.90017033949e-09
561 1.87322425435e-09
562 1.80371301517e-09
563 1.69655612601e-09
564 1.5612441577e-09
565 1.41055636463e-09
566 1.25897645858e-09
567 1.12098827419e-09
568 1.00943663113e-09
569 9.34123290106e-10
570 9.34123290106e-10
571 8.68746014377e-10
572 8.68746014377e-10
573 8.21638280434e-10
574 8.21638280434e-10
575 7.94377788574e-10
576 7.94377788574e-10
577 7.8216215005e-10
578 8.04963029121e-10
579 8.04963029121e-10
580 8.20943250525e-10
581 8.50512485471e-10
582 8.84863071412e-10
583 9.15496613192e-10
584 9.35176004473e-10
585 9.38672752704e-10
586 9.23243102574e-10
587 8.88798760299e-10
588 8.37771783669e-10
589 7.74705202703e-10
590 7.05627751163e-10
591 6.37290642968e-10
592 5.76354762125e-10
593 5.28617560492e-10
594 4.98360726481e-10
595 4.98360726481e-10
596 4.7068772072e-10
597 4.7068772072e-10
598 4.49031948994e-10
599 4.49031948994e-10
600 4.339348302e-10
601 4.38461882357e-10
602 4.38461882357e-10
603 4.42319027627e-10
604 4.56456756723e-10
605 4.76249980372e-10
606 4.9678266398e-10
607 5.13427734985e-10
608 5.22359414668e-10
609 5.209477139e-10
610 5.07999901324e-10
611 4.83831567615e-10
612 4.50168424416e-10
613 4.09897512163e-10
614 3.66701125609e-10
615 3.24617312614e-10
616 2.87576390066e-10
617 2.58963227602e-10
618 2.41250321199e-10
619 2.41250321199e-10
620 2.27374671438e-10
621 2.27374671438e-10
622 2.18945423662e-10
623 2.18945423662e-10
624 2.15736607685e-10
625 2.15736607685e-10
626 2.15885687162e-10
627 2.15885687162e-10
628 2.16475949765e-10
629 2.22900420624e-10
630 2.32838329911e-10
631 2.43774011045e-10
632 2.53295074332e-10
633 2.59359287418e-10
634 2.60504001921e-10
635 2.55979414139e-10
636 2.45795950794e-10
637 2.30685489017e-10
638 2.11985050489e-10
639 1.91459205106e-10
640 1.71082952705e-10
641 1.52809867492e-10
642 1.3835070525e-10
643 1.28985430167e-10
644 1.28985430167e-10
645 1.20985774892e-10
646 1.20985774892e-10
647 1.15343829573e-10
648 1.15343829573e-10
649 1.12156573266e-10
650 1.12156573266e-10
651 1.10694549012e-10
652 1.13809553444e-10
653 1.13809553444e-10
654 1.15658015894e-10
655 1.19209997602e-10
656 1.2330782103e-10
657 1.26843126303e-10
658 1.2888255487e-10
659 1.28765453504e-10
660 1.26164830258e-10
661 1.21107197736e-10
662 1.13951470642e-10
663 1.05331375178e-10
664 9.60694441302e-11
665 8.70732261592e-11
666 7.92257124028e-11
667 7.32820392286e-11
668 7.32820392286e-11
669 6.72024134818e-11
670 6.42513363262e-11
671 6.42513363262e-11
672 6.2322098327e-11
673 6.2322098327e-11
674 6.12949348692e-11
675 6.12949348692e-11
676 6.06960858251e-11
677 6.21185562575e-11
678 6.4962423268e-11
679 6.85098397756e-11
680 6.85098397756e-11
681 6.89550870609e-11
682 6.86835941189e-11
683 6.74200620223e-11
684 6.5040589421e-11
685 6.15841958468e-11
686 5.72448660908e-11
687 5.23458102794e-11
688 4.72993893727e-11
689 4.25576033645e-11
690 3.85588167867e-11
691 3.56766388393e-11
692 3.56766388393e-11
693 3.28732260708e-11
694 3.28732260708e-11
695 3.0652444553e-11
696 3.0652444553e-11
697 2.92921111309e-11
698 2.92921111309e-11
699 2.87959467504e-11
700 2.87959467504e-11
701 2.891518933e-11
702 2.891518933e-11
703 2.92283174751e-11
704 3.0425147104e-11
705 3.2158404027e-11
706 3.2158404027e-11
707 3.26004363152e-11
708 3.28268297248e-11
709 3.26623550807e-11
710 3.20002910092e-11
711 3.08124734608e-11
712 2.91496463596e-11
713 2.71325505085e-11
714 2.49351600669e-11
715 2.27622473809e-11
716 2.08239726968e-11
717 1.93103974485e-11
718 1.93103974485e-11
719 1.76627358768e-11
720 1.6794536208e-11
721 1.6794536208e-11
722 1.6794536208e-11
723 1.56216802556e-11
724 1.53408455087e-11
725 1.53408455087e-11
726 1.53402698998e-11
727 1.53402698998e-11
728 1.54299595612e-11
729 1.59860020677e-11
730 1.59860020677e-11
731 1.61667643446e-11
732 1.64355647748e-11
733 1.66658995936e-11
734 1.67493259895e-11
735 1.66076842014e-11
736 1.6201041742e-11
737 1.5530724981e-11
738 1.46373694994e-11
739 1.35944515706e-11
740 1.24982283062e-11
741 1.14553529102e-11
742 1.05696240866e-11
743 1.05696240866e-11
744 9.53689076644e-12
745 8.8856236598e-12
746 8.6625228276e-12
747 8.6625228276e-12
748 8.6625228276e-12
749 8.6625228276e-12
750 7.99565221676e-12
751 7.76913543149e-12
752 7.94607083966e-12
753 8.4480078778e-12
754 8.4480078778e-12
755 8.80841575512e-12
756 8.80841575512e-12
757 8.86125016179e-12
758 8.8878183654e-12
759 8.83817325462e-12
760 8.67706880699e-12
761 8.38790254195e-12
762 7.97424546501e-12
763 7.45890407135e-12
764 6.88071750365e-12
765 6.28954258397e-12
766 5.74004180468e-12
767 5.28500688917e-12
768 5.28500688917e-12
769 4.76955758486e-12
770 4.76955758486e-12
771 4.29442515866e-12
772 4.07954901865e-12
773 4.07954901865e-12
774 4.07954901865e-12
775 3.85485373047e-12
776 3.85485373047e-12
777 3.85485373047e-12
778 3.62906496885e-12
779 3.63624139113e-12
780 3.8405347577e-12
781 4.18801142154e-12
782 4.18801142154e-12
783 4.42026131308e-12
784 4.42026131308e-12
785 4.44909214191e-12
786 4.4340649228e-12
787 4.3583051522e-12
788 4.21498017897e-12
789 4.00776546765e-12
790 3.75004657512e-12
791 3.46300309163e-12
792 3.17283190306e-12
793 2.90745306903e-12
794 2.69307836643e-12
795 2.55102969493e-12
796 2.55102969493e-12
797 2.40327270304e-12
798 2.40327270304e-12
799 2.27630661442e-12
800 2.26041250802e-12
801 2.34777247719e-12
802 2.34777247719e-12
803 2.34777247719e-12
804 2.34678871772e-12
805 2.34678871772e-12
806 2.31046549141e-12
807 2.30623267441e-12
808 2.31884625632e-12
809 2.33235160852e-12
810 2.33217910119e-12
811 2.3069425945e-12
812 2.24975494953e-12
813 2.15893876801e-12
814 2.03808299305e-12
815 1.89546782625e-12
816 1.74294774311e-12
817 1.59443955877e-12
818 1.4641952605e-12
819 1.36505900653e-12
820 1.36505900653e-12
821 1.36505900653e-12
822 1.36505900653e-12
823 1.16155106208e-12
824 1.03432421204e-12
825 9.90189268524e-13
826 1.02710453978e-12
827 1.02710453978e-12
828 1.0951235659e-12
829 1.0951235659e-12
830 1.16864036849e-12
831 1.26954784301e-12
832 1.38083568215e-12
833 1.38083568215e-12
834 1.38083568215e-12
835 1.38083568215e-12
836 1.38083568215e-12
837 1.25148487065e-12
838 1.11079761866e-12
839 9.65949976587e-13
840 8.25216603181e-13
841 6.97300323916e-13
842 5.90569852317e-13
843 5.12281022344e-13
844 4.67859891592e-13
845 4.67859891592e-13
846 4.67859891592e-13
847 4.23233289153e-13
848 4.21400519078e-13
849 4.21400519078e-13
850 4.21400519078e-13
851 4.21400519078e-13
852 4.21400519078e-13
853 4.00158017686e-13
854 4.00158017686e-13
855 4.00158017686e-13
856 3.9078861404e-13
857 3.9078861404e-13
858 3.9078861404e-13
859 3.9078861404e-13
860 3.9078861404e-13
861 3.9078861404e-13
862 3.9078861404e-13
863 3.9078861404e-13
864 3.9078861404e-13
865 3.15693191471e-13
866 3.15693191471e-13
867 2.64930484985e-13
868 2.64930484985e-13
869 2.37872669142e-13
870 2.40845832272e-13
871 2.69278824003e-13
872 2.69278824003e-13
873 2.69278824003e-13
874 2.87751584346e-13
875 2.87751584346e-13
876 3.01829049414e-13
877 3.01829049414e-13
878 3.01829049414e-13
879 3.01829049414e-13
880 2.79946681226e-13
881 2.79946681226e-13
882 2.79946681226e-13
883 2.79946681226e-13
884 2.79946681226e-13
885 2.79946681226e-13
886 2.12627609578e-13
887 2.12627609578e-13
888 2.12627609578e-13
889 2.12627609578e-13
890 2.12627609578e-13
891 2.12627609578e-13
892 1.37281735586e-13
893 1.37281735586e-13
894 1.37281735586e-13
895 1.37281735586e-13
896 1.37281735586e-13
897 1.37281735586e-13
898 1.37281735586e-13
899 1.37281735586e-13
900 7.92566904977e-14
901 7.92566904977e-14
902 7.92566904977e-14
903 6.61979847021e-14
904 9.82709539823e-14
905 9.82709539823e-14
906 9.82709539823e-14
907 9.82709539823e-14
908 9.82709539823e-14
909 9.82709539823e-14
910 1.3458746914e-13
911 1.3458746914e-13
912 1.3458746914e-13
913 1.3458746914e-13
914 1.3458746914e-13
915 1.3458746914e-13
916 1.3458746914e-13
917 1.3458746914e-13
918 1.33610531885e-13
919 1.34220246634e-13
920 1.34220246634e-13
921 1.34220246634e-13
922 1.34220246634e-13
923 1.34220246634e-13
924 1.34220246634e-13
925 1.34220246634e-13
926 1.01550901999e-13
927 1.01550901999e-13
928 1.01550901999e-13
929 1.01550901999e-13
930 6.55035231471e-14
931 6.55035231471e-14
932 4.0618623456e-14
933 3.10956594663e-14
934 3.10956594663e-14
935 3.56943252486e-14
936 3.56943252486e-14
937 5.21737540254e-14
938 7.92427300101e-14
939 7.92427300101e-14
940 7.92427300101e-14
941 7.92427300101e-14
942 7.92427300101e-14
943 9.75268348364e-14
944 9.75268348364e-14
945 1.11458984773e-13
946 1.23194694389e-13
947 1.23194694389e-13
948 1.26085070023e-13
949 1.26085070023e-13
950 1.26085070023e-13
951 1.26085070023e-13
952 1.09785951023e-13
953 1.09785951023e-13
954 1.09785951023e-13
955 1.09785951023e-13
956 1.09785951023e-13
957 7.68788364132e-14
958 4.8051284573e-14
959 2.52585623763e-14
960 9.90873834374e-15
961 9.90873834374e-15
962 2.64176234389e-15
963 2.64176234389e-15
964 3.67918421013e-15
965 1.23786174326e-14
966 2.75660930366e-14
967 4.7593870713e-14
968 4.7593870713e-14
969 6.77543297462e-14
970 6.77543297462e-14
971 8.45474238038e-14
972 8.45474238038e-14
973 8.45474238038e-14
974 9.15907454516e-14
975 9.15907454516e-14
976 9.15907454516e-14
977 9.15907454516e-14
978 8.44245764582e-14
979 7.45952677865e-14
980 6.29233475957e-14
981 5.03344049614e-14
982 3.77791683849e-14
983 3.77791683849e-14
984 3.77791683849e-14
985 3.77791683849e-14
986 3.77791683849e-14
987 3.77791683849e-14
988 3.77791683849e-14
989 3.77791683849e-14
990 3.77791683849e-14
991 3.77791683849e-14
992 3.77791683849e-14
993 3.77791683849e-14
994 3.77791683849e-14
995 3.77791683849e-14
996 3.77791683849e-14
997 3.77791683849e-14
998 3.77791683849e-14
999 3.77791683849e-14
1000 3.77791683849e-14


==> data/ncvx2E_PG.dat <==
0 1925889.45916
1 363032.601121
2 119211.702312
3 59462.0552229
4 31813.6733224
5 19431.4420552
6 12914.6322425
7 8358.76293519
8 5599.72886127
9 4207.2318759
10 3240.247773
11 2616.6593971
12 2191.4982092
13 1723.6991751
14 1453.40436255
15 1130.60311812
16 904.856147958
17 713.204656217
18 607.00368959
19 536.701140787
20 476.833508168
21 428.98898069
22 392.64064899
23 371.59313178
24 309.262243478
25 261.668742942
26 237.045719356
27 222.230878706
28 196.925845838
29 182.618879581
30 175.12385359
31 192.670708174
32 132.285640286
33 112.080939139
34 99.0481000948
35 89.5931553221
36 82.186831591
37 76.0972520484
38 70.9440284644
39 66.5232064282
40 62.7381313958
41 59.5876192979
42 57.2308228392
43 56.3878842723
44 55.0239550822
45 47.3299114586
46 42.5053667762
47 38.6237855577
48 35.3027804416
49 32.3894753355
50 29.8008649528
51 27.483223834
52 25.3976404086
53 23.5138260417
54 21.8071181851
55 20.2568671507
56 18.8454765175
57 17.5577783597
58 16.3805945205
59 15.3024098982
60 27.5704767324
61 41.4670897747
62 42.6977425332
63 41.063093953
64 38.7322241355
65 36.304036091
66 33.9725900708
67 31.8008012452
68 29.8027038602
69 27.9731128563
70 26.2996251147
71 24.7677661486
72 23.3632146282
73 22.0727126408
74 20.8843715733
75 19.7877023378
76 18.77352631
77 17.8338420692
78 16.9616836297
79 16.150986448
80 15.3964679081
81 14.693524328
82 14.0381443868
83 13.4268380275
84 12.8565797359
85 12.3247653397
86 11.8291819787
87 11.3679916685
88 10.9397299932
89 10.5433231292
90 10.178129032
91 9.84401298181
92 9.54147533482
93 9.27186341419
94 22.1135549928
95 41.3964895951
96 45.5521517338
97 45.5289349648
98 44.1934161837
99 42.5043021748
100 40.9236052476
101 39.9258768096
102 41.5261551914
103 39.017941032
104 33.3780993996
105 30.1543963342
106 27.7548052226
107 25.7731212444
108 24.0593628285
109 22.5408195962
110 21.1755601212
111 19.9365674481
112 35.0277900722
113 49.8805177954
114 51.0428448459
115 58.8542067134
116 66.6629188692
117 63.742254094
118 59.2313062411
119 54.8729779439
120 50.9984041402
121 47.6176771189
122 44.6671892948
123 42.0761098146
124 39.7838851601
125 37.7431111853
126 35.9182484049
127 34.2835833602
128 32.8215392106
129 31.5217034089
130 30.3808002645
131 29.4040387558
132 28.6089561211
133 28.0349281239
134 27.7687485855
135 28.0309104552
136 29.6489624564
137 45.7242450916
138 58.0710699095
139 62.4958164008
140 58.5116307895
141 54.5026296618
142 46.8329348688
143 41.9767862777
144 38.1692631223
145 34.9728343267
146 32.2459765564
147 29.9667689128
148 28.2567244076
149 27.9602501644
150 26.346092991
151 22.6006854143
152 20.4906038868
153 18.8977884144
154 17.5876224175
155 16.495502746
156 15.6080283231
157 14.9426058515
158 14.5616418339
159 14.6448101568
160 15.9067670614
161 18.8891703979
162 16.7490586824
163 12.415866102
164 10.0369362622
165 8.45799744736
166 7.29953790979
167 6.39469280988
168 5.65835336581
169 5.04225605085
170 4.51667882265
171 4.06205574706
172 3.66477627304
173 3.31492721709
174 3.0050075307
175 2.72916059647
176 2.48269579756
177 2.26177862355
178 2.06322258969
179 1.88434472489
180 1.72286200703
181 1.57681498126
182 1.44450995998
183 1.32447428861
184 1.215421047
185 1.11622073527
186 1.02587824578
187 0.94351391566
188 0.868347783229
189 0.799686397291
190 0.736911686069
191 0.679471505701
192 0.626871570854
193 0.578668531712
194 0.534464008324
195 0.493899429316
196 0.45665155008
197 0.422428547733
198 0.390966607852
199 0.362026932229
200 0.335393108447
201 0.31086879149
202 0.288275655366
203 0.267451579102
204 0.248249036782
205 0.23053366572
206 0.21418299058
207 0.199085284344
208 0.185138549672
209 0.172249606428
210 0.160333273003
211 0.149311630731
212 0.139113362003
213 0.129673153921
214 0.12093116032
215 0.112832515854
216 0.105326896623
217 0.098368122445
218 0.0919137964702
219 0.0859249783051
220 0.0803658872674
221 0.0752036327568
222 0.070407969064
223 0.0659510722277
224 0.0618073368079
225 0.0579531906665
226 0.0543669260481
227 0.0510285454279
228 0.0479196207515
229 0.0450231648288
230 0.0423235137694
231 0.0398062194542
232 0.0374579511391
233 0.0352664053715
234 0.033220223481
235 0.0313089159737
236 0.0295227932253
237 0.0278529019214
238 0.0262909667478
239 0.0248293368766
240 0.0234609368377
241 0.0221792213992
242 0.0209781341179
243 0.0198520692491
244 0.0187958367314
245 0.0178046299914
246 0.0168739963303
247 0.015999809679
248 0.0151782455262
249 0.0144057578383
250 0.0136790578097
251 0.0129950942916
252 0.0123510357635
253 0.0117442537209
254 0.011172307366
255 0.0106329294938
256 0.0101240134789
257 0.00964360127434
258 0.00918987234017
259 0.00876113342916
260 0.00835580916005
261 0.00797243331616
262 0.00760964081203
263 0.00726616027482
264 0.00694080719243
265 0.00663247758334
266 0.00634014214751
267 0.00606284086044
268 0.0057996779759
269 0.0055498174054
270 0.00531247844515
271 0.00508693182345
272 0.00487249604379
273 0.0046685340008
274 0.00447444984797
275 0.00428968609775
276 0.00411372093639
277 0.00394606573677
278 0.00378626275437
279 0.00363388299226
280 0.00348852422228
281 0.00334980915063
282 0.00321738371683
283 0.00309091551601
284 0.0029700923353
285 0.00285462079562
286 0.00274422509109
287 0.00263864581858
288 0.00253763889088
289 0.00244097452712
290 0.00234843631466
291 0.00225982033731
292 0.00217493436484
293 0.0020935970993
294 0.002015637474
295 0.00194089400117
296 0.00186921416495
297 0.00180045385617
298 0.00173447684598
299 0.0016711542956
300 0.00161036429934
301 0.00155199145877
302 0.00149592648552
303 0.00144206583092
304 0.00139031134032
305 0.00134056993051
306 0.0012927532885
307 0.00124677759017
308 0.00120256323737
309 0.00116003461223
310 0.00111911984742
311 0.00107975061121
312 0.00104186190639
313 0.00100539188206
314 0.000970281657287
315 0.000936475156024
316 0.000903918952306
317 0.000872562125176
318 0.000842356122568
319 0.000813254633623
320 0.000785213468812
321 0.000758190447369
322 0.000732145291548
323 0.000707039527214
324 0.000682836390397
325 0.000659500739379
326 0.000636998971961
327 0.000615298947591
328 0.000594369913983
329 0.000574182438013
330 0.00055470834054
331 0.000535920634963
332 0.000517793469231
333 0.000500302071107
334 0.000483422696494
335 0.000467132580594
336 0.000451409891763
337 0.000436233687865
338 0.000421583874997
339 0.000407441168408
340 0.000393787055519
341 0.000380603760873
342 0.00036787421294
343 0.000355582012635
344 0.000343711403463
345 0.000332247243194
346 0.000321174976977
347 0.000310480611801
348 0.000300150692242
349 0.00029017227741
350 0.00028053291903
351 0.000271220640593
352 0.000262223917521
353 0.000253531658281
354 0.000245133186408
355 0.000237018223372
356 0.000229176872254
357 0.000221599602187
358 0.000214277233515
359 0.000207200923628
360 0.000200362153457
361 0.000193752714572
362 0.00018736469686
363 0.000181190476759
364 0.000175222706014
365 0.000169454300915
366 0.000163878432031
367 0.000158488514362
368 0.000153278197941
369 0.000148241358821
370 0.000143372090455
371 0.00013866469544
372 0.000134113677607
373 0.000129713734441
374 0.000125459749819
375 0.000121346787045
376 0.000117370082173
377 0.000113525037601
378 0.000109807215927
379 0.00010621233405
380 0.000102736257515
381 9.9374995071e-05
382 9.61246934608e-05
383 9.29816324051e-05
384 8.99422197863e-05
385 8.70029870256e-05
386 8.41605846346e-05
387 8.14117779428e-05
388 7.87534429871e-05
389 7.61825625616e-05
390 7.36962224185e-05
391 7.1291607611e-05
392 6.89659989777e-05
393 6.67167697579e-05
394 6.45413823348e-05
395 6.24373851027e-05
396 6.04024094473e-05
397 5.84341668397e-05
398 5.65304460407e-05
399 5.46891104059e-05
400 5.2908095288e-05
401 5.11854055387e-05
402 4.95191130986e-05
403 4.79073546767e-05
404 4.63483295134e-05
405 4.48402972236e-05
406 4.33815757201e-05
407 4.19705392096e-05
408 4.06056162608e-05
409 3.9285287943e-05
410 3.80080860297e-05
411 3.67725912664e-05
412 3.55774317026e-05
413 3.44212810765e-05
414 3.3302857265e-05
415 3.22209207813e-05
416 3.11742733307e-05
417 3.01617564124e-05
418 2.91822499737e-05
419 2.8234671111e-05
420 2.73179728133e-05
421 2.64311427537e-05
422 2.55732021188e-05
423 2.47432044809e-05
424 2.39402347105e-05
425 2.31634079224e-05
426 2.24118684623e-05
427 2.16847889257e-05
428 2.09813692122e-05
429 2.03008356112e-05
430 1.96424399187e-05
431 1.90054585866e-05
432 1.83891918962e-05
433 1.77929631675e-05
434 1.72161179876e-05
435 1.66580234704e-05
436 1.61180675398e-05
437 1.5595658237e-05
438 1.50902230522e-05
439 1.46012082783e-05
440 1.41280783864e-05
441 1.36703154234e-05
442 1.3227418428e-05
443 1.27989028687e-05
444 1.23843000989e-05
445 1.1983156832e-05
446 1.15950346312e-05
447 1.1219509422e-05
448 1.08561710136e-05
449 1.05046226437e-05
450 1.01644805324e-05
451 9.83537345579e-06
452 9.51694233075e-06
453 9.20883981558e-06
454 8.91072992172e-06
455 8.62228764136e-06
456 8.34319858495e-06
457 8.07315863181e-06
458 7.81187359275e-06
459 7.55905888317e-06
460 7.31443920738e-06
461 7.07774825336e-06
462 6.84872839787e-06
463 6.62713042122e-06
464 6.41271323088e-06
465 6.20524359539e-06
466 6.00449588637e-06
467 5.81025182917e-06
468 5.62230026193e-06
469 5.44043690215e-06
470 5.26446412193e-06
471 5.09419072938e-06
472 4.92943175862e-06
473 4.77000826536e-06
474 4.6157471302e-06
475 4.46648086827e-06
476 4.3220474442e-06
477 4.18229009511e-06
478 4.04705715726e-06
479 3.91620189987e-06
480 3.78958236403e-06
481 3.66706120677e-06
482 3.54850554995e-06
483 3.4337868351e-06
484 3.32278068233e-06
485 3.21536675326e-06
486 3.11142862027e-06
487 3.01085363803e-06
488 2.91353282073e-06
489 2.81936072226e-06
490 2.72823532142e-06
491 2.64005790978e-06
492 2.55473298393e-06
493 2.47216814094e-06
494 2.3922739778e-06
495 2.31496399309e-06
496 2.24015449303e-06
497 2.16776449959e-06
498 2.09771566237e-06
499 2.02993217335e-06
500 1.96434068352e-06
501 1.90087022324e-06
502 1.83945212511e-06
503 1.78001994826e-06
504 1.72250940708e-06
505 1.66685829982e-06
506 1.61300644216e-06
507 1.56089560069e-06
508 1.51046942979e-06
509 1.46167341044e-06
510 1.41445479068e-06
511 1.36876252812e-06
512 1.32454723463e-06
513 1.28176112255e-06
514 1.24035795254e-06
515 1.20029298354e-06
516 1.16152292387e-06
517 1.12400588444e-06
518 1.08770133283e-06
519 1.05257004979e-06
520 1.01857408612e-06
521 9.85676721766e-07
522 9.53842425792e-07
523 9.23036817787e-07
524 8.93226630668e-07
525 8.64379674335e-07
526 8.36464801133e-07
527 8.0945187151e-07
528 7.83311721784e-07
529 7.58016132125e-07
530 7.33537796445e-07
531 7.09850292153e-07
532 6.86928052008e-07
533 6.64746336118e-07
534 6.43281205297e-07
535 6.22509494933e-07
536 6.0240879008e-07
537 5.82957400936e-07
538 5.64134339651e-07
539 5.45919297207e-07
540 5.28292621811e-07
541 5.1123529722e-07
542 4.94728922487e-07
543 4.78755691861e-07
544 4.6329837552e-07
545 4.48340300892e-07
546 4.33865334759e-07
547 4.19857865587e-07
548 4.0630278676e-07
549 3.93185480152e-07
550 3.80491800479e-07
551 3.68208059791e-07
552 3.5632101269e-07
553 3.44817842193e-07
554 3.33686145567e-07
555 3.22913921234e-07
556 3.1248955552e-07
557 3.02401810296e-07
558 2.9263981072e-07
559 2.83193033467e-07
560 2.74051295449e-07
561 2.65204742733e-07
562 2.56643839888e-07
563 2.48359359697e-07
564 2.40342373193e-07
565 2.32584240035e-07
566 2.25076599088e-07
567 2.17811359486e-07
568 2.10780691836e-07
569 2.03977019747e-07
570 1.97393011668e-07
571 1.91021573022e-07
572 1.84855838436e-07
573 1.78889164434e-07
574 1.7311512215e-07
575 1.67527490507e-07
576 1.62120249401e-07
577 1.56887573272e-07
578 1.51823824717e-07
579 1.46923548563e-07
580 1.42181465838e-07
581 1.37592468096e-07
582 1.33151611993e-07
583 1.28854113794e-07
584 1.2469534442e-07
585 1.20670824217e-07
586 1.16776218311e-07
587 1.13007331856e-07
588 1.09360105458e-07
589 1.05830610923e-07
590 1.02415046887e-07
591 9.91097347761e-08
592 9.59111148901e-08
593 9.28157424149e-08
594 8.98202838909e-08
595 8.6921513476e-08
596 8.41163094783e-08
597 8.14016511189e-08
598 7.87746150902e-08
599 7.62323725712e-08
600 7.37721860415e-08
601 7.13914063957e-08
602 6.90874701261e-08
603 6.68578964642e-08
604 6.47002847591e-08
605 6.26123119067e-08
606 6.05917297761e-08
607 5.8636362894e-08
608 5.67441059946e-08
609 5.49129218051e-08
610 5.31408388193e-08
611 5.14259492238e-08
612 4.97664067716e-08
613 4.81604248858e-08
614 4.66062746041e-08
615 4.51022828328e-08
616 4.36468304875e-08
617 4.22383507604e-08
618 4.08753274313e-08
619 3.95562932474e-08
620 3.82798282942e-08
621 3.70445585345e-08
622 3.58491542834e-08
623 3.46923287634e-08
624 3.35728367709e-08
625 3.24894732791e-08
626 3.14410722016e-08
627 3.04265050482e-08
628 2.9444679777e-08
629 2.8494539611e-08
630 2.75750618856e-08
631 2.66852569579e-08
632 2.58241671137e-08
633 2.49908655685e-08
634 2.4184455449e-08
635 2.34040688321e-08
636 2.26488658302e-08
637 2.19180336506e-08
638 2.12107857348e-08
639 2.05263609201e-08
640 1.98640226212e-08
641 1.92230580259e-08
642 1.86027773189e-08
643 1.80025129645e-08
644 1.74216189714e-08
645 1.68594702067e-08
646 1.63154616866e-08
647 1.57890079927e-08
648 1.52795425764e-08
649 1.47865171963e-08
650 1.43094012836e-08
651 1.38476814108e-08
652 1.34008607136e-08
653 1.29684583695e-08
654 1.2550009088e-08
655 1.2145062557e-08
656 1.17531830478e-08
657 1.13739488571e-08
658 1.10069519096e-08
659 1.06517973017e-08
660 1.03081028655e-08
661 9.97549878062e-09
662 9.65362714294e-09
663 9.34214162798e-09
664 9.0407070553e-09
665 8.74899908703e-09
666 8.46670384665e-09
667 8.19351758351e-09
668 7.92914634873e-09
669 7.67330569032e-09
670 7.42572032474e-09
671 7.18612385887e-09
672 6.9542584967e-09
673 6.72987475689e-09
674 6.51273122292e-09
675 6.30259424852e-09
676 6.0992377451e-09
677 5.90244291458e-09
678 5.7119980166e-09
679 5.52769815034e-09
680 5.34934502212e-09
681 5.17674674196e-09
682 5.00971760696e-09
683 4.84807791216e-09
684 4.69165374723e-09
685 4.54027682156e-09
686 4.39378426556e-09
687 4.25201847394e-09
688 4.1148269252e-09
689 3.98206201128e-09
690 3.85358090072e-09
691 3.72924536641e-09
692 3.60892163317e-09
693 3.49248026172e-09
694 3.37979596648e-09
695 3.27074752469e-09
696 3.16521761048e-09
697 3.06309270018e-09
698 2.9642629136e-09
699 2.86862193454e-09
700 2.77606686533e-09
701 2.68649813841e-09
702 2.59981938964e-09
703 2.51593736697e-09
704 2.43476183501e-09
705 2.35620545821e-09
706 2.2801837286e-09
707 2.20661486231e-09
708 2.13541971171e-09
709 2.06652168848e-09
710 1.99984667045e-09
711 1.93532293213e-09
712 1.87288105759e-09
713 1.81245387064e-09
714 1.7539763688e-09
715 1.69738564435e-09
716 1.64262081363e-09
717 1.58962296583e-09
718 1.53833508884e-09
719 1.48870200461e-09
720 1.44067032395e-09
721 1.39418837609e-09
722 1.34920615575e-09
723 1.30567527077e-09
724 1.26354889749e-09
725 1.22278172089e-09
726 1.18332987559e-09
727 1.14515093238e-09
728 1.10820381419e-09
729 1.0724487809e-09
730 1.03784736141e-09
731 1.00436234157e-09
732 9.71957696981e-10
733 9.40598569434e-10
734 9.10251225243e-10
735 8.80883021356e-10
736 8.52462361247e-10
737 8.24958674845e-10
738 7.98342375487e-10
739 7.72584832117e-10
740 7.47658336842e-10
741 7.23536075816e-10
742 7.00192099894e-10
743 6.77601297706e-10
744 6.55739369854e-10
745 6.34582799078e-10
746 6.14108824801e-10
747 5.94295423998e-10
748 5.75121285849e-10
749 5.56565783998e-10
750 5.38608956394e-10
751 5.21231487804e-10
752 5.04414687041e-10
753 4.88140461964e-10
754 4.723913081e-10
755 4.57150284626e-10
756 4.42400995826e-10
757 4.28127576759e-10
758 4.14314673229e-10
759 4.00947427675e-10
760 3.88011460596e-10
761 3.75492857739e-10
762 3.6337815308e-10
763 3.51654315166e-10
764 3.40308731032e-10
765 3.29329199716e-10
766 3.18703908705e-10
767 3.08421430082e-10
768 2.98470701786e-10
769 2.88841019853e-10
770 2.79522028891e-10
771 2.7050370245e-10
772 2.61776339521e-10
773 2.53330553475e-10
774 2.45157259824e-10
775 2.37247665609e-10
776 2.29593263167e-10
777 2.22185819838e-10
778 2.15017367901e-10
779 2.08080194353e-10
780 2.01366839636e-10
781 1.94870081211e-10
782 1.88582931486e-10
783 1.8249862715e-10
784 1.76610623987e-10
785 1.70912588079e-10
786 1.65398390904e-10
787 1.60062101572e-10
788 1.5489797825e-10
789 1.499004683e-10
790 1.45064194957e-10
791 1.40383956292e-10
792 1.35854718406e-10
793 1.31471608928e-10
794 1.27229914092e-10
795 1.23125070146e-10
796 1.19152662238e-10
797 1.15308418129e-10
798 1.11588201845e-10
799 1.07988011933e-10
800 1.04503976905e-10
801 1.01132348524e-10
802 9.78694994774e-11
803 9.47119219473e-11
804 9.16562169474e-11
805 8.86990997999e-11
806 8.58373891587e-11
807 8.30680068453e-11
808 8.03879733452e-11
809 7.77944064596e-11
810 7.52845168792e-11
811 7.285560464e-11
812 7.05050564871e-11
813 6.82303452983e-11
814 6.60290231827e-11
815 6.38987233031e-11
816 6.18371532631e-11
817 5.98420965161e-11
818 5.79114061694e-11
819 5.60430066172e-11
820 5.42348873654e-11
821 5.24851035785e-11
822 5.07917739345e-11
823 4.91530760211e-11
824 4.75672482462e-11
825 4.60325838748e-11
826 4.45474323244e-11
827 4.31101971873e-11
828 4.17193313047e-11
829 4.03733392922e-11
830 3.9070773118e-11
831 3.78102319008e-11
832 3.6590359366e-11
833 3.5409844272e-11
834 3.42674157873e-11
835 3.31618462157e-11
836 3.20919452094e-11
837 3.105656269e-11
838 3.00545851388e-11
839 2.90849339204e-11
840 2.8146566849e-11
841 2.72384744213e-11
842 2.63596800636e-11
843 2.55092380793e-11
844 2.46862338678e-11
845 2.3889782461e-11
846 2.31190270652e-11
847 2.23731383427e-11
848 2.16513146953e-11
849 2.09527790091e-11
850 2.02767800499e-11
851 1.9622591134e-11
852 1.89895084387e-11
853 1.83768508158e-11
854 1.77839592786e-11
855 1.72101961975e-11
856 1.6654944598e-11
857 1.61176068203e-11
858 1.55976054398e-11
859 1.50943807719e-11
860 1.46073916134e-11
861 1.41361143411e-11
862 1.36800418067e-11
863 1.32386835463e-11
864 1.28115647144e-11
865 1.23982261365e-11
866 1.19982231185e-11
867 1.16111251526e-11
868 1.12365164165e-11
869 1.08739936802e-11
870 1.05231666044e-11
871 1.01836586279e-11
872 9.85510414543e-12
873 9.53714979554e-12
874 9.22945356196e-12
875 8.9316845445e-12
876 8.64352223663e-12
877 8.3646572246e-12
878 8.09478905587e-12
879 7.83362770019e-12
880 7.58089207777e-12
881 7.33631056752e-12
882 7.09961983919e-12
883 6.8705655734e-12
884 6.64890123174e-12
885 6.43438838603e-12
886 6.22679636411e-12
887 6.02590185765e-12
888 5.83148901316e-12
889 5.64334824033e-12
890 5.46127768732e-12
891 5.28508102741e-12
892 5.11456898828e-12
893 4.94955826439e-12
894 4.78987125843e-12
895 4.63533617658e-12
896 4.48578698789e-12
897 4.34106248954e-12
898 4.2010073039e-12
899 4.06547084988e-12
900 3.9343070408e-12
901 3.80737499838e-12
902 3.68453806171e-12
903 3.56566435792e-12
904 3.45062569442e-12
905 3.33929859408e-12
906 3.23156331e-12
907 3.12730379554e-12
908 3.02640800998e-12
909 2.92876742021e-12
910 2.8342770307e-12
911 2.74283509028e-12
912 2.65434334363e-12
913 2.56870664117e-12
914 2.48583286067e-12
915 2.40563281182e-12
916 2.32802025269e-12
917 2.25291168405e-12
918 2.18022625383e-12
919 2.10988595717e-12
920 2.04181492143e-12
921 1.97594019618e-12
922 1.91219072712e-12
923 1.85049797474e-12
924 1.79079566555e-12
925 1.733019516e-12
926 1.67710734325e-12
927 1.62299908633e-12
928 1.57063650121e-12
929 1.51996330493e-12
930 1.47092491931e-12
931 1.4234687402e-12
932 1.37754354668e-12
933 1.33310009726e-12
934 1.29009050983e-12
935 1.2484684945e-12
936 1.20818936862e-12
937 1.16920972791e-12
938 1.13148770694e-12
939 1.09498268604e-12
940 1.0596554239e-12
941 1.02546797203e-12
942 9.92383433187e-13
943 9.6036633246e-13
944 9.2938220925e-13
945 8.99397704046e-13
946 8.7038054859e-13
947 8.42299612291e-13
948 8.15124676927e-13
949 7.88826438701e-13
950 7.63376632912e-13
951 7.38747942422e-13
952 7.14913862421e-13
953 6.91848698127e-13
954 6.69527707461e-13
955 6.47926845821e-13
956 6.27022856487e-13
957 6.06793338613e-13
958 5.87216485457e-13
959 5.68271233312e-13
960 5.49937171181e-13
961 5.32194644339e-13
962 5.15024543868e-13
963 4.98408377418e-13
964 4.82328338801e-13
965 4.66767069948e-13
966 4.51707822916e-13
967 4.37134454381e-13
968 4.23031243062e-13
969 4.0938308344e-13
970 3.96175197328e-13
971 3.83393476288e-13
972 3.71024105779e-13
973 3.5905383879e-13
974 3.47469765818e-13
975 3.36259406997e-13
976 3.25410730202e-13
977 3.14912063676e-13
978 3.04752100061e-13
979 2.94919940392e-13
980 2.85404982769e-13
981 2.76196995937e-13
982 2.67286111607e-13
983 2.58662717539e-13
984 2.50317517024e-13
985 2.42241569358e-13
986 2.34426161766e-13
987 2.26862946831e-13
988 2.19543686663e-13
989 2.12460581771e-13
990 2.05606009453e-13
991 1.98972580847e-13
992 1.92553155603e-13
993 1.86340852729e-13
994 1.80328984244e-13
995 1.74511054806e-13
996 1.68880837373e-13
997 1.63432270539e-13
998 1.58159475247e-13
999 1.53056814103e-13
1000 1.48118777154e-13


==> data/ncvx2F_AI.dat <==
0 6092.68007907
1 1760.3655683
2 835.980833668
3 489.085104994
4 322.25389645
5 229.862517624
6 172.137019826
7 124.107562699
8 101.338260439
9 78.7656193711
10 68.332937797
11 55.0558847554
12 49.0876471677
13 40.7547344326
14 37.1922027432
15 32.6265681681
16 30.6088513846
17 27.6624957435
18 26.2250728281
19 23.8815356663
20 22.3164857878
21 20.758094813
22 19.8118847502
23 18.6109114925
24 18.0146265069
25 16.769597171
26 16.343727754
27 15.7084626706
28 15.4181214255
29 14.9383894235
30 14.7049964336
31 14.3064826238
32 14.1064193972
33 13.7387906737
34 13.3768914358
35 13.088721635
36 12.9587520134
37 12.7423210813
38 12.641429198
39 12.4707695437
40 12.3906047301
41 12.2536948332
42 12.1890614565
43 12.0777715841
44 12.0250200085
45 11.9889905634
46 11.8444701118
47 11.5659187868
48 11.4300692452
49 11.1948417933
50 11.0845343543
51 10.8924399771
52 10.8017806128
53 10.6423829949
54 10.5665351728
55 10.4320527855
56 10.3676301314
57 10.2525966625
58 10.1971953118
59 10.0976640233
60 10.0495093954
61 9.96250941963
62 9.9202330782
63 9.84342459798
64 9.80591962569
65 9.73735960158
66 9.70367295254
67 9.64161879796
68 9.61084068895
69 9.61350666342
70 9.47613171411
71 9.17676334485
72 9.02171945187
73 8.73647212835
74 8.59132766568
75 8.16908865916
76 8.05049521933
77 7.85248364116
78 7.7634687746
79 7.60591524021
80 7.53286939141
81 7.46113527714
82 7.29327885769
83 7.01856299012
84 6.77862507391
85 6.34458924356
86 6.14923481954
87 5.80721850626
88 5.65113982077
89 5.37165399389
90 5.24084631843
91 5.003031411
92 4.88980341348
93 4.68138203099
94 4.58048588506
95 4.39176262712
96 4.29783789641
97 4.11509527575
98 4.07341205856
99 3.53415195734
100 3.16621186857
101 2.60482465144
102 2.43927586784
103 2.1648018201
104 2.04546692933
105 1.83483035638
106 1.73694298331
107 1.40210910971
108 1.32219971468
109 1.18819949395
110 1.12830403782
111 1.02020910594
112 0.969149395063
113 0.871411942204
114 0.816812525577
115 0.391175297382
116 0.336835486848
117 0.265288974117
118 0.239412254907
119 0.196961733201
120 0.179487964539
121 0.149816881229
122 0.137204546996
123 0.115494504086
124 0.106131713693
125 0.0898895658639
126 0.0828236200486
127 0.070499292087
128 0.0651045577188
129 0.0556554678127
130 0.0514995639986
131 0.0441951143603
132 0.0409700114117
133 0.0352847609903
134 0.0327663640272
135 0.0283153133612
136 0.026338001712
137 0.0228350066082
138 0.0212748562127
139 0.0185048337097
140 0.0172681967603
141 0.015067997375
142 0.0140835300937
143 0.012328466403
144 0.0115414497897
145 0.0101356293077
146 0.00950385566817
147 0.00837313625198
148 0.00786388877152
149 0.00695067948924
150 0.00653848909161
151 0.00579787239597
152 0.0054628360281
153 0.00485964984976
154 0.004586159647
155 0.00409278549763
156 0.00386856201152
157 0.00346323777569
158 0.00327859033848
159 0.00294411644234
160 0.00279137455868
161 0.00251411727069
162 0.0023871916586
163 0.00215631224761
164 0.00205035472825
165 0.00185721123101
166 0.00176835035499
167 0.00160603186896
168 0.00153116681808
169 0.00139412995279
170 0.0013307694462
171 0.0012145537986
172 0.00116068986789
173 0.00106169481472
174 0.00101570367224
175 0.000931012870225
176 0.000891576883106
177 0.000818819980083
178 0.000784866124974
179 0.000722109561067
180 0.000692760775223
181 0.000638421372514
182 0.000612958017754
183 0.000565734458618
184 0.000543563730687
185 0.000502382104258
186 0.000483013695771
187 0.000446984129226
188 0.000430010824985
189 0.000398392864426
190 0.000383475032791
191 0.000355649943359
192 0.000342503111582
193 0.000317951659255
194 0.000306336534237
195 0.000284621118553
196 0.00027433555033
197 0.000255085796937
198 0.000245958288829
199 0.000228859399584
200 0.000220743851614
201 0.000205527155671
202 0.000198298594299
203 0.000184733860834
204 0.000178284958679
205 0.000166174122498
206 0.000160412352201
207 0.000149584374981
208 0.000144429673625
209 0.000134736320518
210 0.000130119166471
211 0.000121431522118
212 0.000117291344907
213 0.000109496928886
214 0.000105780790051
215 9.87811590818e-05
216 9.54426530626e-05
217 8.91514002888e-05
218 8.61497352957e-05
219 8.04908138576e-05
220 7.77900400522e-05
221 7.26963532145e-05
222 7.02647118516e-05
223 6.56769220484e-05
224 6.34862948488e-05
225 5.93518138032e-05
226 5.7377254592e-05
227 5.36493837444e-05
228 5.18687191544e-05
229 4.85059148758e-05
230 4.68994022498e-05
231 4.38646454626e-05
232 4.24146786457e-05
233 3.96749322107e-05
234 3.83657878587e-05
235 3.58915272898e-05
236 3.47091450976e-05
237 3.2473952146e-05
238 3.14057439397e-05
239 2.93859524731e-05
240 2.84206359424e-05
241 2.65950233e-05
242 2.57224764937e-05
243 2.40719932947e-05
244 2.32831272484e-05
245 2.17906599573e-05
246 2.10773065703e-05
247 1.97274690521e-05
248 1.90822825203e-05
249 1.78612317399e-05
250 1.72776011453e-05
251 1.61728745951e-05
252 1.56448470108e-05
253 1.46452183998e-05
254 1.41674302938e-05
255 1.32627816072e-05
256 1.28303982478e-05
257 1.20116061595e-05
258 1.16202671734e-05
259 1.08791014384e-05
260 1.0524873133e-05
261 9.85390633446e-06
262 9.53323824149e-06
263 8.92576511546e-06
264 8.63545167817e-06
265 8.0854169795e-06
266 7.82256311993e-06
267 7.32449684904e-06
268 7.08648728676e-06
269 6.63544683732e-06
270 6.41991834982e-06
271 6.0114365823e-06
272 5.81625312179e-06
273 5.44629178023e-06
274 5.26952241842e-06
275 4.93443000948e-06
276 4.77432867285e-06
277 4.47080303445e-06
278 4.32579072651e-06
279 4.05084496435e-06
280 3.91949343737e-06
281 3.67042541427e-06
282 3.55144257469e-06
283 3.32580741258e-06
284 3.21802424708e-06
285 3.01360954325e-06
286 2.91596819579e-06
287 2.73077169766e-06
288 2.64231482561e-06
289 2.47452425128e-06
290 2.39438533356e-06
291 2.24236015356e-06
292 2.16975486467e-06
293 2.0320099452e-06
294 1.96622823978e-06
295 1.84141890713e-06
296 1.78181794297e-06
297 1.6687267248e-06
298 1.61472449633e-06
299 1.5122488719e-06
300 1.46331834117e-06
301 1.37045994109e-06
302 1.32612387915e-06
303 1.24197850937e-06
304 1.20180473573e-06
305 1.1255534389e-06
306 1.08915055819e-06
307 1.02005164138e-06
308 9.87065121194e-07
309 9.24446695194e-07
310 8.9455548391e-07
311 8.37808983079e-07
312 8.10722198707e-07
313 7.59296298725e-07
314 7.34750528864e-07
315 6.8814577503e-07
316 6.65902362584e-07
317 6.23666309707e-07
318 6.03509050734e-07
319 5.65231772498e-07
320 5.46964798787e-07
321 5.12274908715e-07
322 4.95720826166e-07
323 4.64281853851e-07
324 4.49279852432e-07
325 4.20786847144e-07
326 4.0719135086e-07
327 3.81368082003e-07
328 3.69047114646e-07
329 3.45643272226e-07
330 3.34477235242e-07
331 3.13265985596e-07
332 3.03146563851e-07
333 2.83922389599e-07
334 2.74751428719e-07
335 2.5732811082e-07
336 2.49016636644e-07
337 2.33225350144e-07
338 2.25692829758e-07
339 2.11380637438e-07
340 2.04554012839e-07
341 1.91582358866e-07
342 1.85395421681e-07
343 1.73638667889e-07
344 1.68031490944e-07
345 1.57375808385e-07
346 1.5229402095e-07
347 1.42636295664e-07
348 1.38030657126e-07
349 1.29277395899e-07
350 1.25103284176e-07
351 1.17169747682e-07
352 1.13386690259e-07
353 1.06196097249e-07
354 1.02767472754e-07
355 9.62502468838e-08
356 9.31428587592e-08
357 8.7235903834e-08
358 8.44196250682e-08
359 7.9065813452e-08
360 7.65133876257e-08
361 7.16609065421e-08
362 6.93475783464e-08
363 6.49495035532e-08
364 6.28528908919e-08
365 5.88666324575e-08
366 5.69664280192e-08
367 5.33534461056e-08
368 5.16312468335e-08
369 4.83565685272e-08
370 4.67957192996e-08
371 4.38276543946e-08
372 4.24130064403e-08
373 3.97229200644e-08
374 3.84407883303e-08
375 3.60025325108e-08
376 3.48405393424e-08
377 3.26306235365e-08
378 3.15774570936e-08
379 2.95744513323e-08
380 2.86199366428e-08
381 2.68045141638e-08
382 2.5939428383e-08
383 2.42939961481e-08
384 2.35099406609e-08
385 2.20185540911e-08
386 2.13079545119e-08
387 1.99562464331e-08
388 1.93122247083e-08
389 1.80870785016e-08
390 1.75033534333e-08
391 1.63929314567e-08
392 1.58639181791e-08
393 1.48574912373e-08
394 1.43780312101e-08
395 1.34658080242e-08
396 1.30312685087e-08
397 1.22044809814e-08
398 1.18106555647e-08
399 1.10613171955e-08
400 1.07043547359e-08
401 1.00251753565e-08
402 9.70169367065e-09
403 9.08609365524e-09
404 8.79289530076e-09
405 8.23496293378e-09
406 7.96924837232e-09
407 7.46356931813e-09
408 7.22272375242e-09
409 6.764409477e-09
410 6.54613074857e-09
411 6.13074746525e-09
412 5.93288973505e-09
413 5.55641577193e-09
414 5.37713162885e-09
415 5.03590058543e-09
416 4.8733852509e-09
417 4.56411441974e-09
418 4.41684733232e-09
419 4.13653822307e-09
420 4.00304145387e-09
421 3.74902242584e-09
422 3.62801699794e-09
423 3.39777272984e-09
424 3.28813598571e-09
425 3.07946379507e-09
426 2.98010149891e-09
427 2.79094081179e-09
428 2.70085820375e-09
429 2.52943266332e-09
430 2.44783393555e-09
431 2.29246666095e-09
432 2.2184849513e-09
433 2.07766959193e-09
434 2.01062277938e-09
435 1.88300930404e-09
436 1.82224368928e-09
437 1.70656733189e-09
438 1.65150026987e-09
439 1.54665258378e-09
440 1.49677248373e-09
441 1.40174449825e-09
442 1.3565397694e-09
443 1.27040777897e-09
444 1.22940946312e-09
445 1.15136344903e-09
446 1.1142162748e-09
447 1.04348885088e-09
448 1.00979491435e-09
449 9.45689748733e-10
450 9.15207465368e-10
451 8.57070858729e-10
452 8.29430746307e-10
453 7.76765318733e-10
454 7.51683160161e-10
455 7.03991531736e-10
456 6.81254164192e-10
457 6.37982111584e-10
458 6.17419004811e-10
459 5.78211256652e-10
460 5.59566615266e-10
461 5.24025267623e-10
462 5.07114350512e-10
463 4.74912553727e-10
464 4.59593252344e-10
465 4.30404156759e-10
466 4.16534362557e-10
467 3.90102172787e-10
468 3.77497144655e-10
469 3.53537643605e-10
470 3.42097905559e-10
471 3.20383719554e-10
472 3.10038217322e-10
473 2.90370394396e-10
474 2.80991230284e-10
475 2.63142396761e-10
476 2.54658516496e-10
477 2.38500774685e-10
478 2.30784280575e-10
479 2.16118678509e-10
480 2.09155359698e-10
481 1.95882421394e-10
482 1.89558591046e-10
483 1.77536207957e-10
484 1.71809233507e-10
485 1.60881086231e-10
486 1.5569412426e-10
487 1.45803369378e-10
488 1.41085365613e-10
489 1.32132527142e-10
490 1.27869270727e-10
491 1.19754872685e-10
492 1.15889520202e-10
493 1.08499875751e-10
494 1.050324272e-10
495 9.83533254839e-11
496 9.51700940277e-11
497 8.91446916285e-11
498 8.62598881213e-11
499 8.07887090559e-11
500 7.81597009336e-11
501 7.32285343474e-11
502 7.08411107553e-11
503 6.63362698106e-11
504 6.42046416033e-11
505 6.01261263e-11
506 5.81934500588e-11
507 5.44702061234e-11
508 5.27506927028e-11
509 4.939693099e-11
510 4.78053152619e-11
511 4.47784032076e-11
512 4.33288960267e-11
513 4.05719902119e-11
514 3.92645915781e-11
515 3.67634811482e-11
516 3.55697693522e-11
517 3.33244543071e-11
518 3.22444293488e-11
519 3.01980662698e-11
520 2.92459390039e-11
521 2.73701061815e-11
522 2.64890331891e-11
523 2.48121523327e-11
524 2.39879227593e-11
525 2.24673613047e-11
526 2.17426077143e-11
527 2.03925765163e-11
528 1.971045549e-11
529 1.8459900275e-11
530 1.78772552317e-11
531 1.67261759998e-11
532 1.62003743753e-11
533 1.51629819811e-11
534 1.46940237755e-11
535 1.37418965096e-11
536 1.33155708681e-11
537 1.24771304399e-11
538 1.20508047985e-11
539 1.12834186439e-11
540 1.0928147276e-11
541 1.02318153949e-11
542 9.91917659121e-12
543 9.29389898374e-12
544 8.98126018001e-12
545 8.39861513668e-12
546 8.11439804238e-12
547 7.63122898206e-12
548 7.37543359719e-12
549 6.9206862463e-12
550 6.69331257086e-12
551 6.2669869294e-12
552 6.05382410868e-12
553 5.67013103137e-12
554 5.49960077478e-12
555 5.13011855219e-12
556 4.98801000504e-12
557 4.66116034659e-12
558 4.50484094472e-12
559 4.23483470513e-12
560 4.10693701269e-12
561 3.82271991839e-12
562 3.72324393538e-12
563 3.46744855051e-12
564 3.3679725675e-12
565 3.15480974677e-12
566 3.06954461848e-12
567 2.84217094304e-12
568 2.75690581475e-12
569 2.60058641288e-12
570 2.51532128459e-12
571 2.34479102801e-12
572 2.28794760915e-12
573 2.13162820728e-12
574 2.07478478842e-12
575 1.91846538655e-12
576 1.89004367712e-12
577 1.74793512997e-12
578 1.69109171111e-12
579 1.5916157281e-12
580 1.53477230924e-12
581 1.43529632624e-12
582 1.39266376209e-12
583 1.3073986338e-12
584 1.25055521494e-12
585 1.17950094136e-12
586 1.13686837722e-12
587 1.09423581307e-12
588 1.03739239421e-12
589 9.66338120634e-13
590 9.52127265919e-13
591 8.81072992343e-13
592 8.66862137627e-13
593 8.10018718767e-13
594 7.81597009336e-13
595 7.24753590475e-13
596 6.96331881045e-13
597 6.67910171614e-13
598 6.53699316899e-13
599 6.11066752754e-13
600 5.68434188608e-13
601 5.68434188608e-13
602 5.25801624462e-13
603 4.97379915032e-13
604 4.97379915032e-13
605 4.54747350886e-13
606 4.40536496171e-13
607 4.12114786741e-13
608 3.97903932026e-13
609 3.69482222595e-13
610 3.5527136788e-13
611 3.2684965845e-13
612 3.41060513165e-13
613 3.2684965845e-13
614 2.84217094304e-13
615 2.98427949019e-13
616 2.70006239589e-13
617 2.41584530158e-13
618 2.55795384874e-13
619 2.27373675443e-13
620 2.27373675443e-13
621 2.13162820728e-13
622 2.27373675443e-13
623 1.98951966013e-13
624 1.84741111298e-13
625 1.98951966013e-13
626 2.13162820728e-13
627 1.56319401867e-13
628 1.42108547152e-13
629 1.56319401867e-13
630 1.56319401867e-13
631 1.70530256582e-13
632 1.27897692437e-13
633 1.13686837722e-13
634 9.94759830064e-14
635 1.13686837722e-13
636 1.27897692437e-13
637 1.13686837722e-13
638 9.94759830064e-14
639 9.94759830064e-14
640 9.94759830064e-14
641 9.94759830064e-14
642 8.52651282912e-14
643 8.52651282912e-14
644 8.52651282912e-14
645 7.1054273576e-14
646 7.1054273576e-14
647 8.52651282912e-14
648 5.68434188608e-14
649 8.52651282912e-14
650 4.26325641456e-14
651 4.26325641456e-14
652 5.68434188608e-14
653 7.1054273576e-14
654 4.26325641456e-14
655 5.68434188608e-14
656 5.68434188608e-14
657 5.68434188608e-14
658 5.68434188608e-14
659 4.26325641456e-14
660 4.26325641456e-14
661 5.68434188608e-14
662 5.68434188608e-14
663 1.42108547152e-14
664 4.26325641456e-14
665 4.26325641456e-14
666 2.84217094304e-14
667 4.26325641456e-14
668 5.68434188608e-14
669 4.26325641456e-14
670 4.26325641456e-14
671 2.84217094304e-14
672 2.84217094304e-14
673 1.42108547152e-14
674 2.84217094304e-14
675 2.84217094304e-14
676 4.26325641456e-14
677 2.84217094304e-14
678 2.84217094304e-14
679 4.26325641456e-14
680 1.42108547152e-14
681 2.84217094304e-14
682 2.84217094304e-14
683 1.42108547152e-14
684 2.84217094304e-14
685 2.84217094304e-14
686 1.42108547152e-14
687 1.42108547152e-14
688 2.84217094304e-14
689 1.42108547152e-14
690 0.0
691 2.84217094304e-14
692 1.42108547152e-14
693 1.42108547152e-14
694 2.84217094304e-14
695 2.84217094304e-14
696 1.42108547152e-14
697 1.42108547152e-14
698 1.42108547152e-14
699 1.42108547152e-14
700 1.42108547152e-14
701 2.84217094304e-14
702 1.42108547152e-14
703 0.0
704 1.42108547152e-14
705 2.84217094304e-14
706 2.84217094304e-14
707 1.42108547152e-14
708 2.84217094304e-14
709 0.0
710 1.42108547152e-14
711 2.84217094304e-14
712 1.42108547152e-14
713 1.42108547152e-14
714 0.0
715 2.84217094304e-14
716 2.84217094304e-14
717 2.84217094304e-14
718 2.84217094304e-14
719 1.42108547152e-14
720 0.0
721 1.42108547152e-14
722 0.0
723 2.84217094304e-14
724 2.84217094304e-14
725 1.42108547152e-14
726 1.42108547152e-14
727 1.42108547152e-14
728 1.42108547152e-14
729 1.42108547152e-14
730 2.84217094304e-14
731 1.42108547152e-14
732 2.84217094304e-14
733 0.0
734 0.0
735 1.42108547152e-14
736 2.84217094304e-14
737 1.42108547152e-14
738 2.84217094304e-14
739 1.42108547152e-14
740 2.84217094304e-14
741 2.84217094304e-14
742 2.84217094304e-14
743 2.84217094304e-14
744 0.0
745 1.42108547152e-14
746 2.84217094304e-14
747 1.42108547152e-14
748 1.42108547152e-14
749 0.0
750 1.42108547152e-14
751 1.42108547152e-14
752 1.42108547152e-14
753 0.0
754 2.84217094304e-14
755 4.26325641456e-14
756 2.84217094304e-14
757 1.42108547152e-14
758 1.42108547152e-14
759 1.42108547152e-14
760 2.84217094304e-14
761 2.84217094304e-14
762 1.42108547152e-14
763 2.84217094304e-14
764 0.0
765 1.42108547152e-14
766 2.84217094304e-14
767 2.84217094304e-14
768 1.42108547152e-14
769 1.42108547152e-14
770 4.26325641456e-14
771 1.42108547152e-14
772 1.42108547152e-14
773 2.84217094304e-14
774 0.0
775 2.84217094304e-14
776 1.42108547152e-14
777 4.26325641456e-14
778 2.84217094304e-14
779 2.84217094304e-14
780 0.0
781 1.42108547152e-14
782 1.42108547152e-14
783 1.42108547152e-14
784 2.84217094304e-14
785 1.42108547152e-14
786 2.84217094304e-14
787 2.84217094304e-14
788 1.42108547152e-14
789 0.0
790 1.42108547152e-14
791 0.0
792 1.42108547152e-14
793 1.42108547152e-14
794 2.84217094304e-14
795 1.42108547152e-14
796 2.84217094304e-14
797 1.42108547152e-14
798 2.84217094304e-14
799 1.42108547152e-14
800 1.42108547152e-14
801 1.42108547152e-14
802 2.84217094304e-14
803 1.42108547152e-14
804 2.84217094304e-14
805 1.42108547152e-14
806 1.42108547152e-14
807 1.42108547152e-14
808 2.84217094304e-14
809 4.26325641456e-14
810 1.42108547152e-14
811 1.42108547152e-14
812 1.42108547152e-14
813 4.26325641456e-14
814 2.84217094304e-14
815 1.42108547152e-14
816 2.84217094304e-14
817 4.26325641456e-14
818 1.42108547152e-14
819 0.0
820 1.42108547152e-14
821 2.84217094304e-14
822 2.84217094304e-14
823 0.0
824 2.84217094304e-14
825 2.84217094304e-14
826 2.84217094304e-14
827 2.84217094304e-14
828 1.42108547152e-14
829 1.42108547152e-14
830 2.84217094304e-14
831 2.84217094304e-14
832 1.42108547152e-14
833 0.0
834 1.42108547152e-14
835 2.84217094304e-14
836 1.42108547152e-14
837 0.0
838 1.42108547152e-14
839 4.26325641456e-14
840 1.42108547152e-14
841 0.0
842 2.84217094304e-14
843 0.0
844 1.42108547152e-14
845 2.84217094304e-14
846 0.0
847 1.42108547152e-14
848 1.42108547152e-14
849 1.42108547152e-14
850 2.84217094304e-14
851 0.0
852 1.42108547152e-14
853 1.42108547152e-14
854 1.42108547152e-14
855 1.42108547152e-14
856 1.42108547152e-14
857 1.42108547152e-14
858 2.84217094304e-14
859 2.84217094304e-14
860 1.42108547152e-14
861 1.42108547152e-14
862 1.42108547152e-14
863 1.42108547152e-14
864 4.26325641456e-14
865 1.42108547152e-14
866 2.84217094304e-14
867 2.84217094304e-14
868 1.42108547152e-14
869 2.84217094304e-14
870 2.84217094304e-14
871 1.42108547152e-14
872 1.42108547152e-14
873 1.42108547152e-14
874 4.26325641456e-14
875 2.84217094304e-14
876 4.26325641456e-14
877 2.84217094304e-14
878 2.84217094304e-14
879 1.42108547152e-14
880 1.42108547152e-14
881 0.0
882 1.42108547152e-14
883 1.42108547152e-14
884 0.0
885 2.84217094304e-14
886 0.0
887 1.42108547152e-14
888 2.84217094304e-14
889 2.84217094304e-14
890 0.0
891 2.84217094304e-14
892 1.42108547152e-14
893 1.42108547152e-14
894 2.84217094304e-14
895 2.84217094304e-14
896 2.84217094304e-14
897 2.84217094304e-14
898 1.42108547152e-14
899 1.42108547152e-14
900 2.84217094304e-14
901 0.0
902 1.42108547152e-14
903 1.42108547152e-14
904 2.84217094304e-14
905 1.42108547152e-14
906 2.84217094304e-14
907 1.42108547152e-14
908 2.84217094304e-14
909 2.84217094304e-14
910 2.84217094304e-14
911 2.84217094304e-14
912 2.84217094304e-14
913 1.42108547152e-14
914 1.42108547152e-14
915 2.84217094304e-14
916 2.84217094304e-14
917 2.84217094304e-14
918 0.0
919 1.42108547152e-14
920 0.0
921 0.0
922 1.42108547152e-14
923 1.42108547152e-14
924 0.0
925 1.42108547152e-14
926 1.42108547152e-14
927 1.42108547152e-14
928 2.84217094304e-14
929 2.84217094304e-14
930 0.0
931 2.84217094304e-14
932 2.84217094304e-14
933 1.42108547152e-14
934 4.26325641456e-14
935 2.84217094304e-14
936 1.42108547152e-14
937 1.42108547152e-14
938 4.26325641456e-14
939 1.42108547152e-14
940 1.42108547152e-14
941 1.42108547152e-14
942 1.42108547152e-14
943 1.42108547152e-14
944 1.42108547152e-14
945 0.0
946 1.42108547152e-14
947 1.42108547152e-14
948 4.26325641456e-14
949 1.42108547152e-14
950 1.42108547152e-14
951 1.42108547152e-14
952 2.84217094304e-14
953 1.42108547152e-14
954 1.42108547152e-14
955 1.42108547152e-14
956 1.42108547152e-14
957 1.42108547152e-14
958 1.42108547152e-14
959 4.26325641456e-14
960 1.42108547152e-14
961 2.84217094304e-14
962 1.42108547152e-14
963 4.26325641456e-14
964 1.42108547152e-14
965 1.42108547152e-14
966 0.0
967 0.0
968 1.42108547152e-14
969 1.42108547152e-14
970 1.42108547152e-14
971 0.0
972 2.84217094304e-14
973 2.84217094304e-14
974 2.84217094304e-14
975 1.42108547152e-14
976 1.42108547152e-14
977 0.0
978 1.42108547152e-14
979 1.42108547152e-14
980 1.42108547152e-14
981 0.0
982 1.42108547152e-14
983 2.84217094304e-14
984 2.84217094304e-14
985 1.42108547152e-14
986 1.42108547152e-14
987 2.84217094304e-14
988 0.0
989 1.42108547152e-14
990 2.84217094304e-14
991 1.42108547152e-14
992 2.84217094304e-14
993 2.84217094304e-14
994 2.84217094304e-14
995 1.42108547152e-14
996 0.0
997 1.42108547152e-14
998 0.0
999 1.42108547152e-14
1000 2.84217094304e-14


==> data/ncvx2F_AI2.dat <==
0 6092.84924924
1 1760.53473847
2 836.150003842
3 836.150003842
4 489.254275168
5 408.689699985
6 279.017377048
7 219.659041151
8 164.980547985
9 126.275585604
10 102.869362148
11 79.4372302725
12 69.1450802282
13 53.9597561954
14 47.9235914643
15 37.29372262
16 34.0658075212
17 28.2512607665
18 26.2936399714
19 21.545161069
20 20.4424623336
21 17.6994289527
22 16.3077197829
23 14.396417382
24 13.63130942
25 12.4017465031
26 12.0041268558
27 10.7954630185
28 10.2168812042
29 8.96796598331
30 8.6603990026
31 7.51343073456
32 7.2685073396
33 6.21859207813
34 6.01618914184
35 4.77994068046
36 4.59358769783
37 3.58867790497
38 3.43833665436
39 2.51277587447
40 2.37885912862
41 1.5583807303
42 1.48052854639
43 1.2577624527
44 1.20688201858
45 0.855701509306
46 0.621695196614
47 0.61924371704
48 0.571867700032
49 0.63207352157
50 0.577652250923
51 0.466390767765
52 0.415069593939
53 0.442860115253
54 0.398996582649
55 0.236443722152
56 0.202754717042
57 0.202776746656
58 0.174796078599
59 0.166210110014
60 0.144608226291
61 0.129434848271
62 0.113415277867
63 0.0958722923195
64 0.0844285906633
65 0.068166777032
66 0.0603535769721
67 0.0477267352931
68 0.0424585617452
69 0.0342632450359
70 0.030577591137
71 0.0264848288944
72 0.023704700042
73 0.0228444399554
74 0.0205594139051
75 0.0219269454282
76 0.019903384908
77 0.0225528730164
78 0.0206570564275
79 0.0237703918633
80 0.0219286309367
81 0.0248434498528
82 0.0230278838662
83 0.0252611188844
84 0.0234827432999
85 0.02474883675
86 0.0230469853859
87 0.0232578279591
88 0.0216848411162
89 0.020924143316
90 0.0195292175256
91 0.0180048980948
92 0.0168217115092
93 0.0148075760501
94 0.0138482487793
95 0.0116280167961
96 0.0108834155094
97 0.00870715430435
98 0.00815174603555
99 0.00620954755902
100 0.00580832730344
101 0.00422098485909
102 0.00393625984393
103 0.00275920772643
104 0.00255580251941
105 0.00179111354953
106 0.00163945115352
107 0.0012509434096
108 0.00112816883285
109 0.00105597819255
110 0.000945691975204
111 0.00111830145768
112 0.00100956654749
113 0.00135270115881
114 0.00123886697776
115 0.00168158186607
116 0.00155925192323
117 0.00203792638371
118 0.00190618174351
119 0.00236711087321
120 0.00222695287086
121 0.00262799677552
122 0.0024819071986
123 0.00279339256311
124 0.00264491424169
125 0.00284979981271
126 0.00270308522659
127 0.00279634280805
128 0.00265567195393
129 0.00264288106509
130 0.0025121901309
131 0.00240744923573
132 0.00228992842545
133 0.00211329498691
134 0.00201110762239
135 0.00178585232608
136 0.00170000533895
137 0.00144998258094
138 0.00138035028122
139 0.00112774760179
140 0.00107322479447
141 0.000836873161703
142 0.000795616064991
143 0.000589942721447
144 0.000559649163492
145 0.000394257372434
146 0.000372440893813
147 0.0002522238604
148 0.000236447059407
149 0.00016209662445
150 0.000150143731659
151 0.000118900239215
152 0.000108883810412
153 0.000115387105112
154 0.000105795866219
155 0.0001429294487
156 0.000132631868567
157 0.000192291852613
158 0.000180512458414
159 0.000254270088206
160 0.000240553579374
161 0.000320207550942
162 0.000304380954532
163 0.000382410440324
164 0.000364547778616
165 0.0004344795489
166 0.000414868480348
167 0.000471565455797
168 0.000450672301426
169 0.00049054131685
170 0.000468970241727
171 0.000490078719352
172 0.000468522350843
173 0.000470610562218
174 0.000449792199746
175 0.000434171364276
176 0.000414782147431
177 0.000384118140616
178 0.000366755117525
179 0.00032475073354
180 0.000309863026558
181 0.000260865369725
182 0.000248715292386
183 0.000197285785717
184 0.000187929959949
185 0.000138420243189
186 0.00013171295592
187 8.78894185945e-05
188 8.35072689398e-05
189 4.82602896881e-05
190 4.57442513095e-05
191 2.0906720593e-05
192 1.97155865891e-05
193 6.00106764637e-06
194 5.56916353389e-06
195 2.62545394492e-06
196 2.41756346497e-06
197 8.97862796023e-06
198 8.5361328388e-06
199 2.26460117005e-05
200 2.16200105285e-05
201 4.08972506136e-05
202 3.90665320253e-05
203 6.09770663687e-05
204 5.82509080544e-05
205 8.0360580597e-05
206 7.67681358411e-05
207 9.69522367456e-05
208 9.26215571724e-05
209 0.000109216566429
210 0.000104347007905
211 0.000116238007308
212 0.000111069890778
213 0.000117714731047
214 0.000112499774701
215 0.000113897292266
216 0.00010887263528
217 0.000105486557288
218 0.00010085431208
219 9.35068394057e-05
220 8.9420188317e-05
221 7.91697424063e-05
222 7.57257506336e-05
223 6.37423393215e-05
224 6.09809687688e-05
225 4.84304960935e-05
226 4.6338819061e-05
227 3.42848840234e-05
228 3.28052117169e-05
229 2.21339298463e-05
230 2.11744754921e-05
231 1.25449468982e-05
232 1.19916932846e-05
233 5.81217817341e-06
234 5.54077875847e-06
235 1.96856919388e-06
236 1.85533087915e-06
237 8.16787135705e-07
238 7.48031766307e-07
239 1.97428164483e-06
240 1.85362829086e-06
241 4.9269579705e-06
242 4.68029678302e-06
243 9.08622152451e-06
244 8.66434537272e-06
245 1.38446558395e-05
246 1.32236800852e-05
247 1.86263322348e-05
248 1.78061603435e-05
249 2.29286385149e-05
250 2.19298255075e-05
251 2.63534886926e-05
252 2.52129172935e-05
253 2.86267768672e-05
254 2.73925929548e-05
255 2.96059046434e-05
256 2.83321628132e-05
257 2.92760989709e-05
258 2.80175446079e-05
259 2.77369906883e-05
260 2.6544357226e-05
261 2.51815134078e-05
262 2.40976419121e-05
263 2.18695696788e-05
264 2.0926571807e-05
265 1.80990886918e-05
266 1.73166760931e-05
267 1.41770608337e-05
268 1.35620628186e-05
269 1.03928963284e-05
270 9.93989262099e-06
271 6.99605141108e-06
272 6.68896188927e-06
273 4.17933432573e-06
274 3.99374317794e-06
275 2.06870204522e-06
276 1.97465188023e-06
277 7.19740725685e-07
278 6.84715672605e-07
279 1.20441811191e-07
280 1.12268111252e-07
281 1.99391379851e-07
282 1.88816073887e-07
283 8.3811626439e-07
284 8.00874943252e-07
285 1.88610162866e-06
286 1.80434885522e-06
287 3.17691609553e-06
288 3.03996057482e-06
289 4.54394795213e-06
290 4.34830059248e-06
291 5.83444563063e-06
292 5.58324914834e-06
293 6.92084280729e-06
294 6.62279779817e-06
295 7.70869256428e-06
296 7.37662803374e-06
297 8.14090384438e-06
298 7.79015468311e-06
299 8.19832661136e-06
300 7.8450803187e-06
301 7.8970440569e-06
302 7.55680284215e-06
303 7.28297366948e-06
304 6.96925245336e-06
305 6.42454369881e-06
306 6.14788915243e-06
307 5.40428922591e-06
308 5.17166762393e-06
309 4.31020737324e-06
310 4.12477153588e-06
311 3.22763548866e-06
312 3.08884629874e-06
313 2.23228097695e-06
314 2.13633242652e-06
315 1.38486190338e-06
316 1.32533708097e-06
317 7.27625121044e-07
318 6.96300674008e-07
319 2.82819328845e-07
320 2.70532808599e-07
321 5.30268664534e-08
322 5.05255428607e-08
323 2.31119372529e-08
324 2.18140314701e-08
325 1.63436240541e-07
326 1.56050560918e-07
327 4.33928690313e-07
328 4.14896916823e-07
329 7.88571171029e-07
330 7.54316204166e-07
331 1.17987946169e-06
332 1.12886181114e-06
333 1.56300768595e-06
334 1.49560626994e-06
335 1.89917682292e-06
336 1.81742494476e-06
337 2.15821962968e-06
338 2.06543360548e-06
339 2.32012901336e-06
340 2.22047246723e-06
341 2.37559254401e-06
342 2.27361971383e-06
343 2.32558082303e-06
344 2.22579834031e-06
345 2.18012736752e-06
346 2.08660902956e-06
347 1.95648917156e-06
348 1.87256945594e-06
349 1.67690760122e-06
350 1.60497044988e-06
351 1.36619752311e-06
352 1.30756764349e-06
353 1.04938260392e-06
354 1.00431732619e-06
355 7.49567902858e-07
356 7.17338906497e-07
357 4.86199880356e-07
358 4.65249087256e-07
359 2.73817434504e-07
360 2.61965965365e-07
361 1.21345195225e-07
362 1.16032424557e-07
363 3.19306678875e-08
364 3.04603560153e-08
365 3.28114424519e-09
366 3.0536284612e-09
367 2.84201746581e-08
368 2.71324864798e-08
369 9.67563380527e-08
370 9.25570589061e-08
371 1.95342849452e-07
372 1.86933306168e-07
373 3.10202167952e-07
374 2.96881239592e-07
375 4.27598990882e-07
376 4.09253516409e-07
377 5.35160069148e-07
378 5.12207137149e-07
379 6.22762939884e-07
380 5.96054164248e-07
381 6.83143511537e-07
382 6.53842960219e-07
383 7.12200574071e-07
384 6.81649382273e-07
385 7.09003188604e-07
386 6.78583731428e-07
387 6.75531396155e-07
388 6.46542304139e-07
389 6.16199670844e-07
390 5.89751110169e-07
391 5.37225631092e-07
392 5.14161740739e-07
393 4.4591345727e-07
394 4.26765240036e-07
395 3.49920938447e-07
396 3.34890827958e-07
397 2.5657327285e-07
398 2.45549259148e-07
399 1.7227715432e-07
400 1.64871863717e-07
401 1.02073030916e-07
402 9.7682416822e-08
403 4.93496230547e-08
404 4.72238212978e-08
405 1.57272950219e-08
406 1.50466092919e-08
407 1.10271969334e-09
408 1.05153219465e-09
409 3.83384701763e-09
410 3.66702579413e-09
411 2.10358734876e-08
412 2.013193523e-08
413 4.89503690915e-08
414 4.68492658001e-08
415 8.33503577269e-08
416 7.97734998059e-08
417 1.19942413335e-07
418 1.14795483341e-07
419 1.54732646251e-07
420 1.48092880181e-07
421 1.84329849162e-07
422 1.76420073217e-07
423 2.06166390626e-07
424 1.97319678819e-07
425 2.18627135951e-07
426 2.0924584021e-07
427 2.21084860641e-07
428 2.11598248256e-07
429 2.13849205011e-07
430 2.04673213489e-07
431 1.98042172883e-07
432 1.89544508089e-07
433 1.75418250592e-07
434 1.67891400338e-07
435 1.48150007817e-07
436 1.41793208286e-07
437 1.1860107918e-07
438 1.1351207263e-07
439 8.91060238928e-08
440 8.5282465534e-08
441 6.17759070565e-08
442 5.91248436876e-08
443 3.83423781614e-08
444 3.66966048659e-08
445 2.00499954417e-08
446 1.91889881762e-08
447 7.60041984904e-09
448 7.27348492546e-09
449 1.14805231988e-09
450 1.09794484615e-09
451 3.42254224961e-10
452 3.26778604176e-10
453 4.40765290932e-09
454 4.21783852289e-09
455 1.2251959447e-08
456 1.17257599186e-08
457 2.25895178119e-08
458 2.16199538272e-08
459 3.40685062383e-08
460 3.26066214029e-08
461 4.53906920939e-08
462 4.34432365637e-08
463 5.5414631106e-08
464 5.30372403773e-08
465 6.32350918295e-08
466 6.05223107186e-08
467 6.82346552594e-08
468 6.53074607726e-08
469 7.01058837649e-08
470 6.70984547924e-08
471 6.88451393671e-08
472 6.58917969076e-08
473 6.4721618287e-08
474 6.1945172547e-08
475 5.82265897719e-08
476 5.57287620495e-08
477 5.00089782918e-08
478 4.78636508205e-08
479 4.08045082168e-08
480 3.90540435546e-08
481 3.13644932248e-08
482 3.00189810787e-08
483 2.23907079544e-08
484 2.14301536516e-08
485 1.44809320091e-08
486 1.38596618626e-08
487 8.08880429304e-09
488 7.74174679918e-09
489 3.49987772097e-09
490 3.34965477577e-09
491 8.24243784336e-10
492 7.88787701822e-10
493 4.70379291073e-12
494 4.391154107e-12
495 8.38070945974e-10
496 8.02018007562e-10
497 3.00687474919e-09
498 2.87781176667e-09
499 6.11727557498e-09
500 5.85475845583e-09
501 9.73962244188e-09
502 9.32170962642e-09
503 1.34481012992e-08
504 1.28711405978e-08
505 1.68560632119e-08
506 1.61329012371e-08
507 1.96442471179e-08
508 1.88015292224e-08
509 2.1580945031e-08
510 2.06551646897e-08
511 2.25324185976e-08
512 2.15658388925e-08
513 2.24642349167e-08
514 2.15006110693e-08
515 2.14340474258e-08
516 2.05146903909e-08
517 1.95774561007e-08
518 1.87377509064e-08
519 1.70885101625e-08
520 1.63555569088e-08
521 1.41975249335e-08
522 1.35886040198e-08
523 1.11479465659e-08
524 1.06698081481e-08
525 8.1742683733e-09
526 7.82367237662e-09
527 5.48330092442e-09
528 5.24811127889e-09
529 3.23923643464e-09
530 3.10031111894e-09
531 1.5540848608e-09
532 1.48740753048e-09
533 4.83296958009e-10
534 4.62549110125e-10
535 2.6645352591e-11
536 2.54516407949e-11
537 1.33681510306e-10
538 1.27869270727e-10
539 7.12887526788e-10
540 6.82263134877e-10
541 1.64351376952e-09
542 1.57297108672e-09
543 2.78842549051e-09
544 2.6687416721e-09
545 4.00719102345e-09
546 3.83528231396e-09
547 5.16834575137e-09
548 4.94664220696e-09
549 6.15932549408e-09
550 5.89513149407e-09
551 6.8941403697e-09
552 6.59842669393e-09
553 7.31783700303e-09
554 7.00397606579e-09
555 7.40809014133e-09
556 7.09034964075e-09
557 7.1736820928e-09
558 6.86603129907e-09
559 6.65085053697e-09
560 6.36559605027e-09
561 5.89722048971e-09
562 5.6443241192e-09
563 4.98505414726e-09
564 4.77126604892e-09
565 3.99347754865e-09
566 3.82220832762e-09
567 3.00123303987e-09
568 2.87252532871e-09
569 2.0800001721e-09
570 1.99081284791e-09
571 1.28905242036e-09
572 1.23375798466e-09
573 6.71420252729e-10
574 6.42600639367e-10
575 2.51787923844e-10
576 2.4098767426e-10
577 3.64082097803e-11
578 3.4830804907e-11
579 1.40403244586e-11
580 1.34292577059e-11
581 1.58877355716e-10
582 1.52027723743e-10
583 4.33914237874e-10
584 4.15312229052e-10
585 7.95324694991e-10
586 7.6120443282e-10
587 1.19659659958e-09
588 1.14526699235e-09
589 1.59286628332e-09
590 1.52452628299e-09
591 1.94440019641e-09
592 1.86099669008e-09
593 2.21953655455e-09
594 2.12433803881e-09
595 2.39643327404e-09
596 2.29366037274e-09
597 2.46393483394e-09
598 2.35824870742e-09
599 2.42152964347e-09
600 2.31769092807e-09
601 2.27832686051e-09
602 2.18058460177e-09
603 2.0512231913e-09
604 1.96325800061e-09
605 1.76285652742e-09
606 1.68728320205e-09
607 1.43906220273e-09
608 1.37735867156e-09
609 1.10630082872e-09
610 1.05885078483e-09
611 7.89469822848e-10
612 7.55605356062e-10
613 5.099423106e-10
614 4.88043383484e-10
615 2.8393287721e-10
616 2.71739963864e-10
617 1.21914922602e-10
618 1.16671117212e-10
619 2.79669620795e-11
620 2.67732502834e-11
621 3.41060513165e-13
622 3.41060513165e-13
623 3.19175796903e-11
624 3.05533376377e-11
625 1.1151257695e-10
626 1.06723518911e-10
627 2.25014673561e-10
628 2.15365503209e-10
629 3.57061935574e-10
630 3.41742634191e-10
631 4.92306639899e-10
632 4.71203520647e-10
633 6.16736883785e-10
634 5.9029048316e-10
635 7.18742398931e-10
636 6.87919055053e-10
637 7.89825094216e-10
638 7.55946416575e-10
639 8.24968537927e-10
640 7.89597720541e-10
641 8.22893753138e-10
642 7.87608200881e-10
643 7.85590259511e-10
644 7.51896322981e-10
645 7.17875536793e-10
646 6.87080614625e-10
647 6.26840801488e-10
648 5.99968075221e-10
649 5.20898879586e-10
650 4.98545205119e-10
651 4.08974187849e-10
652 3.91423782276e-10
653 2.99678504234e-10
654 2.86846102426e-10
655 2.00742533707e-10
656 1.9210233404e-10
657 1.18220100376e-10
658 1.13118403533e-10
659 5.62891955269e-11
660 5.388756108e-11
661 1.71240799318e-11
662 1.64135371961e-11
663 7.67386154621e-13
664 7.1054273576e-13
665 5.31485966349e-12
666 5.11590769747e-12
667 2.75264255833e-11
668 2.6346924642e-11
669 6.28261886959e-11
670 6.01545480095e-11
671 1.06155084723e-10
672 1.01607611214e-10
673 1.52269308273e-10
674 1.4571810425e-10
675 1.96166638489e-10
676 1.87739601643e-10
677 2.33683294937e-10
678 2.23678853217e-10
679 2.61536570179e-10
680 2.50309994954e-10
681 2.77623257716e-10
682 2.65714561465e-10
683 2.81104917121e-10
684 2.69039901468e-10
685 2.72265765489e-10
686 2.60570232058e-10
687 2.52441623161e-10
688 2.41612951868e-10
689 2.23849383474e-10
690 2.14228634832e-10
691 1.89217530533e-10
692 1.81088921636e-10
693 1.51501922119e-10
694 1.45007561514e-10
695 1.13757891995e-10
696 1.08883568828e-10
697 7.86997134128e-11
698 7.53459517e-11
699 4.86295448354e-11
700 4.6554760047e-11
701 2.51674237006e-11
702 2.40731878876e-11
703 9.27968812903e-12
704 8.881784197e-12
705 1.23634436022e-12
706 1.17950094136e-12
707 5.96855898038e-13
708 5.68434188608e-13
709 6.39488462184e-12
710 6.12487838225e-12
711 1.71951342054e-11
712 1.64703806149e-11
713 3.13491455017e-11
714 2.99849034491e-11
715 4.70095073979e-11
716 4.49773551736e-11
717 6.24424956186e-11
718 5.97708549321e-11
719 7.61701812735e-11
720 7.28874738343e-11
721 8.68851657287e-11
722 8.31619217934e-11
723 9.37916411203e-11
724 8.97699692359e-11
725 9.63922275332e-11
726 9.22852905205e-11
727 9.47295575315e-11
728 9.06794639377e-11
729 8.9116269919e-11
730 8.53077608554e-11
731 8.0234485722e-11
732 7.67670371715e-11
733 6.89226453687e-11
734 6.59525767333e-11
735 5.62181412533e-11
736 5.38165068065e-11
737 4.31867874795e-11
738 4.13251655118e-11
739 3.07665004584e-11
740 2.94448909699e-11
741 1.98241423277e-11
742 1.89714910448e-11
743 1.09707798401e-11
744 1.05018216345e-11
745 4.6753712013e-12
746 4.47641923529e-12
747 1.03739239421e-12
748 9.80548975349e-13
749 1.42108547152e-14
750 2.84217094304e-14
751 1.33582034323e-12
752 1.29318777908e-12
753 4.5758952183e-12
754 4.391154107e-12
755 9.15179043659e-12
756 8.78230821399e-12
757 1.44382283906e-11
758 1.38271616379e-11
759 1.98809857466e-11
760 1.89999127542e-11
761 2.48547848969e-11
762 2.37889707932e-11
763 2.89048784907e-11
764 2.76827449852e-11
765 3.17612602885e-11
766 3.04112290905e-11
767 3.31681349053e-11
768 3.17470494338e-11
769 3.30686589223e-11
770 3.16617843055e-11
771 3.15623083225e-11
772 3.01838554151e-11
773 2.88480350719e-11
774 2.75690581475e-11
775 2.51816345553e-11
776 2.40731878876e-11
777 2.09041672861e-11
778 1.99946725843e-11
779 1.63709046319e-11
780 1.56887836056e-11
781 1.19797505249e-11
782 1.14823706099e-11
783 8.02913291409e-12
784 7.67386154621e-12
785 4.71800376545e-12
786 4.49063009e-12
787 2.23110419029e-12
788 2.145839062e-12
789 6.67910171614e-13
790 6.39488462184e-13
791 2.84217094304e-14
792 4.26325641456e-14
793 2.55795384874e-13
794 2.27373675443e-13
795 1.17950094136e-12
796 1.1226575225e-12
797 2.64321897703e-12
798 2.51532128459e-12
799 4.43378667114e-12
800 4.22062385041e-12
801 6.32383034826e-12
802 6.03961325396e-12
803 8.1286088971e-12
804 7.74491581979e-12
805 9.63495949691e-12
806 9.2512664196e-12
807 1.07718278741e-11
808 1.03170805232e-11
809 1.14539489005e-11
810 1.09423581307e-11
811 1.15676357382e-11
812 1.10986775326e-11
813 1.12123643703e-11
814 1.07149844553e-11
815 1.03881347968e-11
816 9.93338744593e-12
817 9.19442300074e-12
818 8.81072992343e-12
819 7.7591266745e-12
820 7.44648787077e-12
821 6.22435436526e-12
822 5.96855898038e-12
823 4.66116034659e-12
824 4.46220838057e-12
825 3.22586402035e-12
826 3.09796632791e-12
827 1.98951966013e-12
828 1.90425453184e-12
829 1.02318153949e-12
830 9.66338120634e-13
831 3.69482222595e-13
832 3.8369307731e-13
833 5.68434188608e-14
834 4.26325641456e-14
835 2.84217094304e-14
836 4.26325641456e-14
837 2.98427949019e-13
838 2.84217094304e-13
839 7.53175299906e-13
840 7.38964445191e-13
841 1.35003119794e-12
842 1.29318777908e-12
843 2.00373051484e-12
844 1.91846538655e-12
845 2.64321897703e-12
846 2.51532128459e-12
847 3.22586402035e-12
848 3.0837554732e-12
849 3.68061137124e-12
850 3.51008111465e-12
851 3.96482846554e-12
852 3.78008735424e-12
853 4.06430444855e-12
854 3.89377419197e-12
855 3.99325017497e-12
856 3.82271991839e-12
857 3.75166564481e-12
858 3.58113538823e-12
859 3.3679725675e-12
860 3.22586402035e-12
861 2.91322521662e-12
862 2.77111666946e-12
863 2.37321273744e-12
864 2.27373675443e-12
865 1.81898940355e-12
866 1.73372427525e-12
867 1.29318777908e-12
868 1.25055521494e-12
869 8.24229573482e-13
870 7.95807864051e-13
871 4.54747350886e-13
872 4.54747350886e-13
873 1.98951966013e-13
874 1.98951966013e-13
875 4.26325641456e-14
876 2.84217094304e-14
877 1.42108547152e-14
878 0.0
879 7.1054273576e-14
880 7.1054273576e-14
881 2.13162820728e-13
882 1.98951966013e-13
883 4.12114786741e-13
884 3.97903932026e-13
885 6.39488462184e-13
886 6.39488462184e-13
887 8.95283847058e-13
888 8.24229573482e-13
889 1.09423581307e-12
890 1.02318153949e-12
891 1.27897692437e-12
892 1.22213350551e-12
893 1.37845290737e-12
894 1.3073986338e-12
895 1.42108547152e-12
896 1.37845290737e-12
897 1.43529632624e-12
898 1.36424205266e-12
899 1.35003119794e-12
900 1.32160948851e-12
901 1.25055521494e-12
902 1.19371179608e-12
903 1.08002495836e-12
904 1.02318153949e-12
905 9.09494701773e-13
906 8.81072992343e-13
907 7.1054273576e-13
908 6.96331881045e-13
909 5.25801624462e-13
910 4.97379915032e-13
911 3.5527136788e-13
912 3.5527136788e-13
913 1.98951966013e-13
914 2.13162820728e-13
915 1.27897692437e-13
916 9.94759830064e-14
917 4.26325641456e-14
918 2.84217094304e-14
919 0.0
920 1.42108547152e-14
921 2.84217094304e-14
922 2.84217094304e-14
923 8.52651282912e-14
924 7.1054273576e-14
925 1.27897692437e-13
926 1.42108547152e-13
927 2.13162820728e-13
928 2.13162820728e-13
929 2.84217094304e-13
930 2.70006239589e-13
931 3.8369307731e-13
932 3.5527136788e-13
933 4.40536496171e-13
934 4.12114786741e-13
935 4.83169060317e-13
936 4.68958205602e-13
937 5.11590769747e-13
938 5.11590769747e-13
939 5.25801624462e-13
940 4.97379915032e-13
941 5.11590769747e-13
942 4.83169060317e-13
943 4.68958205602e-13
944 4.40536496171e-13
945 3.97903932026e-13
946 3.97903932026e-13
947 3.5527136788e-13
948 3.5527136788e-13
949 2.70006239589e-13
950 2.55795384874e-13
951 2.13162820728e-13
952 2.27373675443e-13
953 1.42108547152e-13
954 1.27897692437e-13
955 1.13686837722e-13
956 9.94759830064e-14
957 5.68434188608e-14
958 4.26325641456e-14
959 2.84217094304e-14
960 2.84217094304e-14
961 1.42108547152e-14
962 1.42108547152e-14
963 0.0
964 1.42108547152e-14
965 4.26325641456e-14
966 2.84217094304e-14
967 4.26325641456e-14
968 5.68434188608e-14
969 7.1054273576e-14
970 7.1054273576e-14
971 9.94759830064e-14
972 8.52651282912e-14
973 1.27897692437e-13
974 1.13686837722e-13
975 1.56319401867e-13
976 1.56319401867e-13
977 1.70530256582e-13
978 1.70530256582e-13
979 1.98951966013e-13
980 1.98951966013e-13
981 1.98951966013e-13
982 1.98951966013e-13
983 1.84741111298e-13
984 1.84741111298e-13
985 1.84741111298e-13
986 1.84741111298e-13
987 1.56319401867e-13
988 1.56319401867e-13
989 1.27897692437e-13
990 1.42108547152e-13
991 1.13686837722e-13
992 1.13686837722e-13
993 8.52651282912e-14
994 1.13686837722e-13
995 5.68434188608e-14
996 4.26325641456e-14
997 5.68434188608e-14
998 4.26325641456e-14
999 4.26325641456e-14
1000 2.84217094304e-14


==> data/ncvx2F_FISTA.dat <==
0 6093.26333703
1 1760.94882626
2 836.564091626
3 417.234356053
4 224.783760955
5 132.054455249
6 86.0392802535
7 60.4523718723
8 42.7500334478
9 32.0127913606
10 24.691933605
11 20.7267858773
12 16.855200533
13 14.2232113839
14 12.3084037989
15 10.7975850189
16 9.27567719396
17 7.86827133606
18 6.58269923196
19 5.17484238127
20 3.94324445942
21 3.0114672976
22 1.75238505182
23 1.3389410526
24 0.594513415872
25 0.556887333546
26 0.578293178454
27 0.579139357918
28 0.368901330853
29 0.333989296937
30 0.296949046585
31 0.247194574275
32 0.193422601387
33 0.144018892225
34 0.105731985632
35 0.0806784444079
36 0.0666282345153
37 0.0598151143454
38 0.0569941466767
39 0.0559845975855
40 0.055397539476
41 0.0542737454998
42 0.051953261877
43 0.0481299926431
44 0.0429105248514
45 0.0367662112121
46 0.0303814378819
47 0.0244584772276
48 0.019542135058
49 0.0159094167649
50 0.0135462744199
51 0.0122066211692
52 0.0115235733796
53 0.0111298668742
54 0.0107491156949
55 0.0102374073
56 0.0095754580215
57 0.00882673548496
58 0.00808325236881
59 0.00741894132801
60 0.00686333069041
61 0.00639888039353
62 0.0059769505459
63 0.00554239801929
64 0.00505623653049
65 0.00450893574066
66 0.0039218255009
67 0.00333855191144
68 0.00281116482614
69 0.00238586622109
70 0.00209226418677
71 0.00193807029463
72 0.00190935026805
73 0.00197514728811
74 0.00209466247726
75 0.00222510324964
76 0.0023286209691
77 0.00237727800562
78 0.00235556430761
79 0.00226051368547
80 0.00209987397217
81 0.00188902315649
82 0.00164739103828
83 0.00139506814928
84 0.00115010494878
85 0.000926776092456
86 0.00073485533882
87 0.000579755265065
88 0.000463258414101
89 0.000384514939611
90 0.000341004746559
91 0.000329245523915
92 0.000345147777139
93 0.000384043878029
94 0.000440520113301
95 0.000508235294831
96 0.000579905708449
97 0.000647578364763
98 0.000703221079263
99 0.000739556102275
100 0.000750982215635
101 0.000734390074257
102 0.000689686456553
103 0.00061990028459
104 0.000530830295006
105 0.000430288199567
106 0.000327069356999
107 0.000229828671849
108 0.000146045420138
109 8.12298272876e-05
110 3.84673396496e-05
111 1.83287243374e-05
112 1.91105759058e-05
113 3.73233109059e-05
114 6.8318722569e-05
115 0.000106947320404
116 0.000148152882673
117 0.000187440851249
118 0.000221190459726
119 0.000246810798785
120 0.000262763505944
121 0.000268487196251
122 0.000264261397604
123 0.000251042798624
124 0.000230297261453
125 0.000203840639102
126 0.000173692701793
127 0.000141943076571
128 0.000110626465343
129 8.16058857964e-05
130 5.64659168276e-05
131 3.64213399848e-05
132 2.22487753661e-05
133 1.42490803938e-05
134 1.22462544994e-05
135 1.56248326704e-05
136 2.34031299442e-05
137 3.43352299268e-05
138 4.70311723575e-05
139 6.00829564092e-05
140 7.21839071502e-05
141 8.22304750159e-05
142 8.93982198562e-05
143 9.31870429355e-05
144 9.34341659047e-05
145 9.02965116722e-05
146 8.42067574638e-05
147 7.58092733975e-05
148 6.58833751999e-05
149 5.52618210037e-05
150 4.47522887583e-05
151 3.50687383701e-05
152 2.67781601195e-05
153 2.02663614317e-05
154 1.5724315773e-05
155 1.31544117892e-05
156 1.2393933801e-05
157 1.31515187007e-05
158 1.50513411228e-05
159 1.76794861204e-05
160 2.06273663537e-05
161 2.35280270999e-05
162 2.60825674872e-05
163 2.8075457152e-05
164 2.93790112806e-05
165 2.99485005684e-05
166 2.98101902558e-05
167 2.90449715408e-05
168 2.77702006031e-05
169 2.6121988185e-05
170 2.42396075407e-05
171 2.22530497496e-05
172 2.02741580893e-05
173 1.83912980134e-05
174 1.66671966326e-05
175 1.51394116585e-05
176 1.38228308799e-05
177 1.27136161154e-05
178 1.17940480351e-05
179 1.10377713725e-05
180 1.04149743549e-05
181 9.89706319388e-06
182 9.4604331764e-06
183 9.08900494778e-06
184 8.77530307264e-06
185 8.52000412976e-06
186 8.33006023981e-06
187 8.21568964682e-06
188 8.18668550551e-06
189 8.24860329374e-06
190 8.39941880315e-06
191 8.62719748795e-06
192 8.90918164487e-06
193 9.21250811814e-06
194 9.49653855287e-06
195 9.71655666149e-06
196 9.82839178221e-06
197 9.79339425555e-06
198 9.58313398769e-06
199 9.18322422194e-06
200 8.59577853873e-06
201 7.8401784549e-06
202 6.95203186751e-06
203 5.980414997e-06
204 4.98368625301e-06
205 4.02431187752e-06
206 3.16324488381e-06
207 2.45442899427e-06
208 1.93997365727e-06
209 1.64645739176e-06
210 1.58269114081e-06
211 1.73911524826e-06
212 2.08884183905e-06
213 2.59019682858e-06
214 3.19048334063e-06
215 3.83058950604e-06
216 4.4500046954e-06
217 4.99179353142e-06
218 5.40710361463e-06
219 5.65884371895e-06
220 5.72426016276e-06
221 5.59624517393e-06
222 5.28332627425e-06
223 4.8083971933e-06
224 4.20635042531e-06
225 3.52085250199e-06
226 2.80055937196e-06
227 2.09509867943e-06
228 1.45114822203e-06
229 9.08916263143e-07
230 4.99281966881e-07
231 2.41792733391e-07
232 1.43636299299e-07
233 1.99626157382e-07
234 3.93156454948e-07
235 6.98008335576e-07
236 1.08082801376e-06
237 1.50405094246e-06
238 1.9290199873e-06
239 2.31904176928e-06
240 2.64214008894e-06
241 2.87330101401e-06
242 2.99605434861e-06
243 3.00329729441e-06
244 2.89733254988e-06
245 2.68915908919e-06
246 2.39711303607e-06
247 2.04500464918e-06
248 1.65993088785e-06
249 1.26995962546e-06
250 9.01880383708e-07
251 5.79199010531e-07
252 3.20522346442e-07
253 1.38436604402e-07
254 3.89366192621e-08
255 2.14126174569e-08
256 7.91563223856e-08
257 2.00307795239e-07
258 3.69135264577e-07
259 5.67521411199e-07
260 7.76522441015e-07
261 9.77872090857e-07
262 1.15531619826e-06
263 1.29568752527e-06
264 1.38965795315e-06
265 1.43213553372e-06
266 1.42230572919e-06
267 1.36334297451e-06
268 1.26184283999e-06
269 1.12704259436e-06
270 9.6990824261e-07
271 8.02169893177e-07
272 6.35383941017e-07
273 4.80091713939e-07
274 3.45130018786e-07
275 2.3713234043e-07
276 1.60241498293e-07
277 1.16034883035e-07
278 1.03648517324e-07
279 1.20070382081e-07
280 1.60564056273e-07
281 2.19177366034e-07
282 2.89288550448e-07
283 3.64144739251e-07
284 4.37352753124e-07
285 5.03290763731e-07
286 5.57418644576e-07
287 5.96475786097e-07
288 6.18565053401e-07
289 6.23130233635e-07
290 6.10842590731e-07
291 5.83416081668e-07
292 5.43374355289e-07
293 4.93792640555e-07
294 4.38036650507e-07
295 3.79516734483e-07
296 3.21472626297e-07
297 2.66798139137e-07
298 2.17911107825e-07
299 1.76670269525e-07
300 1.4433562967e-07
301 1.21567836686e-07
302 1.08459602188e-07
303 1.04591762806e-07
304 1.0910656556e-07
305 1.2079193823e-07
306 1.38170591413e-07
307 1.59590456406e-07
308 1.83312522495e-07
309 2.07594567314e-07
310 2.30768478104e-07
311 2.51311163879e-07
312 2.67906528961e-07
313 2.79498706846e-07
314 2.85334081696e-07
315 2.84991173771e-07
316 2.78396626641e-07
317 2.65825505608e-07
318 2.47885125759e-07
319 2.25481997518e-07
320 1.99772230758e-07
321 1.72097145423e-07
322 1.43906518701e-07
323 1.16674044648e-07
324 9.18087010859e-08
325 7.05684897184e-08
326 5.39813953537e-08
327 4.2779731757e-08
328 3.73525068653e-08
329 3.77194595558e-08
330 4.3529482241e-08
331 5.40842393093e-08
332 6.83853471628e-08
333 8.5202742639e-08
334 1.03159493392e-07
335 1.20826967986e-07
336 1.36823501862e-07
337 1.49910022174e-07
338 1.59074645012e-07
339 1.63600859082e-07
340 1.63113753615e-07
341 1.57601135697e-07
342 1.47408329099e-07
343 1.33206810915e-07
344 1.15939599254e-07
345 9.67479110159e-08
346 7.68844046206e-08
347 5.76201131253e-08
348 4.01520310334e-08
349 2.55182328601e-08
350 1.45269183349e-08
351 7.70387487137e-09
352 5.26277688095e-09
353 7.09897562956e-09
354 1.28071064864e-08
355 2.17204814135e-08
356 3.29685008182e-08
357 4.55472246585e-08
358 5.83972479262e-08
359 7.04833809095e-08
360 8.08689293308e-08
361 8.87804958438e-08
362 9.3657860134e-08
363 9.5186109661e-08
364 9.3308571536e-08
365 8.82197497276e-08
366 8.03402429028e-08
367 7.0275973485e-08
368 5.87653801176e-08
369 4.66196041771e-08
370 3.46595641076e-08
371 2.36556161326e-08
372 1.42738372233e-08
373 7.03242619693e-09
374 2.27132090913e-09
375 1.36438416121e-10
376 5.78978642807e-10
377 3.36908101417e-09
378 8.12212874735e-09
379 1.4334901266e-08
380 2.14283915057e-08
381 2.87938775045e-08
382 3.58386245125e-08
383 4.20275654278e-08
384 4.69185863494e-08
385 5.01888024473e-08
386 5.16506872827e-08
387 5.12574445111e-08
388 4.90977356549e-08
389 4.53810997669e-08
390 4.04154150146e-08
391 3.45789601397e-08
392 2.82889800474e-08
393 2.19697966486e-08
394 1.60221702572e-08
395 1.07968531893e-08
396 6.57294663142e-09
397 3.54324924956e-09
398 1.80645542969e-09
399 1.36657263283e-09
400 2.13903206259e-09
401 3.96248367451e-09
402 6.61518129164e-09
403 9.83428094514e-09
404 1.333671662e-08
405 1.68396923073e-08
406 2.0079994556e-08
407 2.28303491667e-08
408 2.49121256957e-08
409 2.62038639676e-08
410 2.66455657538e-08
411 2.62379842297e-08
412 2.50386023026e-08
413 2.31537029549e-08
414 2.07279953202e-08
415 1.7932492824e-08
416 1.4951524463e-08
417 1.19699876677e-08
418 9.16126907669e-09
419 6.6770127205e-09
420 4.6389061481e-09
421 3.13292503051e-09
422 2.20634888137e-09
423 1.86720683359e-09
424 2.08635242416e-09
425 2.8018263265e-09
426 3.92441279473e-09
427 5.34517141659e-09
428 6.94308255333e-09
429 8.59334647885e-09
430 1.01752277715e-08
431 1.15791038979e-08
432 1.271256167e-08
433 1.35051578809e-08
434 1.39114177955e-08
435 1.39123841336e-08
436 1.3515418118e-08
437 1.27524089066e-08
438 1.16767893132e-08
439 1.035925834e-08
440 8.88260842657e-09
441 7.33628269245e-09
442 5.81053427595e-09
443 4.39094094418e-09
444 3.15318970934e-09
445 2.15888462662e-09
446 1.45212197822e-09
447 1.05757180791e-09
448 9.79326841843e-10
449 1.20157039873e-09
450 1.69013958384e-09
451 2.39516850797e-09
452 3.25496785081e-09
453 4.2000749545e-09
454 5.15815656854e-09
455 6.05852790159e-09
456 6.83685641434e-09
457 7.43901296119e-09
458 7.82434028679e-09
459 7.96791255198e-09
460 7.86171483469e-09
461 7.51461470827e-09
462 6.95136748163e-09
463 6.21044193849e-09
464 5.34106447958e-09
465 4.39956693299e-09
466 3.44550699083e-09
467 2.53741916367e-09
468 1.72899206063e-09
469 1.06557251911e-09
470 5.81295012125e-10
471 2.97106339531e-10
472 2.19856133299e-10
473 3.42154748978e-10
474 6.43410658085e-10
475 1.0916210158e-09
476 1.6460006691e-09
477 2.26008012305e-09
478 2.88500245915e-09
479 3.4731613141e-09
480 3.98125621359e-09
481 4.3732342192e-09
482 4.62252103262e-09
483 4.71351313536e-09
484 4.64217464469e-09
485 4.41606573531e-09
486 4.05312050589e-09
487 3.58021168267e-09
488 3.03079161768e-09
489 2.44240538905e-09
490 1.8538059976e-09
491 1.30226851525e-09
492 8.20975287752e-10
493 4.37012204202e-10
494 1.69492864188e-10
495 2.88764567813e-11
496 1.62998503583e-11
497 1.24103394228e-10
498 3.36626726494e-10
499 6.31771968074e-10
500 9.8275165783e-10
501 1.36022038077e-09
502 1.73429270944e-09
503 2.07691641663e-09
504 2.36342145854e-09
505 2.57436738593e-09
506 2.69641020623e-09
507 2.72316924566e-09
508 2.65501398644e-09
509 2.49909248851e-09
510 2.26816609938e-09
511 1.97968574867e-09
512 1.65421454312e-09
513 1.31387878355e-09
514 9.80804770734e-10
515 6.75555611451e-10
516 4.15738554693e-10
517 2.15123918679e-10
518 8.26503310236e-11
519 2.2254198484e-11
520 3.27986526827e-11
521 1.08371978058e-10
522 2.39012365455e-10
523 4.11546352552e-10
524 6.10683059676e-10
525 8.20136847324e-10
526 1.02384944967e-09
527 1.20697052353e-09
528 1.35689504077e-09
529 1.46391698763e-09
530 1.52175516632e-09
531 1.52782320129e-09
532 1.48313006321e-09
533 1.39206690619e-09
534 1.26196653127e-09
535 1.10236442197e-09
536 9.24288201531e-10
537 7.3950445767e-10
538 5.59580826121e-10
539 3.9520386963e-10
540 2.55511167779e-10
541 1.47522882799e-10
542 7.58717533245e-11
543 4.25188773079e-11
544 4.68816097055e-11
545 8.59188276081e-11
546 1.544577799e-10
547 2.45719888881e-10
548 3.51761286765e-10
549 4.6406967158e-10
550 5.74203795622e-10
551 6.74276634527e-10
552 7.5746697803e-10
553 8.18374701339e-10
554 8.53390247357e-10
555 8.60737259245e-10
556 8.4052942384e-10
557 7.94742049948e-10
558 7.26856796973e-10
559 6.41762198939e-10
560 5.45085754311e-10
561 4.43193926003e-10
562 3.42325279235e-10
563 2.48462583841e-10
564 1.66878066921e-10
565 1.01834984889e-10
566 5.63318280911e-11
567 3.19886339639e-11
568 2.89475110549e-11
569 4.60289584225e-11
570 8.08029199106e-11
571 1.29674049276e-10
572 1.88492776942e-10
573 2.52413201451e-10
574 3.16674686474e-10
575 3.76545017389e-10
576 4.27860413765e-10
577 4.67153427053e-10
578 4.91908735967e-10
579 5.00676833326e-10
580 4.93116658618e-10
581 4.7003823056e-10
582 4.33146851719e-10
583 3.85128373637e-10
584 3.29222871187e-10
585 2.69068323178e-10
586 2.08530082091e-10
587 1.51288759298e-10
588 1.00683905657e-10
589 5.9529270402e-11
590 2.98854274661e-11
591 1.29460886455e-11
592 9.10915787244e-12
593 1.77493575393e-11
594 3.7573499867e-11
595 6.64925892124e-11
596 1.01977093436e-10
597 1.41099576467e-10
598 1.80833126251e-10
599 2.18236095861e-10
600 2.50608422903e-10
601 2.75747424894e-10
602 2.91990431833e-10
603 2.98342683891e-10
604 2.94576807391e-10
605 2.81090706267e-10
606 2.5897861633e-10
607 2.29832153309e-10
608 1.95711891138e-10
609 1.58905777425e-10
610 1.21829657473e-10
611 8.68141114552e-11
612 5.5933924159e-11
613 3.08943981508e-11
614 1.30171429191e-11
615 3.01270119962e-12
616 1.08002495836e-12
617 6.83542111801e-12
618 1.93978166863e-11
619 3.7474023884e-11
620 5.94155835643e-11
621 8.34745605971e-11
622 1.07746700451e-10
623 1.30413013721e-10
624 1.49853462972e-10
625 1.64746438713e-10
626 1.7416823539e-10
627 1.77536207957e-10
628 1.74736669578e-10
629 1.66139102475e-10
630 1.52411416821e-10
631 1.34591005008e-10
632 1.13956843961e-10
633 9.18731757338e-11
634 6.98037183611e-11
635 4.91411356052e-11
636 3.10791392621e-11
637 1.66409108715e-11
638 6.53699316899e-12
639 1.13686837722e-12
640 5.25801624462e-13
641 4.36273239757e-12
642 1.21787024909e-11
643 2.31210606216e-11
644 3.62376795238e-11
645 5.04343233843e-11
646 6.46309672447e-11
647 7.77760078563e-11
648 8.89741613719e-11
649 9.74438307821e-11
650 1.02630792753e-10
651 1.04336095319e-10
652 1.02446051642e-10
653 9.71880353973e-11
654 8.90594265002e-11
655 7.85718157204e-11
656 6.65210109219e-11
657 5.36743982593e-11
658 4.09130507251e-11
659 2.8990143619e-11
660 1.86020088222e-11
661 1.03170805232e-11
662 4.51905179943e-12
663 1.44950718095e-12
664 1.09423581307e-12
665 3.32534000336e-12
666 7.83018094808e-12
667 1.41255895869e-11
668 2.16715534407e-11
669 2.98285840472e-11
670 3.80282472179e-11
671 4.56168436358e-11
672 5.20827825312e-11
673 5.70281599721e-11
674 6.01119154453e-11
675 6.11635186942e-11
676 6.01829697189e-11
677 5.72413227928e-11
678 5.26085841557e-11
679 4.66116034659e-11
680 3.96624955101e-11
681 3.22444293488e-11
682 2.48263631875e-11
683 1.78488335223e-11
684 1.17097442853e-11
685 6.73594513501e-12
686 3.22586402035e-12
687 1.25055521494e-12
688 8.95283847058e-13
689 2.04636307899e-12
690 4.54747350886e-12
691 8.11439804238e-12
692 1.24771304399e-11
693 1.72377667695e-11
694 2.20694573727e-11
695 2.65742983174e-11
696 3.04964942188e-11
697 3.35234062732e-11
698 3.54987150786e-11
699 3.62661012332e-11
700 3.58539864465e-11
701 3.42481598636e-11
702 3.16191517413e-11
703 2.81517031908e-11
704 2.40731878876e-11
705 1.96820337806e-11
706 1.52056145453e-11
707 1.09992015496e-11
708 7.26174675947e-12
709 4.19220214098e-12
710 1.97530880541e-12
711 7.1054273576e-13
712 3.69482222595e-13
713 9.80548975349e-13
714 2.40163444687e-12
715 4.50484094472e-12
716 7.1054273576e-12
717 9.99023086479e-12
718 1.29460886455e-11
719 1.5717205315e-11
720 1.81330506166e-11
721 2.00373051484e-11
722 2.13020712181e-11
723 2.18136619878e-11
724 2.16431317313e-11
725 2.07194261748e-11
726 1.91562321561e-11
727 1.7067236513e-11
728 1.46087586472e-11
729 1.19371179608e-11
730 9.22284471017e-12
731 6.636469152e-12
732 4.32009983342e-12
733 2.47268872045e-12
734 1.09423581307e-12
735 2.98427949019e-13
736 7.1054273576e-14
737 4.40536496171e-13
738 1.29318777908e-12
739 2.58637555817e-12
740 4.16378043155e-12
741 5.92592641624e-12
742 7.73070496507e-12
743 9.43600753089e-12
744 1.0928147276e-11
745 1.20934373626e-11
746 1.2875034372e-11
747 1.31876731757e-11
748 1.3073986338e-11
749 1.25197630041e-11
750 1.15534248835e-11
751 1.02744479591e-11
752 8.79651906871e-12
753 7.16227077646e-12
754 5.52802248421e-12
755 3.96482846554e-12
756 2.57216470345e-12
757 1.43529632624e-12
758 6.11066752754e-13
759 1.42108547152e-13
760 2.84217094304e-14
761 2.27373675443e-13
762 7.81597009336e-13
763 1.56319401867e-12
764 2.52953213931e-12
765 3.59534624295e-12
766 4.68958205602e-12
767 5.71276359551e-12
768 6.62225829728e-12
769 7.30437932361e-12
770 7.77333752922e-12
771 7.9438677858e-12
772 7.85860265751e-12
773 7.53175299906e-12
774 6.94910795573e-12
775 6.18172180111e-12
776 5.28643795406e-12
777 4.30588897871e-12
778 3.33955085807e-12
779 2.38742359215e-12
780 1.56319401867e-12
781 8.81072992343e-13
782 4.26325641456e-13
783 1.13686837722e-13
784 2.84217094304e-14
785 1.84741111298e-13
786 4.68958205602e-13
787 9.52127265919e-13
788 1.53477230924e-12
789 2.18847162614e-12
790 2.81374923361e-12
791 3.43902684108e-12
792 3.96482846554e-12
793 4.391154107e-12
794 4.6753712013e-12
795 4.77484718431e-12
796 4.74642547488e-12
797 4.56168436358e-12
798 4.19220214098e-12
799 3.76587649953e-12
800 3.19744231092e-12
801 2.6147972676e-12
802 2.03215222427e-12
803 1.46371803567e-12
804 9.66338120634e-13
805 5.54223333893e-13
806 2.55795384874e-13
807 1.13686837722e-13
808 4.26325641456e-14
809 1.27897692437e-13
810 2.98427949019e-13
811 5.68434188608e-13
812 9.37916411203e-13
813 1.29318777908e-12
814 1.69109171111e-12
815 2.0605739337e-12
816 2.37321273744e-12
817 2.64321897703e-12
818 2.82796008833e-12
819 2.88480350719e-12
820 2.87059265247e-12
821 2.75690581475e-12
822 2.55795384874e-12
823 2.28794760915e-12
824 1.9610979507e-12
825 1.62003743753e-12
826 1.26476606965e-12
827 9.23705556488e-13
828 6.11066752754e-13
829 3.5527136788e-13
830 1.70530256582e-13
831 7.1054273576e-14
832 2.84217094304e-14
833 7.1054273576e-14
834 1.84741111298e-13
835 3.41060513165e-13
836 5.54223333893e-13
837 7.67386154621e-13
838 1.02318153949e-12
839 1.25055521494e-12
840 1.44950718095e-12
841 1.5916157281e-12
842 1.73372427525e-12
843 1.76214598469e-12
844 1.76214598469e-12
845 1.69109171111e-12
846 1.57740487339e-12
847 1.4068746168e-12
848 1.20792265079e-12
849 1.02318153949e-12
850 7.81597009336e-13
851 5.68434188608e-13
852 3.8369307731e-13
853 2.13162820728e-13
854 9.94759830064e-14
855 2.84217094304e-14
856 1.42108547152e-14
857 4.26325641456e-14
858 1.13686837722e-13
859 1.98951966013e-13
860 3.2684965845e-13
861 4.68958205602e-13
862 6.25277607469e-13
863 7.53175299906e-13
864 8.95283847058e-13
865 9.80548975349e-13
866 1.05160324892e-12
867 1.08002495836e-12
868 1.08002495836e-12
869 1.05160324892e-12
870 9.52127265919e-13
871 8.66862137627e-13
872 7.67386154621e-13
873 6.25277607469e-13
874 4.97379915032e-13
875 3.5527136788e-13
876 2.27373675443e-13
877 1.27897692437e-13
878 7.1054273576e-14
879 2.84217094304e-14
880 1.42108547152e-14
881 4.26325641456e-14
882 7.1054273576e-14
883 1.27897692437e-13
884 2.13162820728e-13
885 2.84217094304e-13
886 3.8369307731e-13
887 4.83169060317e-13
888 5.40012479178e-13
889 6.11066752754e-13
890 6.53699316899e-13
891 6.67910171614e-13
892 6.53699316899e-13
893 6.39488462184e-13
894 5.82645043323e-13
895 5.40012479178e-13
896 4.83169060317e-13
897 3.69482222595e-13
898 2.98427949019e-13
899 2.27373675443e-13
900 1.42108547152e-13
901 9.94759830064e-14
902 4.26325641456e-14
903 1.42108547152e-14
904 1.42108547152e-14
905 4.26325641456e-14
906 4.26325641456e-14
907 8.52651282912e-14
908 1.27897692437e-13
909 1.84741111298e-13
910 2.41584530158e-13
911 2.98427949019e-13
912 3.2684965845e-13
913 3.69482222595e-13
914 4.12114786741e-13
915 3.97903932026e-13
916 4.12114786741e-13
917 3.8369307731e-13
918 3.69482222595e-13
919 3.41060513165e-13
920 2.84217094304e-13
921 2.41584530158e-13
922 1.98951966013e-13
923 1.42108547152e-13
924 9.94759830064e-14
925 5.68434188608e-14
926 4.26325641456e-14
927 2.84217094304e-14
928 1.42108547152e-14
929 1.42108547152e-14
930 4.26325641456e-14
931 7.1054273576e-14
932 8.52651282912e-14
933 1.13686837722e-13
934 1.56319401867e-13
935 1.84741111298e-13
936 2.13162820728e-13
937 2.41584530158e-13
938 2.70006239589e-13
939 2.70006239589e-13
940 2.55795384874e-13
941 2.55795384874e-13
942 2.27373675443e-13
943 2.13162820728e-13
944 1.84741111298e-13
945 1.42108547152e-13
946 1.42108547152e-13
947 1.13686837722e-13
948 7.1054273576e-14
949 5.68434188608e-14
950 2.84217094304e-14
951 2.84217094304e-14
952 1.42108547152e-14
953 1.42108547152e-14
954 2.84217094304e-14
955 4.26325641456e-14
956 5.68434188608e-14
957 9.94759830064e-14
958 1.13686837722e-13
959 1.27897692437e-13
960 1.27897692437e-13
961 1.42108547152e-13
962 1.56319401867e-13
963 1.70530256582e-13
964 1.70530256582e-13
965 1.56319401867e-13
966 1.42108547152e-13
967 1.56319401867e-13
968 1.13686837722e-13
969 9.94759830064e-14
970 9.94759830064e-14
971 5.68434188608e-14
972 4.26325641456e-14
973 2.84217094304e-14
974 2.84217094304e-14
975 1.42108547152e-14
976 2.84217094304e-14
977 1.42108547152e-14
978 1.42108547152e-14
979 2.84217094304e-14
980 4.26325641456e-14
981 5.68434188608e-14
982 7.1054273576e-14
983 7.1054273576e-14
984 9.94759830064e-14
985 9.94759830064e-14
986 1.13686837722e-13
987 1.13686837722e-13
988 9.94759830064e-14
989 9.94759830064e-14
990 9.94759830064e-14
991 9.94759830064e-14
992 8.52651282912e-14
993 8.52651282912e-14
994 7.1054273576e-14
995 2.84217094304e-14
996 4.26325641456e-14
997 2.84217094304e-14
998 0.0
999 1.42108547152e-14
1000 2.84217094304e-14


==> data/ncvx2F_MAPG.dat <==
0 6093.26333703
1 1760.94882626
2 1760.94882626
3 836.564091626
4 836.564091626
5 417.234356053
6 417.234356053
7 224.783760955
8 224.783760955
9 132.054455249
10 132.054455249
11 86.0392802535
12 86.0392802535
13 60.4523718723
14 60.4523718723
15 42.7500334478
16 42.7500334478
17 32.0127913606
18 32.0127913606
19 24.691933605
20 24.691933605
21 20.7267858773
22 20.7267858773
23 16.855200533
24 16.855200533
25 14.2232113839
26 14.2232113839
27 12.3084037989
28 12.3084037989
29 10.7975850189
30 10.7975850189
31 9.27567719395
32 9.27567719395
33 7.86827133605
34 7.86827133605
35 6.58269923196
36 6.58269923196
37 5.17484238126
38 5.17484238126
39 3.94324445941
40 3.94324445941
41 3.01146729759
42 3.01146729759
43 1.75238505181
44 1.75238505181
45 1.33894105259
46 1.33894105259
47 0.594513415863
48 0.594513415863
49 0.526616294387
50 0.526616294387
51 0.451188759859
52 0.451188759859
53 0.415353145206
54 0.415353145206
55 0.390390618111
56 0.390390618111
57 0.354466560094
58 0.354466560094
59 0.338841880904
60 0.338841880904
61 0.314228546273
62 0.314228546273
63 0.118120108625
64 0.118120108625
65 0.103253390802
66 0.103253390802
67 0.0895712220852
68 0.0895712220852
69 0.078025725058
70 0.078025725058
71 0.0624352082676
72 0.0624352082676
73 0.0527541295079
74 0.0527541295079
75 0.0466051119399
76 0.0466051119399
77 0.0384425120131
78 0.0384425120131
79 0.0347099002039
80 0.0347099002039
81 0.0300811940405
82 0.0300811940405
83 0.0275999017434
84 0.0275999017434
85 0.0253923860043
86 0.0253923860043
87 0.0222998369964
88 0.0222998369964
89 0.0207537502284
90 0.0207537502284
91 0.0193506260787
92 0.0193506260787
93 0.0175767464184
94 0.0175767464184
95 0.0164937777016
96 0.0164937777016
97 0.0154960380257
98 0.0154960380257
99 0.0143248917541
100 0.0143248917541
101 0.013477203561
102 0.013477203561
103 0.0126924310665
104 0.0126924310665
105 0.0115470572441
106 0.0115470572441
107 0.0108696406255
108 0.0108696406255
109 0.0101124093059
110 0.0101124093059
111 0.00951061691326
112 0.00951061691326
113 0.00890972520844
114 0.00890972520844
115 0.00838031266417
116 0.00838031266417
117 0.00782879094967
118 0.00782879094967
119 0.00737348859566
120 0.00737348859566
121 0.00684671451639
122 0.00684671451639
123 0.00646257119342
124 0.00646257119342
125 0.00597051420222
126 0.00597051420222
127 0.00564961189048
128 0.00564961189048
129 0.00520721803798
130 0.00520721803798
131 0.00493926494008
132 0.00493926494008
133 0.0045537725991
134 0.0045537725991
135 0.00432823846469
136 0.00432823846469
137 0.00399587880833
138 0.00399587880833
139 0.00380320513317
140 0.00380320513317
141 0.0035105233756
142 0.0035105233756
143 0.00334288677114
144 0.00334288677114
145 0.00307104243319
146 0.00307104243319
147 0.00292292066342
148 0.00292292066342
149 0.00265398726597
150 0.00265398726597
151 0.00249273222263
152 0.00249273222263
153 0.00236255399852
154 0.00236255399852
155 0.00215365606583
156 0.00215365606583
157 0.00200201518601
158 0.00200201518601
159 0.00188861444519
160 0.00188861444519
161 0.00168070850434
162 0.00168070850434
163 0.00152269921954
164 0.00152269921954
165 0.00141421530878
166 0.00141421530878
167 0.00133624562315
168 0.00133624562315
169 0.0012183399716
170 0.0012183399716
171 0.00115683734616
172 0.00115683734616
173 0.00106147618185
174 0.00106147618185
175 0.00101448231935
176 0.00101448231935
177 0.000962680966694
178 0.000962680966694
179 0.000925802947194
180 0.000925802947194
181 0.000890593551361
182 0.000890593551361
183 0.000856952195221
184 0.000856952195221
185 0.000800662711271
186 0.000800662711271
187 0.000773326329082
188 0.000773326329082
189 0.000746978450749
190 0.000746978450749
191 0.000712653393336
192 0.000712653393336
193 0.000688525158338
194 0.000688525158338
195 0.000665244184546
196 0.000665244184546
197 0.000634760326747
198 0.000634760326747
199 0.000611832538553
200 0.000611832538553
201 0.000589811194288
202 0.000589811194288
203 0.00054671736649
204 0.00054671736649
205 0.000525239609644
206 0.000525239609644
207 0.000482813039255
208 0.000482813039255
209 0.000456465262516
210 0.000456465262516
211 0.000435273445831
212 0.000435273445831
213 0.000399832149782
214 0.000399832149782
215 0.000374237179955
216 0.000374237179955
217 0.0003553800655
218 0.0003553800655
219 0.000322028766092
220 0.000322028766092
221 0.000299444444721
222 0.000299444444721
223 0.000284572468914
224 0.000284572468914
225 0.000260916327832
226 0.000260916327832
227 0.000248481869363
228 0.000248481869363
229 0.000228240118133
230 0.000228240118133
231 0.000217990324288
232 0.000217990324288
233 0.000204311299811
234 0.000204311299811
235 0.000195760017689
236 0.000195760017689
237 0.000187582599281
238 0.000187582599281
239 0.000175298085864
240 0.000175298085864
241 0.000168486128132
242 0.000168486128132
243 0.000161955049734
244 0.000161955049734
245 0.000153311156595
246 0.000153311156595
247 0.000147709930744
248 0.000147709930744
249 0.000142327817969
250 0.000142327817969
251 0.000137155002903
252 0.000137155002903
253 0.000127863397381
254 0.000127863397381
255 0.000123361477407
256 0.000123361477407
257 0.000119027802583
258 0.000119027802583
259 0.000113154120697
260 0.000113154120697
261 0.000109144207542
262 0.000109144207542
263 0.00010528403844
264 0.00010528403844
265 0.000100893553324
266 0.000100893553324
267 9.71658031119e-05
268 9.71658031119e-05
269 9.35826197406e-05
270 9.35826197406e-05
271 8.87074948679e-05
272 8.87074948679e-05
273 8.52257936685e-05
274 8.52257936685e-05
275 8.18869588954e-05
276 8.18869588954e-05
277 7.53522979267e-05
278 7.53522979267e-05
279 7.21980419911e-05
280 7.21980419911e-05
281 6.66709430561e-05
282 6.66709430561e-05
283 6.37041220983e-05
284 6.37041220983e-05
285 5.87795322105e-05
286 5.87795322105e-05
287 5.60389919144e-05
288 5.60389919144e-05
289 5.16342807941e-05
290 5.16342807941e-05
291 4.91656255406e-05
292 4.91656255406e-05
293 4.54671831847e-05
294 4.54671831847e-05
295 4.32981849769e-05
296 4.32981849769e-05
297 4.06301120393e-05
298 4.06301120393e-05
299 3.87560653081e-05
300 3.87560653081e-05
301 3.69704078338e-05
302 3.69704078338e-05
303 3.42345737181e-05
304 3.42345737181e-05
305 3.27594785432e-05
306 3.27594785432e-05
307 3.13501445248e-05
308 3.13501445248e-05
309 2.94845859514e-05
310 2.94845859514e-05
311 2.83275862074e-05
312 2.83275862074e-05
313 2.72177594383e-05
314 2.72177594383e-05
315 2.61530869778e-05
316 2.61530869778e-05
317 2.47782897134e-05
318 2.47782897134e-05
319 2.38932148875e-05
320 2.38932148875e-05
321 2.30405358081e-05
322 2.30405358081e-05
323 2.22190214458e-05
324 2.22190214458e-05
325 2.14274903954e-05
326 2.14274903954e-05
327 2.0157733843e-05
328 2.0157733843e-05
329 1.94747291999e-05
330 1.94747291999e-05
331 1.88150250295e-05
332 1.88150250295e-05
333 1.81778134305e-05
334 1.81778134305e-05
335 1.75383631529e-05
336 1.75383631529e-05
337 1.69369478726e-05
338 1.69369478726e-05
339 1.63564011757e-05
340 1.63564011757e-05
341 1.57959814828e-05
342 1.57959814828e-05
343 1.5254974997e-05
344 1.5254974997e-05
345 1.42065546953e-05
346 1.42065546953e-05
347 1.36901892915e-05
348 1.36901892915e-05
349 1.31930973879e-05
350 1.31930973879e-05
351 1.24728346123e-05
352 1.24728346123e-05
353 1.19815261996e-05
354 1.19815261996e-05
355 1.15102178029e-05
356 1.15102178029e-05
357 1.08301706518e-05
358 1.08301706518e-05
359 1.03690862687e-05
360 1.03690862687e-05
361 9.92815321865e-06
362 9.92815321865e-06
363 9.14750003744e-06
364 9.14750003744e-06
365 8.73333684126e-06
366 8.73333684126e-06
367 8.22702845937e-06
368 8.22702845937e-06
369 7.84033420587e-06
370 7.84033420587e-06
371 7.47187796435e-06
372 7.47187796435e-06
373 6.87032790836e-06
374 6.87032790836e-06
375 6.54585468851e-06
376 6.54585468851e-06
377 6.23672934807e-06
378 6.23672934807e-06
379 5.68840462734e-06
380 5.68840462734e-06
381 5.42872786014e-06
382 5.42872786014e-06
383 5.18102874025e-06
384 5.18102874025e-06
385 4.8381805442e-06
386 4.8381805442e-06
387 4.63344724722e-06
388 4.63344724722e-06
389 4.43759611812e-06
390 4.43759611812e-06
391 4.25023308992e-06
392 4.25023308992e-06
393 4.05546214211e-06
394 4.05546214211e-06
395 3.9009586601e-06
396 3.9009586601e-06
397 3.75251647711e-06
398 3.75251647711e-06
399 3.60988998693e-06
400 3.60988998693e-06
401 3.47284390045e-06
402 3.47284390045e-06
403 3.34115276246e-06
404 3.34115276246e-06
405 3.14886962371e-06
406 3.14886962371e-06
407 3.03960079862e-06
408 3.03960079862e-06
409 2.93417079433e-06
410 2.93417079433e-06
411 2.83244217769e-06
412 2.83244217769e-06
413 2.73428264563e-06
414 2.73428264563e-06
415 2.63956469837e-06
416 2.63956469837e-06
417 2.50345070185e-06
418 2.50345070185e-06
419 2.41868744411e-06
420 2.41868744411e-06
421 2.33680350448e-06
422 2.33680350448e-06
423 2.25770043016e-06
424 2.25770043016e-06
425 2.18128316476e-06
426 2.18128316476e-06
427 2.10746001983e-06
428 2.10746001983e-06
429 1.9692295723e-06
430 1.9692295723e-06
431 1.89918706894e-06
432 1.89918706894e-06
433 1.8316811321e-06
434 1.8316811321e-06
435 1.76661777118e-06
436 1.76661777118e-06
437 1.69197151934e-06
438 1.69197151934e-06
439 1.62627624434e-06
440 1.62627624434e-06
441 1.56320705003e-06
442 1.56320705003e-06
443 1.5026557918e-06
444 1.5026557918e-06
445 1.42435590078e-06
446 1.42435590078e-06
447 1.36397875394e-06
448 1.36397875394e-06
449 1.30622343875e-06
450 1.30622343875e-06
451 1.25021747976e-06
452 1.25021747976e-06
453 1.19344825578e-06
454 1.19344825578e-06
455 1.13928628309e-06
456 1.13928628309e-06
457 1.08665604159e-06
458 1.08665604159e-06
459 1.03545205832e-06
460 1.03545205832e-06
461 9.8666518511e-07
462 9.8666518511e-07
463 9.36878777225e-07
464 9.36878777225e-07
465 8.92782821893e-07
466 8.92782821893e-07
467 8.50766596727e-07
468 8.50766596727e-07
469 8.10731933143e-07
470 8.10731933143e-07
471 7.42583551983e-07
472 7.42583551983e-07
473 7.09196044113e-07
474 7.09196044113e-07
475 6.7733013509e-07
476 6.7733013509e-07
477 6.46915680136e-07
478 6.46915680136e-07
479 5.97163065663e-07
480 5.97163065663e-07
481 5.72705118884e-07
482 5.72705118884e-07
483 5.4927676274e-07
484 5.4927676274e-07
485 5.2683358831e-07
486 5.2683358831e-07
487 5.05333105139e-07
488 5.05333105139e-07
489 4.79070948245e-07
490 4.79070948245e-07
491 4.61619691805e-07
492 4.61619691805e-07
493 4.44818411438e-07
494 4.44818411438e-07
495 4.28642294992e-07
496 4.28642294992e-07
497 4.13067496652e-07
498 4.13067496652e-07
499 3.9807109431e-07
500 3.9807109431e-07
501 3.83631032719e-07
502 3.83631032719e-07
503 3.64337296332e-07
504 3.64337296332e-07
505 3.52014353666e-07
506 3.52014353666e-07
507 3.40108783803e-07
508 3.40108783803e-07
509 3.28606446942e-07
510 3.28606446942e-07
511 3.1749364382e-07
512 3.1749364382e-07
513 3.0675712992e-07
514 3.0675712992e-07
515 2.96384186527e-07
516 2.96384186527e-07
517 2.81208798469e-07
518 2.81208798469e-07
519 2.71515972372e-07
520 2.71515972372e-07
521 2.62159943532e-07
522 2.62159943532e-07
523 2.5312894536e-07
524 2.5312894536e-07
525 2.44411538119e-07
526 2.44411538119e-07
527 2.35996765241e-07
528 2.35996765241e-07
529 2.2177417236e-07
530 2.2177417236e-07
531 2.13477534317e-07
532 2.13477534317e-07
533 2.05499418371e-07
534 2.05499418371e-07
535 1.97827262127e-07
536 1.97827262127e-07
537 1.90448929516e-07
538 1.90448929516e-07
539 1.75943227987e-07
540 1.75943227987e-07
541 1.68685986068e-07
542 1.68685986068e-07
543 1.61736124937e-07
544 1.61736124937e-07
545 1.55080343234e-07
546 1.55080343234e-07
547 1.4299853035e-07
548 1.4299853035e-07
549 1.36587004818e-07
550 1.36587004818e-07
551 1.30466915493e-07
552 1.30466915493e-07
553 1.24624818909e-07
554 1.24624818909e-07
555 1.13625318932e-07
556 1.13625318932e-07
557 1.08280289624e-07
558 1.08280289624e-07
559 1.03187133504e-07
560 1.03187133504e-07
561 9.83339134564e-08
562 9.83339134564e-08
563 8.99995740156e-08
564 8.99995740156e-08
565 8.57836681689e-08
566 8.57836681689e-08
567 8.17657905827e-08
568 8.17657905827e-08
569 7.7936647358e-08
570 7.7936647358e-08
571 7.42872856563e-08
572 7.42872856563e-08
573 6.82331489088e-08
574 6.82331489088e-08
575 6.52596128248e-08
576 6.52596128248e-08
577 6.24181808462e-08
578 6.24181808462e-08
579 5.97028559923e-08
580 5.97028559923e-08
581 5.71079254996e-08
582 5.71079254996e-08
583 5.46280602975e-08
584 5.46280602975e-08
585 5.22580023699e-08
586 5.22580023699e-08
587 4.85123905491e-08
588 4.85123905491e-08
589 4.66684468847e-08
590 4.66684468847e-08
591 4.48965096211e-08
592 4.48965096211e-08
593 4.31936939549e-08
594 4.31936939549e-08
595 4.1557257191e-08
596 4.1557257191e-08
597 3.99844708454e-08
598 3.99844708454e-08
599 3.84728195968e-08
600 3.84728195968e-08
601 3.7019873389e-08
602 3.7019873389e-08
603 3.56232732202e-08
604 3.56232732202e-08
605 3.42807595644e-08
606 3.42807595644e-08
607 3.21695523553e-08
608 3.21695523553e-08
609 3.10766523626e-08
610 3.10766523626e-08
611 3.00210132309e-08
612 3.00210132309e-08
613 2.90013275617e-08
614 2.90013275617e-08
615 2.80163732214e-08
616 2.80163732214e-08
617 2.70649564982e-08
618 2.70649564982e-08
619 2.61459263129e-08
620 2.61459263129e-08
621 2.52581884297e-08
622 2.52581884297e-08
623 2.44006486128e-08
624 2.44006486128e-08
625 2.35723121023e-08
626 2.35723121023e-08
627 2.25799823284e-08
628 2.25799823284e-08
629 2.17949462922e-08
630 2.17949462922e-08
631 2.1037493525e-08
632 2.1037493525e-08
633 2.03066434779e-08
634 2.03066434779e-08
635 1.96014298126e-08
636 1.96014298126e-08
637 1.89209856671e-08
638 1.89209856671e-08
639 1.82643873359e-08
640 1.82643873359e-08
641 1.76307963784e-08
642 1.76307963784e-08
643 1.68705440728e-08
644 1.68705440728e-08
645 1.62199995657e-08
646 1.62199995657e-08
647 1.5595233549e-08
648 1.5595233549e-08
649 1.49951944195e-08
650 1.49951944195e-08
651 1.44188589957e-08
652 1.44188589957e-08
653 1.38653462045e-08
654 1.38653462045e-08
655 1.31903163947e-08
656 1.31903163947e-08
657 1.26236727738e-08
658 1.26236727738e-08
659 1.20819265703e-08
660 1.20819265703e-08
661 1.15638982834e-08
662 1.15638982834e-08
663 1.10685789423e-08
664 1.10685789423e-08
665 1.04471382656e-08
666 1.04471382656e-08
667 9.9634576145e-09
668 9.9634576145e-09
669 9.50228695729e-09
670 9.50228695729e-09
671 9.06256047983e-09
672 9.06256047983e-09
673 8.64329763317e-09
674 8.64329763317e-09
675 8.00939403689e-09
676 8.00939403689e-09
677 7.63054686104e-09
678 7.63054686104e-09
679 7.26960536213e-09
680 7.26960536213e-09
681 6.92573109973e-09
682 6.92573109973e-09
683 6.59808563341e-09
684 6.59808563341e-09
685 6.20568130216e-09
686 6.20568130216e-09
687 5.92639537444e-09
688 5.92639537444e-09
689 5.65979973999e-09
690 5.65979973999e-09
691 5.4053259646e-09
692 5.4053259646e-09
693 5.16244824667e-09
694 5.16244824667e-09
695 4.9306265737e-09
696 4.9306265737e-09
697 4.70932093322e-09
698 4.70932093322e-09
699 4.45106707048e-09
700 4.45106707048e-09
701 4.27445456808e-09
702 4.27445456808e-09
703 4.10506117987e-09
704 4.10506117987e-09
705 3.94254584535e-09
706 3.94254584535e-09
707 3.78663855827e-09
708 3.78663855827e-09
709 3.63706931239e-09
710 3.63706931239e-09
711 3.49356810148e-09
712 3.49356810148e-09
713 3.35586491929e-09
714 3.35586491929e-09
715 3.22373239214e-09
716 3.22373239214e-09
717 3.09697156808e-09
718 3.09697156808e-09
719 2.95000290862e-09
720 2.95000290862e-09
721 2.84784107407e-09
722 2.84784107407e-09
723 2.74926037491e-09
724 2.74926037491e-09
725 2.65410449174e-09
726 2.65410449174e-09
727 2.56224552686e-09
728 2.56224552686e-09
729 2.473612426e-09
730 2.473612426e-09
731 2.38803465891e-09
732 2.38803465891e-09
733 2.30545538216e-09
734 2.30545538216e-09
735 2.22570406549e-09
736 2.22570406549e-09
737 2.14876649807e-09
738 2.14876649807e-09
739 2.07448636047e-09
740 2.07448636047e-09
741 1.99770511244e-09
742 1.99770511244e-09
743 1.92909510588e-09
744 1.92909510588e-09
745 1.86288673376e-09
746 1.86288673376e-09
747 1.79889525498e-09
748 1.79889525498e-09
749 1.73713488039e-09
750 1.73713488039e-09
751 1.67749192315e-09
752 1.67749192315e-09
753 1.61990953984e-09
754 1.61990953984e-09
755 1.56430246534e-09
756 1.56430246534e-09
757 1.51058543452e-09
758 1.51058543452e-09
759 1.44169121086e-09
760 1.44169121086e-09
761 1.38717837217e-09
762 1.38717837217e-09
763 1.3348255834e-09
764 1.3348255834e-09
765 1.28443389258e-09
766 1.28443389258e-09
767 1.23601751056e-09
768 1.23601751056e-09
769 1.18944853966e-09
770 1.18944853966e-09
771 1.14467013645e-09
772 1.14467013645e-09
773 1.06308561953e-09
774 1.06308561953e-09
775 1.01799457752e-09
776 1.01799457752e-09
777 9.74878844318e-10
778 9.74878844318e-10
779 9.33610522225e-10
780 9.33610522225e-10
781 8.94104346116e-10
782 8.94104346116e-10
783 8.41893665893e-10
784 8.41893665893e-10
785 8.02899080554e-10
786 8.02899080554e-10
787 7.65709273765e-10
788 7.65709273765e-10
789 7.3025319125e-10
790 7.3025319125e-10
791 6.96402935318e-10
792 6.96402935318e-10
793 6.56228849039e-10
794 6.56228849039e-10
795 6.24780227554e-10
796 6.24780227554e-10
797 5.94809534959e-10
798 5.94809534959e-10
799 5.66288349546e-10
800 5.66288349546e-10
801 5.39088773621e-10
802 5.39088773621e-10
803 5.13182385475e-10
804 5.13182385475e-10
805 4.74088324154e-10
806 4.74088324154e-10
807 4.52232029602e-10
808 4.52232029602e-10
809 4.31427338299e-10
810 4.31427338299e-10
811 4.11532141698e-10
812 4.11532141698e-10
813 3.92574861507e-10
814 3.92574861507e-10
815 3.74456021746e-10
816 3.74456021746e-10
817 3.57175622412e-10
818 3.57175622412e-10
819 3.39824168805e-10
820 3.39824168805e-10
821 3.25982796312e-10
822 3.25982796312e-10
823 3.12695647153e-10
824 3.12695647153e-10
825 2.99962721328e-10
826 2.99962721328e-10
827 2.87755597128e-10
828 2.87755597128e-10
829 2.76003220279e-10
830 2.76003220279e-10
831 2.64762434199e-10
832 2.64762434199e-10
833 2.53962184615e-10
834 2.53962184615e-10
835 2.43616682383e-10
836 2.43616682383e-10
837 2.33711716646e-10
838 2.33711716646e-10
839 2.24162022278e-10
840 2.24162022278e-10
841 2.14669171328e-10
842 2.14669171328e-10
843 2.07009520636e-10
844 2.07009520636e-10
845 1.9957724362e-10
846 1.9957724362e-10
847 1.92400761989e-10
848 1.92400761989e-10
849 1.85494286598e-10
850 1.85494286598e-10
851 1.78800974027e-10
852 1.78800974027e-10
853 1.72363456841e-10
854 1.72363456841e-10
855 1.66139102475e-10
856 1.66139102475e-10
857 1.60113700076e-10
858 1.60113700076e-10
859 1.54329882207e-10
860 1.54329882207e-10
861 1.48730805449e-10
862 1.48730805449e-10
863 1.43330680658e-10
864 1.43330680658e-10
865 1.38115296977e-10
866 1.38115296977e-10
867 1.2896350654e-10
868 1.2896350654e-10
869 1.2423129192e-10
870 1.2423129192e-10
871 1.19669607557e-10
872 1.19669607557e-10
873 1.1527845345e-10
874 1.1527845345e-10
875 1.1100098618e-10
876 1.1100098618e-10
877 1.06879838313e-10
878 1.06879838313e-10
879 1.02929220702e-10
880 1.02929220702e-10
881 9.91065007838e-11
882 9.91065007838e-11
883 9.54116785579e-11
884 9.54116785579e-11
885 9.11057895792e-11
886 9.11057895792e-11
887 8.72972805155e-11
888 8.72972805155e-11
889 8.3630879999e-11
890 8.3630879999e-11
891 8.00923771749e-11
892 8.00923771749e-11
893 7.67244046074e-11
894 7.67244046074e-11
895 7.34701188776e-11
896 7.34701188776e-11
897 7.03437308402e-11
898 7.03437308402e-11
899 6.68762822897e-11
900 6.68762822897e-11
901 6.36362074147e-11
902 6.36362074147e-11
903 6.0524030232e-11
904 6.0524030232e-11
905 5.75539615966e-11
906 5.75539615966e-11
907 5.47117906535e-11
908 5.47117906535e-11
909 5.20117282576e-11
910 5.20117282576e-11
911 4.82884843223e-11
912 4.82884843223e-11
913 4.56594761999e-11
914 4.56594761999e-11
915 4.31157332059e-11
916 4.31157332059e-11
917 4.07283096138e-11
918 4.07283096138e-11
919 3.84403620046e-11
920 3.84403620046e-11
921 3.62803120879e-11
922 3.62803120879e-11
923 3.25144355884e-11
924 3.25144355884e-11
925 3.05817593471e-11
926 3.05817593471e-11
927 2.87201373794e-11
928 2.87201373794e-11
929 2.69722022495e-11
930 2.69722022495e-11
931 2.52953213931e-11
932 2.52953213931e-11
933 2.3703705665e-11
934 2.3703705665e-11
935 2.21405116463e-11
936 2.21405116463e-11
937 2.07904804483e-11
938 2.07904804483e-11
939 1.9511503524e-11
940 1.9511503524e-11
941 1.83035808732e-11
942 1.83035808732e-11
943 1.71098690771e-11
944 1.71098690771e-11
945 1.60014224093e-11
946 1.60014224093e-11
947 1.49356083057e-11
948 1.49356083057e-11
949 1.39124267662e-11
950 1.39124267662e-11
951 1.29318777908e-11
952 1.29318777908e-11
953 1.20081722343e-11
954 1.20081722343e-11
955 1.09139364213e-11
956 1.09139364213e-11
957 1.02176045402e-11
958 1.02176045402e-11
959 9.49285094975e-12
960 9.49285094975e-12
961 8.83915163286e-12
962 8.83915163286e-12
963 8.18545231596e-12
964 8.18545231596e-12
965 7.56017470849e-12
966 7.56017470849e-12
967 6.97752966516e-12
968 6.97752966516e-12
969 6.40909547656e-12
970 6.40909547656e-12
971 5.82645043323e-12
972 5.82645043323e-12
973 5.30064880877e-12
974 5.30064880877e-12
975 4.78905803902e-12
976 4.78905803902e-12
977 4.29167812399e-12
978 4.29167812399e-12
979 3.8369307731e-12
980 3.8369307731e-12
981 3.3679725675e-12
982 3.3679725675e-12
983 2.74269496003e-12
984 2.74269496003e-12
985 2.35900188272e-12
986 2.35900188272e-12
987 1.98951966013e-12
988 1.98951966013e-12
989 1.63424829225e-12
990 1.63424829225e-12
991 1.27897692437e-12
992 1.27897692437e-12
993 9.52127265919e-13
994 9.52127265919e-13
995 6.53699316899e-13
996 6.53699316899e-13
997 3.41060513165e-13
998 3.41060513165e-13
999 0.0
1000 0.0


==> data/ncvx2F_MFISTA.dat <==
0 6093.26333703
1 1760.94882626
2 836.564091626
3 417.234356053
4 224.783760955
5 132.054455249
6 86.0392802535
7 60.4523718723
8 42.7500334478
9 32.0127913606
10 24.691933605
11 20.7267858773
12 16.855200533
13 14.2232113839
14 12.3084037989
15 10.7975850189
16 9.27567719396
17 7.86827133606
18 6.58269923196
19 5.17484238127
20 3.94324445942
21 3.0114672976
22 1.75238505182
23 1.3389410526
24 0.594513415872
25 0.556887333546
26 0.556887333546
27 0.496916899044
28 0.470114170212
29 0.265422513548
30 0.249500474021
31 0.232925276857
32 0.200210502478
33 0.160268087285
34 0.122128348552
35 0.0924796733423
36 0.0733502638077
37 0.062844525827
38 0.057804250013
39 0.0555709179241
40 0.0544237892083
41 0.053351791974
42 0.0517236524076
43 0.0491211606358
44 0.0453419339703
45 0.0404552883413
46 0.0348087412053
47 0.0289485428038
48 0.0234737061814
49 0.0188749232043
50 0.0154165446372
51 0.0131008326357
52 0.0117175306573
53 0.0109475395997
54 0.0104743020248
55 0.0100640913336
56 0.00959755175609
57 0.00905653002449
58 0.008483866704
59 0.0079373195875
60 0.00745447486911
61 0.00703716520859
62 0.0066551922786
63 0.00626279554324
64 0.00581875416358
65 0.00530215962308
66 0.00471939472695
67 0.0041018383328
68 0.0034967783006
69 0.00295530806139
70 0.00252078340614
71 0.0022203468443
72 0.00206072391057
73 0.00202836657762
74 0.00202836657762
75 0.00198794731998
76 0.00198794731998
77 0.00191655706429
78 0.00188992181593
79 0.00188382190234
80 0.00187274421489
81 0.00183537678767
82 0.00175854502503
83 0.00163887658668
84 0.00148217225671
85 0.00130101552439
86 0.00111145964091
87 0.000929668948871
88 0.000769215013761
89 0.000639429295092
90 0.000544890502255
91 0.000485856707826
92 0.000459289603896
93 0.000459289603896
94 0.000434272199058
95 0.000434272199058
96 0.000412217649952
97 0.000412217649952
98 0.00039651195128
99 0.00039651195128
100 0.000388453814807
101 0.000388453814807
102 0.000385031464376
103 0.000385031464376
104 0.000379473808451
105 0.000379473808451
106 0.000363991325898
107 0.000350022149604
108 0.000333914349184
109 0.000313109394185
110 0.000286680756361
111 0.000255449347677
112 0.000221698794263
113 0.000188599782476
114 0.000159501850433
115 0.000137257497528
116 0.000123712685124
117 0.000119442783216
118 0.000119442783216
119 0.00011873596037
120 0.00011873596037
121 0.00011873596037
122 0.000115415436909
123 0.000115415436909
124 0.000112926588969
125 0.000112926588969
126 0.000110094600728
127 0.000110094600728
128 0.000105925824656
129 0.000103955135074
130 0.0001034084803
131 0.0001034084803
132 9.89778908433e-05
133 9.46085908282e-05
134 9.00086326396e-05
135 8.49804180518e-05
136 7.94515402731e-05
137 7.34882461444e-05
138 6.728843735e-05
139 6.11545639373e-05
140 5.54502677943e-05
141 5.05474200025e-05
142 4.67716902222e-05
143 4.43547516937e-05
144 4.33997770131e-05
145 4.33997770131e-05
146 4.21414959533e-05
147 4.21414959533e-05
148 4.07144075609e-05
149 4.06429587656e-05
150 4.06429587656e-05
151 4.01751671859e-05
152 4.01751671859e-05
153 3.90227105811e-05
154 3.84110238656e-05
155 3.80875312231e-05
156 3.77785489292e-05
157 3.72297703848e-05
158 3.62415991333e-05
159 3.46950024266e-05
160 3.25650769639e-05
161 2.99213083252e-05
162 2.6915312489e-05
163 2.37584261527e-05
164 2.06926643074e-05
165 1.79591618235e-05
166 1.57682271293e-05
167 1.42746021794e-05
168 1.3560574132e-05
169 1.3560574132e-05
170 1.31190403465e-05
171 1.31190403465e-05
172 1.29467934755e-05
173 1.29467934755e-05
174 1.29467934755e-05
175 1.2504856258e-05
176 1.2504856258e-05
177 1.2160410094e-05
178 1.2160410094e-05
179 1.18021351341e-05
180 1.17606286238e-05
181 1.17606286238e-05
182 1.14484637237e-05
183 1.12341931953e-05
184 1.1045677951e-05
185 1.0820967475e-05
186 1.05155057781e-05
187 1.01065577667e-05
188 9.59454899885e-06
189 9.0013733427e-06
190 8.36606314181e-06
191 7.73849399138e-06
192 7.17198514621e-06
193 6.71574142075e-06
194 6.40805362195e-06
195 6.27104424211e-06
196 6.27104424211e-06
197 6.08182391204e-06
198 6.06953997817e-06
199 6.06953997817e-06
200 5.99725041184e-06
201 5.99725041184e-06
202 5.83404006704e-06
203 5.75779620249e-06
204 5.73528924974e-06
205 5.72850547087e-06
206 5.70004105782e-06
207 5.6180118122e-06
208 5.45993472656e-06
209 5.2152044816e-06
210 4.88598416837e-06
211 4.48652455987e-06
212 4.04110238605e-06
213 3.58090390762e-06
214 3.14026760861e-06
215 2.7527338915e-06
216 2.44733274712e-06
217 2.24548412575e-06
218 2.158793734e-06
219 2.158793734e-06
220 2.10774177845e-06
221 2.10774177845e-06
222 2.09244578286e-06
223 2.09244578286e-06
224 2.09244578286e-06
225 2.02933544813e-06
226 2.02933544813e-06
227 1.97868874352e-06
228 1.97868874352e-06
229 1.92397173748e-06
230 1.91904548785e-06
231 1.91904548785e-06
232 1.8698942057e-06
233 1.8361496501e-06
234 1.80642081204e-06
235 1.77094804599e-06
236 1.72279715116e-06
237 1.65858584467e-06
238 1.57868869621e-06
239 1.48693204949e-06
240 1.38985052445e-06
241 1.29562437223e-06
242 1.21284718091e-06
243 1.14928479888e-06
244 1.11077744691e-06
245 1.10041193579e-06
246 1.10041193579e-06
247 1.07883374767e-06
248 1.07883374767e-06
249 1.0478073591e-06
250 1.04254463906e-06
251 1.04254463906e-06
252 1.0215073587e-06
253 1.0149336731e-06
254 1.0149336731e-06
255 9.78777933369e-07
256 9.45518024764e-07
257 9.11647049406e-07
258 8.74233947457e-07
259 8.31371991694e-07
260 7.82460048754e-07
261 7.28293471752e-07
262 6.7096453904e-07
263 6.13594181686e-07
264 5.59933667432e-07
265 5.13887997045e-07
266 4.79018297028e-07
267 4.58080691601e-07
268 4.52653409866e-07
269 4.52653409866e-07
270 4.45949737582e-07
271 4.45949737582e-07
272 4.39100233507e-07
273 4.39100233507e-07
274 4.31958085301e-07
275 4.31958085301e-07
276 4.23070289912e-07
277 4.23070289912e-07
278 4.10112747318e-07
279 4.05297797101e-07
280 4.05297797101e-07
281 3.90560856545e-07
282 3.78691837e-07
283 3.67911567878e-07
284 3.56635382559e-07
285 3.43695873539e-07
286 3.2849102638e-07
287 3.11045525336e-07
288 2.91983269562e-07
289 2.72419882208e-07
290 2.53792805438e-07
291 2.37652670876e-07
292 2.25442818191e-07
293 2.1829443142e-07
294 2.1686039986e-07
295 2.1686039986e-07
296 2.13290448414e-07
297 2.13290448414e-07
298 2.0816328572e-07
299 2.0816328572e-07
300 2.01639878128e-07
301 2.00293527541e-07
302 2.00293527541e-07
303 1.95963849592e-07
304 1.94436552192e-07
305 1.94436552192e-07
306 1.87070469337e-07
307 1.80259377203e-07
308 1.73378850832e-07
309 1.6593500618e-07
310 1.57640783982e-07
311 1.48458795479e-07
312 1.3860766046e-07
313 1.28532789745e-07
314 1.1884665696e-07
315 1.10246887175e-07
316 1.03422408415e-07
317 9.8959759498e-08
318 9.7259658105e-08
319 9.7259658105e-08
320 9.48208480622e-08
321 9.48208480622e-08
322 9.21699978562e-08
323 9.21699978562e-08
324 8.95765737141e-08
325 8.95765737141e-08
326 8.69845848683e-08
327 8.69845848683e-08
328 8.40577740746e-08
329 8.32952622432e-08
330 8.32952622432e-08
331 8.09531712775e-08
332 7.95299257561e-08
333 7.85439624451e-08
334 7.75345796455e-08
335 7.61222764822e-08
336 7.40537586807e-08
337 7.12274612624e-08
338 6.76984086567e-08
339 6.3662582761e-08
340 5.94245221919e-08
341 5.53522880864e-08
342 5.18259639648e-08
343 4.91862692797e-08
344 4.76884878253e-08
345 4.74674806128e-08
346 4.74674806128e-08
347 4.68240557439e-08
348 4.68240557439e-08
349 4.58059616903e-08
350 4.58059616903e-08
351 4.43738628064e-08
352 4.39377032535e-08
353 4.39377032535e-08
354 4.26880149007e-08
355 4.19329779788e-08
356 4.14463841025e-08
357 4.0990627781e-08
358 4.03498887636e-08
359 3.93583690084e-08
360 3.7920344198e-08
361 3.60206939831e-08
362 3.37246035542e-08
363 3.11678007847e-08
364 2.85382242282e-08
365 2.60516941353e-08
366 2.39248834077e-08
367 2.23483880291e-08
368 2.14628528283e-08
369 2.13412505445e-08
370 2.13412505445e-08
371 2.12075832451e-08
372 2.12075832451e-08
373 2.10530686218e-08
374 2.10530686218e-08
375 2.08068371421e-08
376 2.08068371421e-08
377 2.0353482455e-08
378 2.02922336712e-08
379 2.02922336712e-08
380 1.9726101641e-08
381 1.92835614143e-08
382 1.88714892602e-08
383 1.84053021712e-08
384 1.782069603e-08
385 1.70823142298e-08
386 1.61877125038e-08
387 1.51672310267e-08
388 1.40795179959e-08
389 1.30033726009e-08
390 1.20273710991e-08
391 1.12381997042e-08
392 1.07093143242e-08
393 1.0491021385e-08
394 1.0491021385e-08
395 1.02178034922e-08
396 1.02178034922e-08
397 9.94111815089e-09
398 9.94111815089e-09
399 9.67925473105e-09
400 9.67925473105e-09
401 9.41406597121e-09
402 9.41406597121e-09
403 9.09948028038e-09
404 9.00631391687e-09
405 9.00631391687e-09
406 8.72533689744e-09
407 8.53592041494e-09
408 8.39104075112e-09
409 8.24681478662e-09
410 8.06831224054e-09
411 7.83364839663e-09
412 7.53615836402e-09
413 7.18441128811e-09
414 6.80005030063e-09
415 6.41441033622e-09
416 6.0635443333e-09
417 5.7830931155e-09
418 5.60305579711e-09
419 5.5436544244e-09
420 5.5436544244e-09
421 5.41191980119e-09
422 5.41191980119e-09
423 5.2323230193e-09
424 5.19426635037e-09
425 5.19426635037e-09
426 5.10118525199e-09
427 5.10118525199e-09
428 4.92713070344e-09
429 4.82576467675e-09
430 4.77295714063e-09
431 4.74071271128e-09
432 4.70116390261e-09
433 4.63035121356e-09
434 4.51119319678e-09
435 4.33568914104e-09
436 4.10540224038e-09
437 3.83124643122e-09
438 3.53186635493e-09
439 3.23113624745e-09
440 2.95527513572e-09
441 2.72932254575e-09
442 2.57433896422e-09
443 2.50454945672e-09
444 2.50454945672e-09
445 2.4348878469e-09
446 2.4348878469e-09
447 2.37606911924e-09
448 2.37606911924e-09
449 2.32861907534e-09
450 2.32861907534e-09
451 2.28325802709e-09
452 2.28325802709e-09
453 2.22402718464e-09
454 2.21533014155e-09
455 2.21533014155e-09
456 2.15382556235e-09
457 2.10944506307e-09
458 2.07113259876e-09
459 2.02919636649e-09
460 1.97644567379e-09
461 1.90914306586e-09
462 1.82726012099e-09
463 1.73433534201e-09
464 1.6368062461e-09
465 1.5430998701e-09
466 1.46219747421e-09
467 1.40256872783e-09
468 1.37080746754e-09
469 1.37072220241e-09
470 1.37072220241e-09
471 1.35331390538e-09
472 1.35331390538e-09
473 1.32160948851e-09
474 1.32115474116e-09
475 1.32115474116e-09
476 1.30086164063e-09
477 1.29966792883e-09
478 1.29966792883e-09
479 1.26226495922e-09
480 1.22949472825e-09
481 1.19653975617e-09
482 1.15899467801e-09
483 1.11363362976e-09
484 1.05890762825e-09
485 9.95086679723e-10
486 9.24401888369e-10
487 8.50647552397e-10
488 7.78911157795e-10
489 7.14763359611e-10
490 6.63632704345e-10
491 6.30166141491e-10
492 6.17532691649e-10
493 6.17532691649e-10
494 6.03989747106e-10
495 6.03989747106e-10
496 5.92464743931e-10
497 5.92464743931e-10
498 5.837819117e-10
499 5.837819117e-10
500 5.76250158701e-10
501 5.76250158701e-10
502 5.66217295273e-10
503 5.66217295273e-10
504 5.49178480469e-10
505 5.41731992598e-10
506 5.4041038311e-10
507 5.4041038311e-10
508 5.18838305652e-10
509 4.97053065374e-10
510 4.74074113299e-10
511 4.49631443189e-10
512 4.24080326411e-10
513 3.98486577069e-10
514 3.74384967472e-10
515 3.53622908733e-10
516 3.37990968546e-10
517 3.29180238623e-10
518 3.28185478793e-10
519 3.28185478793e-10
520 3.23097992805e-10
521 3.23097992805e-10
522 3.15466763823e-10
523 3.15466763823e-10
524 3.06371816805e-10
525 3.06329184241e-10
526 3.06329184241e-10
527 3.03259639622e-10
528 3.03259639622e-10
529 2.94917867905e-10
530 2.9041302696e-10
531 2.88110868496e-10
532 2.86362933366e-10
533 2.83549184132e-10
534 2.78348011307e-10
535 2.69977817879e-10
536 2.58211230175e-10
537 2.43318254434e-10
538 2.26194174502e-10
539 2.08117967304e-10
540 1.90610194295e-10
541 1.75262471203e-10
542 1.63495883498e-10
543 1.56504142979e-10
544 1.5491252725e-10
545 1.5491252725e-10
546 1.53235646394e-10
547 1.53235646394e-10
548 1.51672452375e-10
549 1.51672452375e-10
550 1.49853462972e-10
551 1.49853462972e-10
552 1.4695444861e-10
553 1.4695444861e-10
554 1.42094336297e-10
555 1.39550593303e-10
556 1.38641098602e-10
557 1.38399514071e-10
558 1.3797318843e-10
559 1.36608946377e-10
560 1.33809407998e-10
561 1.29361410472e-10
562 1.23293375509e-10
563 1.15960574476e-10
564 1.07931441562e-10
565 9.99023086479e-11
566 9.26547727431e-11
567 8.69277982929e-11
568 8.32613977764e-11
569 8.20250534161e-11
570 8.20250534161e-11
571 8.04192268333e-11
572 8.04192268333e-11
573 7.86855025581e-11
574 7.86855025581e-11
575 7.66959828979e-11
576 7.66959828979e-11
577 7.42801375964e-11
578 7.36690708436e-11
579 7.36690708436e-11
580 7.16227077646e-11
581 7.03437308402e-11
582 6.94910795573e-11
583 6.86810608386e-11
584 6.75441924614e-11
585 6.58957333144e-11
586 6.36077857052e-11
587 6.07087713433e-11
588 5.73692204853e-11
589 5.38591393706e-11
590 5.04911668031e-11
591 4.75779415865e-11
592 4.54463133792e-11
593 4.43378667114e-11
594 4.43378667114e-11
595 4.43378667114e-11
596 4.38973302153e-11
597 4.38973302153e-11
598 4.31157332059e-11
599 4.31157332059e-11
600 4.1865177991e-11
601 4.16235934608e-11
602 4.16235934608e-11
603 4.05577793572e-11
604 3.99893451686e-11
605 3.96767063648e-11
606 3.942091098e-11
607 3.89803744838e-11
608 3.81987774745e-11
609 3.69482222595e-11
610 3.52713414031e-11
611 3.31397131959e-11
612 3.07665004584e-11
613 2.82511791738e-11
614 2.58353338722e-11
615 2.37605490838e-11
616 2.22115659199e-11
617 2.13447037822e-11
618 2.12310169445e-11
619 2.12310169445e-11
620 2.11315409615e-11
621 2.11315409615e-11
622 2.10036432691e-11
623 2.10036432691e-11
624 2.08331130125e-11
625 2.08331130125e-11
626 2.04778416446e-11
627 2.04778416446e-11
628 1.98383531824e-11
629 1.94546601051e-11
630 1.92841298485e-11
631 1.9213075575e-11
632 1.90709670278e-11
633 1.88293824976e-11
634 1.8360424292e-11
635 1.76925141204e-11
636 1.67972302734e-11
637 1.57740487339e-11
638 1.47082346302e-11
639 1.35997879624e-11
640 1.26618715512e-11
641 1.19086962513e-11
642 1.14823706099e-11
643 1.14113163363e-11
644 1.14113163363e-11
645 1.12549969344e-11
646 1.12549969344e-11
647 1.10844666779e-11
648 1.10844666779e-11
649 1.08428821477e-11
650 1.08428821477e-11
651 1.05160324892e-11
652 1.0430767361e-11
653 1.0430767361e-11
654 1.00897068478e-11
655 9.89075488178e-12
656 9.73443547991e-12
657 9.54969436862e-12
658 9.32232069317e-12
659 9.03810359887e-12
660 8.71125394042e-12
661 8.29913915368e-12
662 7.81597009336e-12
663 7.37543359719e-12
664 6.90647539159e-12
665 6.55120402371e-12
666 6.29540863883e-12
667 6.19593265583e-12
668 6.19593265583e-12
669 6.03961325396e-12
670 6.03961325396e-12
671 6.03961325396e-12
672 6.01119154453e-12
673 6.01119154453e-12
674 5.92592641624e-12
675 5.92592641624e-12
676 5.74118530494e-12
677 5.68434188608e-12
678 5.68434188608e-12
679 5.68434188608e-12
680 5.68434188608e-12
681 5.45696821064e-12
682 5.20117282576e-12
683 4.93116658618e-12
684 4.60431692773e-12
685 4.26325641456e-12
686 3.9221959014e-12
687 3.60955709766e-12
688 3.31112914864e-12
689 3.0837554732e-12
690 2.97006863548e-12
691 2.94164692605e-12
692 2.94164692605e-12
693 2.8990143619e-12
694 2.8990143619e-12
695 2.84217094304e-12
696 2.84217094304e-12
697 2.82796008833e-12
698 2.82796008833e-12
699 2.82796008833e-12
700 2.82796008833e-12
701 2.75690581475e-12
702 2.75690581475e-12
703 2.68585154117e-12
704 2.67164068646e-12
705 2.67164068646e-12
706 2.67164068646e-12
707 2.60058641288e-12
708 2.50111042988e-12
709 2.38742359215e-12
710 2.25952589972e-12
711 2.145839062e-12
712 2.00373051484e-12
713 1.87583282241e-12
714 1.76214598469e-12
715 1.64845914696e-12
716 1.60582658282e-12
717 1.57740487339e-12
718 1.57740487339e-12
719 1.54898316396e-12
720 1.54898316396e-12
721 1.54898316396e-12
722 1.54898316396e-12
723 1.50635059981e-12
724 1.4921397451e-12
725 1.4921397451e-12
726 1.47792889038e-12
727 1.47792889038e-12
728 1.43529632624e-12
729 1.42108547152e-12
730 1.42108547152e-12
731 1.39266376209e-12
732 1.32160948851e-12
733 1.29318777908e-12
734 1.23634436022e-12
735 1.19371179608e-12
736 1.13686837722e-12
737 1.06581410364e-12
738 1.02318153949e-12
739 9.52127265919e-13
740 8.81072992343e-13
741 8.81072992343e-13
742 8.38440428197e-13
743 8.38440428197e-13
744 8.24229573482e-13
745 8.24229573482e-13
746 8.10018718767e-13
747 8.10018718767e-13
748 8.10018718767e-13
749 8.10018718767e-13
750 7.95807864051e-13
751 7.81597009336e-13
752 7.67386154621e-13
753 7.67386154621e-13
754 7.67386154621e-13
755 7.53175299906e-13
756 7.53175299906e-13
757 7.38964445191e-13
758 7.1054273576e-13
759 6.8212102633e-13
760 6.39488462184e-13
761 6.11066752754e-13
762 5.54223333893e-13
763 5.11590769747e-13
764 4.83169060317e-13
765 4.54747350886e-13
766 4.40536496171e-13
767 4.12114786741e-13
768 4.12114786741e-13
769 3.97903932026e-13
770 3.97903932026e-13
771 3.97903932026e-13
772 3.8369307731e-13
773 3.8369307731e-13
774 3.8369307731e-13
775 3.69482222595e-13
776 3.69482222595e-13
777 3.69482222595e-13
778 3.69482222595e-13
779 3.69482222595e-13
780 3.69482222595e-13
781 3.69482222595e-13
782 3.69482222595e-13
783 3.69482222595e-13
784 3.69482222595e-13
785 3.5527136788e-13
786 3.5527136788e-13
787 2.98427949019e-13
788 2.98427949019e-13
789 2.84217094304e-13
790 2.84217094304e-13
791 2.55795384874e-13
792 2.55795384874e-13
793 2.41584530158e-13
794 2.41584530158e-13
795 2.27373675443e-13
796 2.27373675443e-13
797 2.27373675443e-13
798 2.27373675443e-13
799 2.27373675443e-13
800 2.27373675443e-13
801 2.27373675443e-13
802 2.27373675443e-13
803 2.27373675443e-13
804 2.27373675443e-13
805 2.27373675443e-13
806 2.27373675443e-13
807 2.13162820728e-13
808 1.98951966013e-13
809 1.98951966013e-13
810 1.84741111298e-13
811 1.84741111298e-13
812 1.84741111298e-13
813 1.56319401867e-13
814 1.56319401867e-13
815 1.42108547152e-13
816 1.27897692437e-13
817 1.27897692437e-13
818 1.27897692437e-13
819 1.13686837722e-13
820 1.13686837722e-13
821 1.13686837722e-13
822 1.13686837722e-13
823 1.13686837722e-13
824 1.13686837722e-13
825 1.13686837722e-13
826 1.13686837722e-13
827 1.13686837722e-13
828 1.13686837722e-13
829 1.13686837722e-13
830 1.13686837722e-13
831 1.13686837722e-13
832 1.13686837722e-13
833 1.13686837722e-13
834 1.13686837722e-13
835 1.13686837722e-13
836 1.13686837722e-13
837 1.13686837722e-13
838 9.94759830064e-14
839 8.52651282912e-14
840 8.52651282912e-14
841 7.1054273576e-14
842 7.1054273576e-14
843 5.68434188608e-14
844 4.26325641456e-14
845 4.26325641456e-14
846 4.26325641456e-14
847 4.26325641456e-14
848 4.26325641456e-14
849 4.26325641456e-14
850 4.26325641456e-14
851 4.26325641456e-14
852 4.26325641456e-14
853 4.26325641456e-14
854 4.26325641456e-14
855 4.26325641456e-14
856 2.84217094304e-14
857 2.84217094304e-14
858 2.84217094304e-14
859 2.84217094304e-14
860 2.84217094304e-14
861 2.84217094304e-14
862 2.84217094304e-14
863 2.84217094304e-14
864 2.84217094304e-14
865 2.84217094304e-14
866 2.84217094304e-14
867 2.84217094304e-14
868 2.84217094304e-14
869 2.84217094304e-14
870 2.84217094304e-14
871 2.84217094304e-14
872 2.84217094304e-14
873 2.84217094304e-14
874 2.84217094304e-14
875 2.84217094304e-14
876 1.42108547152e-14
877 1.42108547152e-14
878 1.42108547152e-14
879 1.42108547152e-14
880 1.42108547152e-14
881 1.42108547152e-14
882 1.42108547152e-14
883 1.42108547152e-14
884 1.42108547152e-14
885 1.42108547152e-14
886 1.42108547152e-14
887 1.42108547152e-14
888 1.42108547152e-14
889 1.42108547152e-14
890 1.42108547152e-14
891 1.42108547152e-14
892 1.42108547152e-14
893 1.42108547152e-14
894 1.42108547152e-14
895 1.42108547152e-14
896 1.42108547152e-14
897 1.42108547152e-14
898 1.42108547152e-14
899 1.42108547152e-14
900 1.42108547152e-14
901 1.42108547152e-14
902 1.42108547152e-14
903 1.42108547152e-14
904 1.42108547152e-14
905 1.42108547152e-14
906 1.42108547152e-14
907 1.42108547152e-14
908 1.42108547152e-14
909 1.42108547152e-14
910 1.42108547152e-14
911 1.42108547152e-14
912 1.42108547152e-14
913 1.42108547152e-14
914 1.42108547152e-14
915 1.42108547152e-14
916 1.42108547152e-14
917 1.42108547152e-14
918 1.42108547152e-14
919 1.42108547152e-14
920 1.42108547152e-14
921 1.42108547152e-14
922 1.42108547152e-14
923 1.42108547152e-14
924 1.42108547152e-14
925 1.42108547152e-14
926 1.42108547152e-14
927 1.42108547152e-14
928 1.42108547152e-14
929 1.42108547152e-14
930 1.42108547152e-14
931 1.42108547152e-14
932 1.42108547152e-14
933 1.42108547152e-14
934 1.42108547152e-14
935 1.42108547152e-14
936 1.42108547152e-14
937 1.42108547152e-14
938 1.42108547152e-14
939 1.42108547152e-14
940 1.42108547152e-14
941 1.42108547152e-14
942 1.42108547152e-14
943 1.42108547152e-14
944 1.42108547152e-14
945 1.42108547152e-14
946 1.42108547152e-14
947 1.42108547152e-14
948 1.42108547152e-14
949 1.42108547152e-14
950 1.42108547152e-14
951 1.42108547152e-14
952 1.42108547152e-14
953 1.42108547152e-14
954 1.42108547152e-14
955 1.42108547152e-14
956 1.42108547152e-14
957 1.42108547152e-14
958 1.42108547152e-14
959 1.42108547152e-14
960 1.42108547152e-14
961 1.42108547152e-14
962 1.42108547152e-14
963 1.42108547152e-14
964 1.42108547152e-14
965 1.42108547152e-14
966 1.42108547152e-14
967 1.42108547152e-14
968 1.42108547152e-14
969 1.42108547152e-14
970 1.42108547152e-14
971 1.42108547152e-14
972 1.42108547152e-14
973 1.42108547152e-14
974 1.42108547152e-14
975 1.42108547152e-14
976 1.42108547152e-14
977 1.42108547152e-14
978 1.42108547152e-14
979 1.42108547152e-14
980 1.42108547152e-14
981 0.0
982 0.0
983 0.0
984 0.0
985 0.0
986 0.0
987 0.0
988 0.0
989 0.0
990 0.0
991 0.0
992 0.0
993 0.0
994 0.0
995 0.0
996 0.0
997 0.0
998 0.0
999 0.0
1000 0.0


==> data/ncvx2F_PG.dat <==
0 6092.68007907
1 1760.3655683
2 835.980833668
3 489.085104994
4 322.25389645
5 229.862517624
6 172.137019826
7 134.451528943
8 108.5244898
9 90.8647737037
10 77.4089412482
11 67.2674853531
12 58.9858821504
13 51.9717173985
14 46.5039903847
15 41.5665254894
16 37.8195112167
17 34.6953672266
18 32.508393517
19 30.533492326
20 28.8013121819
21 27.2595919611
22 25.8623042968
23 24.5571122438
24 22.8335487399
25 21.8633596931
26 21.0203880304
27 20.0538415594
28 19.3467040604
29 18.7083702975
30 18.1054886406
31 17.4737054611
32 16.759342729
33 16.345739634
34 15.991089804
35 15.6755329339
36 15.3888523434
37 15.1250329347
38 14.8800986825
39 14.6511276052
40 14.4357232546
41 14.2316281187
42 14.0362038078
43 13.8448631615
44 13.459424569
45 13.2871548743
46 13.1368131351
47 13.0013360806
48 12.878034859
49 12.7652233476
50 12.6616454998
51 12.5662886066
52 12.478301775
53 12.3969534172
54 12.3216058727
55 12.2516985059
56 12.1867354621
57 12.1262762502
58 12.0699281973
59 12.0173402358
60 12.0301116732
61 11.8881409511
62 11.7358928179
63 11.5901064438
64 11.4535214901
65 11.3262321961
66 11.2076777712
67 11.0971374338
68 10.9938863037
69 10.8972489381
70 10.8066154302
71 10.721442558
72 10.6412490393
73 10.5656088158
74 10.4941440886
75 10.4265188195
76 10.3624329543
77 10.3016174093
78 10.2438297729
79 10.1888506387
80 10.1364804775
81 10.0865369634
82 10.0388526719
83 9.99327308292
84 9.94965482449
85 9.90786410281
86 9.86777526656
87 9.82926945432
88 9.79223327109
89 9.75655743078
90 9.7221352844
91 9.68886112265
92 9.65662808669
93 9.62532542278
94 9.65804501295
95 9.52264097648
96 9.36369307694
97 9.20414805015
98 9.04968731978
99 8.90167837032
100 8.75978623409
101 8.62221486091
102 8.48194522647
103 8.1859881717
104 8.06275655399
105 7.95556732871
106 7.85825609904
107 7.76851488518
108 7.68509658171
109 7.60717307937
110 7.53412946429
111 7.46547768132
112 7.45692218476
113 7.28684715161
114 7.10533862033
115 6.99829461597
116 6.75906548725
117 6.52751727555
118 6.31481300335
119 6.11997403128
120 5.94056615993
121 5.7742842482
122 5.61921106518
123 5.47380237031
124 5.33681509787
125 5.20723451813
126 5.08421374836
127 4.96702634418
128 4.85502911302
129 4.74763146205
130 4.64426726064
131 4.54436420139
132 4.44730251617
133 4.35234572026
134 4.25849625289
135 4.16410537207
136 4.06522185892
137 3.84068010744
138 3.63519592404
139 3.26519788351
140 3.05140397643
141 2.68320139605
142 2.50874284126
143 2.35742469664
144 2.2214692354
145 2.09764474534
146 1.98391949092
147 1.87858705165
148 1.77969274653
149 1.68305134544
150 1.43495423479
151 1.35165084569
152 1.27874609275
153 1.2121945417
154 1.15053506815
155 1.09287308117
156 1.0384533856
157 0.986498597626
158 0.93605089391
159 0.885613943291
160 0.83165170466
161 0.616236352686
162 0.391955596795
163 0.341414382104
164 0.303024358626
165 0.271635821588
166 0.245012737717
167 0.221942264334
168 0.201676197462
169 0.183708876313
170 0.167674731256
171 0.153295781515
172 0.140352447771
173 0.128666220417
174 0.118088779255
175 0.108494823868
176 0.0997771411147
177 0.0918430787839
178 0.0846119374453
179 0.0780129836055
180 0.0719838975205
181 0.0664695346289
182 0.06142091972
183 0.0567944181869
184 0.0525510449866
185 0.0486558827052
186 0.0450775874415
187 0.0417879663194
188 0.0387616140821
189 0.0359755988783
190 0.0334091893372
191 0.0310436165382
192 0.0288618656502
193 0.0268484929321
194 0.024989464514
195 0.0232720139663
196 0.0216845161379
197 0.0202163751323
198 0.0188579246127
199 0.0176003388915
200 0.0164355534784
201 0.0153561939508
202 0.014355512163
203 0.0134273289425
204 0.0125659825348
205 0.0117662821532
206 0.0110234660702
207 0.0103331637577
208 0.00969136164477
209 0.00909437210933
210 0.008538805371
211 0.00802154398549
212 0.00753971967843
213 0.00709069228488
214 0.00667203058657
215 0.00628149486165
216 0.00591702098177
217 0.00557670590869
218 0.00525879445821
219 0.00496166721248
220 0.00468382947467
221 0.00442390116947
222 0.00418060760407
223 0.00395277101097
224 0.00373930280303
225 0.00353919647708
226 0.003351521109
227 0.00317541538779
228 0.0030100821425
229 0.00285478331828
230 0.00270883536362
231 0.00257160499319
232 0.00244250529428
233 0.00232099214794
234 0.00220656093789
235 0.00209874352359
236 0.00199710545482
237 0.00190124340813
238 0.00181078282647
239 0.00172537574578
240 0.00164469879226
241 0.00156845133739
242 0.00149635379701
243 0.00142814606357
244 0.00136358605978
245 0.00130244840483
246 0.00124452318359
247 0.00118961481061
248 0.00113754098153
249 0.00108813170479
250 0.00104122840727
251 0.000996683108056
252 0.000954357654948
253 0.000914123018873
254 0.000875858641393
255 0.000839451831354
256 0.000804797206968
257 0.00077179617945
258 0.00074035647522
259 0.000710391693715
260 0.000681820897753
261 0.000654568234523
262 0.000628562584168
263 0.000603737234201
264 0.000580029578146
265 0.000557380835502
266 0.000535735792667
267 0.000515042562284
268 0.000495252360082
269 0.000476319297832
270 0.000458200191048
271 0.000440854380344
272 0.000424243565845
273 0.00040833165292
274 0.000393084609186
275 0.000378470331256
276 0.000364458521076
277 0.000351020570761
278 0.000338129455443
279 0.00032575963364
280 0.000313886954359
281 0.000302488570597
282 0.000291542858889
283 0.000281029344222
284 0.000270928629973
285 0.000261222332625
286 0.000251893020945
287 0.000242924159153
288 0.000234300053734
289 0.000226005804009
290 0.000218027255869
291 0.000210350958284
292 0.000202964123091
293 0.000195854586977
294 0.00018901077614
295 0.000182421673216
296 0.000176076785948
297 0.00016996611852
298 0.000164080143918
299 0.000158409778621
300 0.000152946358511
301 0.000147681616497
302 0.000142607661104
303 0.000137716957127
304 0.00013300230647
305 0.00012845683105
306 0.00012407395603
307 0.000119847394473
308 0.000115771132798
309 0.000111839416874
310 0.000108046739214
311 0.000104387826738
312 0.000100857629249
313 9.74513086618e-05
314 9.41642286705e-05
315 9.09919451715e-05
316 8.79301970258e-05
317 8.49748975327e-05
318 8.21221262868e-05
319 7.93681212627e-05
320 7.67092718519e-05
321 7.41421116288e-05
322 7.16633119424e-05
323 6.92696757625e-05
324 6.69581317396e-05
325 6.47257286062e-05
326 6.25696299039e-05
327 6.04871089962e-05
328 5.84755442929e-05
329 5.65324146891e-05
330 5.46552952727e-05
331 5.28418532326e-05
332 5.10898440069e-05
333 4.93971074604e-05
334 4.77615645735e-05
335 4.61812138326e-05
336 4.46541282173e-05
337 4.31784520316e-05
338 4.17523981469e-05
339 4.0374244989e-05
340 3.90423342509e-05
341 3.77550680213e-05
342 3.65109065399e-05
343 3.53083658808e-05
344 3.41460158069e-05
345 3.30224774814e-05
346 3.19364217205e-05
347 3.08865669467e-05
348 2.98716771852e-05
349 2.88905606851e-05
350 2.79420678595e-05
351 2.70250899348e-05
352 2.61385572884e-05
353 2.52814379422e-05
354 2.44527362696e-05
355 2.36514915315e-05
356 2.28767765407e-05
357 2.2127696667e-05
358 2.140338826e-05
359 2.07030178245e-05
360 2.00257807137e-05
361 1.93709001763e-05
362 1.87376263199e-05
363 1.81252351013e-05
364 1.75330274317e-05
365 1.69603282671e-05
366 1.64064856847e-05
367 1.58708701434e-05
368 1.53528736604e-05
369 1.48519089436e-05
370 1.43674088235e-05
371 1.3898825344e-05
372 1.34456293495e-05
373 1.30073094624e-05
374 1.25833717846e-05
375 1.21733390728e-05
376 1.17767502985e-05
377 1.13931599515e-05
378 1.10221376133e-05
379 1.06632673607e-05
380 1.03161472254e-05
381 9.98038878208e-06
382 9.65561673638e-06
383 9.34146834197e-06
384 9.0375929318e-06
385 8.74365176173e-06
386 8.45931724314e-06
387 8.18427294291e-06
388 7.91821280188e-06
389 7.66084112058e-06
390 7.41187197661e-06
391 7.17102903991e-06
392 6.9380451464e-06
393 6.71266205643e-06
394 6.49463008529e-06
395 6.28370784739e-06
396 6.07966197208e-06
397 5.8822669331e-06
398 5.69130449435e-06
399 5.50656382359e-06
400 5.32784096663e-06
401 5.15493876208e-06
402 4.98766659973e-06
403 4.82584010797e-06
404 4.66928106846e-06
405 4.51781708932e-06
406 4.37128153408e-06
407 4.22951316636e-06
408 4.09235623522e-06
409 3.95965992084e-06
410 3.83127853354e-06
411 3.70707111585e-06
412 3.58690134306e-06
413 3.47063733841e-06
414 3.35815168739e-06
415 3.249321054e-06
416 3.14402615231e-06
417 3.04215171809e-06
418 2.94358612507e-06
419 2.8482215555e-06
420 2.75595361643e-06
421 2.66668145343e-06
422 2.58030738109e-06
423 2.49673698249e-06
424 2.41587902394e-06
425 2.33764505708e-06
426 2.26194974573e-06
427 2.18871034008e-06
428 2.11784703197e-06
429 2.04928240066e-06
430 1.98294169707e-06
431 1.9187525595e-06
432 1.85664499952e-06
433 1.7965513166e-06
434 1.73840604134e-06
435 1.68214586438e-06
436 1.62770942325e-06
437 1.57503752973e-06
438 1.5240727862e-06
439 1.47475972767e-06
440 1.42704470818e-06
441 1.38087582968e-06
442 1.33620282838e-06
443 1.29297718843e-06
444 1.25115184346e-06
445 1.21068136139e-06
446 1.17152177381e-06
447 1.1336304766e-06
448 1.09696635775e-06
449 1.06148958423e-06
450 1.02716161621e-06
451 9.93945178607e-07
452 9.6180420428e-07
453 9.30703805579e-07
454 9.00610245935e-07
455 8.71490868803e-07
456 8.43314083454e-07
457 8.16049293917e-07
458 7.89666970036e-07
459 7.64138476939e-07
460 7.39436146091e-07
461 7.15533218454e-07
462 6.92403702374e-07
463 6.70022629379e-07
464 6.48365713118e-07
465 6.27409477261e-07
466 6.07131227071e-07
467 5.87508935723e-07
468 5.68521471678e-07
469 5.50148172351e-07
470 5.3236918518e-07
471 5.15165226034e-07
472 4.98517721326e-07
473 4.82408609059e-07
474 4.6682052357e-07
475 4.51736482887e-07
476 4.37140229792e-07
477 4.23015990236e-07
478 4.09348444919e-07
479 3.9612281455e-07
480 3.83324845643e-07
481 3.70940639982e-07
482 3.5895678252e-07
483 3.47360384012e-07
484 3.36138896273e-07
485 3.25280112179e-07
486 3.14772350407e-07
487 3.04604270696e-07
488 2.94764845421e-07
489 2.85243430653e-07
490 2.76029808788e-07
491 2.67113961172e-07
492 2.58486252847e-07
493 2.50137375701e-07
494 2.42058348476e-07
495 2.34240374652e-07
496 2.26675055615e-07
497 2.1935420591e-07
498 2.12269910094e-07
499 2.05414551147e-07
500 1.98780682581e-07
501 1.92361184759e-07
502 1.8614908015e-07
503 1.80137718075e-07
504 1.7432054733e-07
505 1.68691315139e-07
506 1.63243981888e-07
507 1.5797260744e-07
508 1.52871535875e-07
509 1.4793523917e-07
510 1.43158445098e-07
511 1.38535924066e-07
512 1.34062730694e-07
513 1.29734019083e-07
514 1.25545142282e-07
515 1.2149158124e-07
516 1.17568944802e-07
517 1.13773026555e-07
518 1.10099676931e-07
519 1.06544987943e-07
520 1.03105108451e-07
521 9.97763009991e-08
522 9.65550555065e-08
523 9.34378192596e-08
524 9.04212669184e-08
525 8.75021015645e-08
526 8.46772252316e-08
527 8.19435967969e-08
528 7.929821777e-08
529 7.67382744016e-08
530 7.42609955751e-08
531 7.18636954389e-08
532 6.95438444609e-08
533 6.72988988981e-08
534 6.51264144835e-08
535 6.30240890587e-08
536 6.09896488868e-08
537 5.90209197071e-08
538 5.71157414697e-08
539 5.52720820224e-08
540 5.34879234237e-08
541 5.17614182627e-08
542 5.00906196521e-08
543 4.8473765446e-08
544 4.69091219202e-08
545 4.53950264045e-08
546 4.39297735966e-08
547 4.25118429348e-08
548 4.11396854361e-08
549 3.98118089606e-08
550 3.85268350556e-08
551 3.72833142137e-08
552 3.60799674581e-08
553 3.49154447576e-08
554 3.37885097679e-08
555 3.26979829879e-08
556 3.16426422842e-08
557 3.06213792101e-08
558 2.9633071108e-08
559 2.86766805857e-08
560 2.7751141829e-08
561 2.68555027105e-08
562 2.59887968923e-08
563 2.51500011927e-08
564 2.43383340148e-08
565 2.35528432313e-08
566 2.27927046126e-08
567 2.205710814e-08
568 2.13452722164e-08
569 2.06563868232e-08
570 1.99897556286e-08
571 1.93446254571e-08
572 1.87203426094e-08
573 1.81161965429e-08
574 1.75315477691e-08
575 1.69657710103e-08
576 1.64182694107e-08
577 1.58884034818e-08
578 1.53756616328e-08
579 1.48794754296e-08
580 1.43992906487e-08
581 1.39346099104e-08
582 1.34849216238e-08
583 1.30497852524e-08
584 1.26286465729e-08
585 1.22211076814e-08
586 1.18267280413e-08
587 1.14450813271e-08
588 1.10757270022e-08
589 1.0718338217e-08
590 1.03724602241e-08
591 1.0037751963e-08
592 9.71380131887e-09
593 9.40033828556e-09
594 9.09700759166e-09
595 8.80346817667e-09
596 8.5193647692e-09
597 8.24445578473e-09
598 7.97844279532e-09
599 7.72097052959e-09
600 7.47182582472e-09
601 7.23071025277e-09
602 6.99739644006e-09
603 6.77161438034e-09
604 6.55309406739e-09
605 6.34163654922e-09
606 6.13700024132e-09
607 5.93897198087e-09
608 5.74732439418e-09
609 5.561886951e-09
610 5.38240385595e-09
611 5.20874721133e-09
612 5.04066122176e-09
613 4.87800377869e-09
614 4.72060435186e-09
615 4.56827820017e-09
616 4.42088321506e-09
617 4.27822044458e-09
618 4.14019041273e-09
619 4.0066083784e-09
620 3.87731802221e-09
621 3.75220565729e-09
622 3.63112917512e-09
623 3.51394646714e-09
624 3.40057226822e-09
625 3.29086446982e-09
626 3.18465254168e-09
627 3.08189385123e-09
628 2.98247471164e-09
629 2.88623880351e-09
630 2.79308665085e-09
631 2.70298983196e-09
632 2.61574939486e-09
633 2.53137955042e-09
634 2.44968134666e-09
635 2.37064057274e-09
636 2.2941435418e-09
637 2.22011919959e-09
638 2.14849649183e-09
639 2.07917594253e-09
640 2.01210070827e-09
641 1.94718552393e-09
642 1.88435933524e-09
643 1.82353687705e-09
644 1.76468972768e-09
645 1.70776104369e-09
646 1.6526513491e-09
647 1.59934643307e-09
648 1.54773260874e-09
649 1.49778145442e-09
650 1.44946454839e-09
651 1.40271083637e-09
652 1.35744926411e-09
653 1.31362298816e-09
654 1.2712462194e-09
655 1.2302336927e-09
656 1.19054277548e-09
657 1.15213083518e-09
658 1.11495523925e-09
659 1.07900177682e-09
660 1.04418518276e-09
661 1.01046282452e-09
662 9.77905756372e-10
663 9.4631502634e-10
664 9.15790110412e-10
665 8.86274165168e-10
666 8.57639292917e-10
667 8.29984969641e-10
668 8.03183297649e-10
669 7.77291120357e-10
670 7.52237383495e-10
671 7.27922611077e-10
672 7.04432068233e-10
673 6.81723122398e-10
674 6.59696297589e-10
675 6.38436858935e-10
676 6.17845330453e-10
677 5.97907501287e-10
678 5.78623371439e-10
679 5.59950308343e-10
680 5.41874101145e-10
681 5.244089607e-10
682 5.0746962188e-10
683 4.91112928103e-10
684 4.75253614241e-10
685 4.59920102003e-10
686 4.45098180535e-10
687 4.30731006418e-10
688 4.16832790506e-10
689 4.03360900236e-10
690 3.90372179027e-10
691 3.77767150894e-10
692 3.65574237549e-10
693 3.53779228135e-10
694 3.42396333508e-10
695 3.3134028854e-10
696 3.20653725794e-10
697 3.10279801852e-10
698 3.00275360132e-10
699 2.90597768071e-10
700 2.81218603959e-10
701 2.72152078651e-10
702 2.63355559582e-10
703 2.54857468462e-10
704 2.46643594437e-10
705 2.38671304942e-10
706 2.30983232541e-10
707 2.23522533815e-10
708 2.16317630475e-10
709 2.0934010081e-10
710 2.0258994482e-10
711 1.96038740796e-10
712 1.89729121303e-10
713 1.83590032066e-10
714 1.77706738214e-10
715 1.71951342054e-10
716 1.6639489786e-10
717 1.61023194778e-10
718 1.55850443662e-10
719 1.50805590238e-10
720 1.4595968878e-10
721 1.41241685014e-10
722 1.36680000651e-10
723 1.32260424834e-10
724 1.2799716842e-10
725 1.23890231407e-10
726 1.19882770377e-10
727 1.16017417895e-10
728 1.12279963105e-10
729 1.08641984298e-10
730 1.05146114038e-10
731 1.01763930616e-10
732 9.84670123216e-11
733 9.52837808654e-11
734 9.22142362469e-11
735 8.92299567568e-11
736 8.63593641043e-11
737 8.35598257254e-11
738 8.08597633295e-11
739 7.82591769166e-11
740 7.5743855632e-11
741 7.3299588621e-11
742 7.09405867383e-11
743 6.86526391291e-11
744 6.64357457936e-11
745 6.42899067316e-11
746 6.22009110884e-11
747 6.02113914283e-11
748 5.82645043323e-11
749 5.63886715099e-11
750 5.45838929611e-11
751 5.2793325267e-11
752 5.11022335559e-11
753 4.94537744089e-11
754 4.78621586808e-11
755 4.63273863716e-11
756 4.48210357717e-11
757 4.33573177361e-11
758 4.19788648287e-11
759 4.0614622776e-11
760 3.92930132875e-11
761 3.80424580726e-11
762 3.68345354218e-11
763 3.5626612771e-11
764 3.44755335391e-11
765 3.33670868713e-11
766 3.22870619129e-11
767 3.1235458664e-11
768 3.02406988339e-11
769 2.92601498586e-11
770 2.83222334474e-11
771 2.74127387456e-11
772 2.65032440439e-11
773 2.56790144704e-11
774 2.48405740422e-11
775 2.40447661781e-11
776 2.32773800235e-11
777 2.25099938689e-11
778 2.1756818569e-11
779 2.10746975426e-11
780 2.03925765163e-11
781 1.97246663447e-11
782 1.90993887372e-11
783 1.84883219845e-11
784 1.78914660864e-11
785 1.72946101884e-11
786 1.67545977092e-11
787 1.62287960848e-11
788 1.56887836056e-11
789 1.51771928358e-11
790 1.46940237755e-11
791 1.42250655699e-11
792 1.37561073643e-11
793 1.33297817229e-11
794 1.2875034372e-11
795 1.24487087305e-11
796 1.20650156532e-11
797 1.16813225759e-11
798 1.13118403533e-11
799 1.0928147276e-11
800 1.06012976175e-11
801 1.02460262497e-11
802 9.91917659121e-12
803 9.59232693276e-12
804 9.29389898374e-12
805 8.99547103472e-12
806 8.71125394042e-12
807 8.42703684611e-12
808 8.14281975181e-12
809 7.88702436694e-12
810 7.63122898206e-12
811 7.37543359719e-12
812 7.14805992175e-12
813 6.93489710102e-12
814 6.70752342558e-12
815 6.46593889542e-12
816 6.2669869294e-12
817 6.06803496339e-12
818 5.86908299738e-12
819 5.67013103137e-12
820 5.49960077478e-12
821 5.31485966349e-12
822 5.1443294069e-12
823 4.97379915032e-12
824 4.83169060317e-12
825 4.64694949187e-12
826 4.50484094472e-12
827 4.37694325228e-12
828 4.22062385041e-12
829 4.10693701269e-12
830 3.96482846554e-12
831 3.8369307731e-12
832 3.70903308067e-12
833 3.59534624295e-12
834 3.46744855051e-12
835 3.33955085807e-12
836 3.25428572978e-12
837 3.14059889206e-12
838 3.04112290905e-12
839 2.94164692605e-12
840 2.82796008833e-12
841 2.75690581475e-12
842 2.65742983174e-12
843 2.57216470345e-12
844 2.50111042988e-12
845 2.40163444687e-12
846 2.34479102801e-12
847 2.27373675443e-12
848 2.20268248086e-12
849 2.145839062e-12
850 2.04636307899e-12
851 1.98951966013e-12
852 1.93267624127e-12
853 1.86162196769e-12
854 1.79056769412e-12
855 1.76214598469e-12
856 1.67688085639e-12
857 1.64845914696e-12
858 1.5916157281e-12
859 1.52056145453e-12
860 1.47792889038e-12
861 1.43529632624e-12
862 1.37845290737e-12
863 1.33582034323e-12
864 1.29318777908e-12
865 1.26476606965e-12
866 1.22213350551e-12
867 1.17950094136e-12
868 1.15107923193e-12
869 1.10844666779e-12
870 1.05160324892e-12
871 1.03739239421e-12
872 1.00897068478e-12
873 9.80548975349e-13
874 9.37916411203e-13
875 9.09494701773e-13
876 8.66862137627e-13
877 8.38440428197e-13
878 8.38440428197e-13
879 7.95807864051e-13
880 7.81597009336e-13
881 7.53175299906e-13
882 7.1054273576e-13
883 7.1054273576e-13
884 6.67910171614e-13
885 6.39488462184e-13
886 6.39488462184e-13
887 5.96855898038e-13
888 5.96855898038e-13
889 5.54223333893e-13
890 5.54223333893e-13
891 5.25801624462e-13
892 5.11590769747e-13
893 4.97379915032e-13
894 4.83169060317e-13
895 4.68958205602e-13
896 4.40536496171e-13
897 4.54747350886e-13
898 4.12114786741e-13
899 4.12114786741e-13
900 3.97903932026e-13
901 3.69482222595e-13
902 3.8369307731e-13
903 3.5527136788e-13
904 3.41060513165e-13
905 3.41060513165e-13
906 3.41060513165e-13
907 3.12638803734e-13
908 2.84217094304e-13
909 2.98427949019e-13
910 2.98427949019e-13
911 2.70006239589e-13
912 2.70006239589e-13
913 2.41584530158e-13
914 2.55795384874e-13
915 2.55795384874e-13
916 2.41584530158e-13
917 2.27373675443e-13
918 2.27373675443e-13
919 2.13162820728e-13
920 1.84741111298e-13
921 2.13162820728e-13
922 1.98951966013e-13
923 1.84741111298e-13
924 1.84741111298e-13
925 1.84741111298e-13
926 1.70530256582e-13
927 1.56319401867e-13
928 1.84741111298e-13
929 1.56319401867e-13
930 1.42108547152e-13
931 1.56319401867e-13
932 1.56319401867e-13
933 1.42108547152e-13
934 1.27897692437e-13
935 1.13686837722e-13
936 1.27897692437e-13
937 1.13686837722e-13
938 1.27897692437e-13
939 1.27897692437e-13
940 1.13686837722e-13
941 9.94759830064e-14
942 9.94759830064e-14
943 8.52651282912e-14
944 9.94759830064e-14
945 9.94759830064e-14
946 9.94759830064e-14
947 8.52651282912e-14
948 8.52651282912e-14
949 7.1054273576e-14
950 8.52651282912e-14
951 8.52651282912e-14
952 7.1054273576e-14
953 7.1054273576e-14
954 8.52651282912e-14
955 5.68434188608e-14
956 4.26325641456e-14
957 7.1054273576e-14
958 7.1054273576e-14
959 4.26325641456e-14
960 5.68434188608e-14
961 7.1054273576e-14
962 2.84217094304e-14
963 2.84217094304e-14
964 4.26325641456e-14
965 5.68434188608e-14
966 5.68434188608e-14
967 4.26325641456e-14
968 2.84217094304e-14
969 5.68434188608e-14
970 4.26325641456e-14
971 4.26325641456e-14
972 4.26325641456e-14
973 4.26325641456e-14
974 4.26325641456e-14
975 4.26325641456e-14
976 2.84217094304e-14
977 2.84217094304e-14
978 4.26325641456e-14
979 2.84217094304e-14
980 4.26325641456e-14
981 4.26325641456e-14
982 2.84217094304e-14
983 2.84217094304e-14
984 4.26325641456e-14
985 2.84217094304e-14
986 1.42108547152e-14
987 2.84217094304e-14
988 2.84217094304e-14
989 2.84217094304e-14
990 1.42108547152e-14
991 1.42108547152e-14
992 0.0
993 1.42108547152e-14
994 1.42108547152e-14
995 2.84217094304e-14
996 1.42108547152e-14
997 0.0
998 1.42108547152e-14
999 0.0
1000 2.84217094304e-14


==> data/ncvxE_AI.dat <==
0 3530154.48082
1 747567.207761
2 287240.200983
3 148686.779087
4 89786.1791977
5 57702.7525131
6 41372.9471379
7 27184.1338357
8 20699.8357616
9 14283.845514
10 11440.2754335
11 8282.08614609
12 6902.94969471
13 5180.1699705
14 4420.88631831
15 3401.15551278
16 2952.15989424
17 2314.51045842
18 2020.2027462
19 1606.9702503
20 1290.11103514
21 1132.88333604
22 1000.20939314
23 810.598103829
24 728.973315063
25 597.08506929
26 537.056024606
27 442.723299526
28 399.9090141
29 331.979310496
30 301.334383142
31 246.219434329
32 225.912815463
33 190.052584029
34 173.576518872
35 146.562648995
36 134.248251304
37 113.97151809
38 104.761808043
39 90.1157763429
40 80.6945043255
41 69.1312430851
42 63.9251421348
43 55.0962122271
44 51.032892271
45 44.1428307839
46 40.9784327531
47 35.6130185412
48 33.1798390474
49 28.7467444566
50 26.7140636278
51 23.2965837815
52 21.7402502916
53 19.0705164848
54 17.846435054
55 15.7666511254
56 14.7790982186
57 13.0058242779
58 12.2036811602
59 10.8227933316
60 10.214152048
61 9.06135014466
62 8.53214173811
63 7.61672620059
64 7.19489528332
65 6.45979620759
66 6.12449667382
67 5.58467558447
68 5.34838608177
69 4.68311370741
70 4.40619806058
71 3.96586352785
72 3.83321791119
73 3.36135564229
74 3.1656272025
75 2.83575985092
76 2.68696320751
77 2.42432846429
78 2.3028458286
79 2.08637415277
80 1.98542241458
81 1.80471291117
82 1.72015653926
83 1.56856850613
84 1.49769417692
85 1.37117670237
86 1.31279238314
87 1.21267657951
88 1.17462581165
89 1.11600537301
90 1.02284335075
91 0.91315138328
92 0.867760867613
93 0.788082751776
94 0.751521395383
95 0.685820009624
96 0.655164858804
97 0.599668413237
98 0.573599894707
99 0.526219025243
100 0.503883684016
101 0.463184973876
102 0.443959387945
103 0.408866294766
104 0.392267738881
105 0.361934841314
106 0.347578412218
107 0.321327287743
108 0.308902219368
109 0.286185072021
110 0.275440941689
111 0.255820168723
112 0.246559909931
113 0.229700854292
114 0.221781059375
115 0.207462765254
116 0.200806827318
117 0.18897179114
118 0.183616534737
119 0.174540387044
120 0.170804499791
121 0.165798786284
122 0.165144678752
123 0.171881908948
124 0.189937421448
125 0.177936376135
126 0.142719876921
127 0.111474350049
128 0.101860627523
129 0.0867256785521
130 0.0807283108566
131 0.0706162174705
132 0.0663291049158
133 0.0588729483289
134 0.0555994763161
135 0.0498028093229
136 0.0472045332981
137 0.0425499597198
138 0.0404353553697
139 0.036616844069
140 0.0348658696417
141 0.0316854785234
142 0.030217236132
143 0.0275384533263
144 0.0262954546057
145 0.0240195778604
146 0.0229593190984
147 0.021012403926
148 0.0201024993437
149 0.0184276229637
150 0.0176428138691
151 0.0161952182823
152 0.0155154384369
153 0.0142593321155
154 0.0136684018937
155 0.01257476857
156 0.0120594818366
157 0.0111045291363
158 0.0106539957611
159 0.00981802655553
160 0.00942318736744
161 0.00868975992449
162 0.00834302158417
163 0.00769831275601
164 0.00739326820872
165 0.00682558286618
166 0.00655679422419
167 0.00605618221688
168 0.00581901003448
169 0.00537696359304
170 0.00516743116442
171 0.00477664338065
172 0.0045913278366
173 0.00424549811342
174 0.00408144226583
175 0.00377511829218
176 0.00362975870853
177 0.00335820711921
178 0.00322931501107
179 0.00298841477579
180 0.00287404709041
181 0.00266020106108
182 0.00255865976044
183 0.00236872083528
184 0.00227851879361
185 0.00210972793149
186 0.00202956021967
187 0.00187949412693
188 0.0018082137101
189 0.00167474047253
190 0.00161133754583
191 0.00149257882723
192 0.00143616316836
193 0.00133046186758
194 0.00128024770511
195 0.00118614017558
196 0.00114143316629
197 0.00105762526905
198 0.00101781125241
199 0.000943157645985
200 0.000907692903041
201 0.000841179079046
202 0.000809581870625
203 0.000750308528641
204 0.000722151725954
205 0.000669321149447
206 0.000644225801023
207 0.000597129951335
208 0.00057475965554
209 0.000532769746191
210 0.000512825718964
211 0.000475383069494
212 0.000457599813958
213 0.000424207812927
214 0.000408349311538
215 0.000378566343662
216 0.000364422705094
217 0.000337855918464
218 0.000325240421202
219 0.000301540228139
220 0.000290286710861
221 0.000269141930757
222 0.000259102486464
223 0.000240236051399
224 0.000231278988022
225 0.000214444142654
226 0.000206452177859
227 0.000191429113885
228 0.00018429777595
229 0.000170890649413
230 0.000164526859694
231 0.000152561145748
232 0.000146881961337
233 0.000136202106979
234 0.000131133604825
235 0.000121600944872
236 0.000117077230934
237 0.000108568136852
238 0.000104530465897
239 9.69347007145e-05
240 9.33306940525e-05
241 8.6549949856e-05
242 8.33328998579e-05
243 7.72794971171e-05
244 7.44077486795e-05
245 6.90034791244e-05
246 6.64398793845e-05
247 6.16149762576e-05
248 5.93263848916e-05
249 5.50186063331e-05
250 5.29754596542e-05
251 4.91292725511e-05
252 4.73051953936e-05
253 4.38710485431e-05
254 4.22425086291e-05
255 3.91761852798e-05
256 3.77221853457e-05
257 3.49842263534e-05
258 3.36860298651e-05
259 3.12412196611e-05
260 3.00821064089e-05
261 2.78990148678e-05
262 2.68640631489e-05
263 2.49146372129e-05
264 2.39905296884e-05
265 2.22497292951e-05
266 2.14245799137e-05
267 1.98700533772e-05
268 1.91332530695e-05
269 1.77450476077e-05
270 1.70871266943e-05
271 1.58474302648e-05
272 1.52599357555e-05
273 1.41528467907e-05
274 1.36282329519e-05
275 1.26395549609e-05
276 1.21710857086e-05
277 1.12881440428e-05
278 1.08698058753e-05
279 1.00812842494e-05
280 9.70770857302e-06
281 9.0035032085e-06
282 8.66989704019e-06
283 8.0409865123e-06
284 7.74307065232e-06
285 7.18139974962e-06
286 6.91535361043e-06
287 6.41372968817e-06
288 6.17614206689e-06
289 5.72814254534e-06
290 5.51596769022e-06
291 5.11585749729e-06
292 4.92637590093e-06
293 4.56903378224e-06
294 4.39981718981e-06
295 4.08066993433e-06
296 3.92955011449e-06
297 3.64451384076e-06
298 3.50955470705e-06
299 3.25498245127e-06
300 3.13445518195e-06
301 2.90709010844e-06
302 2.79945093518e-06
303 2.59638456522e-06
304 2.50025494659e-06
305 2.31888986594e-06
306 2.23303878751e-06
307 2.07105535309e-06
308 1.99438352662e-06
309 1.84971013762e-06
310 1.78123589516e-06
311 1.65202245364e-06
312 1.59086915297e-06
313 1.47546336422e-06
314 1.420848145e-06
315 1.31777435743e-06
316 1.26899810301e-06
317 1.17693841342e-06
318 1.13337678652e-06
319 1.05115416872e-06
320 1.01224960934e-06
321 9.38812847617e-07
322 9.04067426957e-07
323 8.38477663593e-07
324 8.07446703019e-07
325 7.48865423986e-07
326 7.21151798779e-07
327 6.68830105475e-07
328 6.44079156672e-07
329 5.97348185237e-07
330 5.75243177498e-07
331 5.3350554323e-07
332 5.13763607943e-07
333 4.76485764522e-07
334 4.58854277613e-07
335 4.25559693431e-07
336 4.09813040953e-07
337 3.80076105381e-07
338 3.66012794601e-07
339 3.39453375439e-07
340 3.26893455518e-07
341 3.03172038808e-07
342 2.91954797322e-07
343 2.70768146624e-07
344 2.607500521e-07
345 2.41827331452e-07
346 2.32880196654e-07
347 2.15979508519e-07
348 2.079888497e-07
349 1.92894142426e-07
350 1.85757714213e-07
351 1.72276020398e-07
352 1.65902507378e-07
353 1.53861477322e-07
354 1.48169325522e-07
355 1.37415024149e-07
356 1.32331397332e-07
357 1.22726336693e-07
358 1.18186184665e-07
359 1.09607566525e-07
360 1.05552792644e-07
361 9.78909390229e-08
362 9.4269656857e-08
363 8.74266082995e-08
364 8.41924777485e-08
365 7.80807411904e-08
366 7.51923756862e-08
367 6.97338062698e-08
368 6.71542431743e-08
369 6.22790454234e-08
370 5.99752732563e-08
371 5.56211090812e-08
372 5.35636450302e-08
373 4.96748369328e-08
374 4.78373498184e-08
375 4.43641693536e-08
376 4.27231425895e-08
377 3.96211747346e-08
378 3.81556055666e-08
379 3.5385180953e-08
380 3.40763117897e-08
381 3.16019997887e-08
382 3.04330781233e-08
383 2.82232339263e-08
384 2.71792980627e-08
385 2.52056582279e-08
386 2.42733458288e-08
387 2.25106670081e-08
388 2.16780441915e-08
389 2.01037803842e-08
390 1.9360188969e-08
391 1.79542034139e-08
392 1.72901246283e-08
393 1.60344323519e-08
394 1.54413650008e-08
395 1.43199029004e-08
396 1.37902545959e-08
397 1.2788676134e-08
398 1.23156661183e-08
399 1.1421157871e-08
400 1.09987303363e-08
401 1.01998481983e-08
402 9.8225947096e-09
403 9.10911759177e-09
404 8.77220795646e-09
405 8.13500706433e-09
406 7.83412746054e-09
407 7.26504960532e-09
408 6.99634742769e-09
409 6.48811079961e-09
410 6.24814534484e-09
411 5.79424635495e-09
412 5.57994475308e-09
413 5.17457491679e-09
414 4.98319287734e-09
415 4.62116449017e-09
416 4.45025109946e-09
417 4.12693094584e-09
418 3.97429736495e-09
419 3.68554742415e-09
420 3.54923884672e-09
421 3.29136339001e-09
422 3.16963402313e-09
423 2.93933237054e-09
424 2.83062307193e-09
425 2.62494731736e-09
426 2.52786567689e-09
427 2.3441830496e-09
428 2.257485542e-09
429 2.09344467878e-09
430 2.01602074244e-09
431 1.86952163818e-09
432 1.80037947467e-09
433 1.66954660016e-09
434 1.60780046914e-09
435 1.49095879702e-09
436 1.43581766686e-09
437 1.33147123273e-09
438 1.28222866416e-09
439 1.18904142171e-09
440 1.14506652982e-09
441 1.06184526947e-09
442 1.02257462643e-09
443 9.48253706883e-10
444 9.13184145502e-10
445 8.46811840149e-10
446 8.15494008088e-10
447 7.56220358294e-10
448 7.28252946914e-10
449 6.75318856391e-10
450 6.50343488597e-10
451 6.03071027525e-10
452 5.80767643985e-10
453 5.3855135962e-10
454 5.18634147506e-10
455 4.80933327898e-10
456 4.63147032973e-10
457 4.294787796e-10
458 4.13595444031e-10
459 3.8352849482e-10
460 3.69344554278e-10
461 3.42493754533e-10
462 3.29827411963e-10
463 3.05848798706e-10
464 2.94537702096e-10
465 2.73124087458e-10
466 2.63023252903e-10
467 2.43900303163e-10
468 2.34880250302e-10
469 2.17802965141e-10
470 2.09748067937e-10
471 1.94497648275e-10
472 1.87304650076e-10
473 1.73685692414e-10
474 1.67262379066e-10
475 1.55100380705e-10
476 1.49364402279e-10
477 1.38503520869e-10
478 1.33381338067e-10
479 1.2368239838e-10
480 1.19108341499e-10
481 1.10447052154e-10
482 1.06362471839e-10
483 9.86278361793e-11
484 9.49803600128e-11
485 8.80732510496e-11
486 8.48161103354e-11
487 7.86480049401e-11
488 7.57394323106e-11
489 7.02312752305e-11
490 6.76339739915e-11
491 6.27151636403e-11
492 6.03958265358e-11
493 5.60033159838e-11
494 5.3932198208e-11
495 5.00096823466e-11
496 4.81602231225e-11
497 4.46574201617e-11
498 4.3005899277e-11
499 3.98779069299e-11
500 3.84031425239e-11
501 3.56098597306e-11
502 3.42929368346e-11
503 3.17985533986e-11
504 3.06225815537e-11
505 2.83951179172e-11
506 2.73450115681e-11
507 2.53559088239e-11
508 2.44181989262e-11
509 2.26419533697e-11
510 2.18046110482e-11
511 2.02184485743e-11
512 1.94707327233e-11
513 1.80543131938e-11
514 1.73866314965e-11
515 1.61217932258e-11
516 1.55255795706e-11
517 1.43961029384e-11
518 1.38637090741e-11
519 1.2855109197e-11
520 1.23797046297e-11
521 1.14790473991e-11
522 1.10545317243e-11
523 1.02502663565e-11
524 9.87119377834e-12
525 9.15300542235e-12
526 8.81451111349e-12
527 8.17318872141e-12
528 7.8709299758e-12
529 7.29824735414e-12
530 7.02834569522e-12
531 6.51695773856e-12
532 6.27594977456e-12
533 5.81929663561e-12
534 5.60408911271e-12
535 5.19631379896e-12
536 5.00414539402e-12
537 4.64001620233e-12
538 4.46842061391e-12
539 4.14326679207e-12
540 3.9900420003e-12
541 3.69969234155e-12
542 3.56287158769e-12
543 3.30360085888e-12
544 3.18142830364e-12
545 2.94991056877e-12
546 2.84081802217e-12
547 2.63408281688e-12
548 2.53667011114e-12
549 2.35206501966e-12
550 2.26508177862e-12
551 2.10023778091e-12
552 2.02256761913e-12
553 1.87536994747e-12
554 1.80601565922e-12
555 1.67457553318e-12
556 1.61264705311e-12
557 1.49527760394e-12
558 1.43997987948e-12
559 1.33517527935e-12
560 1.28579845971e-12
561 1.19221350253e-12
562 1.14812358128e-12
563 1.06455748953e-12
564 1.02518840255e-12
565 9.50568737019e-13
566 9.15415299773e-13
567 8.487841873e-13
568 8.17394848445e-13
569 7.57897383772e-13
570 7.2986914948e-13
571 6.76741627228e-13
572 6.5171456681e-13
573 6.0427499364e-13
574 5.81927997601e-13
575 5.39567552275e-13
576 5.19613468638e-13
577 4.8178835375e-13
578 4.63971121859e-13
579 4.30195798542e-13
580 4.14286578628e-13
581 3.84127496317e-13
582 3.69921890233e-13
583 3.42992072354e-13
584 3.30307671808e-13
585 3.06261206209e-13
586 2.94935167096e-13
587 2.73463473639e-13
588 2.63350382276e-13
589 2.44177744372e-13
590 2.35147646663e-13
591 2.18027971827e-13
592 2.09964948459e-13
593 1.94678356065e-13
594 1.87478867625e-13
595 1.73829165726e-13
596 1.67400672812e-13
597 1.55212549337e-13
598 1.49472565905e-13
599 1.38589590103e-13
600 1.33464303902e-13
601 1.23746713894e-13
602 1.19170372094e-13
603 1.10493342047e-13
604 1.06407136125e-13
605 9.86593141558e-14
606 9.50107499742e-14
607 8.80926020291e-14
608 8.4834811718e-14
609 7.86574778971e-14
610 7.57486195612e-14
611 7.02328445748e-14
612 6.7635522398e-14
613 6.27104450813e-14
614 6.03913135812e-14
615 5.59936438991e-14
616 5.39229193114e-14
617 4.99962483349e-14
618 4.81473025315e-14
619 4.46411362603e-14
620 4.29902386248e-14
621 3.9859565166e-14
622 3.83854986561e-14
623 3.55900954869e-14
624 3.42739329287e-14
625 3.17779101554e-14
626 3.06027169484e-14
627 2.83740318664e-14
628 2.73247159256e-14
629 2.53347174944e-14
630 2.43978077423e-14
631 2.26209496602e-14
632 2.17843759561e-14
633 2.01978210171e-14
634 1.94508762395e-14
635 1.80342486006e-14
636 1.73673194695e-14
637 1.61024094442e-14
638 1.55069192785e-14
639 1.43775082887e-14
640 1.38457991299e-14
641 1.28373435186e-14
642 1.23626078192e-14
643 1.14621711975e-14
644 1.10382731779e-14
645 1.02342823225e-14
646 9.85579857646e-15
647 9.13791674894e-15
648 8.79998966555e-15
649 8.15900930469e-15
650 7.85727484418e-15
651 7.28495736855e-15
652 7.01554640641e-15
653 6.50452777367e-15
654 6.26397638543e-15
655 5.80769542089e-15
656 5.59290917541e-15
657 5.18551166276e-15
658 4.99373608844e-15
659 4.62997161725e-15
660 4.45874802493e-15
661 4.13395170918e-15
662 3.98106816861e-15
663 3.69106311212e-15
664 3.55456096057e-15
665 3.29561821242e-15
666 3.1737417247e-15
667 2.94254231445e-15
668 2.833716561e-15
669 2.62728199753e-15
670 2.53012046149e-15
671 2.34580014349e-15
672 2.25905024832e-15
673 2.09447615684e-15
674 2.01701794902e-15
675 1.87007107781e-15
676 1.80091301466e-15
677 1.6697088366e-15
678 1.60795956064e-15
679 1.4908136771e-15
680 1.43567775175e-15
681 1.33108001339e-15
682 1.28185567288e-15
683 1.18846465874e-15
684 1.14451423328e-15
685 1.06112398854e-15
686 1.02188261114e-15
687 9.47429012528e-16
688 9.12393002806e-16
689 8.45917492133e-16
690 8.1463314766e-16
691 7.55278808743e-16
692 7.27346249868e-16
693 6.74352386694e-16
694 6.49412200762e-16
695 6.0209467914e-16
696 5.79830170283e-16
697 5.375784061e-16
698 5.17698303842e-16
699 4.7997570523e-16
700 4.6222533891e-16
701 4.28544668382e-16
702 4.12697364821e-16
703 3.82625449288e-16
704 3.68475183841e-16
705 3.41625787417e-16
706 3.28990665591e-16
707 3.05018854793e-16
708 2.9373772147e-16
709 2.72333004963e-16
710 2.62262209579e-16
711 2.43149433066e-16
712 2.34158450577e-16
713 2.17095175738e-16
714 2.09066909186e-16
715 1.93832391117e-16
716 1.86662883136e-16
717 1.73061279309e-16
718 1.66659782085e-16
719 1.5451565737e-16
720 1.48801387841e-16
721 1.37957774074e-16
722 1.32855764941e-16
723 1.23173380749e-16
724 1.18619126727e-16
725 1.09973798792e-16
726 1.05906754954e-16
727 9.81883375717e-17
728 9.45572626344e-17
729 8.76653047844e-17
730 8.44235801928e-17
731 7.82713014978e-17
732 7.53768004496e-17
733 6.98830985537e-17
734 6.72988718038e-17
735 6.2394631081e-17
736 6.00864537599e-17
737 5.57068999708e-17
738 5.3646842446e-17
739 4.97371033088e-17
740 4.78977408328e-17
741 4.44067186951e-17
742 4.27645660664e-17
743 3.96476334311e-17
744 3.8181624468e-17
745 3.53988490886e-17
746 3.40892340799e-17
747 3.1605051771e-17
748 3.04359445189e-17
749 2.82174582328e-17
750 2.71740255482e-17
751 2.51934639188e-17
752 2.42616436466e-17
753 2.2493238874e-17
754 2.16615481999e-17
755 2.00829931683e-17
756 1.93398173466e-17
757 1.79303187938e-17
758 1.72667661506e-17
759 1.60084303547e-17
760 1.54164701988e-17
761 1.42927747072e-17
762 1.37640049285e-17
763 1.27607517836e-17
764 1.22888907068e-17
765 1.13929502549e-17
766 1.09714100952e-17
767 1.01719876098e-17
768 9.79580964489e-18
769 9.08172544508e-18
770 8.74577936058e-18
771 8.10818414339e-18
772 7.80842150311e-18
773 7.23928326383e-18
774 6.97109954875e-18
775 6.46318618845e-18
776 6.22423579929e-18
777 5.77056195453e-18
778 5.55709888376e-18
779 5.15172611427e-18
780 4.96126385523e-18
781 4.59980671816e-18
782 4.42950193113e-18
783 4.10680276638e-18
784 3.95481104625e-18
785 3.6665020526e-18
786 3.53094911465e-18
787 3.27342874189e-18
788 3.1523902252e-18
789 2.92258564113e-18
790 2.81447555996e-18
791 2.60925503654e-18
792 2.51276485234e-18
793 2.3296428914e-18
794 2.24359011622e-18
795 2.08007417358e-18
796 2.00300345668e-18
797 1.85701478875e-18
798 1.78826937614e-18
799 1.65803448697e-18
800 1.59668939699e-18
801 1.4802301221e-18
802 1.42553670507e-18
803 1.32148465836e-18
804 1.27267019987e-18
805 1.17982121192e-18
806 1.13625696017e-18
807 1.05344681487e-18
808 1.01447666468e-18
809 9.40450629639e-19
810 9.05666256911e-19
811 8.39650736388e-19
812 8.08627195587e-19
813 7.49638022315e-19
814 7.21968061051e-19
815 6.69337368921e-19
816 6.4452351639e-19
817 5.9751812582e-19
818 5.75450024201e-19
819 5.33471588736e-19
820 5.13779216236e-19
821 4.7622942097e-19
822 4.5867686398e-19
823 4.25189536221e-19
824 4.09506948815e-19
825 3.79649976804e-19
826 3.65610511323e-19
827 3.38967547728e-19
828 3.26406581649e-19
829 3.02580859757e-19
830 2.91416759621e-19
831 2.70195841665e-19
832 2.60198338812e-19
833 2.41219259631e-19
834 2.32299308178e-19
835 2.15367455704e-19
836 2.07389969387e-19
837 1.92238084231e-19
838 1.85139571098e-19
839 1.71656988702e-19
840 1.65328143205e-19
841 1.53252028501e-19
842 1.47545995778e-19
843 1.36812584998e-19
844 1.31749776518e-19
845 1.22131532585e-19
846 1.17641514883e-19
847 1.09067485529e-19
848 1.0502302553e-19
849 9.73930795913e-20
850 9.37763460512e-20
851 8.69253212853e-20
852 8.3727719928e-20
853 7.76163722977e-20
854 7.47318276726e-20
855 6.92827124147e-20
856 6.67321362715e-20
857 6.18599825468e-20
858 5.95981556509e-20
859 5.52184877073e-20
860 5.31569182254e-20
861 4.93070710769e-20
862 4.74827503757e-20
863 4.39985775729e-20
864 4.2387182697e-20
865 3.92965600503e-20
866 3.78374126002e-20
867 3.50956692336e-20
868 3.37915700036e-20
869 3.13196107598e-20
870 3.01520360305e-20
871 2.79697527468e-20
872 2.69246654364e-20
873 2.49692851155e-20
874 2.40464787589e-20
875 2.22779298514e-20
876 2.14645718279e-20
877 1.98967653435e-20
878 1.91669434225e-20
879 1.7769876482e-20
880 1.71052789698e-20
881 1.58533458258e-20
882 1.52719057765e-20
883 1.4159224556e-20
884 1.36443695902e-20
885 1.26455343822e-20
886 1.21803170761e-20
887 1.12916764196e-20
888 1.08728704397e-20
889 1.008079971e-20
890 9.70679122987e-21
891 8.99435844868e-21
892 8.6634701548e-21
893 8.02499047987e-21
894 7.73137229047e-21
895 7.17093543486e-21
896 6.90784323367e-21
897 6.4027942184e-21
898 6.1633575694e-21
899 5.71466661014e-21
900 5.50244320632e-21
901 5.10682332062e-21
902 4.91587466806e-21
903 4.55232251763e-21
904 4.38703949938e-21
905 4.06062566981e-21
906 3.9138011053e-21
907 3.6300396977e-21
908 3.49930233071e-21
909 3.24941799181e-21
910 3.12150833777e-21
911 2.89353233733e-21
912 2.78487072361e-21
913 2.5830375792e-21
914 2.49001276684e-21
915 2.31091573326e-21
916 2.22015163162e-21
917 2.05711903458e-21
918 1.98356214281e-21
919 1.83922775078e-21
920 1.7718443411e-21
921 1.64023490205e-21
922 1.58256822686e-21
923 1.4632822758e-21
924 1.41171668789e-21
925 1.30755412572e-21
926 1.26178402661e-21
927 1.16917517815e-21
928 1.1245033409e-21
929 1.04196948292e-21
930 1.00605859866e-21
931 9.32202584195e-22
932 8.97181301586e-22
933 8.30615699841e-22
934 8.01623336812e-22
935 7.42034779172e-22
936 7.17094666048e-22
937 6.62725767561e-22
938 6.38296748468e-22
939 5.90796610804e-22
940 5.70709875503e-22
941 5.29422167318e-22
942 5.09741281205e-22
943 4.7237664594e-22
944 4.55108086112e-22
945 4.22366598138e-22
946 4.05358818532e-22
947 3.76024361695e-22
948 3.62843825601e-22
949 3.34143365148e-22
950 3.22841735692e-22
951 3.00423696883e-22
952 2.89049305315e-22
953 2.67990752716e-22
954 2.58855649401e-22
955 2.38902676709e-22
956 2.30764768863e-22
957 2.12776221324e-22
958 2.05186704305e-22
959 1.91225162663e-22
960 1.85216876018e-22
961 1.69982855646e-22
962 1.63723363376e-22
963 1.51251652337e-22
964 1.45685784174e-22
965 1.35264044144e-22
966 1.30169423342e-22
967 1.20804206745e-22
968 1.16239990078e-22
969 1.07366140414e-22
970 1.03795574116e-22
971 9.56613908559e-23
972 9.24924767146e-23
973 8.63153611322e-23
974 8.19670003826e-23
975 7.66360887263e-23
976 7.34379782407e-23
977 6.81533785096e-23
978 6.58873865327e-23
979 6.12160717108e-23
980 5.89592075064e-23
981 5.49612111725e-23
982 5.22066414986e-23
983 4.85427426007e-23
984 4.69242080732e-23
985 4.27308764499e-23
986 4.16608945589e-23
987 3.81912507449e-23
988 3.71413153174e-23
989 3.4718213233e-23
990 3.26852406886e-23
991 3.0670060767e-23
992 2.97913784377e-23
993 2.79810876211e-23
994 2.66747764533e-23
995 2.41652437052e-23
996 2.37084788278e-23
997 2.18430713408e-23
998 2.11216355751e-23
999 1.91100337009e-23
1000 1.87102201966e-23


==> data/ncvxE_AI2.dat <==
0 3530154.48082
1 747567.207761
2 287240.200983
3 287240.200983
4 148686.779087
5 119731.37356
6 74586.6895348
7 55817.9235407
8 39223.8447743
9 27597.7682245
10 20995.1318649
11 14256.0709832
12 11462.8321388
13 7646.61113848
14 6446.07578867
15 4277.61741793
16 3656.93565697
17 2456.38004611
18 2102.33413753
19 1297.93691712
20 1236.99400216
21 801.336974238
22 698.842716809
23 455.090856889
24 398.671401936
25 259.596514809
26 228.030932449
27 162.509323866
28 141.184458302
29 114.516409578
30 99.0831496776
31 93.9643091305
32 81.2031043606
33 84.3411498504
34 72.693523335
35 77.0175279955
36 66.3206565235
37 69.5214934939
38 60.8708338107
39 60.6165619211
40 53.478771028
41 51.2480168808
42 45.5510466579
43 42.3121872297
44 37.9685698347
45 34.3553721606
46 31.0162563891
47 27.453124042
48 24.8973014438
49 21.6830092128
50 19.7343359144
51 17.1230754632
52 15.5250357083
53 13.1017373
54 11.9233096496
55 10.9161930702
56 9.55120232862
57 8.73705335501
58 7.84769780272
59 7.27470987911
60 6.5614048848
61 6.50596445533
62 5.5758343643
63 6.39260447511
64 5.06813945842
65 5.28673401219
66 4.42641086896
67 4.38352438208
68 3.85350305275
69 3.69782188426
70 3.29132627194
71 3.12898345229
72 2.77524964963
73 2.62538327634
74 2.36401107169
75 2.23806054907
76 2.03640895442
77 1.9825598718
78 1.79491750712
79 2.44451291621
80 1.64556245769
81 1.763723126
82 1.49568368209
83 1.52778140624
84 1.36448668301
85 1.40535372414
86 1.25638556247
87 1.11566089895
88 0.996347079486
89 0.916602910275
90 0.817415479861
91 0.746105291708
92 0.666511143294
93 0.602029746215
94 0.538767424657
95 0.485309546277
96 0.435785592212
97 0.398197182297
98 0.359675381849
99 0.340306139503
100 0.309464081392
101 0.306625858309
102 0.280340924311
103 0.289115438676
104 0.265146345896
105 0.279266872431
106 0.256419921376
107 0.270042956929
108 0.247996706076
109 0.256866110027
110 0.235873536035
111 0.237820285121
112 0.218408367234
113 0.213297902416
114 0.196014231253
115 0.185300817054
116 0.170530239333
117 0.156593560035
118 0.144457999138
119 0.129898256184
120 0.120240906412
121 0.107284640822
122 0.0997239428653
123 0.0898410265032
124 0.0838669481734
125 0.0776326787723
126 0.0727135240158
127 0.0698883149626
128 0.0655611629812
129 0.0653193371797
130 0.0612478310157
131 0.0624720556908
132 0.058467021265
133 0.0600325092363
134 0.056040299116
135 0.0570346958583
136 0.0531036382528
137 0.0529554206156
138 0.0491923586212
139 0.0477054024124
140 0.0442329894705
141 0.0415433910901
142 0.0384657968003
143 0.0349474214177
144 0.0323285121757
145 0.0284764725473
146 0.0263311979612
147 0.022649187266
148 0.0209463458707
149 0.0178566772801
150 0.0165296863245
151 0.0143162935275
152 0.0132780449069
153 0.0120644876067
154 0.0112226628361
155 0.0109807003046
156 0.0102507712798
157 0.0108310025714
158 0.0101452632847
159 0.0113197676424
160 0.0106318570426
161 0.0121393222694
162 0.0114246122813
163 0.0130104563476
164 0.0122632818415
165 0.0137100112763
166 0.0129389861928
167 0.0140848219387
168 0.0133074614856
169 0.0140536013882
170 0.0132912399584
171 0.013599738315
172 0.0128733969723
173 0.0127584576238
174 0.0120859657345
175 0.0116015626512
176 0.0109959437315
177 0.010222297999
178 0.00969122789097
179 0.00872201157604
180 0.00826805622779
181 0.00719946982465
182 0.00682079636219
183 0.00574302989737
184 0.00543433145831
185 0.00442545376829
186 0.00417890519801
187 0.00330095151278
188 0.00310709279315
189 0.00240401055213
190 0.00225251926893
191 0.00174963340443
192 0.0016299878451
193 0.00133470164287
194 0.00123675201142
195 0.00114026007022
196 0.001054722565
197 0.00113454853748
198 0.00105342426085
199 0.00127659804953
200 0.00119350450881
201 0.00152016788689
202 0.00143056173842
203 0.00181775443226
204 0.00171902355103
205 0.00212437298964
206 0.00201578416178
207 0.0024008174787
208 0.00228332072092
209 0.00261614609119
210 0.00249205402566
211 0.00274922025939
212 0.00262179700826
213 0.00278922783713
214 0.00266223310275
215 0.00273523266094
216 0.00261247089878
217 0.0025948942003
218 0.00247981553869
219 0.00238257804751
220 0.00227796781982
221 0.00211712096772
222 0.00202490047753
223 0.0018195199583
224 0.00174066505589
225 0.00151078633621
226 0.00144535522681
227 0.00121015135235
228 0.00115740099767
229 0.000933740302272
230 0.000892303239229
231 0.000693759419368
232 0.00066185029624
233 0.00049817458675
234 0.000473797815884
235 0.000350810869745
236 0.000331946443352
237 0.000251771212127
238 0.000236523449571
239 0.000198061806104
240 0.000184764037901
241 0.000184317943893
242 0.000171593520838
243 0.000203542745795
244 0.000190328313223
245 0.000247796244633
246 0.000233336452857
247 0.000308798298892
248 0.000292622028466
249 0.00037843122813
250 0.000360318387958
251 0.00044914410146
252 0.000429089760161
253 0.000514269275235
254 0.000492449056453
255 0.000568263714788
256 0.000545001713009
257 0.000606884674771
258 0.000582623146722
259 0.000627303882109
260 0.000602572922366
261 0.000628158906889
262 0.000603544263141
263 0.000609536889849
264 0.000585644840994
265 0.000572885399472
266 0.000550304895269
267 0.000520848191215
268 0.00050011186021
269 0.000457029470368
270 0.000438576288647
271 0.000385697732119
272 0.000369840837457
273 0.000311447858699
274 0.000298351044124
275 0.000238846384219
276 0.00022851219996
277 0.000172088464863
278 0.000164359708339
279 0.000114695369538
280 0.000109270250369
281 6.92780656695e-05
282 6.57377446404e-05
283 3.73861156618e-05
284 3.5231881602e-05
285 1.94524837337e-05
286 1.81487591456e-05
287 1.48351390886e-05
288 1.38539335794e-05
289 2.19467881169e-05
290 2.08092036548e-05
291 3.84558418954e-05
292 3.67667466825e-05
293 6.15357416984e-05
294 5.90086696646e-05
295 8.81365853337e-05
296 8.46071358457e-05
297 0.000115252783572
298 0.000110680117871
299 0.000140163011523
300 0.000134620298916
301 0.000160623475034
302 0.000154279189597
303 0.0001750017479
304 0.000168094454094
305 0.000182345320108
306 0.000175154962236
307 0.000182385720068
308 0.000175204445335
309 0.000175484942359
310 0.000168590183363
311 0.000162535419116
312 0.000156167413954
313 0.000144827629686
314 0.000139172859428
315 0.000123900582283
316 0.000119081853379
317 0.000101389951339
318 9.74631324674e-05
319 7.88868928661e-05
320 7.58437022913e-05
321 5.78178588258e-05
322 5.55936364926e-05
323 3.93524984677e-05
324 3.78376089418e-05
325 2.43433619713e-05
326 2.33967595145e-05
327 1.32979475318e-05
328 1.27614738117e-05
329 6.38091339257e-06
330 6.09305993135e-06
331 3.4421759722e-06
332 3.25028913256e-06
333 4.06520782365e-06
334 3.83540485726e-06
335 7.62912968169e-06
336 7.25349482937e-06
337 1.33780929939e-05
338 1.27790041766e-05
339 2.04918659022e-05
340 1.96235448597e-05
341 2.81523384394e-05
342 2.6999908255e-05
343 3.56017193844e-05
344 3.41781886789e-05
345 4.2189384221e-05
346 4.05310582745e-05
347 4.74055444072e-05
348 4.55663956045e-05
349 5.09010573042e-05
350 4.89465784666e-05
351 5.24937203261e-05
352 5.04947434513e-05
353 5.21622491573e-05
354 5.01891476102e-05
355 5.00298033272e-05
356 4.81474153886e-05
357 4.63393824999e-05
358 4.46029054993e-05
359 4.14236752401e-05
360 3.98756878947e-05
361 3.56720094826e-05
362 3.43406907441e-05
363 2.94969493191e-05
364 2.83954789544e-05
365 2.33028306711e-05
366 2.24298835707e-05
367 1.74581586111e-05
368 1.67993443248e-05
369 1.22733349488e-05
370 1.18033882442e-05
371 7.98468126537e-06
372 7.67018011847e-06
373 4.74520561343e-06
374 4.54758037746e-06
375 2.62206435109e-06
376 2.50066546213e-06
377 1.60022435465e-06
378 1.51523440093e-06
379 1.59145996403e-06
380 1.50646690613e-06
381 2.44754145711e-06
382 2.33163022242e-06
383 3.97629793209e-06
384 3.80556398167e-06
385 5.95916950055e-06
386 5.71760661436e-06
387 8.16889649474e-06
388 7.84865833697e-06
389 1.03861151363e-05
390 9.9871930107e-06
391 1.24138229573e-05
392 1.1943217935e-05
393 1.4088922828e-05
394 1.35594173766e-05
395 1.52903299498e-05
396 1.47189812713e-05
397 1.59434097792e-05
398 1.53498941827e-05
399 1.60207867251e-05
400 1.54257219838e-05
401 1.55398063331e-05
402 1.49631683289e-05
403 1.45571343899e-05
404 1.40168669569e-05
405 1.31611256456e-05
406 1.26720202811e-05
407 1.14626879809e-05
408 1.10355848987e-05
409 9.58540404616e-06
410 9.22673987782e-06
411 7.6556546763e-06
412 7.36735670419e-06
413 5.79342284713e-06
414 5.57312652636e-06
415 4.10435200578e-06
416 3.94589895858e-06
417 2.67349852671e-06
418 2.56765704853e-06
419 1.56106581418e-06
420 1.49640582735e-06
421 8.00248588183e-07
422 7.64098113322e-07
423 3.97160944598e-07
424 3.76571465352e-07
425 3.32680741764e-07
426 3.15333909811e-07
427 5.65923973342e-07
428 5.40921293881e-07
429 1.03897237532e-06
430 9.97461961197e-07
431 1.68241965794e-06
432 1.61802882364e-06
433 2.42127814785e-06
434 2.33033642453e-06
435 3.18079760657e-06
436 3.06235055745e-06
437 3.89178862677e-06
438 3.74741755516e-06
439 4.49510945942e-06
440 4.3285847763e-06
441 4.94506102252e-06
442 4.76186689078e-06
443 5.21153277068e-06
444 5.01830715741e-06
445 5.28084428975e-06
446 5.08478144114e-06
447 5.15532619626e-06
448 4.96358782716e-06
449 4.85177224671e-06
450 4.67094967528e-06
451 4.39896671048e-06
452 4.23462927884e-06
453 3.8345428166e-06
454 3.69089891667e-06
455 3.20145707221e-06
456 3.08114377037e-06
457 2.54436992237e-06
458 2.44837638987e-06
459 1.90620686027e-06
460 1.83392645562e-06
461 1.32513858237e-06
462 1.27453522999e-06
463 8.32168243859e-07
464 8.00035344613e-07
465 4.49453288091e-07
466 4.31738210125e-07
467 1.89424079915e-07
468 1.81588552912e-07
469 5.46970015064e-08
470 5.20834804149e-08
471 3.87206149266e-08
472 3.68967213471e-08
473 1.27044005524e-07
474 1.22101151866e-07
475 2.99059458801e-07
476 2.87847238717e-07
477 5.30048944256e-07
478 5.10333288626e-07
479 7.93355985635e-07
480 7.63895860652e-07
481 1.06251070747e-06
482 1.02305471664e-06
483 1.31315445539e-06
484 1.26436461209e-06
485 1.52463888796e-06
486 1.46795365539e-06
487 1.68120978594e-06
488 1.61866196584e-06
489 1.77272474187e-06
490 1.70673178497e-06
491 1.79489310914e-06
492 1.72803790838e-06
493 1.74906313507e-06
494 1.68388244395e-06
495 1.64161257545e-06
496 1.58040807187e-06
497 1.48302340329e-06
498 1.42770736703e-06
499 1.28673733223e-06
500 1.23872123663e-06
501 1.06789632143e-06
502 1.02802669509e-06
503 8.420712739e-07
504 8.10613276764e-07
505 6.24073625701e-07
506 6.00739217457e-07
507 4.26929807043e-07
508 4.10944363866e-07
509 2.61079274201e-07
510 2.512782412e-07
511 1.3383484613e-07
512 1.28780565267e-07
513 4.91212714628e-08
514 4.72295434583e-08
515 7.48607368387e-09
516 7.15225502104e-09
517 6.3572890189e-09
518 6.07269098441e-09
519 4.0506916306e-08
520 3.8957831567e-08
521 1.02667567693e-07
522 9.88112242031e-08
523 1.84243352974e-07
524 1.77357306127e-07
525 2.76054475027e-07
526 2.65758211477e-07
527 3.6905801969e-07
528 3.55307692842e-07
529 4.54994357227e-07
530 4.38053453598e-07
531 5.2691856629e-07
532 5.07308811691e-07
533 5.79588343393e-07
534 5.58026210649e-07
535 6.09692905061e-07
536 5.87017653792e-07
537 6.1592038579e-07
538 5.93019650531e-07
539 5.98873248048e-07
540 5.76611830125e-07
541 5.6085145843e-07
542 5.40008233994e-07
543 5.05531064043e-07
544 4.86747890914e-07
545 4.37570968531e-07
546 4.21316250198e-07
547 3.62183014354e-07
548 3.4873127218e-07
549 2.84700024935e-07
550 2.741275413e-07
551 2.10173521183e-07
552 2.02368935993e-07
553 1.43027833838e-07
554 1.37715585701e-07
555 8.67908407446e-08
556 8.35645938258e-08
557 4.39141673394e-08
558 4.22768888703e-08
559 1.56880152886e-08
560 1.50951813763e-08
561 2.24842293517e-09
562 2.15091360615e-09
563 2.66820903823e-09
564 2.55178264245e-09
565 1.51175234351e-08
566 1.45362875216e-08
567 3.70761010526e-08
568 3.56780646187e-08
569 6.55771343962e-08
570 6.31206761226e-08
571 9.74621597399e-08
572 9.38230141164e-08
573 1.29627380653e-07
574 1.24796472753e-07
575 1.5924422074e-07
576 1.53317318786e-07
577 1.83940305069e-07
578 1.77100973032e-07
579 2.01931187873e-07
580 1.94428876338e-07
581 2.12097593975e-07
582 2.04222899406e-07
583 2.14007380671e-07
584 2.06066529399e-07
585 2.07885525712e-07
586 2.00176011606e-07
587 1.9453893987e-07
588 1.87327988515e-07
589 1.75245586144e-07
590 1.68752763567e-07
591 1.51619144968e-07
592 1.46004008378e-07
593 1.25461240938e-07
594 1.2081648157e-07
595 9.86130850974e-08
596 9.49631734804e-08
597 7.28173719279e-08
598 7.01223137622e-08
599 4.95995625864e-08
600 4.77630366076e-08
601 3.0175463775e-08
602 2.90563595273e-08
603 1.53894884931e-08
604 1.48157021e-08
605 5.68536744831e-09
606 5.46865131585e-09
607 1.10856817711e-09
608 1.05926172831e-09
609 1.33744506647e-09
610 1.27802605974e-09
611 5.73832432227e-09
612 5.51490102287e-09
613 1.34384181819e-08
614 1.29295097541e-08
615 2.34097114385e-08
616 2.2531918625e-08
617 3.4556774827e-08
618 3.32672037445e-08
619 4.58017978376e-08
620 4.40973464109e-08
621 5.61609254332e-08
622 5.40747601642e-08
623 6.48071336448e-08
624 6.24028578644e-08
625 7.11162703952e-08
626 6.84804083952e-08
627 7.46944009974e-08
628 7.19278889132e-08
629 7.53861115303e-08
630 7.25954967964e-08
631 7.32648284829e-08
632 7.05538395122e-08
633 6.86074197266e-08
634 6.60694821398e-08
635 6.18562785311e-08
636 5.95684361143e-08
637 5.35727167913e-08
638 5.15912742869e-08
639 4.4385789173e-08
640 4.27438411229e-08
641 3.49406409943e-08
642 3.36475021101e-08
643 2.5850153231e-08
644 2.48925661231e-08
645 1.76530940403e-08
646 1.69979735969e-08
647 1.0781240315e-08
648 1.03796237004e-08
649 5.53707326402e-09
650 5.32888619209e-09
651 2.08275214311e-09
652 2.00197692808e-09
653 4.40196080551e-10
654 4.20033522173e-10
655 5.01317579684e-10
656 4.78970030269e-10
657 2.04680055993e-09
658 1.9675628421e-09
659 4.77133669012e-09
660 4.59175810416e-09
661 8.31294545548e-09
662 8.00291323059e-09
663 1.2283910659e-08
664 1.18275957133e-08
665 1.63009588431e-08
666 1.56966518251e-08
667 2.00125611396e-08
668 1.92715044436e-08
669 2.31216272694e-08
670 2.22660120419e-08
671 2.54023391514e-08
672 2.44626826627e-08
673 2.67104010261e-08
674 2.57225461262e-08
675 2.69865197116e-08
676 2.59885050638e-08
677 2.62534331742e-08
678 2.52824716044e-08
679 2.46072461162e-08
680 2.36970204624e-08
681 2.22041785661e-08
682 2.13826242976e-08
683 1.92440732559e-08
684 1.85317670336e-08
685 1.59521285152e-08
686 1.53613491346e-08
687 1.25603301587e-08
688 1.20948031287e-08
689 9.28995336152e-09
690 8.94524040459e-09
691 6.33631394881e-09
692 6.1007652993e-09
693 3.85668696537e-09
694 3.71284013127e-09
695 1.96200403859e-09
696 1.88829010284e-09
697 7.12615936201e-10
698 6.85223979098e-10
699 1.18088348232e-10
700 1.12839036119e-10
701 1.40708348394e-10
702 1.3479995082e-10
703 7.02137040355e-10
704 6.75647419833e-10
705 1.69246215185e-09
706 1.62951782696e-09
707 2.98079228331e-09
708 2.87034717685e-09
709 4.42649388967e-09
710 4.26269352989e-09
711 5.89020021236e-09
712 5.67233933029e-09
713 7.24381039941e-09
714 6.97592067027e-09
715 8.37883538987e-09
716 8.06896419071e-09
717 9.21262119826e-09
718 8.87187923493e-09
719 9.69217319631e-09
720 9.33363984899e-09
721 9.79550316156e-09
722 9.43308079327e-09
723 9.53060716078e-09
724 9.17791209131e-09
725 8.93234608244e-09
726 8.60171403326e-09
727 8.05763062106e-09
728 7.75929947333e-09
729 6.97940294557e-09
730 6.72091756319e-09
731 5.77995321986e-09
732 5.56581724286e-09
733 4.54411382019e-09
734 4.37569333322e-09
735 3.35283708284e-09
736 3.22850195545e-09
737 2.27759269849e-09
738 2.19306573e-09
739 1.37592483826e-09
740 1.32479572136e-09
741 6.88396199519e-10
742 6.62749170328e-10
743 2.37026095155e-10
744 2.28125913756e-10
745 2.52119915334e-11
746 2.41933198958e-11
747 3.90164649365e-11
748 3.75260234829e-11
749 2.49611902427e-10
750 2.40360431824e-10
751 6.16608097621e-10
752 5.93799324267e-10
753 1.09194641497e-09
754 1.05156191802e-09
755 1.62402922955e-09
756 1.56396039744e-09
757 2.16176375268e-09
758 2.0817938907e-09
759 2.65823242584e-09
760 2.55988283191e-09
761 3.07375327675e-09
762 2.96001575326e-09
763 3.37815775718e-09
764 3.25314259649e-09
765 3.55218522599e-09
766 3.42071737637e-09
767 3.58796600336e-09
768 3.45516317276e-09
769 3.48863363358e-09
770 3.35949864202e-09
771 3.26716745075e-09
772 3.14622334998e-09
773 2.94461382662e-09
774 2.83560492743e-09
775 2.54786786018e-09
776 2.45354284107e-09
777 2.10721382858e-09
778 2.02920001173e-09
779 1.65382396294e-09
780 1.59259425322e-09
781 1.21740139373e-09
782 1.17232860735e-09
783 8.24127227745e-10
784 7.93614458801e-10
785 4.95035993585e-10
786 4.76707234019e-10
787 2.44902275894e-10
788 2.3583426166e-10
789 8.16770196593e-11
790 7.86520147473e-11
791 6.46883328273e-12
792 6.22805915037e-12
793 1.40261174644e-11
794 1.35053399657e-11
795 9.36431602503e-11
796 9.01746806492e-11
797 2.30388728729e-10
798 2.21857850425e-10
799 4.06540712512e-10
800 3.91489053988e-10
801 6.03105040432e-10
802 5.80777553737e-10
803 8.01301082003e-10
804 7.71638077215e-10
805 9.83908069629e-10
806 9.47487369252e-10
807 1.13638594593e-09
808 1.0943235189e-09
809 1.24770772778e-09
810 1.20152755424e-09
811 1.31086672007e-09
812 1.26235188739e-09
813 1.32304872135e-09
814 1.2740861707e-09
815 1.28548447321e-09
816 1.2379152791e-09
817 1.20301982928e-09
818 1.15850537985e-09
819 1.08345829443e-09
820 1.04337088256e-09
821 9.36742902123e-10
822 9.02086610398e-10
823 7.74050287788e-10
824 7.45415430737e-10
825 6.06870305024e-10
826 5.84421949431e-10
827 4.46139413648e-10
828 4.29637949964e-10
829 3.01486459282e-10
830 2.90336103018e-10
831 1.80636471458e-10
832 1.73955789191e-10
833 8.90027629068e-11
834 8.57102707296e-11
835 2.94813754783e-11
836 2.83887133333e-11
837 2.44606649373e-12
838 2.35132980703e-12
839 5.92753993696e-12
840 5.70194562641e-12
841 3.59485886119e-11
842 3.46107176e-11
843 8.69778069456e-11
844 8.37510477083e-11
845 1.52459027948e-10
846 1.46809403831e-10
847 2.25371617299e-10
848 2.17024904212e-10
849 2.98778335111e-10
850 2.87716898985e-10
851 3.66321860934e-10
852 3.52763137956e-10
853 4.22638114049e-10
854 4.06997821468e-10
855 4.63663133913e-10
856 4.46507160859e-10
857 4.86820061339e-10
858 4.68809416484e-10
859 4.9108240208e-10
860 4.72915900254e-10
861 4.76919305589e-10
862 4.59278255822e-10
863 4.46136541256e-10
864 4.29635334653e-10
865 4.01633319997e-10
866 3.8677904126e-10
867 3.47099683868e-10
868 3.34262897587e-10
869 2.86681309304e-10
870 2.76079249225e-10
871 2.24638843697e-10
872 2.16331208004e-10
873 1.65026995438e-10
874 1.58923591495e-10
875 1.11415108488e-10
876 1.0729382234e-10
877 6.66661113412e-11
878 6.41990496743e-11
879 3.27851390257e-11
880 3.15703505479e-11
881 1.0843080478e-11
882 1.04391000712e-11
883 9.74466131211e-13
884 9.34925201166e-13
885 2.44371407053e-12
886 2.34949902389e-12
887 1.37693052581e-11
888 1.32561188817e-11
889 3.28920861193e-11
890 3.1671785481e-11
891 5.73718246621e-11
892 5.52464908196e-11
893 8.45954009319e-11
894 8.14637164229e-11
895 1.11980532815e-10
896 1.07836631685e-10
897 1.3716057075e-10
898 1.32086047705e-10
899 1.58138473691e-10
900 1.52288732707e-10
901 1.73401308289e-10
902 1.66987648058e-10
903 1.81990124475e-10
904 1.75259270821e-10
905 1.8352385175e-10
906 1.76736596485e-10
907 1.78179167971e-10
908 1.71589759074e-10
909 1.66631473125e-10
910 1.60469177011e-10
911 1.49964388486e-10
912 1.44418417732e-10
913 1.29556990368e-10
914 1.24765576122e-10
915 1.06958759397e-10
916 1.03002862601e-10
917 8.37623795863e-11
918 8.06640895789e-11
919 6.14837976704e-11
920 5.92091749674e-11
921 4.14576856e-11
922 3.99234618848e-11
923 2.4754653325e-11
924 2.38379845022e-11
925 1.21244529233e-11
926 1.1674784833e-11
927 3.96719772442e-12
928 3.81918385257e-12
929 3.32391340968e-13
930 3.1885187918e-13
931 9.4358019579e-13
932 9.07550130745e-13
933 5.24473809885e-12
934 5.04980112694e-12
935 1.24632407063e-11
936 1.20015360763e-11
937 2.16834898811e-11
938 2.08809981266e-11
939 3.19249648385e-11
940 3.07439122798e-11
941 4.22186608539e-11
942 4.06570924636e-11
943 5.16764698748e-11
944 4.97652632817e-11
945 5.95490453914e-11
946 5.73467850375e-11
947 6.5268860136e-11
948 6.28551137709e-11
949 6.84765296956e-11
950 6.59441626757e-11
951 6.90298591439e-11
952 6.64769967316e-11
953 6.69963315497e-11
954 6.45186143493e-11
955 6.26309560095e-11
956 6.03146056167e-11
957 5.63422639765e-11
958 5.42584020173e-11
959 4.86498956444e-11
960 4.68504369082e-11
961 4.01375418421e-11
962 3.86528238726e-11
963 3.14050539415e-11
964 3.0243237292e-11
965 2.30232696868e-11
966 2.21714066127e-11
967 1.54946245905e-11
968 1.49211890446e-11
969 9.22194788337e-12
970 8.88051220018e-12
971 4.4870519948e-12
972 4.32076441688e-12
973 1.43988085846e-12
974 1.38633890952e-12
975 9.81493396423e-14
976 9.42890048741e-14
977 3.56649058301e-13
978 3.4329166533e-13
979 2.00476202661e-12
980 1.93051209101e-12
981 4.75023783925e-12
982 4.57450398421e-12
983 8.24699692609e-12
984 7.94198286139e-12
985 1.21246078811e-11
986 1.1676215097e-11
987 1.60171557251e-11
988 1.54248176216e-11
989 1.95894457095e-11
990 1.88649942505e-11
991 2.2558854939e-11
992 2.17245756382e-11
993 2.47115859208e-11
994 2.37976734075e-11
995 2.5912591507e-11
996 2.49542393983e-11
997 2.61089671511e-11
998 2.51433274938e-11
999 2.53270791488e-11
1000 2.43903332595e-11


==> data/ncvxE_FISTA.dat <==
0 3530154.48082
1 747567.207761
2 287240.200983
3 121465.23211
4 56693.5629059
5 28255.4390042
6 14899.0361333
7 8333.82705297
8 5004.56372397
9 3158.44748744
10 1935.07443547
11 1241.87822369
12 766.356502847
13 479.42647627
14 318.375999985
15 239.893729638
16 205.168963501
17 184.116473188
18 163.598062417
19 141.983546441
20 117.591465902
21 94.2918155481
22 74.0658236475
23 60.1731284341
24 50.013742071
25 41.9886161947
26 35.1670183949
27 29.4679914038
28 23.6250723811
29 19.0164077466
30 15.4774437962
31 13.4589689152
32 12.692726542
33 11.4923992066
34 10.5292893724
35 9.61323409773
36 9.29806558758
37 7.55854986932
38 6.39906680368
39 5.2896656439
40 4.51475629093
41 3.88901927659
42 3.76354555858
43 3.47351535244
44 3.42410528569
45 3.26173901178
46 2.7986496099
47 2.33503575669
48 1.87008344207
49 1.46125265243
50 1.15332947257
51 0.959594527529
52 0.870988512857
53 0.859234602949
54 0.886500675842
55 0.917613639547
56 0.926823738319
57 0.899361980338
58 0.831172025878
59 0.72805686042
60 0.603613587036
61 0.475577699288
62 0.361308698083
63 0.273745502004
64 0.218946512261
65 0.195681938527
66 0.196872750499
67 0.212191137437
68 0.230938588889
69 0.244409265521
70 0.247257685782
71 0.237780188522
72 0.217337776262
73 0.189303070155
74 0.157905390416
75 0.127238907322
76 0.100566233591
77 0.0799448946342
78 0.0661419726713
79 0.0587739157234
80 0.0565986850151
81 0.0578857800675
82 0.0607932413694
83 0.063690496149
84 0.0653827678682
85 0.065215265915
86 0.0630597359725
87 0.0592073863631
88 0.0542064761802
89 0.0486875291528
90 0.043214203415
91 0.0381855565311
92 0.0337995525916
93 0.0300722903287
94 0.0268959879846
95 0.0241131835987
96 0.0215851646575
97 0.0192381630229
98 0.0170792661785
99 0.015182930839
100 0.0136563156953
101 0.012595910682
102 0.0120485515123
103 0.0119872050809
104 0.0123069706335
105 0.0128410515429
106 0.0133915052338
107 0.0137664957283
108 0.0138150642993
109 0.0134519466449
110 0.0126680196377
111 0.0115256050514
112 0.0101411549503
113 0.00866010368702
114 0.0072295736694
115 0.00597421601389
116 0.0049790815339
117 0.00428152099587
118 0.00387217773164
119 0.00370353328507
120 0.00370342091869
121 0.00379050234463
122 0.00388885540215
123 0.00393940916811
124 0.00390681540167
125 0.00378128605562
126 0.00357580185597
127 0.00331978798193
128 0.00305078348219
129 0.00280577005527
130 0.00261368576292
131 0.00249028122223
132 0.00243595997979
133 0.00243667702095
134 0.00246744583008
135 0.0024976061161
136 0.00249678491026
137 0.00244046260969
138 0.00231421733596
139 0.00211602136289
140 0.00185633933879
141 0.00155616047138
142 0.00124342275478
143 0.000948509567034
144 0.000699592180579
145 0.00051855388158
146 0.000418081413245
147 0.0004002818313
148 0.000456920503341
149 0.000571122708434
150 0.000720175030967
151 0.00087893043283
152 0.00102327555254
153 0.00113315896595
154 0.00119479055999
155 0.00120178108006
156 0.00115516862006
157 0.00106244651434
158 0.000935840265636
159 0.000790163001952
160 0.000640602305593
161 0.00050075874164
162 0.000381179161089
163 0.000288522898855
164 0.000225385955025
165 0.000190705927558
166 0.000180593832959
167 0.000189397107929
168 0.000210793369146
169 0.000238742836242
170 0.00026817958107
171 0.000295385919719
172 0.000318057750054
173 0.000335120599347
174 0.000346389127394
175 0.000352173687099
176 0.000352927493883
177 0.000349001835104
178 0.000340541709218
179 0.00032751819979
180 0.000309863831645
181 0.000287658175188
182 0.000261305386839
183 0.000231652686816
184 0.000200016054568
185 0.000168102158392
186 0.000137838667108
187 0.000111144023794
188 8.96791826873e-05
189 7.46261783355e-05
190 6.65320369512e-05
191 6.524338906e-05
192 6.99402138171e-05
193 7.9259859875e-05
194 9.14880006979e-05
195 0.000104783834732
196 0.000117403818971
197 0.00012789146855
198 0.000135209102544
199 0.000138798928028
200 0.000138573242686
201 0.000134844605784
202 0.00012821485011
203 0.000119445772285
204 0.000109334045138
205 9.86088967549e-05
206 8.7864519707e-05
207 7.75314460026e-05
208 6.78837115822e-05
209 5.90727759575e-05
210 5.11756836297e-05
211 4.42441749248e-05
212 3.83431942814e-05
213 3.35709099894e-05
214 3.00570912544e-05
215 2.7941536563e-05
216 2.73383412871e-05
217 2.8294479585e-05
218 3.07521061874e-05
219 3.45231378895e-05
220 3.9282331849e-05
221 4.45817412968e-05
222 4.98857223433e-05
223 5.46222198917e-05
224 5.82434155525e-05
225 6.02873464472e-05
226 6.04319611431e-05
227 5.85342124286e-05
228 5.46489534639e-05
229 4.90252274973e-05
230 4.20805789595e-05
231 3.43568268741e-05
232 2.64629584776e-05
233 1.90121631278e-05
234 1.25604138226e-05
235 7.55343757163e-06
236 4.28754259149e-06
237 2.8878288785e-06
238 3.30508931617e-06
239 5.3305093155e-06
240 8.62536032309e-06
241 1.27614600662e-05
242 1.72673619301e-05
243 2.16750712864e-05
244 2.55625196189e-05
245 2.85879431892e-05
246 3.05135525878e-05
247 3.12172644028e-05
248 3.06926225167e-05
249 2.90382158733e-05
250 2.64387931496e-05
251 2.31408216379e-05
252 1.94254250626e-05
253 1.55814935746e-05
254 1.18813524054e-05
255 8.56078832405e-06
256 5.80455708567e-06
257 3.73781791903e-06
258 2.42333572201e-06
259 1.86380996933e-06
260 2.00835966107e-06
261 2.76202109002e-06
262 3.9970853371e-06
263 5.56518666966e-06
264 7.30921515347e-06
265 9.07432921174e-06
266 1.0717552986e-05
267 1.21156336319e-05
268 1.31709894498e-05
269 1.38156955474e-05
270 1.40135328242e-05
271 1.37601777456e-05
272 1.30816470257e-05
273 1.20311448543e-05
274 1.06844999419e-05
275 9.13442963639e-06
276 7.48392771037e-06
277 5.83913496649e-06
278 4.30210779582e-06
279 2.9639377665e-06
280 1.89868430239e-06
281 1.15855441246e-06
282 7.70694527356e-07
283 7.35851525455e-07
284 1.02902028909e-06
285 1.60203572803e-06
286 2.38790368375e-06
287 3.30651442793e-06
288 4.27126083525e-06
289 5.19600416923e-06
290 6.00180273579e-06
291 6.62284573577e-06
292 7.01111386361e-06
293 7.13941121109e-06
294 7.00256699306e-06
295 6.61677450652e-06
296 6.01720147383e-06
297 5.25415412152e-06
298 4.38819310919e-06
299 3.48467290927e-06
300 2.60820222866e-06
301 1.81750164061e-06
302 1.16107052303e-06
303 6.73977519975e-07
304 3.75968720911e-07
305 2.70958602648e-07
306 3.47843498337e-07
307 5.82467501733e-07
308 9.4048533197e-07
309 1.380811642e-06
310 1.85932386735e-06
311 2.33249490131e-06
312 2.76066859545e-06
313 3.11074904077e-06
314 3.3581461668e-06
315 3.48789733766e-06
316 3.49495977219e-06
317 3.38373528232e-06
318 3.16694227079e-06
319 2.86398723791e-06
320 2.49900827251e-06
321 2.09876689958e-06
322 1.69055433362e-06
323 1.30025675258e-06
324 9.50695142413e-07
325 6.6032217286e-07
326 4.42324652636e-07
327 3.04148048651e-07
328 2.47431255821e-07
329 2.6831646813e-07
330 3.58081132913e-07
331 5.04026538288e-07
332 6.90550171496e-07
333 9.00325987238e-07
334 1.11551744866e-06
335 1.31895203795e-06
336 1.49519236124e-06
337 1.63144760131e-06
338 1.71827962466e-06
339 1.75007024342e-06
340 1.72522973238e-06
341 1.64614127029e-06
342 1.51885105181e-06
343 1.35252869216e-06
344 1.1587364182e-06
345 9.50557518826e-07
346 7.41643691347e-07
347 5.4524645309e-07
348 3.73299074061e-07
349 2.35612166592e-07
350 1.39238155239e-07
351 8.80477532134e-08
352 8.25460561645e-08
353 1.19938062718e-07
354 1.94434708687e-07
355 2.97772364706e-07
356 4.19902690992e-07
357 5.49797123792e-07
358 6.76302151826e-07
359 7.88978628461e-07
360 8.78860874398e-07
361 9.39079015943e-07
362 9.65300177122e-07
363 9.55959695761e-07
364 9.12271077157e-07
365 8.38021434867e-07
366 7.39176104247e-07
367 6.23330593852e-07
368 4.99058877833e-07
369 3.75213456807e-07
370 2.60234239127e-07
371 1.6152018042e-07
372 8.49102255056e-08
373 3.43092458764e-08
374 1.14814195266e-08
375 1.60190878933e-08
376 4.54807970868e-08
377 9.56791637749e-08
378 1.61088403922e-07
379 2.35333571783e-07
380 3.11719231178e-07
381 3.83754562723e-07
382 4.45634622528e-07
383 4.92643188661e-07
384 5.21450705251e-07
385 5.30290472001e-07
386 5.19006578706e-07
387 4.88977284689e-07
388 4.42926827856e-07
389 3.8464635141e-07
390 3.18650281032e-07
391 2.49797781652e-07
392 1.82909771921e-07
393 1.2241047873e-07
394 7.20189377325e-08
395 3.45105923579e-08
396 1.15627135738e-08
397 3.69030566489e-09
398 1.02720436139e-08
399 2.96591334902e-08
400 5.93542597506e-08
401 9.62433474198e-08
402 1.36859968543e-07
403 1.77660982136e-07
404 2.15292407404e-07
405 2.46826458475e-07
406 2.69953891989e-07
407 2.83120016505e-07
408 2.85597523842e-07
409 2.7749433992e-07
410 2.59699570625e-07
411 2.33774990501e-07
412 2.01803098822e-07
413 1.66205327588e-07
414 1.29545409043e-07
415 9.43331492992e-08
416 6.28429655201e-08
417 3.69596574355e-08
418 1.80611919438e-08
419 6.94502654207e-09
420 3.80095477001e-09
421 8.22989469373e-09
422 1.93047242505e-08
423 3.56664181589e-08
424 5.5646543043e-08
425 7.7405739648e-08
426 9.90772272625e-08
427 1.18904596843e-07
428 1.35364159959e-07
429 1.4726376903e-07
430 1.5381217029e-07
431 1.54655414114e-07
432 1.49879425352e-07
433 1.39980346912e-07
434 1.25806528717e-07
435 1.08477890423e-07
436 8.92897331142e-08
437 6.96088337648e-08
438 5.07698067922e-08
439 3.3979278218e-08
440 2.02344509911e-08
441 1.02612454135e-08
442 4.47549541956e-09
443 2.96881580182e-09
444 5.5188670139e-09
445 1.16219767153e-08
446 2.05445516689e-08
447 3.13885308727e-08
448 4.31653590343e-08
449 5.48726335535e-08
450 6.55676985251e-08
451 7.44329919415e-08
452 8.08288351681e-08
453 8.43305043271e-08
454 8.47477382344e-08
455 8.21262153211e-08
456 7.67318653468e-08
457 6.90200757092e-08
458 5.95928322127e-08
459 4.91475341247e-08
460 3.84216186185e-08
461 2.81372015228e-08
462 1.89497093205e-08
463 1.14039742803e-08
464 5.90054274231e-09
465 2.67406980486e-09
466 1.78471391152e-09
467 3.12247348267e-09
468 6.42349383104e-09
469 1.12965765581e-08
470 1.72574935486e-08
471 2.37682789773e-08
472 3.02784627313e-08
473 3.62652212156e-08
474 4.12696440214e-08
475 4.49267220169e-08
476 4.69872159227e-08
477 4.73302221206e-08
478 4.59659613836e-08
479 4.30290289735e-08
480 3.87630082526e-08
481 3.34979244551e-08
482 2.76224617791e-08
483 2.15531600689e-08
484 1.57029330327e-08
485 1.04512038846e-08
486 6.1177477674e-09
487 2.94198037426e-09
488 1.06897204331e-09
489 5.42929696453e-10
490 1.30831828224e-09
491 3.21823052566e-09
492 6.04909920531e-09
493 9.52041656589e-09
494 1.33178088991e-08
495 1.71176309427e-08
496 2.0611203906e-08
497 2.3526919635e-08
498 2.56486625767e-08
499 2.68293348932e-08
500 2.69986844929e-08
501 2.61650919138e-08
502 2.44114383936e-08
503 2.18856152746e-08
504 1.87866129532e-08
505 1.53474204143e-08
506 1.18161532151e-08
507 8.43690034922e-09
508 5.43173675157e-09
509 2.98519648451e-09
510 1.23225931686e-09
511 2.50590890769e-10
512 5.7422976901e-11
513 6.11092613811e-10
514 1.81690742529e-09
515 3.53669393479e-09
516 5.6011388407e-09
517 7.82386560956e-09
518 1.0016108813e-08
519 1.20008591186e-08
520 1.36254465295e-08
521 1.47716975238e-08
522 1.53630262093e-08
523 1.53680820241e-08
524 1.48008520585e-08
525 1.37173875439e-08
526 1.22095668468e-08
527 1.03965080129e-08
528 8.41438782474e-09
529 6.40550433172e-09
530 4.50743307281e-09
531 2.84307678918e-09
532 1.51230068635e-09
533 5.85692219122e-10
534 1.0079903922e-10
535 6.09970482478e-11
536 4.36938315392e-10
537 1.17034048602e-09
538 2.17971897123e-09
539 3.36754037217e-09
540 4.62819806205e-09
541 5.8561808913e-09
542 6.95382446365e-09
543 7.83809627345e-09
544 8.44596511954e-09
545 8.73803241431e-09
546 8.7002464574e-09
547 8.34367103495e-09
548 7.70242310325e-09
549 6.83002299958e-09
550 5.79450419486e-09
551 4.67270312367e-09
552 3.54418775163e-09
553 2.48528770521e-09
554 1.563657242e-09
555 8.33742447529e-10
556 3.33438936478e-10
557 8.21254508885e-11
558 8.01487894246e-11
559 3.09725980991e-10
560 7.37127814532e-10
561 1.31592106354e-09
562 1.9909805901e-09
563 2.70294046366e-09
564 3.39273771937e-09
565 4.0059125503e-09
566 4.49636291271e-09
567 4.82930638543e-09
568 4.98327168699e-09
569 4.95102184979e-09
570 4.73939371646e-09
571 4.36811793865e-09
572 3.86775499033e-09
573 3.27694048533e-09
574 2.63917388961e-09
575 1.99940678624e-09
576 1.40068897217e-09
577 8.81113999223e-10
578 4.71272377717e-10
579 1.92373578717e-10
580 5.51417009838e-11
581 5.95282659901e-11
582 1.95224093848e-10
583 4.42894967454e-10
584 7.76016732644e-10
585 1.16314781229e-09
586 1.57045298383e-09
587 1.96428285173e-09
588 2.31361859189e-09
589 2.59221038898e-09
590 2.78026819614e-09
591 2.86560285386e-09
592 2.84415993071e-09
593 2.71993601824e-09
594 2.50431194587e-09
595 2.21487878788e-09
596 1.87386535794e-09
597 1.50630017566e-09
598 1.13805395879e-09
599 7.93910627033e-10
600 4.95806054647e-10
601 2.6135516811e-10
602 1.0276159237e-10
603 2.61718920663e-11
604 3.15012916178e-11
605 1.12722269522e-10
606 2.58574059357e-10
607 4.53622316384e-10
608 6.79575912792e-10
609 9.1675317494e-10
610 1.14558381156e-09
611 1.34803527358e-09
612 1.50886260288e-09
613 1.61659841499e-09
614 1.6642220284e-09
615 1.64947320509e-09
616 1.57480318011e-09
617 1.44698272664e-09
618 1.27641113383e-09
619 1.07618991893e-09
620 8.61039648809e-10
621 6.46146176776e-10
622 4.46024071992e-10
623 2.73479941823e-10
624 1.38747298586e-10
625 4.88489924913e-11
626 7.22398652871e-12
627 1.36342630291e-11
628 6.43463046405e-11
629 1.52561683989e-10
630 2.69054014914e-10
631 4.02956282889e-10
632 5.42633825469e-10
633 6.76574934281e-10
634 7.94232577225e-10
635 8.86757391222e-10
636 9.47572751777e-10
637 9.72756499202e-10
638 9.61209797694e-10
639 9.1461024352e-10
640 8.37162255397e-10
641 7.35172307719e-10
642 6.16488286337e-10
643 4.89850426109e-10
644 3.64205777073e-10
645 2.48038505051e-10
646 1.48764749717e-10
647 7.22338588816e-11
648 2.23679590428e-11
649 9.6025693079e-13
650 7.63968347487e-12
651 3.99969219545e-11
652 9.38551137202e-11
653 1.63658607989e-10
654 2.42945631261e-10
655 3.24866083042e-10
656 4.02704162773e-10
657 4.70367006846e-10
658 5.22804814685e-10
659 5.56334651288e-10
660 5.68848471981e-10
661 5.59895397134e-10
662 5.30638022377e-10
663 4.836918182e-10
664 4.22864963411e-10
665 3.52822337991e-10
666 2.78702101275e-10
667 2.05715207501e-10
668 1.3875823833e-10
669 8.20674072839e-11
670 3.89372795034e-11
671 1.152190997e-11
672 7.29149400414e-13
673 6.21153817397e-12
674 2.64499389571e-11
675 5.89194034521e-11
676 1.003212455e-10
677 1.46861141097e-10
678 1.94550707244e-10
679 2.39509262492e-10
680 2.78243653315e-10
681 3.07886585617e-10
682 3.26377953562e-10
683 3.32578489375e-10
684 3.26310570763e-10
685 3.08326607698e-10
686 2.80210664801e-10
687 2.44223688961e-10
688 2.03106258448e-10
689 1.59855330646e-10
690 1.17492526852e-10
691 7.88413003842e-11
692 4.63289515136e-11
693 2.18267825548e-11
694 6.53836358762e-12
695 9.41855085421e-13
696 4.78811589024e-12
697 1.7152170366e-11
698 3.65318027969e-11
699 6.09839090369e-11
700 8.82868855326e-11
701 1.16115975534e-10
702 1.42218182865e-10
703 1.64573912962e-10
704 1.81534200536e-10
705 1.91924531979e-10
706 1.95109224675e-10
707 1.91013436682e-10
708 1.80103137008e-10
709 1.63326381565e-10
710 1.42021974331e-10
711 1.17803650835e-10
712 9.24293779456e-11
713 6.76659942231e-11
714 4.51593122996e-11
715 2.63189286323e-11
716 1.22255154287e-11
717 3.56637297009e-12
718 6.02669391556e-13
719 3.16936345473e-12
720 1.07063375116e-11
721 2.23170705002e-11
722 3.68493255287e-11
723 5.29909590773e-11
724 6.93731604459e-11
725 8.4673241655e-11
726 9.77094651768e-11
727 1.07521310771e-10
728 1.13429977815e-10
729 1.15075542818e-10
730 1.1242909961e-10
731 1.05780103887e-10
732 9.57009487848e-11
733 8.29923621728e-11
734 6.86145052139e-11
735 5.36094142048e-11
736 3.90208939323e-11
737 2.5817811347e-11
738 1.48262915955e-11
739 6.67537613383e-12
740 1.75954242452e-12
741 2.20088379949e-13
742 1.94591754776e-12
743 6.59281157208e-12
744 1.36189614944e-11
745 2.233343843e-11
746 3.19534732997e-11
747 4.16659563502e-11
748 5.06884553222e-11
749 5.83252923658e-11
750 6.40147854544e-11
751 6.73645618577e-11
752 6.81728858102e-11
753 6.64350359281e-11
754 6.23349352632e-11
755 5.62232803798e-11
756 4.85843842615e-11
757 3.99946513743e-11
758 3.10761218858e-11
759 2.24487007248e-11
760 1.46846470812e-11
761 8.26857856215e-12
762 3.56567584396e-12
763 8.00075303608e-13
764 4.45879036581e-14
765 1.22200000445e-12
766 4.11735388116e-12
767 8.3998192024e-12
768 1.36521243874e-11
769 1.94050469728e-11
770 2.51742110828e-11
771 3.0496360668e-11
772 3.49624962426e-11
773 3.82455390108e-11
774 4.01207499749e-11
775 4.04777201814e-11
776 3.9323408252e-11
777 3.67764166247e-11
778 3.30532996862e-11
779 2.84482719611e-11
780 2.33081041826e-11
781 1.80042609427e-11
782 1.29044592165e-11
783 8.34576571102e-12
784 4.61114390872e-12
785 1.9110232931e-12
786 3.71022935327e-13
787 2.6465132424e-14
788 8.23773019505e-13
789 2.62834877358e-12
790 5.23806107641e-12
791 8.40110152349e-12
792 1.18367015583e-11
793 1.5257055132e-11
794 1.83887879995e-11
795 2.09924044105e-11
796 2.28783815347e-11
797 2.39188683161e-11
798 2.40543324886e-11
799 2.32948860168e-11
800 2.17164337055e-11
801 1.94521537436e-11
802 1.66801513288e-11
803 1.36083616984e-11
804 1.04579263997e-11
805 7.4463478874e-12
806 4.77165888058e-12
807 2.59872778858e-12
808 1.0486096507e-12
809 1.91592191972e-13
810 4.42806449137e-14
811 5.70754538612e-13
812 1.68753222507e-12
813 3.27180766939e-12
814 5.17220735616e-12
815 7.22116972388e-12
816 9.24796140844e-12
817 1.1091345531e-11
818 1.26109980818e-11
819 1.3696872545e-11
820 1.42759356615e-11
821 1.43158781881e-11
822 1.38256832111e-11
823 1.28531278489e-11
824 1.14795574043e-11
825 9.81242150441e-12
826 7.97622832224e-12
827 6.10264648743e-12
828 4.32051872663e-12
829 2.74652497476e-12
830 1.47715014014e-12
831 5.82487372924e-13
832 1.02253523106e-13
833 4.42061806776e-14
834 3.84977421224e-13
835 1.07315345398e-12
836 2.03427707682e-12
837 3.17732019615e-12
838 4.40208761361e-12
839 5.60696905654e-12
840 6.69645330226e-12
841 7.58786534607e-12
842 8.21686801091e-12
843 8.54137568996e-12
844 8.54366386493e-12
845 8.23059818464e-12
846 7.63205457998e-12
847 6.79771153361e-12
848 5.79253870676e-12
849 4.69135399184e-12
850 3.57290011419e-12
851 2.51388939111e-12
852 1.58345914675e-12
853 8.38422926344e-13
854 3.19636000694e-13
855 4.96881218868e-14
856 3.20380919124e-14
857 2.51590832921e-13
858 6.76610755013e-13
859 1.26177302237e-12
860 1.95208038559e-12
861 2.6873193966e-12
862 3.40670616115e-12
863 4.0533720287e-12
864 4.57836688706e-12
865 4.9439073413e-12
866 5.12566537249e-12
867 5.11396731551e-12
868 4.91386558358e-12
869 4.54412787982e-12
870 4.03526060832e-12
871 3.42675606245e-12
872 2.76380110195e-12
873 2.09370703775e-12
874 1.46234124038e-12
875 9.10817986759e-13
876 4.72680914543e-13
877 1.71766020084e-13
878 2.08683638334e-14
879 2.12788899951e-14
880 1.63186241212e-13
881 4.26876916884e-13
882 7.84611298947e-13
883 1.20300845539e-12
884 1.64574162526e-12
885 2.07633507112e-12
886 2.46084881449e-12
887 2.7702630189e-12
888 2.98239567887e-12
889 3.08323656233e-12
890 3.06762093836e-12
891 2.939225958e-12
892 2.70991567017e-12
893 2.39851341594e-12
894 2.02911529151e-12
895 1.62909000943e-12
896 1.22692313496e-12
897 8.50073837462e-13
898 5.22999736107e-13
899 2.65487118804e-13
900 9.13978340498e-14
901 7.90544370324e-15
902 1.52565149987e-14
903 1.07051344276e-13
904 2.71001338327e-13
905 4.90086644082e-13
906 7.44011295847e-13
907 1.01083648805e-12
908 1.26866402189e-12
909 1.49724330883e-12
910 1.67938846221e-12
911 1.80210838504e-12
912 1.85737861231e-12
913 1.84251624003e-12
914 1.76014472015e-12
915 1.6177704809e-12
916 1.42701834417e-12
917 1.20259888653e-12
918 9.61091177324e-13
919 7.19643222823e-13
920 4.94685949745e-13
921 3.00755358286e-13
922 1.49505621401e-13
923 4.89765210255e-14
924 3.15817391193e-15
925 1.18728410904e-14
926 7.09675961087e-14
927 1.72791393554e-13
928 3.06908141938e-13
929 4.60983878859e-13
930 6.21775237074e-13
931 7.76141212178e-13
932 9.12004451577e-13
933 1.01919179785e-12
934 1.09009996155e-12
935 1.12014159853e-12
936 1.10795227652e-12
937 1.05535020592e-12
938 9.6706499349e-13
939 8.50263569538e-13
940 7.13917558021e-13
941 5.68065900599e-13
942 4.2303035779e-13
943 2.88644488605e-13
944 1.73552092017e-13
945 8.46227689775e-14
946 2.65237104227e-14
947 1.47144539965e-15
948 9.17445048419e-15
949 4.69625279541e-14
950 1.10085225964e-13
951 1.92150393342e-13
952 2.85664137339e-13
953 3.82628673127e-13
954 4.75151315639e-13
955 5.56019185805e-13
956 6.19199633911e-13
957 6.60232513154e-13
958 6.76489589764e-13
959 6.67288039086e-13
960 6.33857305988e-13
961 5.79165656705e-13
962 5.07627464909e-13
963 4.24715975676e-13
964 3.36516072818e-13
965 2.49250203773e-13
966 1.6881542299e-13
967 1.00364232375e-13
968 4.79572154265e-14
969 1.4311971155e-14
970 6.6077872562e-16
971 6.72356226147e-15
972 3.07932005447e-14
973 6.99219910211e-14
974 1.20191150832e-13
975 1.77040129826e-13
976 2.35628903898e-13
977 2.91205508115e-13
978 3.39450883498e-13
979 3.76777536216e-13
980 4.00561702016e-13
981 4.09294581557e-13
982 4.02644991568e-13
983 3.81433914907e-13
984 3.47523622083e-13
985 3.03637254654e-13
986 2.53120945195e-13
987 1.99671818757e-13
988 1.47050696712e-13
989 9.88033599246e-14
990 5.80087366897e-14
991 2.70727272896e-14
992 7.57995999097e-15
993 2.1227436312e-16
994 4.73708575484e-15
995 2.00634002326e-14
996 4.43584350256e-14
997 7.52138962698e-14
998 1.0984739391e-13
999 1.45322674894e-13
1000 1.78771885349e-13


==> data/ncvxE_MAPG.dat <==
0 3530154.48082
1 747567.207761
2 747567.207761
3 287240.200983
4 287240.200983
5 121465.23211
6 121465.23211
7 56693.5629059
8 56693.5629059
9 28255.4390042
10 28255.4390042
11 14899.0361333
12 14899.0361333
13 8333.82705297
14 8333.82705297
15 5004.56372397
16 5004.56372397
17 3158.44748744
18 3158.44748744
19 1935.07443547
20 1935.07443547
21 1241.87822369
22 1241.87822369
23 766.356502847
24 766.356502847
25 479.42647627
26 479.42647627
27 318.375999985
28 318.375999985
29 239.893729638
30 239.893729638
31 205.168963501
32 205.168963501
33 184.116473188
34 184.116473188
35 154.570203512
36 154.570203512
37 119.10946921
38 119.10946921
39 93.3654421441
40 93.3654421441
41 76.5405232199
42 76.5405232199
43 63.6302633267
44 63.6302633267
45 55.6861932714
46 55.6861932714
47 43.2688478705
48 43.2688478705
49 35.6541965768
50 35.6541965768
51 31.0562306707
52 31.0562306707
53 27.697499906
54 27.697499906
55 25.1144150529
56 25.1144150529
57 21.5698656417
58 21.5698656417
59 18.4853726973
60 18.4853726973
61 15.7566982945
62 15.7566982945
63 13.7606015999
64 13.7606015999
65 12.329063691
66 12.329063691
67 10.5334265813
68 10.5334265813
69 9.05062918776
70 9.05062918776
71 7.54637159487
72 7.54637159487
73 6.48268299736
74 6.48268299736
75 6.5203407154
76 6.5203407154
77 5.07441844638
78 5.07441844638
79 4.39509700647
80 4.39509700647
81 3.81436552156
82 3.81436552156
83 3.20846772823
84 3.20846772823
85 2.85382804031
86 2.85382804031
87 2.87368950816
88 2.87368950816
89 2.68911628045
90 2.68911628045
91 2.30761085728
92 2.30761085728
93 2.04667704919
94 2.04667704919
95 1.87153024736
96 1.87153024736
97 1.68563890489
98 1.68563890489
99 1.47322850143
100 1.47322850143
101 1.25404559893
102 1.25404559893
103 1.05718527843
104 1.05718527843
105 0.93464492454
106 0.93464492454
107 0.720193977058
108 0.720193977058
109 0.600392274315
110 0.600392274315
111 0.543257464012
112 0.543257464012
113 0.468691094098
114 0.468691094098
115 0.427270877795
116 0.427270877795
117 0.386353652549
118 0.386353652549
119 0.352558951809
120 0.352558951809
121 0.325122070902
122 0.325122070902
123 0.29590598468
124 0.29590598468
125 0.268549380288
126 0.268549380288
127 0.243908493709
128 0.243908493709
129 0.214111707341
130 0.214111707341
131 0.194548199413
132 0.194548199413
133 0.16629768355
134 0.16629768355
135 0.15154126281
136 0.15154126281
137 0.12942255472
138 0.12942255472
139 0.118436578423
140 0.118436578423
141 0.104337083916
142 0.104337083916
143 0.095859904265
144 0.095859904265
145 0.0881650349405
146 0.0881650349405
147 0.0755798796626
148 0.0755798796626
149 0.0697581989364
150 0.0697581989364
151 0.0643108897146
152 0.0643108897146
153 0.0594368100272
154 0.0594368100272
155 0.0549857392414
156 0.0549857392414
157 0.050009657268
158 0.050009657268
159 0.0462809065574
160 0.0462809065574
161 0.0441814420158
162 0.0441814420158
163 0.0408434770914
164 0.0408434770914
165 0.0397910438552
166 0.0397910438552
167 0.0367286809501
168 0.0367286809501
169 0.0354308505967
170 0.0354308505967
171 0.0326659952434
172 0.0326659952434
173 0.0305921917343
174 0.0305921917343
175 0.0281939033473
176 0.0281939033473
177 0.0254656263233
178 0.0254656263233
179 0.0234820235224
180 0.0234820235224
181 0.0205819587664
182 0.0205819587664
183 0.0190083268587
184 0.0190083268587
185 0.0164700176124
186 0.0164700176124
187 0.0152502846959
188 0.0152502846959
189 0.0141287228644
190 0.0141287228644
191 0.0116043492373
192 0.0116043492373
193 0.0107964087657
194 0.0107964087657
195 0.0100511008383
196 0.0100511008383
197 0.00833927847842
198 0.00833927847842
199 0.00780534784197
200 0.00780534784197
201 0.00731100593777
202 0.00731100593777
203 0.00685297564396
204 0.00685297564396
205 0.0058527125565
206 0.0058527125565
207 0.00551534129543
208 0.00551534129543
209 0.00520133333755
210 0.00520133333755
211 0.00490880348991
212 0.00490880348991
213 0.00456891830026
214 0.00456891830026
215 0.00432074326915
216 0.00432074326915
217 0.00408876411977
218 0.00408876411977
219 0.00387172677843
220 0.00387172677843
221 0.00381917606144
222 0.00381917606144
223 0.00360875219794
224 0.00360875219794
225 0.00341186871415
226 0.00341186871415
227 0.00349882164751
228 0.00349882164751
229 0.00329277128581
230 0.00329277128581
231 0.00310045647107
232 0.00310045647107
233 0.00307097339549
234 0.00307097339549
235 0.00287821466046
236 0.00287821466046
237 0.00282114684559
238 0.00282114684559
239 0.00263378028936
240 0.00263378028936
241 0.00249484459146
242 0.00249484459146
243 0.00232351583834
244 0.00232351583834
245 0.00211005444212
246 0.00211005444212
247 0.00196420325792
248 0.00196420325792
249 0.00172512359249
250 0.00172512359249
251 0.00160904427978
252 0.00160904427978
253 0.00150135304959
254 0.00150135304959
255 0.00123150898001
256 0.00123150898001
257 0.00115529790546
258 0.00115529790546
259 0.00108427133924
260 0.00108427133924
261 0.00101804426374
262 0.00101804426374
263 0.000803172873628
264 0.000803172873628
265 0.000760713972015
266 0.000760713972015
267 0.000720765311718
268 0.000720765311718
269 0.000683159503363
270 0.000683159503363
271 0.000647741648837
272 0.000647741648837
273 0.000545682386448
274 0.000545682386448
275 0.000521023563891
276 0.000521023563891
277 0.000497586869641
278 0.000497586869641
279 0.000475303954667
280 0.000475303954667
281 0.000454110863212
282 0.000454110863212
283 0.000433947708593
284 0.000433947708593
285 0.000404987059245
286 0.000404987059245
287 0.000386901601559
288 0.000386901601559
289 0.000369720779459
290 0.000369720779459
291 0.00035339269115
292 0.00035339269115
293 0.000337868846211
294 0.000337868846211
295 0.000338805428611
296 0.000338805428611
297 0.000322391474048
298 0.000322391474048
299 0.000306893993981
300 0.000306893993981
301 0.000292253964869
302 0.000292253964869
303 0.000298126627655
304 0.000298126627655
305 0.000282552706433
306 0.000282552706433
307 0.000267908772747
308 0.000267908772747
309 0.000274509738296
310 0.000274509738296
311 0.000259473405948
312 0.000259473405948
313 0.000245355400862
314 0.000245355400862
315 0.000243330627442
316 0.000243330627442
317 0.000229830602194
318 0.000229830602194
319 0.000217142138921
320 0.000217142138921
321 0.000206052065743
322 0.000206052065743
323 0.000194749011648
324 0.000194749011648
325 0.000184098951606
326 0.000184098951606
327 0.000168208191876
328 0.000168208191876
329 0.000159213656896
330 0.000159213656896
331 0.000150713306849
332 0.000150713306849
333 0.000135064512917
334 0.000135064512917
335 0.000128070761975
336 0.000128070761975
337 0.000121444562435
338 0.000121444562435
339 0.000109588698745
340 0.000109588698745
341 0.000104108729482
342 0.000104108729482
343 9.89097621261e-05
344 9.89097621261e-05
345 9.39769659948e-05
346 9.39769659948e-05
347 8.3659020304e-05
348 8.3659020304e-05
349 7.9654883944e-05
350 7.9654883944e-05
351 7.58537493078e-05
352 7.58537493078e-05
353 7.2244613688e-05
354 7.2244613688e-05
355 6.8817117289e-05
356 6.8817117289e-05
357 6.00989985419e-05
358 6.00989985419e-05
359 5.74073759346e-05
360 5.74073759346e-05
361 5.48479708622e-05
362 5.48479708622e-05
363 5.24135015377e-05
364 5.24135015377e-05
365 5.00971383968e-05
366 5.00971383968e-05
367 4.54632970251e-05
368 4.54632970251e-05
369 4.3565171621e-05
370 4.3565171621e-05
371 4.17544835129e-05
372 4.17544835129e-05
373 4.00266045043e-05
374 4.00266045043e-05
375 3.83771920947e-05
376 3.83771920947e-05
377 3.68021693795e-05
378 3.68021693795e-05
379 3.43819611555e-05
380 3.43819611555e-05
381 3.29884178743e-05
382 3.29884178743e-05
383 3.16551456456e-05
384 3.16551456456e-05
385 3.03792613964e-05
386 3.03792613964e-05
387 2.91580395521e-05
388 2.91580395521e-05
389 2.86265080497e-05
390 2.86265080497e-05
391 2.74120097051e-05
392 2.74120097051e-05
393 2.62511217977e-05
394 2.62511217977e-05
395 2.51413572034e-05
396 2.51413572034e-05
397 2.55595088196e-05
398 2.55595088196e-05
399 2.43849539524e-05
400 2.43849539524e-05
401 2.32658980522e-05
402 2.32658980522e-05
403 2.21996448317e-05
404 2.21996448317e-05
405 2.19736498208e-05
406 2.19736498208e-05
407 2.08891531551e-05
408 2.08891531551e-05
409 1.9859198895e-05
410 1.9859198895e-05
411 1.94440796762e-05
412 1.94440796762e-05
413 1.8437796338e-05
414 1.8437796338e-05
415 1.74842960936e-05
416 1.74842960936e-05
417 1.66786635492e-05
418 1.66786635492e-05
419 1.58035630153e-05
420 1.58035630153e-05
421 1.49750971862e-05
422 1.49750971862e-05
423 1.41907247145e-05
424 1.41907247145e-05
425 1.25888464285e-05
426 1.25888464285e-05
427 1.19478911598e-05
428 1.19478911598e-05
429 1.13404491574e-05
430 1.13404491574e-05
431 1.07647111412e-05
432 1.07647111412e-05
433 1.02189694783e-05
434 1.02189694783e-05
435 8.43891448932e-06
436 8.43891448932e-06
437 8.04682784735e-06
438 8.04682784735e-06
439 7.67374073997e-06
440 7.67374073997e-06
441 7.31868770512e-06
442 7.31868770512e-06
443 6.98075507589e-06
444 6.98075507589e-06
445 6.65907802753e-06
446 6.65907802753e-06
447 5.54804219338e-06
448 5.54804219338e-06
449 5.32517306173e-06
450 5.32517306173e-06
451 5.11155187166e-06
452 5.11155187166e-06
453 4.90677738723e-06
454 4.90677738723e-06
455 4.71046685066e-06
456 4.71046685066e-06
457 4.52225506393e-06
458 4.52225506393e-06
459 4.34179351929e-06
460 4.34179351929e-06
461 4.16874958102e-06
462 4.16874958102e-06
463 3.75828056796e-06
464 3.75828056796e-06
465 3.61848211663e-06
466 3.61848211663e-06
467 3.48391082899e-06
468 3.48391082899e-06
469 3.35436930242e-06
470 3.35436930242e-06
471 3.22966773286e-06
472 3.22966773286e-06
473 3.1096236109e-06
474 3.1096236109e-06
475 2.99406143143e-06
476 2.99406143143e-06
477 3.02741913522e-06
478 3.02741913522e-06
479 2.90669509003e-06
480 2.90669509003e-06
481 2.79091709717e-06
482 2.79091709717e-06
483 2.67987489023e-06
484 2.67987489023e-06
485 2.57336760331e-06
486 2.57336760331e-06
487 2.4712033209e-06
488 2.4712033209e-06
489 2.56721617466e-06
490 2.56721617466e-06
491 2.45308887786e-06
492 2.45308887786e-06
493 2.3442116168e-06
494 2.3442116168e-06
495 2.24033366598e-06
496 2.24033366598e-06
497 2.36258033643e-06
498 2.36258033643e-06
499 2.24806023872e-06
500 2.24806023872e-06
501 2.13921664916e-06
502 2.13921664916e-06
503 2.03576167476e-06
504 2.03576167476e-06
505 2.04719439629e-06
506 2.04719439629e-06
507 1.94302014692e-06
508 1.94302014692e-06
509 1.84419642793e-06
510 1.84419642793e-06
511 1.75044543186e-06
512 1.75044543186e-06
513 1.64187821632e-06
514 1.64187821632e-06
515 1.55733858238e-06
516 1.55733858238e-06
517 1.47716890883e-06
518 1.47716890883e-06
519 1.40114204431e-06
520 1.40114204431e-06
521 1.24321118733e-06
522 1.24321118733e-06
523 1.18116079279e-06
524 1.18116079279e-06
525 1.12223854582e-06
526 1.12223854582e-06
527 1.06628530064e-06
528 1.06628530064e-06
529 1.01315008196e-06
530 1.01315008196e-06
531 8.5705482007e-07
532 8.5705482007e-07
533 8.17906312933e-07
534 8.17906312933e-07
535 7.80590160618e-07
536 7.80590160618e-07
537 7.45018688359e-07
538 7.45018688359e-07
539 7.11108499715e-07
540 7.11108499715e-07
541 6.78780263172e-07
542 6.78780263172e-07
543 6.47958511066e-07
544 6.47958511066e-07
545 5.43748813926e-07
546 5.43748813926e-07
547 5.22126682741e-07
548 5.22126682741e-07
549 5.01382981747e-07
550 5.01382981747e-07
551 4.81481081767e-07
552 4.81481081767e-07
553 4.6238592869e-07
554 4.6238592869e-07
555 4.44063974323e-07
556 4.44063974323e-07
557 4.26483108337e-07
558 4.26483108337e-07
559 4.0961259478e-07
560 4.0961259478e-07
561 3.93423011112e-07
562 3.93423011112e-07
563 3.53523404798e-07
564 3.53523404798e-07
565 3.40396734751e-07
566 3.40396734751e-07
567 3.27759552589e-07
568 3.27759552589e-07
569 3.15593440558e-07
570 3.15593440558e-07
571 3.03880687004e-07
572 3.03880687004e-07
573 2.92604258341e-07
574 2.92604258341e-07
575 2.81747772181e-07
576 2.81747772181e-07
577 2.71295471228e-07
578 2.71295471228e-07
579 2.70406752701e-07
580 2.70406752701e-07
581 2.59587087814e-07
582 2.59587087814e-07
583 2.49210662209e-07
584 2.49210662209e-07
585 2.39258788031e-07
586 2.39258788031e-07
587 2.29713592959e-07
588 2.29713592959e-07
589 2.20557983092e-07
590 2.20557983092e-07
591 2.32356577019e-07
592 2.32356577019e-07
593 2.21954264585e-07
594 2.21954264585e-07
595 2.12030143001e-07
596 2.12030143001e-07
597 2.02561675719e-07
598 2.02561675719e-07
599 1.93527412862e-07
600 1.93527412862e-07
601 2.00839464211e-07
602 2.00839464211e-07
603 1.91062849267e-07
604 1.91062849267e-07
605 1.81768599924e-07
606 1.81768599924e-07
607 1.72932650049e-07
608 1.72932650049e-07
609 1.64532145531e-07
610 1.64532145531e-07
611 1.58123699782e-07
612 1.58123699782e-07
613 1.50084162071e-07
614 1.50084162071e-07
615 1.4245438841e-07
616 1.4245438841e-07
617 1.35213446777e-07
618 1.35213446777e-07
619 1.26003244104e-07
620 1.26003244104e-07
621 1.19605900473e-07
622 1.19605900473e-07
623 1.13534159693e-07
624 1.13534159693e-07
625 1.07771413444e-07
626 1.07771413444e-07
627 1.02301902194e-07
628 1.02301902194e-07
629 9.71106719782e-08
630 9.71106719782e-08
631 8.22045922731e-08
632 8.22045922731e-08
633 7.82846004852e-08
634 7.82846004852e-08
635 7.45546064795e-08
636 7.45546064795e-08
637 7.10052760882e-08
638 7.10052760882e-08
639 6.76277389751e-08
640 6.76277389751e-08
641 6.44135652066e-08
642 6.44135652066e-08
643 6.13547431959e-08
644 6.13547431959e-08
645 5.84436588318e-08
646 5.84436588318e-08
647 4.71365387744e-08
648 4.71365387744e-08
649 4.51888615348e-08
650 4.51888615348e-08
651 4.3323674824e-08
652 4.3323674824e-08
653 4.15373917484e-08
654 4.15373917484e-08
655 3.98265855492e-08
656 3.98265855492e-08
657 3.8187982383e-08
658 3.8187982383e-08
659 3.6618454294e-08
660 3.6618454294e-08
661 3.51150124607e-08
662 3.51150124607e-08
663 3.36748010097e-08
664 3.36748010097e-08
665 3.22950907349e-08
666 3.22950907349e-08
667 3.09732735441e-08
668 3.09732735441e-08
669 2.70579907922e-08
670 2.70579907922e-08
671 2.6055739696e-08
672 2.6055739696e-08
673 2.50906563421e-08
674 2.50906563421e-08
675 2.41613595288e-08
676 2.41613595288e-08
677 2.32665195363e-08
678 2.32665195363e-08
679 2.24048563101e-08
680 2.24048563101e-08
681 2.15751374198e-08
682 2.15751374198e-08
683 2.07761764204e-08
684 2.07761764204e-08
685 2.00068310992e-08
686 2.00068310992e-08
687 1.92660017605e-08
688 1.92660017605e-08
689 1.85526296765e-08
690 1.85526296765e-08
691 1.8331513031e-08
692 1.8331513031e-08
693 1.75983481177e-08
694 1.75983481177e-08
695 1.68951393723e-08
696 1.68951393723e-08
697 1.62206323171e-08
698 1.62206323171e-08
699 1.55736264862e-08
700 1.55736264862e-08
701 1.49529730036e-08
702 1.49529730036e-08
703 1.4357572269e-08
704 1.4357572269e-08
705 1.3786371812e-08
706 1.3786371812e-08
707 1.44006725351e-08
708 1.44006725351e-08
709 1.37478017298e-08
710 1.37478017298e-08
711 1.31252326374e-08
712 1.31252326374e-08
713 1.25315292094e-08
714 1.25315292094e-08
715 1.19653246306e-08
716 1.19653246306e-08
717 1.14253180389e-08
718 1.14253180389e-08
719 1.18796234824e-08
720 1.18796234824e-08
721 1.12923977629e-08
722 1.12923977629e-08
723 1.07344454924e-08
724 1.07344454924e-08
725 1.02042977596e-08
726 1.02042977596e-08
727 9.70055969626e-09
728 9.70055969626e-09
729 9.22190678631e-09
730 9.22190678631e-09
731 8.87862324008e-09
732 8.87862324008e-09
733 8.42566849454e-09
734 8.42566849454e-09
735 7.9958256196e-09
736 7.9958256196e-09
737 7.58791506497e-09
738 7.58791506497e-09
739 7.20081752417e-09
740 7.20081752417e-09
741 6.83347081002e-09
742 6.83347081002e-09
743 6.16146962042e-09
744 6.16146962042e-09
745 5.85772677961e-09
746 5.85772677961e-09
747 5.56908786851e-09
748 5.56908786851e-09
749 5.2947968198e-09
750 5.2947968198e-09
751 5.03413558112e-09
752 5.03413558112e-09
753 4.78642224655e-09
754 4.78642224655e-09
755 4.55100919094e-09
756 4.55100919094e-09
757 4.3272813497e-09
758 4.3272813497e-09
759 4.11465459533e-09
760 4.11465459533e-09
761 3.37180086626e-09
762 3.37180086626e-09
763 3.22572694203e-09
764 3.22572694203e-09
765 3.08614548538e-09
766 3.08614548538e-09
767 2.95276078962e-09
768 2.95276078962e-09
769 2.82529089511e-09
770 2.82529089511e-09
771 2.70346697504e-09
772 2.70346697504e-09
773 2.58703270025e-09
774 2.58703270025e-09
775 2.47574364429e-09
776 2.47574364429e-09
777 2.36936671285e-09
778 2.36936671285e-09
779 2.26767963058e-09
780 2.26767963058e-09
781 2.1704704065e-09
782 2.1704704065e-09
783 2.07753685273e-09
784 2.07753685273e-09
785 1.98868612716e-09
786 1.98868612716e-09
787 1.68739098512e-09
788 1.68739098512e-09
789 1.624600086e-09
790 1.624600086e-09
791 1.5641516006e-09
792 1.5641516006e-09
793 1.50595783156e-09
794 1.50595783156e-09
795 1.44993438584e-09
796 1.44993438584e-09
797 1.39600004275e-09
798 1.39600004275e-09
799 1.34407664304e-09
800 1.34407664304e-09
801 1.29408894938e-09
802 1.29408894938e-09
803 1.24596457695e-09
804 1.24596457695e-09
805 1.19963383335e-09
806 1.19963383335e-09
807 1.1550296657e-09
808 1.1550296657e-09
809 1.11208752501e-09
810 1.11208752501e-09
811 1.07074529783e-09
812 1.07074529783e-09
813 1.06662570668e-09
814 1.06662570668e-09
815 1.02454487843e-09
816 1.02454487843e-09
817 9.84155010967e-10
818 9.84155010967e-10
819 9.45386679173e-10
820 9.45386679173e-10
821 9.08173372681e-10
822 9.08173372681e-10
823 8.72451369373e-10
824 8.72451369373e-10
825 8.38159643069e-10
826 8.38159643069e-10
827 8.05239699791e-10
828 8.05239699791e-10
829 7.73635519509e-10
830 7.73635519509e-10
831 8.36841124739e-10
832 8.36841124739e-10
833 7.99185503666e-10
834 7.99185503666e-10
835 7.63264696843e-10
836 7.63264696843e-10
837 7.28997079651e-10
838 7.28997079651e-10
839 6.96304942318e-10
840 6.96304942318e-10
841 6.65114293864e-10
842 6.65114293864e-10
843 6.35354681021e-10
844 6.35354681021e-10
845 6.65250427697e-10
846 6.65250427697e-10
847 6.32482040746e-10
848 6.32482040746e-10
849 6.01341980846e-10
850 6.01341980846e-10
851 5.71748789815e-10
852 5.71748789815e-10
853 5.43625100355e-10
854 5.43625100355e-10
855 5.16897439555e-10
856 5.16897439555e-10
857 5.06396698725e-10
858 5.06396698725e-10
859 4.80575939665e-10
860 4.80575939665e-10
861 4.5607181394e-10
862 4.5607181394e-10
863 4.32817181464e-10
864 4.32817181464e-10
865 4.10748324519e-10
866 4.10748324519e-10
867 3.89804781689e-10
868 3.89804781689e-10
869 3.69929165547e-10
870 3.69929165547e-10
871 3.24022241435e-10
872 3.24022241435e-10
873 3.0805178513e-10
874 3.0805178513e-10
875 2.92875295497e-10
876 2.92875295497e-10
877 2.78453041408e-10
878 2.78453041408e-10
879 2.64747290209e-10
880 2.64747290209e-10
881 2.51722200508e-10
882 2.51722200508e-10
883 2.39343740611e-10
884 2.39343740611e-10
885 2.27579582018e-10
886 2.27579582018e-10
887 2.16399027792e-10
888 2.16399027792e-10
889 1.7712531201e-10
890 1.7712531201e-10
891 1.69507913751e-10
892 1.69507913751e-10
893 1.62226641845e-10
894 1.62226641845e-10
895 1.55266294197e-10
896 1.55266294197e-10
897 1.48612366461e-10
898 1.48612366461e-10
899 1.4225102632e-10
900 1.4225102632e-10
901 1.36169081518e-10
902 1.36169081518e-10
903 1.30353946264e-10
904 1.30353946264e-10
905 1.24793617e-10
906 1.24793617e-10
907 1.19476644265e-10
908 1.19476644265e-10
909 1.14392104061e-10
910 1.14392104061e-10
911 1.09529572673e-10
912 1.09529572673e-10
913 1.04879106741e-10
914 1.04879106741e-10
915 1.00431220407e-10
916 1.00431220407e-10
917 9.61768617531e-11
918 9.61768617531e-11
919 8.0812513344e-11
920 8.0812513344e-11
921 7.78197578127e-11
922 7.78197578127e-11
923 7.49378978471e-11
924 7.49378978471e-11
925 7.21628194538e-11
926 7.21628194538e-11
927 6.94905647238e-11
928 6.94905647238e-11
929 6.69173209702e-11
930 6.69173209702e-11
931 6.44394150303e-11
932 6.44394150303e-11
933 6.20533138151e-11
934 6.20533138151e-11
935 5.97556106207e-11
936 5.97556106207e-11
937 5.75430314974e-11
938 5.75430314974e-11
939 5.54124191693e-11
940 5.54124191693e-11
941 5.33607335061e-11
942 5.33607335061e-11
943 5.13850509818e-11
944 5.13850509818e-11
945 4.94825521972e-11
946 4.94825521972e-11
947 4.98207824985e-11
948 4.98207824985e-11
949 4.78103775409e-11
950 4.78103775409e-11
951 4.58828855207e-11
952 4.58828855207e-11
953 4.40348043388e-11
954 4.40348043388e-11
955 4.2262782829e-11
956 4.2262782829e-11
957 4.05636143084e-11
958 4.05636143084e-11
959 3.8934231222e-11
960 3.8934231222e-11
961 3.73716979697e-11
962 3.73716979697e-11
963 3.58732073699e-11
964 3.58732073699e-11
965 3.44360705323e-11
966 3.44360705323e-11
967 3.66233667605e-11
968 3.66233667605e-11
969 3.49303664237e-11
970 3.49303664237e-11
971 3.33172439901e-11
972 3.33172439901e-11
973 3.17801646147e-11
974 3.17801646147e-11
975 3.03154804239e-11
976 3.03154804239e-11
977 2.89197216846e-11
978 2.89197216846e-11
979 2.75895847889e-11
980 2.75895847889e-11
981 2.90946571899e-11
982 2.90946571899e-11
983 2.76351699509e-11
984 2.76351699509e-11
985 2.62492154671e-11
986 2.62492154671e-11
987 2.49330763851e-11
988 2.49330763851e-11
989 2.36832247088e-11
990 2.36832247088e-11
991 2.24963109144e-11
992 2.24963109144e-11
993 2.13691545282e-11
994 2.13691545282e-11
995 2.06753841933e-11
996 2.06753841933e-11
997 1.96253948345e-11
998 1.96253948345e-11
999 1.86287893587e-11
1000 1.86287893587e-11


==> data/ncvxE_MFISTA.dat <==
0 3530154.48082
1 747567.207761
2 287240.200983
3 121465.23211
4 56693.5629059
5 28255.4390042
6 14899.0361333
7 8333.82705297
8 5004.56372397
9 3158.44748744
10 1935.07443547
11 1241.87822369
12 766.356502847
13 479.42647627
14 318.375999985
15 239.893729638
16 205.168963501
17 184.116473188
18 163.598062417
19 141.983546441
20 117.591465902
21 94.2918155481
22 74.0658236475
23 60.1731284341
24 50.013742071
25 41.9886161947
26 35.1670183949
27 29.4679914038
28 23.6250723811
29 19.0164077466
30 15.4774437962
31 13.4589689152
32 12.692726542
33 11.4923992066
34 10.5292893724
35 9.61323409773
36 9.29806558758
37 7.55854986932
38 6.39906680368
39 5.2896656439
40 4.51475629093
41 3.88901927659
42 3.76354555858
43 3.47351535244
44 3.42410528569
45 3.26173901178
46 2.7986496099
47 2.33503575669
48 1.87008344207
49 1.46125265243
50 1.15332947257
51 0.959594527529
52 0.870988512857
53 0.870988512857
54 0.767917379018
55 0.729051121125
56 0.728604610251
57 0.737351483065
58 0.731253626506
59 0.696556573678
60 0.631317256351
61 0.543566025867
62 0.447146644697
63 0.356833771834
64 0.284216480635
65 0.235280907908
66 0.209955689603
67 0.203311205629
68 0.207732905681
69 0.207732905681
70 0.195206565677
71 0.183057997178
72 0.17038101718
73 0.156847790336
74 0.142569766419
75 0.12794998813
76 0.113555512636
77 0.100011322085
78 0.0879054313265
79 0.0776999395951
80 0.0696554645473
81 0.0637853635905
82 0.059854846051
83 0.0574292027953
84 0.0574292027953
85 0.0512007387507
86 0.0464698538399
87 0.0432809876104
88 0.0414224972498
89 0.0405037164648
90 0.0400505981368
91 0.039596484844
92 0.0387532211946
93 0.037256590409
94 0.0349865167258
95 0.0319659215834
96 0.0283430911676
97 0.0243620154367
98 0.0203244949868
99 0.0165475959605
100 0.0133204377912
101 0.010865006779
102 0.00930610295631
103 0.00865506517789
104 0.00865506517789
105 0.00865506517789
106 0.00741126640967
107 0.00741126640967
108 0.00653974779145
109 0.00653974779145
110 0.00609234102444
111 0.00609234102444
112 0.00609234102444
113 0.00553007439591
114 0.00552398026816
115 0.00552398026816
116 0.00545837852418
117 0.00556145628315
118 0.00569644292602
119 0.00575036507511
120 0.00565232049497
121 0.00537993927249
122 0.00495486801311
123 0.00443015079649
124 0.00387349444929
125 0.00335054247648
126 0.00291157948639
127 0.00258381806313
128 0.00236991954999
129 0.00225200049382
130 0.00219934314185
131 0.00217751928709
132 0.00217751928709
133 0.00198351413288
134 0.00180426757364
135 0.00165420948556
136 0.00154649984255
137 0.00154649984255
138 0.00138957488524
139 0.00130678239146
140 0.00130678239146
141 0.00122038585624
142 0.0012010766563
143 0.0012293385369
144 0.00127705132613
145 0.00131417840445
146 0.00131528883146
147 0.00126458773494
148 0.00115856932675
149 0.00100597822838
150 0.000825335512017
151 0.000640741338546
152 0.00047692934762
153 0.000354590330447
154 0.000286823016555
155 0.000286823016555
156 0.000286823016555
157 0.000244090591862
158 0.000244090591862
159 0.000244090591862
160 0.000244090591862
161 0.000218438842082
162 0.000218438842082
163 0.000218438842082
164 0.000214678308856
165 0.000214678308856
166 0.000214678308856
167 0.00021568009134
168 0.000234206966978
169 0.000234206966978
170 0.000243136444319
171 0.000251175809496
172 0.000253814282141
173 0.000248394857831
174 0.000234337492311
175 0.000212958020223
176 0.000186974422925
177 0.000159833396165
178 0.000135001496655
179 0.000115349171777
180 0.000102719924242
181 0.000102719924242
182 9.1718100072e-05
183 9.1718100072e-05
184 8.36977245392e-05
185 8.36977245392e-05
186 7.88980553819e-05
187 7.88980553819e-05
188 7.65637922679e-05
189 7.65637922679e-05
190 7.53025938031e-05
191 7.79470519277e-05
192 7.79470519277e-05
193 7.80164621796e-05
194 7.87542884461e-05
195 7.91031774237e-05
196 7.81654738714e-05
197 7.53452613217e-05
198 7.04351758447e-05
199 6.36370605458e-05
200 5.55163195298e-05
201 4.69001231532e-05
202 3.8737811129e-05
203 3.19467609678e-05
204 2.72680516969e-05
205 2.72680516969e-05
206 2.36292705456e-05
207 2.36292705456e-05
208 2.36292705456e-05
209 2.06721599349e-05
210 2.06721599349e-05
211 2.06721599349e-05
212 1.91060577839e-05
213 1.91060577839e-05
214 1.91060577839e-05
215 1.86488286835e-05
216 1.86488286835e-05
217 1.9302997068e-05
218 2.12140659049e-05
219 2.36182499669e-05
220 2.57461308201e-05
221 2.6960138395e-05
222 2.68564635151e-05
223 2.53171502714e-05
224 2.25079880567e-05
225 1.88274744391e-05
226 1.48199294831e-05
227 1.10706714137e-05
228 8.10250094889e-06
229 6.29072022106e-06
230 6.29072022106e-06
231 6.29072022106e-06
232 5.28951961149e-06
233 5.28951961149e-06
234 5.28951961149e-06
235 5.28951961149e-06
236 5.00092993813e-06
237 5.00092993813e-06
238 5.00092993813e-06
239 5.28446449977e-06
240 5.28446449977e-06
241 5.28446449977e-06
242 5.58432152611e-06
243 6.12767543254e-06
244 6.70765976178e-06
245 7.13940725642e-06
246 7.29019756376e-06
247 7.09729439167e-06
248 6.57174776657e-06
249 5.78899902867e-06
250 4.86927454234e-06
251 3.95216855029e-06
252 3.17033520501e-06
253 2.62684307225e-06
254 2.62684307225e-06
255 2.26584906462e-06
256 2.26584906462e-06
257 2.26584906462e-06
258 2.04011592481e-06
259 2.04011592481e-06
260 2.02041269579e-06
261 2.02041269579e-06
262 2.02041269579e-06
263 2.01478900036e-06
264 2.14024144204e-06
265 2.14024144204e-06
266 2.20232620584e-06
267 2.27600491754e-06
268 2.33016930285e-06
269 2.34402677804e-06
270 2.30855486231e-06
271 2.22574081162e-06
272 2.10610609783e-06
273 1.96522379815e-06
274 1.8199945713e-06
275 1.68536577029e-06
276 1.57199230906e-06
277 1.48509406296e-06
278 1.4245131439e-06
279 1.38575989217e-06
280 1.36169088917e-06
281 1.34440144825e-06
282 1.32693781246e-06
283 1.30452522288e-06
284 1.27514190287e-06
285 1.23941638492e-06
286 1.19995849725e-06
287 1.16033074798e-06
288 1.12391386175e-06
289 1.09291507025e-06
290 1.06771702123e-06
291 1.04668263135e-06
292 1.02643461979e-06
293 1.00253617854e-06
294 9.7042700694e-07
295 9.26427635182e-07
296 8.68619239374e-07
297 7.97434352799e-07
298 7.15848891668e-07
299 6.29136853974e-07
300 5.44223347145e-07
301 4.68737074752e-07
302 4.09910210147e-07
303 3.73495434527e-07
304 3.73495434527e-07
305 3.73495434527e-07
306 3.28521107818e-07
307 3.28521107818e-07
308 3.03179662775e-07
309 3.03179662775e-07
310 3.03179662775e-07
311 2.8712743782e-07
312 2.8712743782e-07
313 2.88957922028e-07
314 2.88957922028e-07
315 2.99786356467e-07
316 2.99786356467e-07
317 3.08395272654e-07
318 3.21969148097e-07
319 3.34813388992e-07
320 3.42071703429e-07
321 3.40437257322e-07
322 3.28559408531e-07
323 3.07108815739e-07
324 2.78518768909e-07
325 2.46468266064e-07
326 2.15206110089e-07
327 1.88831235552e-07
328 1.70641769175e-07
329 1.70641769175e-07
330 1.55812656299e-07
331 1.55812656299e-07
332 1.46905248367e-07
333 1.46905248367e-07
334 1.43802399131e-07
335 1.43802399131e-07
336 1.4414415137e-07
337 1.51044929732e-07
338 1.51044929732e-07
339 1.54007734361e-07
340 1.57446263809e-07
341 1.59487874367e-07
342 1.58719994112e-07
343 1.54363344997e-07
344 1.46334035577e-07
345 1.35197382281e-07
346 1.22031322558e-07
347 1.0822806133e-07
348 9.52680964021e-08
349 8.4500867799e-08
350 7.69615944976e-08
351 7.69615944976e-08
352 6.99195713899e-08
353 6.99195713899e-08
354 6.44423567755e-08
355 6.44423567755e-08
356 6.09535225001e-08
357 6.09535225001e-08
358 5.92370780238e-08
359 5.92370780238e-08
360 5.85989490526e-08
361 5.85989490526e-08
362 5.8116509391e-08
363 5.96314552903e-08
364 6.24157166121e-08
365 6.24157166121e-08
366 6.24323109225e-08
367 6.22430525739e-08
368 6.15295755146e-08
369 6.00890189061e-08
370 5.78517814028e-08
371 5.48824071944e-08
372 5.13644338684e-08
373 4.75716660366e-08
374 4.38296783559e-08
375 4.04722667994e-08
376 3.77979700421e-08
377 3.77979700421e-08
378 3.43879905484e-08
379 3.22959590012e-08
380 3.22959590012e-08
381 3.0312875234e-08
382 3.0312875234e-08
383 2.86298173599e-08
384 2.8410088683e-08
385 2.8410088683e-08
386 2.82135589457e-08
387 2.89019324212e-08
388 3.01417986679e-08
389 3.15552798638e-08
390 3.27719037701e-08
391 3.34761793312e-08
392 3.34452001784e-08
393 3.25722094963e-08
394 3.0874069373e-08
395 2.848270718e-08
396 2.56225844616e-08
397 2.25778178156e-08
398 1.96536061319e-08
399 1.71370042452e-08
400 1.52618283733e-08
401 1.41816692194e-08
402 1.41816692194e-08
403 1.3385935988e-08
404 1.3385935988e-08
405 1.29287122667e-08
406 1.29287122667e-08
407 1.27472363765e-08
408 1.27472363765e-08
409 1.26888369587e-08
410 1.31145247679e-08
411 1.31145247679e-08
412 1.3240248569e-08
413 1.34843556788e-08
414 1.3719829017e-08
415 1.38349041499e-08
416 1.37467132493e-08
417 1.34103125924e-08
418 1.28223067997e-08
419 1.201897323e-08
420 1.10694467006e-08
421 1.00650766071e-08
422 9.10645841999e-09
423 8.2898329507e-09
424 7.6945318319e-09
425 7.6945318319e-09
426 7.06372008575e-09
427 7.06372008575e-09
428 6.50625318569e-09
429 6.32793840324e-09
430 6.32793840324e-09
431 6.25060444163e-09
432 6.25060444163e-09
433 6.20361176301e-09
434 6.3656775654e-09
435 6.66249173802e-09
436 6.66249173802e-09
437 6.68613689707e-09
438 6.67829052844e-09
439 6.59946667832e-09
440 6.42475558043e-09
441 6.14656251488e-09
442 5.77491596866e-09
443 5.33545217589e-09
444 4.86545662268e-09
445 4.4085542681e-09
446 4.00876710419e-09
447 3.70469314929e-09
448 3.70469314929e-09
449 3.37190631442e-09
450 3.37190631442e-09
451 3.07360578225e-09
452 3.07360578225e-09
453 2.85195906598e-09
454 2.85195906598e-09
455 2.71999259263e-09
456 2.71999259263e-09
457 2.66193515499e-09
458 2.75273362234e-09
459 2.75273362234e-09
460 2.82710371317e-09
461 2.95864818287e-09
462 3.10935884977e-09
463 3.24270351181e-09
464 3.3279772782e-09
465 3.34364292535e-09
466 3.27934480493e-09
467 3.13645201886e-09
468 2.92716234494e-09
469 2.67235955018e-09
470 2.39854649211e-09
471 2.1342625632e-09
472 1.90642928488e-09
473 1.7370520377e-09
474 1.64064302306e-09
475 1.64064302306e-09
476 1.56030049128e-09
477 1.56030049128e-09
478 1.50156020255e-09
479 1.50156020255e-09
480 1.45935519799e-09
481 1.47898933535e-09
482 1.54497587097e-09
483 1.54497587097e-09
484 1.56539781669e-09
485 1.58925517013e-09
486 1.60319666559e-09
487 1.5965434143e-09
488 1.56258441974e-09
489 1.49928439826e-09
490 1.40935067821e-09
491 1.29968600036e-09
492 1.18032590985e-09
493 1.06301596057e-09
494 9.59619126259e-10
495 8.80554752036e-10
496 8.80554752036e-10
497 7.98455180117e-10
498 7.98455180117e-10
499 7.2865496364e-10
500 7.2865496364e-10
501 6.80234778251e-10
502 6.80234778251e-10
503 6.54514233347e-10
504 6.54514233347e-10
505 6.45729754075e-10
506 6.70820258589e-10
507 6.70820258589e-10
508 6.89004893193e-10
509 7.18598926766e-10
510 7.50888483929e-10
511 7.77808924869e-10
512 7.92877614024e-10
513 7.91861525047e-10
514 7.73123586008e-10
515 7.37632161815e-10
516 6.88657504882e-10
517 6.31212530974e-10
518 5.71320008741e-10
519 5.15202301188e-10
520 4.68491830896e-10
521 4.35551927234e-10
522 4.35551927234e-10
523 4.02397978256e-10
524 3.88498472524e-10
525 3.88498472524e-10
526 3.78386979708e-10
527 3.78386979708e-10
528 3.69926482969e-10
529 3.74696947305e-10
530 3.89112004725e-10
531 3.89112004725e-10
532 3.90772882904e-10
533 3.92821141958e-10
534 3.92564850364e-10
535 3.87904207015e-10
536 3.77582552038e-10
537 3.61317298134e-10
538 3.39801670376e-10
539 3.14583430458e-10
540 2.87840453166e-10
541 2.62083898701e-10
542 2.39826687772e-10
543 2.23257478912e-10
544 2.23257478912e-10
545 2.04980505666e-10
546 2.04980505666e-10
547 1.88480584371e-10
548 1.88480584371e-10
549 1.76040638627e-10
550 1.76040638627e-10
551 1.68299809198e-10
552 1.70843774583e-10
553 1.70843774583e-10
554 1.74487692797e-10
555 1.74487692797e-10
556 1.75698350378e-10
557 1.79605215339e-10
558 1.84369188509e-10
559 1.88257623877e-10
560 1.89859464624e-10
561 1.88244378744e-10
562 1.83050650823e-10
563 1.74495920849e-10
564 1.63314207785e-10
565 1.50631107637e-10
566 1.37795679617e-10
567 1.26191531937e-10
568 1.17050984982e-10
569 1.17050984982e-10
570 1.06756731752e-10
571 1.01121016049e-10
572 1.01121016049e-10
573 9.66263294718e-11
574 9.66263294718e-11
575 9.33103116168e-11
576 9.42197402553e-11
577 9.42197402553e-11
578 9.45205450192e-11
579 9.68450286127e-11
580 1.0016342836e-10
581 1.03414531409e-10
582 1.05642687734e-10
583 1.06112324395e-10
584 1.04388099263e-10
585 1.00373452884e-10
586 9.43056128055e-11
587 8.67101401436e-11
588 7.8322588376e-11
589 6.99881408427e-11
590 6.25520429986e-11
591 5.67539762093e-11
592 5.31384715971e-11
593 5.31384715971e-11
594 4.99609783463e-11
595 4.99609783463e-11
596 4.76358984539e-11
597 4.76358984539e-11
598 4.61970857236e-11
599 4.61970857236e-11
600 4.53308920766e-11
601 4.6352797856e-11
602 4.6352797856e-11
603 4.66815725408e-11
604 4.76858180063e-11
605 4.88934500383e-11
606 4.98606145188e-11
607 5.02261963772e-11
608 4.97521088688e-11
609 4.83456202722e-11
610 4.60622825455e-11
611 4.30902987472e-11
612 3.97192872043e-11
613 3.62979719809e-11
614 3.31863680531e-11
615 3.07083902731e-11
616 3.07083902731e-11
617 2.79108206358e-11
618 2.63421020497e-11
619 2.63421020497e-11
620 2.5095912161e-11
621 2.5095912161e-11
622 2.42087516542e-11
623 2.44870961275e-11
624 2.44870961275e-11
625 2.46798943361e-11
626 2.54602481716e-11
627 2.65464508698e-11
628 2.76419509175e-11
629 2.84729718326e-11
630 2.88209904587e-11
631 2.85466546997e-11
632 2.76029083025e-11
633 2.60364146382e-11
634 2.39777479494e-11
635 2.16220529702e-11
636 1.92028554251e-11
637 1.69623414623e-11
638 1.51216535632e-11
639 1.38545983378e-11
640 1.38545983378e-11
641 1.27410964339e-11
642 1.27410964339e-11
643 1.19446936303e-11
644 1.19446936303e-11
645 1.15095669656e-11
646 1.15095669656e-11
647 1.13622541137e-11
648 1.13622541137e-11
649 1.13433216856e-11
650 1.1751684895e-11
651 1.1751684895e-11
652 1.18835372592e-11
653 1.21119928564e-11
654 1.23284372557e-11
655 1.24410125312e-11
656 1.23851141281e-11
657 1.21296478432e-11
658 1.16786085821e-11
659 1.1068103211e-11
660 1.03594746185e-11
661 9.62957257386e-12
662 8.95951740435e-12
663 8.42338128149e-12
664 8.42338128149e-12
665 7.74835429238e-12
666 7.35060394153e-12
667 7.35060394153e-12
668 6.97923121936e-12
669 6.91207046991e-12
670 6.91207046991e-12
671 6.84411022021e-12
672 6.97921022692e-12
673 7.25107782443e-12
674 7.58044419454e-12
675 7.88563518274e-12
676 8.0928175256e-12
677 8.14476293985e-12
678 8.0072051033e-12
679 7.67218296914e-12
680 7.15813041709e-12
681 6.50685507448e-12
682 5.77787741044e-12
683 5.04089188551e-12
684 4.36726622433e-12
685 3.82158425601e-12
686 3.45417326594e-12
687 3.45417326594e-12
688 3.16366356105e-12
689 3.16366356105e-12
690 2.99170939493e-12
691 2.99170939493e-12
692 2.99170939493e-12
693 2.83382138004e-12
694 2.83382138004e-12
695 2.78170571581e-12
696 2.78170571581e-12
697 2.79273640241e-12
698 2.93430007833e-12
699 2.93430007833e-12
700 3.02045444406e-12
701 3.13818581793e-12
702 3.25349635092e-12
703 3.33706807536e-12
704 3.36747917669e-12
705 3.33320878652e-12
706 3.23328570489e-12
707 3.07659977746e-12
708 2.88004813707e-12
709 2.6658074565e-12
710 2.45810818067e-12
711 2.279923862e-12
712 2.14996704823e-12
713 2.14996704823e-12
714 1.99945979208e-12
715 1.92453016997e-12
716 1.92453016997e-12
717 1.85370835709e-12
718 1.85237996122e-12
719 1.90786089962e-12
720 1.90786089962e-12
721 1.91896496799e-12
722 1.94389823455e-12
723 1.9669447592e-12
724 1.97379910051e-12
725 1.95343091621e-12
726 1.89943734679e-12
727 1.81074628139e-12
728 1.69162184999e-12
729 1.55099751958e-12
730 1.4012476732e-12
731 1.25656267379e-12
732 1.13113398593e-12
733 1.03736681576e-12
734 1.03736681576e-12
735 9.43076500768e-13
736 9.43076500768e-13
737 8.66026928929e-13
738 8.66026928929e-13
739 8.16554559355e-13
740 8.16554559355e-13
741 7.95698807449e-13
742 7.95698807449e-13
743 7.95868362456e-13
744 7.95868362456e-13
745 8.03613201891e-13
746 8.39265510688e-13
747 8.39265510688e-13
748 8.51704345453e-13
749 8.68148510279e-13
750 8.81238421975e-13
751 8.85047246287e-13
752 8.75742769789e-13
753 8.51937582456e-13
754 8.1470622061e-13
755 7.6728974272e-13
756 7.14540628216e-13
757 6.62189213834e-13
758 6.16030429135e-13
759 6.16030429135e-13
760 5.56359516583e-13
761 5.16277209705e-13
762 5.16277209705e-13
763 4.79780384076e-13
764 4.68477579245e-13
765 4.8085625674e-13
766 4.8085625674e-13
767 4.8085625674e-13
768 4.73901540735e-13
769 4.79273911041e-13
770 4.92666055396e-13
771 5.0909884416e-13
772 5.23596629084e-13
773 5.31818677265e-13
774 5.30575224552e-13
775 5.18175849393e-13
776 4.94578189618e-13
777 4.61329799335e-13
778 4.21320550517e-13
779 3.7838246807e-13
780 3.36789565541e-13
781 3.00720292195e-13
782 2.73744627107e-13
783 2.58395500364e-13
784 2.58395500364e-13
785 2.58395500364e-13
786 2.36478383018e-13
787 2.29541998095e-13
788 2.36910750474e-13
789 2.36910750474e-13
790 2.46446457802e-13
791 2.46446457802e-13
792 2.46446457802e-13
793 2.46446457802e-13
794 2.33448184398e-13
795 2.24752437093e-13
796 2.19239442971e-13
797 2.15620099759e-13
798 2.12646178965e-13
799 2.09291314074e-13
800 2.04881266049e-13
801 1.99162305182e-13
802 1.92303175952e-13
803 1.84834569764e-13
804 1.77539191023e-13
805 1.77539191023e-13
806 1.63426893254e-13
807 1.52570955409e-13
808 1.52570955409e-13
809 1.52570955409e-13
810 1.34405295761e-13
811 1.2339021567e-13
812 1.2339021567e-13
813 1.15604765288e-13
814 1.1552113702e-13
815 1.1552113702e-13
816 1.1552113702e-13
817 1.12973711301e-13
818 1.15304169053e-13
819 1.21178132246e-13
820 1.21178132246e-13
821 1.23125695247e-13
822 1.23125695247e-13
823 1.19289622707e-13
824 1.14876482753e-13
825 1.09721497449e-13
826 1.03879502142e-13
827 9.76152923217e-14
828 9.13637419963e-14
829 8.5664303274e-14
830 8.5664303274e-14
831 8.5664303274e-14
832 7.35989702912e-14
833 6.4722273655e-14
834 6.4722273655e-14
835 5.73433806857e-14
836 5.47585307634e-14
837 5.47585307634e-14
838 5.47585307634e-14
839 5.47585307634e-14
840 5.47585307634e-14
841 4.89463306484e-14
842 4.78609467231e-14
843 4.78609467231e-14
844 4.78609467231e-14
845 4.78609467231e-14
846 4.52542784241e-14
847 4.52542784241e-14
848 4.38592844761e-14
849 4.48990464895e-14
850 4.48990464895e-14
851 4.54554196988e-14
852 4.54554196988e-14
853 4.54554196988e-14
854 4.24776616131e-14
855 4.02434593148e-14
856 4.02434593148e-14
857 4.02434593148e-14
858 3.48958283009e-14
859 3.08844261309e-14
860 3.08844261309e-14
861 3.08844261309e-14
862 3.08844261309e-14
863 3.08844261309e-14
864 3.08844261309e-14
865 3.08844261309e-14
866 2.1208813866e-14
867 1.56419280928e-14
868 1.56419280928e-14
869 1.39186967565e-14
870 1.39186967565e-14
871 1.39186967565e-14
872 1.39186967565e-14
873 1.39186967565e-14
874 1.39186967565e-14
875 1.39186967565e-14
876 1.39186967565e-14
877 1.39186967565e-14
878 1.39186967565e-14
879 1.39186967565e-14
880 1.39186967565e-14
881 1.39186967565e-14
882 1.39186967565e-14
883 1.39186967565e-14
884 1.39186967565e-14
885 1.39186967565e-14
886 9.02089802432e-15
887 9.02089802432e-15
888 9.02089802432e-15
889 9.02089802432e-15
890 9.02089802432e-15
891 9.02089802432e-15
892 9.02089802432e-15
893 9.02089802432e-15
894 9.02089802432e-15
895 9.02089802432e-15
896 5.52655915602e-15
897 5.51627274269e-15
898 5.51627274269e-15
899 5.51627274269e-15
900 5.51627274269e-15
901 5.51627274269e-15
902 5.51627274269e-15
903 5.51627274269e-15
904 5.51627274269e-15
905 5.51627274269e-15
906 5.51627274269e-15
907 5.51627274269e-15
908 5.51627274269e-15
909 5.51627274269e-15
910 5.51627274269e-15
911 5.51627274269e-15
912 5.51627274269e-15
913 5.51627274269e-15
914 5.51627274269e-15
915 5.51627274269e-15
916 5.51627274269e-15
917 5.51627274269e-15
918 3.02877935912e-15
919 3.02877935912e-15
920 3.02877935912e-15
921 3.02877935912e-15
922 3.02877935912e-15
923 3.02877935912e-15
924 3.02877935912e-15
925 3.02877935912e-15
926 3.02877935912e-15
927 1.73416539588e-15
928 1.73416539588e-15
929 1.73416539588e-15
930 1.73416539588e-15
931 1.73416539588e-15
932 2.14195093413e-15
933 2.14195093413e-15
934 2.14195093413e-15
935 2.14195093413e-15
936 2.14195093413e-15
937 2.14195093413e-15
938 2.14195093413e-15
939 2.14195093413e-15
940 2.14195093413e-15
941 2.14195093413e-15
942 2.14195093413e-15
943 2.14195093413e-15
944 2.79115730003e-15
945 2.79115730003e-15
946 2.79115730003e-15
947 2.79115730003e-15
948 2.79115730003e-15
949 2.79115730003e-15
950 2.79115730003e-15
951 2.79115730003e-15
952 2.79115730003e-15
953 2.79115730003e-15
954 2.79115730003e-15
955 2.79115730003e-15
956 2.79115730003e-15
957 2.79115730003e-15
958 2.79115730003e-15
959 2.79115730003e-15
960 2.79115730003e-15
961 2.79115730003e-15
962 2.79115730003e-15
963 2.79115730003e-15
964 2.79115730003e-15
965 2.79115730003e-15
966 2.79115730003e-15
967 2.79115730003e-15
968 2.79115730003e-15
969 2.79115730003e-15
970 2.79115730003e-15
971 2.79115730003e-15
972 2.79115730003e-15
973 2.79115730003e-15
974 2.79115730003e-15
975 2.79115730003e-15
976 2.79115730003e-15
977 2.79115730003e-15
978 2.79115730003e-15
979 2.79115730003e-15
980 2.79115730003e-15
981 2.79115730003e-15
982 2.79115730003e-15
983 2.79115730003e-15
984 2.79115730003e-15
985 2.79115730003e-15
986 2.79115730003e-15
987 2.79115730003e-15
988 2.79115730003e-15
989 2.79115730003e-15
990 2.79115730003e-15
991 2.79115730003e-15
992 2.79115730003e-15
993 2.79115730003e-15
994 2.79115730003e-15
995 2.79115730003e-15
996 2.79115730003e-15
997 2.79115730003e-15
998 2.79115730003e-15
999 2.79115730003e-15
1000 2.79115730003e-15


==> data/ncvxE_PG.dat <==
0 3530154.48082
1 747567.207761
2 287240.200983
3 148686.779087
4 89786.1791977
5 57702.7525131
6 41372.9471379
7 30197.9279088
8 22641.083196
9 17586.535318
10 13916.8514657
11 11144.0961562
12 9107.02025238
13 7534.92014514
14 6301.81081285
15 5319.6747356
16 4526.9782241
17 3825.53119826
18 3338.11441226
19 2857.83054439
20 2512.33144058
21 2186.49279607
22 1921.72268075
23 1660.50581826
24 1465.48444508
25 1299.78122411
26 1159.57916077
27 1033.71584286
28 916.996192306
29 812.577441043
30 730.108008628
31 654.585637574
32 587.658101238
33 528.364502534
34 475.773702721
35 429.064132099
36 387.525359229
37 350.553244077
38 317.663051543
39 288.656117224
40 247.858456195
41 234.596352142
42 213.916388402
43 195.05898776
44 178.001607378
45 162.592383663
46 148.6707362
47 136.087138384
48 124.707741948
49 114.416516855
50 105.121180227
51 96.7886994381
52 87.7352300635
53 80.0491000364
54 73.3387737
55 67.923642292
56 62.9874429456
57 58.3142596381
58 53.9865648195
59 50.0022986667
60 46.3414033903
61 42.9801471852
62 39.8954114748
63 37.0668757042
64 34.4807677717
65 32.1528692796
66 29.7564210419
67 27.6119951993
68 25.6815289475
69 23.9192360456
70 22.302474788
71 20.8155040824
72 19.4460016265
73 18.1841324983
74 17.0230670379
75 15.9656534059
76 14.9820666818
77 13.9950002888
78 13.1102875935
79 12.2968784808
80 11.5455088194
81 10.8511664493
82 10.2139271038
83 9.62626400899
84 9.04265061468
85 8.51368354411
86 8.024648402
87 7.57086161398
88 7.14942067281
89 6.75826929683
90 6.39616731236
91 6.06321707193
92 5.76309085636
93 5.51954424419
94 5.28401797913
95 4.88181715123
96 4.58240783485
97 4.32408720283
98 4.0967894873
99 3.91244481345
100 3.70584893275
101 3.46208288274
102 3.25936145102
103 3.07699931569
104 2.90976031849
105 2.75506825318
106 2.61125222937
107 2.4770812045
108 2.35158645093
109 2.23397498653
110 2.12358039042
111 2.01983215534
112 1.92223551919
113 1.83035784458
114 1.74381950178
115 1.66228825563
116 1.58547692347
117 1.51314492331
118 1.44510576698
119 1.38124574543
120 1.32156761324
121 1.26630054174
122 1.21622921695
123 1.17406262629
124 1.15851331122
125 1.12229117341
126 1.02759222533
127 0.966962904887
128 0.915575076243
129 0.869385900227
130 0.826942757148
131 0.787512993148
132 0.750649251804
133 0.716042440689
134 0.683460741169
135 0.652720313319
136 0.62366953944
137 0.596179776905
138 0.570139549918
139 0.545450698901
140 0.522025713082
141 0.49978581432
142 0.478659537913
143 0.458581653906
144 0.439492328791
145 0.421336461423
146 0.404063148247
147 0.387625246583
148 0.371979013909
149 0.357083807289
150 0.342901831548
151 0.32939792797
152 0.316539397704
153 0.304295855983
154 0.29263911482
155 0.281543093348
156 0.270983756396
157 0.260939083589
158 0.25138907326
159 0.242315788162
160 0.233703453759
161 0.225538625387
162 0.217810448984
163 0.210511053191
164 0.20363613184
165 0.197185811083
166 0.191165956298
167 0.185590183127
168 0.180483042041
169 0.175885251863
170 0.171862713959
171 0.168522989078
172 0.166047808517
173 0.164764072356
174 0.165322451588
175 0.169253995068
176 0.181510892184
177 0.254784987218
178 0.179758295073
179 0.144986656075
180 0.12685148687
181 0.11398897172
182 0.103823439983
183 0.0953901056528
184 0.0881963048586
185 0.081942265876
186 0.0764274543604
187 0.071509989417
188 0.0670855802459
189 0.0630752969037
190 0.0594179600476
191 0.0560651788498
192 0.0529780010434
193 0.0501245869458
194 0.0474785555946
195 0.0450177841614
196 0.042723520269
197 0.0405797147798
198 0.0385725127961
199 0.0366898600755
200 0.0349211949135
201 0.033257204178
202 0.0316896281062
203 0.0302111025927
204 0.0288150306122
205 0.0274954765074
206 0.0262470783876
207 0.0250649749968
208 0.0239447442364
209 0.0228823511459
210 0.0218741036148
211 0.020916614459
212 0.020006768768
213 0.0191416956458
214 0.0183187436351
215 0.0175354592478
216 0.0167895681266
217 0.0160789584495
218 0.0154016662537
219 0.0147558624096
220 0.0141398410215
221 0.0135520090643
222 0.0129908770982
223 0.0124550509243
224 0.011943224067
225 0.0114541709841
226 0.0109867409191
227 0.0105398523229
228 0.0101124877829
229 0.00970368940102
230 0.00931255457714
231 0.00893823215185
232 0.00857991887457
233 0.008236856163
234 0.00790832712614
235 0.00759365382502
236 0.00729219474908
237 0.0070033424878
238 0.00672652158017
239 0.00646118652567
240 0.00620681994274
241 0.00596293086184
242 0.00572905314152
243 0.00550474399719
244 0.00528958263322
245 0.00508316896976
246 0.00488512245676
247 0.00469508096819
248 0.00451269976999
249 0.00433765055624
250 0.00416962054809
251 0.0040083116508
252 0.00385343966445
253 0.00370473354443
254 0.00356193470786
255 0.00342479638293
256 0.00329308299767
257 0.00316656960572
258 0.00304504134625
259 0.00292829293582
260 0.00281612818985
261 0.00270835957177
262 0.00260480776799
263 0.0025053012869
264 0.00240967608039
265 0.00231777518643
266 0.00222944839117
267 0.00214455190967
268 0.00206294808364
269 0.00198450509551
270 0.00190909669759
271 0.00183660195546
272 0.00176690500471
273 0.00169989482031
274 0.00163546499768
275 0.00157351354496
276 0.00151394268572
277 0.00145665867148
278 0.00140157160361
279 0.0013485952639
280 0.00129764695342
281 0.00124864733928
282 0.0012015203086
283 0.00115619282961
284 0.00111259481922
285 0.00107065901693
286 0.00103032086454
287 0.00099151839155
288 0.000954192105785
289 0.000918284889086
290 0.000883741897732
291 0.000850510467422
292 0.000818540022493
293 0.000787781989261
294 0.000758189713196
295 0.000729718379812
296 0.000702324938991
297 0.000675968032713
298 0.000650607925876
299 0.000626206440179
300 0.000602726890846
301 0.000580134026074
302 0.000558393969112
303 0.000537474162789
304 0.000517343316427
305 0.000497971354985
306 0.000479329370382
307 0.000461389574842
308 0.000444125256218
309 0.000427510735177
310 0.000411521324163
311 0.000396133288083
312 0.000381323806601
313 0.000367070938
314 0.000353353584533
315 0.000340151459193
316 0.000327445053834
317 0.000315215608612
318 0.000303445082658
319 0.000292116125936
320 0.000281212052263
321 0.000270716813388
322 0.000260614974144
323 0.000250891688587
324 0.000241532677083
325 0.000232524204339
326 0.000223853058281
327 0.0002155065298
328 0.000207472393283
329 0.00019973888794
330 0.000192294699844
331 0.000185128944713
332 0.000178231151345
333 0.000171591245725
334 0.000165199535742
335 0.000159046696529
336 0.000153123756354
337 0.000147422083084
338 0.000141933371165
339 0.000136649629118
340 0.000131563167524
341 0.000126666587479
342 0.000121952769484
343 0.000117414862786
344 0.000113046275133
345 0.000108840662897
346 0.000104791921626
347 0.000100894176921
348 9.714177569e-05
349 9.35292777301e-05
350 9.00514476351e-05
351 8.67032470228e-05
352 8.34798270468e-05
353 8.03765212145e-05
354 7.73888384641e-05
355 7.4512456523e-05
356 7.17432155066e-05
357 6.90771117772e-05
358 6.65102920249e-05
359 6.4039047584e-05
360 6.16598089627e-05
361 5.93691405876e-05
362 5.71637357378e-05
363 5.50404116845e-05
364 5.29961050103e-05
365 5.10278671043e-05
366 4.91328598387e-05
367 4.73083513958e-05
368 4.55517122681e-05
369 4.38604113993e-05
370 4.22320124817e-05
371 4.06641703843e-05
372 3.91546277242e-05
373 3.77012115659e-05
374 3.63018302434e-05
375 3.49544703079e-05
376 3.3657193584e-05
377 3.24081343447e-05
378 3.12054965898e-05
379 3.00475514254e-05
380 2.8932634547e-05
381 2.78591438139e-05
382 2.68255369183e-05
383 2.58303291416e-05
384 2.48720911906e-05
385 2.39494471227e-05
386 2.30610723485e-05
387 2.22056917029e-05
388 2.13820775962e-05
389 2.05890482316e-05
390 1.98254658904e-05
391 1.90902352816e-05
392 1.83823019536e-05
393 1.77006507683e-05
394 1.70443044263e-05
395 1.64123220543e-05
396 1.58037978427e-05
397 1.52178597322e-05
398 1.46536681556e-05
399 1.41104148212e-05
400 1.35873215436e-05
401 1.308363912e-05
402 1.25986462477e-05
403 1.21316484797e-05
404 1.16819772264e-05
405 1.12489887846e-05
406 1.08320634126e-05
407 1.04306044338e-05
408 1.00440373768e-05
409 9.67180914719e-06
410 9.31338722729e-06
411 8.9682589137e-06
412 8.63593057308e-06
413 8.31592693353e-06
414 8.00779040032e-06
415 7.71108039523e-06
416 7.42537272469e-06
417 7.1502589652e-06
418 6.8853458807e-06
419 6.63025485189e-06
420 6.38462133449e-06
421 6.14809433436e-06
422 5.92033590247e-06
423 5.70102064876e-06
424 5.48983527557e-06
425 5.28647812578e-06
426 5.09065875092e-06
427 4.9020974933e-06
428 4.72052508398e-06
429 4.54568225697e-06
430 4.37731937589e-06
431 4.21519607652e-06
432 4.05908092157e-06
433 3.90875106858e-06
434 3.76399194979e-06
435 3.62459696485e-06
436 3.49036718449e-06
437 3.36111106478e-06
438 3.2366441727e-06
439 3.11678892269e-06
440 3.00137431963e-06
441 2.8902357167e-06
442 2.78321457759e-06
443 2.6801582499e-06
444 2.58091974639e-06
445 2.48535753437e-06
446 2.39333533323e-06
447 2.30472191904e-06
448 2.21939093685e-06
449 2.13722071945e-06
450 2.05809411395e-06
451 1.98189831313e-06
452 1.90852469458e-06
453 1.83786866536e-06
454 1.76982951226e-06
455 1.70431025732e-06
456 1.64121751931e-06
457 1.58046138084e-06
458 1.52195525851e-06
459 1.46561578054e-06
460 1.41136266616e-06
461 1.35911861191e-06
462 1.30880918049e-06
463 1.26036269476e-06
464 1.21371013505e-06
465 1.16878504067e-06
466 1.12552341479e-06
467 1.08386363306e-06
468 1.04374635567e-06
469 1.00511444276e-06
470 9.67912872025e-07
471 9.32088661078e-07
472 8.9759079108e-07
473 8.64370134505e-07
474 8.32379384401e-07
475 8.0157298704e-07
476 7.71907077188e-07
477 7.43339414934e-07
478 7.15829325949e-07
479 6.89337643111e-07
480 6.63826650581e-07
481 6.39260030189e-07
482 6.15602809393e-07
483 5.92821311558e-07
484 5.70883107673e-07
485 5.49756970347e-07
486 5.29412829253e-07
487 5.0982172777e-07
488 4.9095578251e-07
489 4.72788142675e-07
490 4.55292952242e-07
491 4.38445313264e-07
492 4.22221249691e-07
493 4.06597673941e-07
494 3.91552353504e-07
495 3.77063879429e-07
496 3.63111635632e-07
497 3.49675769579e-07
498 3.36737164459e-07
499 3.24277410852e-07
500 3.12278781795e-07
501 3.00724206306e-07
502 2.89597246022e-07
503 2.78882071173e-07
504 2.68563438156e-07
505 2.58626667982e-07
506 2.49057625291e-07
507 2.39842698029e-07
508 2.30968778334e-07
509 2.22423243597e-07
510 2.14193938695e-07
511 2.06269158547e-07
512 1.98637631463e-07
513 1.91288503103e-07
514 1.84211321138e-07
515 1.7739602009e-07
516 1.70832907205e-07
517 1.64512648561e-07
518 1.58426255862e-07
519 1.52565073608e-07
520 1.46920766629e-07
521 1.41485308404e-07
522 1.36250969553e-07
523 1.31210306879e-07
524 1.26356152693e-07
525 1.21681604634e-07
526 1.17180015856e-07
527 1.12844985545e-07
528 1.08670349985e-07
529 1.04650173431e-07
530 1.00778739875e-07
531 9.70505450436e-08
532 9.34602882125e-08
533 9.0002865029e-08
534 8.66733599716e-08
535 8.34670395416e-08
536 8.0379345329e-08
537 7.74058877043e-08
538 7.45424395857e-08
539 7.17849302031e-08
540 6.91294395743e-08
541 6.65721927179e-08
542 6.41095543673e-08
543 6.17380239004e-08
544 5.94542301083e-08
545 5.72549266309e-08
546 5.51369872988e-08
547 5.30974014787e-08
548 5.1133270169e-08
549 4.9241801455e-08
550 4.74203068626e-08
551 4.56661973753e-08
552 4.39769797566e-08
553 4.2350253104e-08
554 4.07837053117e-08
555 3.92751098435e-08
556 3.78223225581e-08
557 3.64232786832e-08
558 3.50759898052e-08
559 3.3778541122e-08
560 3.25290886672e-08
561 3.13258567285e-08
562 3.01671353077e-08
563 2.90512776295e-08
564 2.7976697906e-08
565 2.69418690379e-08
566 2.59453203512e-08
567 2.49856356629e-08
568 2.4061451184e-08
569 2.31714535426e-08
570 2.23143780112e-08
571 2.1489006629e-08
572 2.06941665025e-08
573 1.99287281643e-08
574 1.91916038748e-08
575 1.84817462475e-08
576 1.77981465065e-08
577 1.71398332981e-08
578 1.6505871184e-08
579 1.5895359365e-08
580 1.53074302741e-08
581 1.4741248544e-08
582 1.41960096814e-08
583 1.36709389295e-08
584 1.31652902327e-08
585 1.26783451253e-08
586 1.22094117241e-08
587 1.17578237036e-08
588 1.13229394453e-08
589 1.09041410662e-08
590 1.05008334967e-08
591 1.01124437136e-08
592 9.73841989979e-09
593 9.37823062611e-09
594 9.03136415124e-09
595 8.69732765244e-09
596 8.37564651078e-09
597 8.06586373435e-09
598 7.76753916897e-09
599 7.48024898541e-09
600 7.20358500053e-09
601 6.9371541776e-09
602 6.68057796536e-09
603 6.43349186852e-09
604 6.19554482185e-09
605 5.96639879689e-09
606 5.74572824269e-09
607 5.53321965561e-09
608 5.32857112062e-09
609 5.13149191537e-09
610 4.94170206007e-09
611 4.75893191219e-09
612 4.58292183723e-09
613 4.41342177799e-09
614 4.25019094748e-09
615 4.09299745406e-09
616 3.9416179819e-09
617 3.79583747751e-09
618 3.65544884704e-09
619 3.52025266461e-09
620 3.39005686586e-09
621 3.2646764921e-09
622 3.14393343632e-09
623 3.02765617301e-09
624 2.91567953428e-09
625 2.80784442732e-09
626 2.70399769049e-09
627 2.60399178705e-09
628 2.50768466626e-09
629 2.41493951903e-09
630 2.32562458644e-09
631 2.23961301558e-09
632 2.15678261219e-09
633 2.07701571379e-09
634 2.00019901396e-09
635 1.92622339908e-09
636 1.85498378459e-09
637 1.7863789678e-09
638 1.72031150833e-09
639 1.65668754719e-09
640 1.59541671861e-09
641 1.53641198231e-09
642 1.47958952963e-09
643 1.4248686384e-09
644 1.37217158913e-09
645 1.32142352032e-09
646 1.27255235255e-09
647 1.2254886619e-09
648 1.18016560459e-09
649 1.13651880136e-09
650 1.09448624405e-09
651 1.05400824097e-09
652 1.01502728658e-09
653 9.77488021374e-10
654 9.41337115374e-10
655 9.06523225961e-10
656 8.72996896531e-10
657 8.40710515368e-10
658 8.09618218224e-10
659 7.79675837994e-10
660 7.50840848847e-10
661 7.23072292902e-10
662 6.96330730337e-10
663 6.7057817501e-10
664 6.45778048235e-10
665 6.21895126782e-10
666 5.9889548526e-10
667 5.76746460628e-10
668 5.55416590985e-10
669 5.34875577298e-10
670 5.15094244537e-10
671 4.96044500646e-10
672 4.77699285224e-10
673 4.60032540655e-10
674 4.43019176026e-10
675 4.26635023964e-10
676 4.10856818207e-10
677 3.95662142893e-10
678 3.810294196e-10
679 3.66937866226e-10
680 3.53367463888e-10
681 3.40298939158e-10
682 3.27713735385e-10
683 3.15593973419e-10
684 3.03922438185e-10
685 2.92682555213e-10
686 2.81858360906e-10
687 2.71434478494e-10
688 2.61396103249e-10
689 2.51728980349e-10
690 2.42419376988e-10
691 2.33454071098e-10
692 2.24820330891e-10
693 2.16505892025e-10
694 2.0849894713e-10
695 2.00788122042e-10
696 1.93362467813e-10
697 1.86211433297e-10
698 1.7932486779e-10
699 1.726929872e-10
700 1.6630637275e-10
701 1.60155951734e-10
702 1.54232993407e-10
703 1.48529080432e-10
704 1.43036116021e-10
705 1.37746296129e-10
706 1.32652108763e-10
707 1.27746317632e-10
708 1.23021956242e-10
709 1.18472314509e-10
710 1.14090930768e-10
711 1.09871581983e-10
712 1.05808277948e-10
713 1.01895245038e-10
714 9.8126925587e-11
715 9.44979678998e-11
716 9.10032191431e-11
717 8.76377151862e-11
718 8.43966761507e-11
719 8.12754995045e-11
720 7.8269750625e-11
721 7.53751622395e-11
722 7.25876232436e-11
723 6.99031749531e-11
724 6.73180021286e-11
725 6.48284373742e-11
726 6.24309425667e-11
727 6.012211259e-11
728 5.78986685444e-11
729 5.5757452488e-11
730 5.36954237306e-11
731 5.17096548111e-11
732 4.97973232308e-11
733 4.79557148895e-11
734 4.61822122606e-11
735 4.44742991406e-11
736 4.28295477523e-11
737 4.1245623691e-11
738 3.97202767036e-11
739 3.82513393338e-11
740 3.68367279933e-11
741 3.54744315149e-11
742 3.4162516354e-11
743 3.28991179965e-11
744 3.16824434595e-11
745 3.05107631106e-11
746 2.93824149754e-11
747 2.82957954521e-11
748 2.7249361743e-11
749 2.62416272259e-11
750 2.52711609668e-11
751 2.43365843594e-11
752 2.34365702812e-11
753 2.25698410633e-11
754 2.17351649533e-11
755 2.09313572258e-11
756 2.01572757092e-11
757 1.94118212218e-11
758 1.86939353844e-11
759 1.80025985923e-11
760 1.73368287359e-11
761 1.66956807181e-11
762 1.60782429075e-11
763 1.54836396509e-11
764 1.49110258797e-11
765 1.43595888789e-11
766 1.38285448274e-11
767 1.33171399441e-11
768 1.2824647568e-11
769 1.23503685358e-11
770 1.18936297252e-11
771 1.14537814007e-11
772 1.10302002486e-11
773 1.06222834895e-11
774 1.02294523943e-11
775 9.85114854707e-12
776 9.48683555642e-12
777 9.13599552739e-12
778 8.79813015255e-12
779 8.47276000178e-12
780 8.15942197323e-12
781 7.85767236422e-12
782 7.5670816025e-12
783 7.2872378822e-12
784 7.01774313781e-12
785 6.75821466957e-12
786 6.50828414214e-12
787 6.26759650033e-12
788 6.03580986416e-12
789 5.81259520079e-12
790 5.59763537112e-12
791 5.3906252545e-12
792 5.19127067837e-12
793 4.99928857618e-12
794 4.81440641525e-12
795 4.63636135547e-12
796 4.46490076025e-12
797 4.29978124762e-12
798 4.14076792742e-12
799 3.98763557962e-12
800 3.84016607734e-12
801 3.69815020672e-12
802 3.56138644804e-12
803 3.42968024295e-12
804 3.30284485763e-12
805 3.18070045163e-12
806 3.06307284032e-12
807 2.94979529861e-12
808 2.84070673106e-12
809 2.73565292282e-12
810 2.63448375275e-12
811 2.53705623011e-12
812 2.44323168985e-12
813 2.35287704617e-12
814 2.26586379006e-12
815 2.18206833595e-12
816 2.10137188444e-12
817 2.02365997143e-12
818 1.9488216317e-12
819 1.87675095847e-12
820 1.80734567896e-12
821 1.7405070183e-12
822 1.67614035047e-12
823 1.61415389223e-12
824 1.55445992341e-12
825 1.49697347755e-12
826 1.44161299774e-12
827 1.3882998524e-12
828 1.33695817479e-12
829 1.2875154117e-12
830 1.23990096839e-12
831 1.19404754497e-12
832 1.14988980591e-12
833 1.10736487127e-12
834 1.06641287476e-12
835 1.02697520305e-12
836 9.88996041149e-13
837 9.52421371404e-13
838 9.17199409118e-13
839 8.83279893537e-13
840 8.50614800389e-13
841 8.19157692202e-13
842 7.88863942798e-13
843 7.59690508095e-13
844 7.31595975788e-13
845 7.04540369098e-13
846 6.78485444173e-13
847 6.53393907919e-13
848 6.29230400373e-13
849 6.05960531235e-13
850 5.83551114985e-13
851 5.61970593598e-13
852 5.41187968605e-13
853 5.21173937633e-13
854 5.01900124001e-13
855 4.83339066732e-13
856 4.65464503333e-13
857 4.48250840318e-13
858 4.31673836472e-13
859 4.1570987758e-13
860 4.00336285609e-13
861 3.8553124906e-13
862 3.71273718201e-13
863 3.57543396842e-13
864 3.44320927574e-13
865 3.31587371891e-13
866 3.19324780818e-13
867 3.07515629202e-13
868 2.96143231439e-13
869 2.85191434867e-13
870 2.74644596945e-13
871 2.64487819708e-13
872 2.54706638999e-13
873 2.45287249291e-13
874 2.36216085099e-13
875 2.27480499629e-13
876 2.19067919866e-13
877 2.10966457953e-13
878 2.03164614286e-13
879 1.95651230544e-13
880 1.88415775052e-13
881 1.81447879801e-13
882 1.74737655106e-13
883 1.68275573595e-13
884 1.62052514033e-13
885 1.56059554282e-13
886 1.50288242958e-13
887 1.44730355267e-13
888 1.39378034857e-13
889 1.34223598902e-13
890 1.29259789612e-13
891 1.24479586532e-13
892 1.19876139313e-13
893 1.15442917012e-13
894 1.11173661671e-13
895 1.07062329767e-13
896 1.03102973075e-13
897 9.92900880906e-14
898 9.56181973759e-14
899 9.20821033348e-14
900 8.86767489989e-14
901 8.53973374468e-14
902 8.22392340196e-14
903 7.91978916141e-14
904 7.62690426616e-14
905 7.344849909e-14
906 7.07322666527e-14
907 6.81164734661e-14
908 6.55974059435e-14
909 6.31715111878e-14
910 6.08353493842e-14
911 5.85855858362e-14
912 5.64189751264e-14
913 5.43325251326e-14
914 5.23232298272e-14
915 5.03882445092e-14
916 4.85248107026e-14
917 4.67302971913e-14
918 4.50021443154e-14
919 4.33379099827e-14
920 4.17351667539e-14
921 4.01917402867e-14
922 3.87054141298e-14
923 3.72740200994e-14
924 3.58955936608e-14
925 3.45681033881e-14
926 3.32897232167e-14
927 3.20586243329e-14
928 3.08730376116e-14
929 2.97313063417e-14
930 2.86317949524e-14
931 2.75729621883e-14
932 2.6553265549e-14
933 2.55712982104e-14
934 2.46256241368e-14
935 2.37149371592e-14
936 2.28379248914e-14
937 2.19933477107e-14
938 2.1179995704e-14
939 2.03967273329e-14
940 1.96424179063e-14
941 1.8916011668e-14
942 1.82164894184e-14
943 1.75428121563e-14
944 1.68940508147e-14
945 1.62692850532e-14
946 1.56676223295e-14
947 1.50882158684e-14
948 1.45302264858e-14
949 1.39928718489e-14
950 1.3475397246e-14
951 1.29770548148e-14
952 1.24971447722e-14
953 1.20349867373e-14
954 1.15899128856e-14
955 1.11613075352e-14
956 1.07485400451e-14
957 1.03510434671e-14
958 9.96823740605e-15
959 9.59960216479e-15
960 9.24459693966e-15
961 8.90271544537e-15
962 8.57348309619e-15
963 8.25642290962e-15
964 7.95109433242e-15
965 7.65704947429e-15
966 7.37387972247e-15
967 7.10117530293e-15
968 6.83856821756e-15
969 6.58566608701e-15
970 6.34212335973e-15
971 6.10757687968e-15
972 5.8817083134e-15
973 5.66419589727e-15
974 5.45472588592e-15
975 5.25299664416e-15
976 5.05873884859e-15
977 4.8716608769e-15
978 4.69150334107e-15
979 4.51799951996e-15
980 4.35092296746e-15
981 4.19001563599e-15
982 4.03506016774e-15
983 3.88584220109e-15
984 3.7421305949e-15
985 3.60374239832e-15
986 3.47047065115e-15
987 3.34212681368e-15
988 3.21853440803e-15
989 3.09950805214e-15
990 2.98487930072e-15
991 2.87449556731e-15
992 2.76819553184e-15
993 2.6658237251e-15
994 2.56723603461e-15
995 2.47229172953e-15
996 2.38086363729e-15
997 2.2928202228e-15
998 2.20802684273e-15
999 2.12637127728e-15
1000 2.04773597457e-15


==> data/ncvxF_AI.dat <==
0 8898.41732964
1 3048.1428598
2 1651.61838572
3 1077.21423158
4 768.420620448
5 578.037872893
6 450.629801574
7 335.307129148
8 275.581791302
9 210.198395129
10 178.479732115
11 139.519118864
12 120.902495174
13 96.2099792393
14 84.4967632506
15 68.1306861513
16 60.4042288147
17 49.1930296372
18 43.9451307201
19 36.1125871961
20 32.4215466287
21 26.8553437497
22 24.2561080262
23 20.2435826839
24 18.3814573204
25 15.4412026215
26 14.0731569742
27 11.8878711105
28 10.8724607582
29 9.23186618643
30 8.46921271485
31 7.23154048992
32 6.66178949878
33 5.72163780217
34 5.2844541759
35 4.55875512858
36 4.22140080534
37 3.65719882011
38 3.39455798807
39 2.95085249607
40 2.74473112131
41 2.40292455498
42 2.24329403189
43 1.97099104227
44 1.84377794235
45 1.62568268967
46 1.52370566377
47 1.34793415225
48 1.26552391442
49 1.12139482438
50 1.05499390219
51 0.939896068124
52 0.886018414006
53 0.792016474591
54 0.747868118899
55 0.670381100474
56 0.632767438669
57 0.568654340201
58 0.538529733536
59 0.485347560362
60 0.460196525317
61 0.414740244239
62 0.393729180606
63 0.3563800427
64 0.338695097228
65 0.307093268287
66 0.292061208681
67 0.264947360081
68 0.250829886192
69 0.226371024127
70 0.21551142262
71 0.196077774024
72 0.186726072526
73 0.169080615492
74 0.161291846267
75 0.147346582315
76 0.140763410475
77 0.128890389629
78 0.123257971092
79 0.11306118564
80 0.10821082417
81 0.0994032982972
82 0.0952048887146
83 0.0875596079604
84 0.0839071827011
85 0.0772347621303
86 0.0740360870918
87 0.06815880409
88 0.065303828447
89 0.0589790751402
90 0.0564181275397
91 0.0518958509299
92 0.0497742089324
93 0.0459111558436
94 0.0440781791825
95 0.0407258504701
96 0.0391298191918
97 0.0362030503656
98 0.0348068746567
99 0.0322412296072
100 0.0310155435372
101 0.0287590495733
102 0.02767972152
103 0.0256892538141
104 0.0247360615975
105 0.0229752531751
106 0.0221310347038
107 0.020568867732
108 0.0198189103533
109 0.0184286664407
110 0.0177602297287
111 0.0165186420959
112 0.0159205536496
113 0.0148070572516
114 0.0142693303134
115 0.0132652999483
116 0.0127786995476
117 0.0118664780821
118 0.0114218682108
119 0.0105830457982
120 0.0101699691814
121 0.00938079334519
122 0.00898256903247
123 0.00819158565744
124 0.00774259194006
125 0.00572346240406
126 0.00533055204679
127 0.00471980810986
128 0.00446361498984
129 0.00401462981931
130 0.00381433575296
131 0.00345576308832
132 0.00329229327334
133 0.00299644866955
134 0.00285997342175
135 0.00261131907721
136 0.00249576229638
137 0.00228424700749
138 0.00218545304087
139 0.00200400296291
140 0.00191894177757
141 0.00176229914816
142 0.0016886643107
143 0.00155277258122
144 0.00148875453657
145 0.00137039948902
146 0.00131454681074
147 0.00121113099003
148 0.00116225992056
149 0.00107165244452
150 0.00102878490976
151 0.000949216817117
152 0.000911536243792
153 0.000841524892785
154 0.000808343709477
155 0.000746636564847
156 0.000717371685642
157 0.000662903538828
158 0.000637057485976
159 0.000588917275538
160 0.000566063397029
161 0.000523468068272
162 0.000503238797929
163 0.000465512435031
164 0.00044758985667
165 0.000414146834876
166 0.00039825501954
167 0.000368586268931
168 0.000354484995297
169 0.000328146704145
170 0.00031562627077
171 0.000292230523145
172 0.000281107431585
173 0.00026031439385
174 0.000250427732826
175 0.000231939091492
176 0.000223147490174
177 0.000206700908962
178 0.000198879955814
179 0.000184244369029
180 0.000177284414234
181 0.000164256011118
182 0.000158060287076
183 0.000146459070726
184 0.000140942077965
185 0.00013060890487
186 0.000125695020681
187 0.000116489044533
188 0.000112111319504
189 0.000103907776827
190 0.000100006890674
191 9.26951768592e-05
192 8.92185299399e-05
193 8.27005231052e-05
194 7.96014439772e-05
195 7.37900411889e-05
196 7.10270938251e-05
197 6.58449299737e-05
198 6.33813068434e-05
199 5.8759631183e-05
200 5.65626205873e-05
201 5.24403097888e-05
202 5.04808275781e-05
203 4.68035173316e-05
204 4.5055694617e-05
205 4.17750144521e-05
206 4.02158341268e-05
207 3.72887323179e-05
208 3.58977082167e-05
209 3.3285855491e-05
210 3.20447488984e-05
211 2.97140111933e-05
212 2.86065800879e-05
213 2.65265519364e-05
214 2.55383290142e-05
215 2.36819202435e-05
216 2.28000162554e-05
217 2.11430856334e-05
218 2.03560150291e-05
219 1.88770453033e-05
220 1.81745715504e-05
221 1.68543810348e-05
222 1.62273793203e-05
223 1.50488657722e-05
224 1.44892010674e-05
225 1.34371141254e-05
226 1.29375328388e-05
227 1.19982717726e-05
228 1.15523054398e-05
229 1.07137392744e-05
230 1.0315618924e-05
231 9.5669264577e-06
232 9.21150642563e-06
233 8.543033855e-06
234 8.22572399306e-06
235 7.62885819494e-06
236 7.34556353832e-06
237 6.81261923674e-06
238 6.55968628127e-06
239 6.08380556333e-06
240 5.85797442509e-06
241 5.43303724054e-06
242 5.23139904063e-06
243 4.85194344702e-06
244 4.67190235121e-06
245 4.33305345027e-06
246 4.17229283789e-06
247 3.86969943289e-06
248 3.72615174982e-06
249 3.45592988449e-06
250 3.32774976819e-06
251 3.08643238123e-06
252 2.97197270038e-06
253 2.75646474179e-06
254 2.65425523782e-06
255 2.46179363339e-06
256 2.37052187302e-06
257 2.19863982176e-06
258 2.1171342075e-06
259 1.96362933513e-06
260 1.89084395386e-06
261 1.75374989952e-06
262 1.68875101103e-06
263 1.56631208226e-06
264 1.50826605827e-06
265 1.39891461481e-06
266 1.34707718757e-06
267 1.24941345803e-06
268 1.20312011864e-06
269 1.11589419971e-06
270 1.07455163878e-06
271 9.96647416596e-07
272 9.59725881433e-07
273 8.90146695465e-07
274 8.57173169333e-07
275 7.95029004408e-07
276 7.6558112605e-07
277 7.10077185939e-07
278 6.83777813482e-07
279 6.34204326388e-07
280 6.10716691885e-07
281 5.6643979951e-07
282 5.45463178625e-07
283 5.05916812443e-07
284 4.87182669318e-07
285 4.51861287942e-07
286 4.35129815735e-07
287 4.03581935426e-07
288 3.88638990323e-07
289 3.60461390958e-07
290 3.47115737487e-07
291 3.21948304016e-07
292 3.10029165895e-07
293 2.87550276035e-07
294 2.76905138819e-07
295 2.56827547673e-07
296 2.47320211866e-07
297 2.2938737132e-07
298 2.20896206216e-07
299 2.04878985333e-07
300 1.9729536227e-07
301 1.82989114528e-07
302 1.76216023551e-07
303 1.63437970713e-07
304 1.57388771793e-07
305 1.45975666666e-07
306 1.40572985252e-07
307 1.3037901736e-07
308 1.2555375184e-07
309 1.16448693355e-07
310 1.12139128206e-07
311 1.04006662394e-07
312 1.00157678595e-07
313 9.28939161149e-08
314 8.94562885989e-08
315 8.29684365655e-08
316 7.98982005001e-08
317 7.41033794327e-08
318 7.13612715586e-08
319 6.61854571149e-08
320 6.37364077072e-08
321 5.91134785566e-08
322 5.69261677796e-08
323 5.27970702713e-08
324 5.0843526278e-08
325 4.71555106074e-08
326 4.54107511594e-08
327 4.21167025699e-08
328 4.0558415737e-08
329 3.76162549998e-08
330 3.62245091701e-08
331 3.35966485743e-08
332 3.23536486491e-08
333 3.00065168268e-08
334 2.88963644124e-08
335 2.67999742398e-08
336 2.58084735805e-08
337 2.39360415932e-08
338 2.30505108334e-08
339 2.13781161662e-08
340 2.0587231031e-08
341 1.90935045552e-08
342 1.83871500248e-08
343 1.70530056742e-08
344 1.6422148974e-08
345 1.52305403844e-08
346 1.46671124135e-08
347 1.36028148745e-08
348 1.30996076209e-08
349 1.21490209004e-08
350 1.16995999555e-08
351 1.08505764373e-08
352 1.04491926223e-08
353 9.69088231884e-09
354 9.33240418277e-09
355 8.65511706749e-09
356 8.33495583663e-09
357 7.73003572263e-09
358 7.44409778264e-09
359 6.90381396495e-09
360 6.64844090892e-09
361 6.16588780034e-09
362 5.93781290803e-09
363 5.50682388578e-09
364 5.30312904701e-09
365 4.91819340809e-09
366 4.73627448372e-09
367 4.39247305195e-09
368 4.23000079408e-09
369 3.92293886264e-09
370 3.77783582195e-09
371 3.50358719814e-09
372 3.37399530537e-09
373 3.12905523714e-09
374 3.01331848362e-09
375 2.7945539216e-09
376 2.69119038165e-09
377 2.49580489609e-09
378 2.40349251612e-09
379 2.22898943747e-09
380 2.14654516384e-09
381 1.99069205564e-09
382 1.91706206465e-09
383 1.77786674271e-09
384 1.71210867705e-09
385 1.58778989956e-09
386 1.52906354245e-09
387 1.4180323582e-09
388 1.36558409025e-09
389 1.26641985787e-09
390 1.21958043664e-09
391 1.13101528143e-09
392 1.08918518649e-09
393 1.01008668096e-09
394 9.72727232096e-10
395 9.02084185128e-10
396 8.68719318703e-10
397 8.05628008749e-10
398 7.75831399125e-10
399 7.1948491609e-10
400 6.92874646546e-10
401 6.42550013197e-10
402 6.18785023221e-10
403 5.73840530649e-10
404 5.5261750731e-10
405 5.12476727721e-10
406 4.93523444334e-10
407 4.57675231047e-10
408 4.40748770814e-10
409 4.08732159229e-10
410 3.93614918437e-10
411 3.65021790572e-10
412 3.51521922681e-10
413 3.25985460847e-10
414 3.139284388e-10
415 2.91123569696e-10
416 2.80356182714e-10
417 2.59988031104e-10
418 2.50373055621e-10
419 2.32182717497e-10
420 2.23595364446e-10
421 2.0735058115e-10
422 1.99682492763e-10
423 1.85174098277e-10
424 1.78325354483e-10
425 1.65369939964e-10
426 1.59252611098e-10
427 1.47680978557e-10
428 1.42219125365e-10
429 1.31884281274e-10
430 1.27008181749e-10
431 1.17778675701e-10
432 1.13423936909e-10
433 1.05180752996e-10
434 1.01290087429e-10
435 9.39297528646e-11
436 9.04551988867e-11
437 8.38822344917e-11
438 8.07802713609e-11
439 7.49098560959e-11
440 7.21400716941e-11
441 6.68962663042e-11
442 6.44231334945e-11
443 5.97411009551e-11
444 5.75308689577e-11
445 5.33497690469e-11
446 5.13766806876e-11
447 4.76427786111e-11
448 4.58806326264e-11
449 4.25455226605e-11
450 4.09725586792e-11
451 3.79944964379e-11
452 3.6589398178e-11
453 3.39301919894e-11
454 3.26756399716e-11
455 3.02993186097e-11
456 2.91793256224e-11
457 2.70592437346e-11
458 2.60578225664e-11
459 2.41633379972e-11
460 2.32702745961e-11
461 2.15782947066e-11
462 2.07798223073e-11
463 1.92699189938e-11
464 1.85567117228e-11
465 1.72089009709e-11
466 1.65725211332e-11
467 1.53668189284e-11
468 1.47979406506e-11
469 1.37232447628e-11
470 1.32147626175e-11
471 1.22541976566e-11
472 1.1802114841e-11
473 1.09432463091e-11
474 1.05382369497e-11
475 9.77218306275e-12
476 9.41113853514e-12
477 8.72768524118e-12
478 8.40438829641e-12
479 7.79287745445e-12
480 7.50466355726e-12
481 6.95932200756e-12
482 6.70175026585e-12
483 6.21458440264e-12
484 5.98543437036e-12
485 5.55022694471e-12
486 5.34461364055e-12
487 4.95559149272e-12
488 4.77262673826e-12
489 4.42579306537e-12
490 4.26192414693e-12
491 3.95239396767e-12
492 3.80628861762e-12
493 3.52962103989e-12
494 3.39861472298e-12
495 3.15214521152e-12
496 3.03490566012e-12
497 2.81463741203e-12
498 2.71027644771e-12
499 2.51354492775e-12
500 2.42028619368e-12
501 2.24442686658e-12
502 2.16138218434e-12
503 2.00417460405e-12
504 1.93045579522e-12
505 1.79056769412e-12
506 1.72395431264e-12
507 1.59872115546e-12
508 1.53921320134e-12
509 1.42774680967e-12
510 1.3749001937e-12
511 1.27453603227e-12
512 1.22879484366e-12
513 1.13953291248e-12
514 1.09690034833e-12
515 1.01696429056e-12
516 9.79660796929e-13
517 9.08162434143e-13
518 8.74855743405e-13
519 8.10906897186e-13
520 7.81597009336e-13
521 7.24309501265e-13
522 6.97220059465e-13
523 6.46149800332e-13
524 6.23945339839e-13
525 5.77760062015e-13
526 5.56887869152e-13
527 5.16031661846e-13
528 4.96935825822e-13
529 4.60520510615e-13
530 4.4364512064e-13
531 4.11670697531e-13
532 3.96571664396e-13
533 3.67705865756e-13
534 3.5438318946e-13
535 3.28181926079e-13
536 3.16191517413e-13
537 2.93542967711e-13
538 2.82440737465e-13
539 2.62012633812e-13
540 2.51798581985e-13
541 2.34479102801e-13
542 2.25597318604e-13
543 2.09166017839e-13
544 2.01172412062e-13
545 1.87405646557e-13
546 1.79856129989e-13
547 1.66533453694e-13
548 1.61204383176e-13
549 1.4921397451e-13
550 1.43440814782e-13
551 1.33226762955e-13
552 1.28341781647e-13
553 1.1990408666e-13
554 1.14575016141e-13
555 1.06137321154e-13
556 1.03028696685e-13
557 9.50350909079e-14
558 9.23705556488e-14
559 8.52651282912e-14
560 8.21565038223e-14
561 7.63833440942e-14
562 7.37188088351e-14
563 6.75015598972e-14
564 6.57252030578e-14
565 6.12843109593e-14
566 5.86197757002e-14
567 5.46229728116e-14
568 5.3290705182e-14
569 4.92939022934e-14
570 4.70734562441e-14
571 4.35207425653e-14
572 4.26325641456e-14
573 3.95239396767e-14
574 3.81916720471e-14
575 3.50830475782e-14
576 3.46389583683e-14
577 3.15303338994e-14
578 3.06421554797e-14
579 2.75335310107e-14
580 2.70894418009e-14
581 2.53130849615e-14
582 2.35367281221e-14
583 2.30926389122e-14
584 2.13162820728e-14
585 2.0872192863e-14
586 1.95399252334e-14
587 1.82076576039e-14
588 1.7763568394e-14
589 1.64313007645e-14
590 1.68753899743e-14
591 1.55431223448e-14
592 1.42108547152e-14
593 1.33226762955e-14
594 1.28785870857e-14
595 1.1990408666e-14
596 1.1990408666e-14
597 1.11022302463e-14
598 9.7699626167e-15
599 9.7699626167e-15
600 8.881784197e-15
601 8.881784197e-15
602 8.43769498715e-15
603 8.43769498715e-15
604 8.43769498715e-15
605 7.9936057773e-15
606 7.54951656745e-15
607 6.2172489379e-15
608 7.1054273576e-15
609 6.2172489379e-15
610 5.3290705182e-15
611 5.3290705182e-15
612 5.3290705182e-15
613 5.77315972805e-15
614 4.88498130835e-15
615 4.88498130835e-15
616 4.88498130835e-15
617 4.4408920985e-15
618 4.4408920985e-15
619 4.4408920985e-15
620 3.5527136788e-15
621 3.10862446895e-15
622 3.10862446895e-15
623 3.5527136788e-15
624 3.5527136788e-15
625 3.5527136788e-15
626 3.10862446895e-15
627 3.10862446895e-15
628 3.10862446895e-15
629 3.5527136788e-15
630 2.6645352591e-15
631 2.6645352591e-15
632 3.10862446895e-15
633 2.6645352591e-15
634 2.22044604925e-15
635 2.6645352591e-15
636 2.6645352591e-15
637 2.6645352591e-15
638 2.22044604925e-15
639 2.6645352591e-15
640 1.7763568394e-15
641 2.22044604925e-15
642 2.22044604925e-15
643 1.7763568394e-15
644 1.33226762955e-15
645 1.33226762955e-15
646 1.7763568394e-15
647 1.7763568394e-15
648 2.22044604925e-15
649 1.33226762955e-15
650 2.6645352591e-15
651 1.7763568394e-15
652 1.33226762955e-15
653 1.33226762955e-15
654 1.33226762955e-15
655 1.7763568394e-15
656 1.33226762955e-15
657 8.881784197e-16
658 1.7763568394e-15
659 1.33226762955e-15
660 1.33226762955e-15
661 2.22044604925e-15
662 1.33226762955e-15
663 8.881784197e-16
664 1.33226762955e-15
665 2.22044604925e-15
666 8.881784197e-16
667 1.33226762955e-15
668 2.22044604925e-15
669 1.33226762955e-15
670 1.7763568394e-15
671 8.881784197e-16
672 1.7763568394e-15
673 8.881784197e-16
674 1.33226762955e-15
675 1.33226762955e-15
676 8.881784197e-16
677 1.33226762955e-15
678 8.881784197e-16
679 1.33226762955e-15
680 1.7763568394e-15
681 8.881784197e-16
682 1.33226762955e-15
683 2.22044604925e-15
684 8.881784197e-16
685 8.881784197e-16
686 8.881784197e-16
687 8.881784197e-16
688 8.881784197e-16
689 1.7763568394e-15
690 2.22044604925e-15
691 1.33226762955e-15
692 1.33226762955e-15
693 2.22044604925e-15
694 8.881784197e-16
695 1.7763568394e-15
696 1.33226762955e-15
697 8.881784197e-16
698 8.881784197e-16
699 1.7763568394e-15
700 1.7763568394e-15
701 4.4408920985e-16
702 1.33226762955e-15
703 2.22044604925e-15
704 1.33226762955e-15
705 8.881784197e-16
706 8.881784197e-16
707 1.33226762955e-15
708 8.881784197e-16
709 4.4408920985e-16
710 1.7763568394e-15
711 2.22044604925e-15
712 1.7763568394e-15
713 8.881784197e-16
714 1.33226762955e-15
715 1.33226762955e-15
716 4.4408920985e-16
717 2.22044604925e-15
718 8.881784197e-16
719 1.7763568394e-15
720 1.33226762955e-15
721 1.7763568394e-15
722 1.33226762955e-15
723 8.881784197e-16
724 8.881784197e-16
725 1.7763568394e-15
726 1.33226762955e-15
727 8.881784197e-16
728 8.881784197e-16
729 4.4408920985e-16
730 8.881784197e-16
731 1.7763568394e-15
732 8.881784197e-16
733 4.4408920985e-16
734 1.33226762955e-15
735 1.33226762955e-15
736 8.881784197e-16
737 4.4408920985e-16
738 4.4408920985e-16
739 8.881784197e-16
740 1.33226762955e-15
741 1.33226762955e-15
742 1.7763568394e-15
743 1.33226762955e-15
744 8.881784197e-16
745 8.881784197e-16
746 8.881784197e-16
747 1.33226762955e-15
748 1.33226762955e-15
749 8.881784197e-16
750 1.33226762955e-15
751 1.33226762955e-15
752 1.7763568394e-15
753 4.4408920985e-16
754 8.881784197e-16
755 1.33226762955e-15
756 1.33226762955e-15
757 8.881784197e-16
758 1.33226762955e-15
759 8.881784197e-16
760 1.33226762955e-15
761 4.4408920985e-16
762 4.4408920985e-16
763 1.33226762955e-15
764 1.7763568394e-15
765 8.881784197e-16
766 8.881784197e-16
767 1.33226762955e-15
768 8.881784197e-16
769 8.881784197e-16
770 4.4408920985e-16
771 8.881784197e-16
772 1.7763568394e-15
773 1.7763568394e-15
774 1.7763568394e-15
775 1.7763568394e-15
776 1.33226762955e-15
777 8.881784197e-16
778 8.881784197e-16
779 1.33226762955e-15
780 4.4408920985e-16
781 1.7763568394e-15
782 1.7763568394e-15
783 1.7763568394e-15
784 1.33226762955e-15
785 8.881784197e-16
786 1.7763568394e-15
787 8.881784197e-16
788 8.881784197e-16
789 1.7763568394e-15
790 1.33226762955e-15
791 1.7763568394e-15
792 1.33226762955e-15
793 4.4408920985e-16
794 8.881784197e-16
795 4.4408920985e-16
796 8.881784197e-16
797 8.881784197e-16
798 1.7763568394e-15
799 4.4408920985e-16
800 1.33226762955e-15
801 1.7763568394e-15
802 1.33226762955e-15
803 1.33226762955e-15
804 8.881784197e-16
805 1.7763568394e-15
806 1.7763568394e-15
807 1.33226762955e-15
808 4.4408920985e-16
809 1.33226762955e-15
810 4.4408920985e-16
811 1.7763568394e-15
812 1.33226762955e-15
813 8.881784197e-16
814 8.881784197e-16
815 1.33226762955e-15
816 1.7763568394e-15
817 1.33226762955e-15
818 8.881784197e-16
819 1.7763568394e-15
820 1.33226762955e-15
821 1.33226762955e-15
822 4.4408920985e-16
823 4.4408920985e-16
824 1.33226762955e-15
825 1.33226762955e-15
826 8.881784197e-16
827 1.33226762955e-15
828 0.0
829 1.7763568394e-15
830 1.33226762955e-15
831 8.881784197e-16
832 8.881784197e-16
833 8.881784197e-16
834 1.33226762955e-15
835 4.4408920985e-16
836 8.881784197e-16
837 1.7763568394e-15
838 8.881784197e-16
839 8.881784197e-16
840 1.33226762955e-15
841 8.881784197e-16
842 4.4408920985e-16
843 1.33226762955e-15
844 1.33226762955e-15
845 1.33226762955e-15
846 1.7763568394e-15
847 1.33226762955e-15
848 1.33226762955e-15
849 1.33226762955e-15
850 1.33226762955e-15
851 1.33226762955e-15
852 1.7763568394e-15
853 8.881784197e-16
854 1.33226762955e-15
855 1.33226762955e-15
856 1.33226762955e-15
857 1.7763568394e-15
858 4.4408920985e-16
859 8.881784197e-16
860 1.7763568394e-15
861 1.33226762955e-15
862 8.881784197e-16
863 1.33226762955e-15
864 4.4408920985e-16
865 4.4408920985e-16
866 8.881784197e-16
867 1.7763568394e-15
868 1.33226762955e-15
869 1.33226762955e-15
870 8.881784197e-16
871 1.7763568394e-15
872 8.881784197e-16
873 8.881784197e-16
874 8.881784197e-16
875 4.4408920985e-16
876 8.881784197e-16
877 1.33226762955e-15
878 1.7763568394e-15
879 1.33226762955e-15
880 1.33226762955e-15
881 1.33226762955e-15
882 1.33226762955e-15
883 1.33226762955e-15
884 1.33226762955e-15
885 8.881784197e-16
886 1.33226762955e-15
887 8.881784197e-16
888 8.881784197e-16
889 8.881784197e-16
890 1.33226762955e-15
891 8.881784197e-16
892 1.33226762955e-15
893 1.7763568394e-15
894 8.881784197e-16
895 8.881784197e-16
896 1.7763568394e-15
897 8.881784197e-16
898 1.7763568394e-15
899 1.7763568394e-15
900 4.4408920985e-16
901 8.881784197e-16
902 1.7763568394e-15
903 8.881784197e-16
904 1.7763568394e-15
905 4.4408920985e-16
906 8.881784197e-16
907 4.4408920985e-16
908 8.881784197e-16
909 1.7763568394e-15
910 2.22044604925e-15
911 1.33226762955e-15
912 8.881784197e-16
913 8.881784197e-16
914 1.7763568394e-15
915 8.881784197e-16
916 8.881784197e-16
917 1.33226762955e-15
918 1.33226762955e-15
919 1.33226762955e-15
920 4.4408920985e-16
921 1.33226762955e-15
922 1.7763568394e-15
923 1.7763568394e-15
924 8.881784197e-16
925 1.33226762955e-15
926 8.881784197e-16
927 1.33226762955e-15
928 2.22044604925e-15
929 1.7763568394e-15
930 8.881784197e-16
931 4.4408920985e-16
932 8.881784197e-16
933 1.33226762955e-15
934 1.7763568394e-15
935 8.881784197e-16
936 1.33226762955e-15
937 8.881784197e-16
938 1.7763568394e-15
939 8.881784197e-16
940 8.881784197e-16
941 4.4408920985e-16
942 1.33226762955e-15
943 1.7763568394e-15
944 8.881784197e-16
945 1.33226762955e-15
946 1.7763568394e-15
947 1.33226762955e-15
948 1.33226762955e-15
949 8.881784197e-16
950 4.4408920985e-16
951 8.881784197e-16
952 8.881784197e-16
953 8.881784197e-16
954 1.33226762955e-15
955 1.7763568394e-15
956 8.881784197e-16
957 8.881784197e-16
958 1.33226762955e-15
959 1.33226762955e-15
960 8.881784197e-16
961 8.881784197e-16
962 8.881784197e-16
963 8.881784197e-16
964 8.881784197e-16
965 1.33226762955e-15
966 1.7763568394e-15
967 1.7763568394e-15
968 1.33226762955e-15
969 1.33226762955e-15
970 1.7763568394e-15
971 1.33226762955e-15
972 8.881784197e-16
973 1.33226762955e-15
974 8.881784197e-16
975 4.4408920985e-16
976 1.7763568394e-15
977 1.7763568394e-15
978 4.4408920985e-16
979 1.7763568394e-15
980 8.881784197e-16
981 1.33226762955e-15
982 4.4408920985e-16
983 8.881784197e-16
984 8.881784197e-16
985 1.33226762955e-15
986 1.33226762955e-15
987 1.7763568394e-15
988 1.33226762955e-15
989 8.881784197e-16
990 1.33226762955e-15
991 8.881784197e-16
992 1.33226762955e-15
993 1.33226762955e-15
994 8.881784197e-16
995 4.4408920985e-16
996 1.33226762955e-15
997 1.33226762955e-15
998 8.881784197e-16
999 1.33226762955e-15
1000 1.33226762955e-15


==> data/ncvxF_AI2.dat <==
0 8898.41732964
1 3048.1428598
2 1651.61838572
3 1651.61838572
4 1077.21423158
5 929.918982552
6 678.756144075
7 553.368238707
8 433.111336864
9 339.184977715
10 278.558579956
11 211.781361944
12 180.089774862
13 133.782713654
14 116.546010531
15 84.6600198952
16 74.9616280739
17 53.1318443305
18 47.522490345
19 32.73720656
20 29.5468746177
21 19.8138998712
22 17.9881449037
23 11.7958359225
24 10.7554316449
25 7.00807349693
26 6.41609756569
27 4.31632156883
28 3.94373381023
29 2.88644482957
30 2.62656529439
31 2.17323661234
32 1.96005799073
33 1.81042449959
34 1.61802578609
35 1.60040110209
36 1.42479606526
37 1.45942637599
38 1.30106054338
39 1.32402943871
40 1.18398979464
41 1.18124106735
42 1.06412152177
43 1.03171968901
44 0.934791213316
45 0.882058937192
46 0.803234701803
47 0.73982522308
48 0.676760923864
49 0.610994900302
50 0.561125493648
51 0.498767964634
52 0.457972564471
53 0.403155736395
54 0.373052336796
55 0.334104647819
56 0.308125436049
57 0.277155754526
58 0.25714539526
59 0.2312184512
60 0.214529442232
61 0.196617388575
62 0.180000182515
63 0.176309498905
64 0.159062386525
65 0.154063102793
66 0.141215893709
67 0.135033099107
68 0.125053427388
69 0.117223566306
70 0.108779057829
71 0.10291555425
72 0.0957858933035
73 0.0905269311935
74 0.0845133805996
75 0.079606510588
76 0.0744638572693
77 0.0681577962859
78 0.0636121375986
79 0.0623601695834
80 0.0554776844623
81 0.0524418369935
82 0.0484787044538
83 0.0453502623197
84 0.0418506578607
85 0.0382238926797
86 0.0336651679832
87 0.0300787220785
88 0.0275285943983
89 0.0244087869971
90 0.0223150648805
91 0.019649546037
92 0.0179440668778
93 0.0158168749373
94 0.0144398680273
95 0.0129205124232
96 0.0118094641488
97 0.0109138787749
98 0.0100008802225
99 0.00967176418149
100 0.00889015897477
101 0.00900296324665
102 0.00829775932659
103 0.00868794181914
104 0.00802250567354
105 0.00852038437751
106 0.00787743653679
107 0.00833870392812
108 0.00771697381682
109 0.00804234654466
110 0.00745097558948
111 0.00759319257881
112 0.00704566064164
113 0.00700522572831
114 0.00651407706497
115 0.00632701326967
116 0.00590018318937
117 0.00562188841265
118 0.00526097078163
119 0.00495017026714
120 0.00465052713541
121 0.00435646390691
122 0.00410872712175
123 0.00386340301616
124 0.00365572371841
125 0.0034715714233
126 0.00329196089113
127 0.00316413182401
128 0.00300237364344
129 0.00291408059923
130 0.00276291198419
131 0.00269202333077
132 0.00254751077465
133 0.00247277775278
134 0.00233399549097
135 0.00223975551613
136 0.0021079876052
137 0.00198675810159
138 0.00186448345103
139 0.00171740166805
140 0.00160729950529
141 0.00144277913209
142 0.00134693131509
143 0.0011781519693
144 0.00109754049268
145 0.000939460268709
146 0.000873782096296
147 0.000740296399418
148 0.000688056622388
149 0.000589765707169
150 0.0005485709219
151 0.000491415370951
152 0.000458373318344
153 0.000443196787063
154 0.000415332521739
155 0.000438267855367
156 0.000412885156301
157 0.000466352015513
158 0.000441294583552
159 0.000515348321363
160 0.000489142196393
161 0.000572917961462
162 0.000544799676576
163 0.000627838512916
164 0.000597689883854
165 0.000670998110888
166 0.00063921728714
167 0.000695980729227
168 0.000663320855789
169 0.000699259022769
170 0.000666662267454
171 0.000680056489967
172 0.000648504413335
173 0.000639965019896
174 0.00061035836536
175 0.000582409929985
176 0.000555483522894
177 0.00051204726449
178 0.000488319860925
179 0.000434162882425
180 0.000413917921006
181 0.00035412459255
182 0.000337415800443
183 0.00027692087563
184 0.000263596169814
185 0.000206804650962
186 0.000196542232486
187 0.000147048839064
188 0.000139400298279
189 9.98119400224e-05
190 9.42481926991e-05
191 6.61057901743e-05
192 6.2062527062e-05
193 4.58532904459e-05
194 4.27732772041e-05
195 3.80206133244e-05
196 3.53906643538e-05
197 4.08058933874e-05
198 3.81867574819e-05
199 5.18646848935e-05
200 4.89125212577e-05
201 6.85517182015e-05
202 6.50303728049e-05
203 8.81589459389e-05
204 8.39428725721e-05
205 0.000108131698621
206 0.0001032000671
207 0.000126247952429
208 0.000120671172056
209 0.00014075002383
210 0.000134670492391
211 0.000150423033673
212 0.000144032318888
213 0.000154619693769
214 0.000148134509908
215 0.000153235797387
216 0.000146875038039
217 0.000146644740594
218 0.000140609492453
219 0.000135602101596
220 0.000130060050644
221 0.000121132583423
222 0.000116207612964
223 0.000104411501382
224 0.000100178657043
225 8.66516654687e-05
226 8.31371042338e-05
227 6.90042914555e-05
228 6.61894001213e-05
229 5.24798604276e-05
230 5.03084581234e-05
231 3.78920253832e-05
232 3.6279461924e-05
233 2.5825071623e-05
234 2.46680814926e-05
235 1.66233211947e-05
236 1.58096565013e-05
237 1.03993660039e-05
238 9.81646632026e-06
239 7.05714778215e-06
240 6.59936450198e-06
241 6.32561368086e-06
242 5.89975207488e-06
243 7.79884121505e-06
244 7.32798623027e-06
245 1.09789940104e-05
246 1.04047311411e-05
247 1.53190910703e-05
248 1.46023191783e-05
249 2.02632231812e-05
250 1.93837899864e-05
251 2.5282446062e-05
252 2.42378339417e-05
253 2.99050795061e-05
254 2.87083460058e-05
255 3.37405415567e-05
256 3.24176910684e-05
257 3.64961699755e-05
258 3.50831116891e-05
259 3.79867659972e-05
260 3.65260039468e-05
261 3.81368727229e-05
262 3.6674076846e-05
263 3.69760961738e-05
264 3.55567140571e-05
265 3.46280968433e-05
266 3.32941773165e-05
267 3.12942105118e-05
268 3.00816146068e-05
269 2.72329708624e-05
270 2.61691364467e-05
271 2.27370654446e-05
272 2.18394653619e-05
273 1.81094230505e-05
274 1.73848127263e-05
275 1.36401738073e-05
276 1.30846659974e-05
277 9.58612623014e-06
278 9.18606427902e-06
279 6.15416874261e-06
280 5.88770284127e-06
281 3.48964498231e-06
282 3.32885675558e-06
283 1.67030664233e-06
284 1.5836831162e-06
285 7.05959652514e-07
286 6.60993340507e-07
287 5.43438490652e-07
288 5.09128651682e-07
289 1.07611736055e-06
290 1.02516785239e-06
291 2.15683555371e-06
292 2.06738411368e-06
293 3.61290541528e-06
294 3.46967247289e-06
295 5.26179767801e-06
296 5.05660328498e-06
297 6.92615811859e-06
298 6.6578166158e-06
299 8.44698532632e-06
300 8.12064239675e-06
301 9.69406481843e-06
302 9.32008556598e-06
303 1.05730760906e-05
304 1.01656223355e-05
305 1.10291304907e-05
306 1.06045789869e-05
307 1.10468247625e-05
308 1.06221760472e-05
309 1.06471789629e-05
310 1.02385908343e-05
311 9.88204678753e-06
312 9.50360039642e-06
313 8.82672914981e-06
314 8.48950286514e-06
315 7.57158444165e-06
316 7.28307536413e-06
317 6.21341638007e-06
318 5.9773149923e-06
319 4.84734351458e-06
320 4.66363672347e-06
321 3.55972902666e-06
322 3.42508284978e-06
323 2.42259287475e-06
324 2.3309495365e-06
325 1.48975836023e-06
326 1.43307389378e-06
327 7.94818048266e-07
328 7.63865195985e-07
329 3.50852828568e-07
330 3.36019066793e-07
331 1.51712737484e-07
332 1.43733162705e-07
333 1.74574928291e-07
334 1.65152933995e-07
335 3.83435308837e-07
336 3.65718888506e-07
337 7.33165352873e-07
338 7.02061935254e-07
339 1.17377090314e-06
340 1.1260978714e-06
341 1.65452100198e-06
342 1.58900129588e-06
343 2.12766529462e-06
344 2.04478738119e-06
345 2.55152248796e-06
346 2.4532910996e-06
347 2.89279309751e-06
348 2.78240140217e-06
349 3.12802155511e-06
350 3.00947702447e-06
351 3.24420079378e-06
352 3.12193630725e-06
353 3.23857263362e-06
354 3.11707147427e-06
355 3.11772660622e-06
356 3.00118578789e-06
357 2.8961366354e-06
358 2.78818748578e-06
359 2.59429806215e-06
360 2.49779705586e-06
361 2.23663723853e-06
362 2.15353382416e-06
363 1.84936294989e-06
364 1.78064523615e-06
365 1.45841496568e-06
366 1.40412876393e-06
367 1.08764214879e-06
368 1.04697435743e-06
369 7.57313032729e-07
370 7.28726968546e-07
371 4.8302850475e-07
372 4.64436501257e-07
373 2.75071477152e-07
374 2.64029031971e-07
375 1.38194915067e-07
376 1.32100769878e-07
377 7.18192767479e-08
378 6.81069889374e-08
379 7.05850609073e-08
380 6.68936182002e-08
381 1.25187075817e-07
382 1.195007866e-07
383 2.23404806654e-07
384 2.14155752687e-07
385 3.51238031993e-07
386 3.37367617398e-07
387 4.94058471467e-07
388 4.75037739811e-07
389 6.37695697581e-07
390 6.13506960345e-07
391 7.69387959121e-07
392 7.4047270493e-07
393 8.78544535343e-07
394 8.45724425602e-07
395 9.5728429983e-07
396 9.21663252829e-07
397 1.00073396414e-06
398 9.63589897207e-07
399 1.00708764528e-06
400 9.6976231978e-07
401 9.77445679506e-07
402 9.4124045491e-07
403 9.1546424752e-07
404 8.8154842981e-07
405 8.26857524228e-07
406 7.96194498331e-07
407 7.18800496458e-07
408 6.92095144306e-07
409 5.99283088043e-07
410 5.76952252196e-07
411 4.7646514334e-07
412 4.58631101097e-07
413 3.5807731491e-07
414 3.44582695266e-07
415 2.50905805022e-07
416 2.41347018815e-07
417 1.60389757919e-07
418 1.54164986998e-07
419 9.03497796578e-08
420 8.67169114294e-08
421 4.28553255105e-08
422 4.0994909245e-08
423 1.82283255157e-08
424 1.73066920794e-08
425 1.51710715102e-08
426 1.43991503165e-08
427 3.09986813996e-08
428 2.96827171731e-08
429 6.19507076749e-08
430 5.95319491481e-08
431 1.0355296709e-07
432 9.96344331483e-08
433 1.50999531545e-07
434 1.45359004389e-07
435 1.99525833633e-07
436 1.92115292563e-07
437 2.44746887645e-07
438 2.35679536331e-07
439 2.82939263574e-07
440 2.72466101237e-07
441 3.11251227902e-07
442 2.9972971971e-07
443 3.27831942926e-07
444 3.15689682395e-07
445 3.31877180848e-07
446 3.19573607133e-07
447 3.23595291007e-07
448 3.11584376522e-07
449 3.04102596438e-07
450 2.92799152923e-07
451 2.75261808458e-07
452 2.6501355288e-07
453 2.39480042019e-07
454 2.30546986835e-07
455 1.99484583963e-07
456 1.92026642587e-07
457 1.58094713765e-07
458 1.52167740186e-07
459 1.18006556971e-07
460 1.13566396287e-07
461 8.16056511255e-08
462 7.85192217911e-08
463 5.08185493686e-08
464 4.88805520504e-08
465 2.7010998771e-08
466 2.59645265288e-08
467 1.09361528722e-08
468 1.04953543634e-08
469 2.73227485081e-09
470 2.60521604289e-09
471 1.96579552636e-09
472 1.875820832e-09
473 7.71262520516e-09
474 7.41675920679e-09
475 1.86683846159e-08
476 1.79716654891e-08
477 3.32768861355e-08
478 3.20419473177e-08
479 4.98658465631e-08
480 4.80174247031e-08
481 6.67791697495e-08
482 6.43036663917e-08
483 8.24963755086e-08
484 7.94369365842e-08
485 9.57315191563e-08
486 9.21793938957e-08
487 1.05506154924e-07
488 1.01589289869e-07
489 1.11193248831e-07
490 1.07063212074e-07
491 1.12531417074e-07
492 1.08349769601e-07
493 1.09611075327e-07
494 1.0553623353e-07
495 1.02836028137e-07
496 9.90115465171e-08
497 9.28654997345e-08
498 8.94105118832e-08
499 8.05426281225e-08
500 7.75449504609e-08
501 6.68158648409e-08
502 6.43280366752e-08
503 5.2659695271e-08
504 5.06979818127e-08
505 3.90005530093e-08
506 3.75467128499e-08
507 2.66528932258e-08
508 2.56583381208e-08
509 1.62691922156e-08
510 1.56610160396e-08
511 8.30630986215e-09
512 7.99456945089e-09
513 3.00918712171e-09
514 2.89479373805e-09
515 4.11527700805e-10
516 3.94122956493e-10
517 3.5189939851e-10
518 3.37115224625e-10
519 2.50268428204e-09
520 2.40833131215e-09
521 6.40860875478e-09
522 6.16943029996e-09
523 1.15311835636e-08
524 1.110195047e-08
525 1.72952838717e-08
526 1.66521494371e-08
527 2.31342403012e-08
528 2.22744285239e-08
529 2.85303243253e-08
530 2.74703011449e-08
531 3.30480443012e-08
532 3.18204560479e-08
533 3.63584815588e-08
534 3.50081847955e-08
535 3.82536757826e-08
536 3.6833242234e-08
537 3.86509091399e-08
538 3.72159671969e-08
539 3.75874722458e-08
540 3.61922452008e-08
541 3.52071256593e-08
542 3.39004793126e-08
543 3.17400163929e-08
544 3.05622540608e-08
545 2.74780691534e-08
546 2.64586357268e-08
547 2.27480541071e-08
548 2.19042566307e-08
549 1.78845227516e-08
550 1.7221241766e-08
551 1.32045738788e-08
552 1.27149233364e-08
553 8.98613894407e-09
554 8.65292193453e-09
555 5.45105915961e-09
556 5.24886134556e-09
557 2.75375500181e-09
558 2.65145061462e-09
559 9.75828307048e-10
560 9.39287314594e-10
561 1.26460175665e-10
562 1.21231025219e-10
563 1.48048240334e-10
564 1.41843425894e-10
565 9.26235532717e-10
566 8.91026363803e-10
567 2.30317809269e-09
568 2.21681206725e-09
569 4.09283007485e-09
570 3.94006294258e-09
571 6.09692163422e-09
572 5.86986947937e-09
573 8.12042300069e-09
574 7.81843212394e-09
575 9.98541649366e-09
576 9.61442214731e-09
577 1.15424869662e-08
578 1.11139542014e-08
579 1.26790435928e-08
580 1.22085941356e-08
581 1.33242243905e-08
582 1.28300849944e-08
583 1.34503230775e-08
584 1.29517325753e-08
585 1.30709700841e-08
586 1.25866388423e-08
587 1.22364451904e-08
588 1.17832068547e-08
589 1.10267546205e-08
590 1.06184647741e-08
591 9.54314849366e-09
592 9.18990172849e-09
593 7.89884113672e-09
594 7.60653717791e-09
595 6.20968698684e-09
596 5.97993254914e-09
597 4.58547333437e-09
598 4.4158192658e-09
599 3.12243697564e-09
600 3.00687785781e-09
601 1.8974075644e-09
602 1.8271033575e-09
603 9.63891189087e-10
604 9.28038978998e-10
605 3.50183881892e-10
606 3.36942029833e-10
607 5.94879701055e-11
608 5.69104763315e-11
609 7.18398673882e-11
610 6.87299106517e-11
611 3.47555761948e-10
612 3.34194449891e-10
613 8.31808399937e-10
614 8.00506771981e-10
615 1.45989975664e-09
616 1.40536648985e-09
617 2.16280016119e-09
618 2.08229611331e-09
619 2.87251555875e-09
620 2.76581069159e-09
621 3.52690854299e-09
622 3.39606742727e-09
623 4.07369071809e-09
624 3.92270349536e-09
625 4.47333547982e-09
626 4.30764934833e-09
627 4.70083483251e-09
628 4.52680959384e-09
629 4.74622741109e-09
630 4.5705896845e-09
631 4.61401761243e-09
632 4.4433203783e-09
633 4.32157110097e-09
634 4.1617247426e-09
635 3.89673937562e-09
636 3.7526208807e-09
637 3.37491101732e-09
638 3.25009130719e-09
639 2.79578582507e-09
640 2.69237254713e-09
641 2.20010942797e-09
642 2.11870165856e-09
643 1.62660862557e-09
644 1.56638035875e-09
645 1.10934594844e-09
646 1.06821707035e-09
647 6.75633771152e-10
648 6.50516973622e-10
649 3.44621220449e-10
650 3.31721317082e-10
651 1.26586741089e-10
652 1.21736398739e-10
653 2.29469776514e-11
654 2.19242402011e-11
655 2.68962629946e-11
656 2.57318610863e-11
657 1.24594556894e-10
658 1.19828147405e-10
659 2.96761282215e-10
660 2.8564706156e-10
661 5.20530285542e-10
662 5.01163999189e-10
663 7.71408714684e-10
664 7.42790717823e-10
665 1.02518216138e-09
666 9.87204984426e-10
667 1.25964749742e-09
668 1.21302079492e-09
669 1.45603706869e-09
670 1.40216727118e-09
671 1.60009783201e-09
672 1.54091361892e-09
673 1.68272284995e-09
674 1.62049129671e-09
675 1.70018177315e-09
676 1.63730629055e-09
677 1.65392544105e-09
678 1.59275836964e-09
679 1.55003831992e-09
680 1.49270640293e-09
681 1.39839917424e-09
682 1.34666588991e-09
683 1.21163612476e-09
684 1.16679910178e-09
685 1.00397512526e-09
686 9.66807967018e-10
687 7.90062681943e-10
688 7.60798979371e-10
689 5.83862735937e-10
690 5.62218716027e-10
691 3.97696986454e-10
692 3.82935017029e-10
693 2.41476172391e-10
694 2.32491359498e-10
695 1.22184928841e-10
696 1.17615250872e-10
697 4.36148894778e-11
698 4.19553281006e-11
699 6.34958752244e-12
700 6.07425221233e-12
701 7.99138533125e-12
702 7.66231522675e-12
703 4.35846914115e-11
704 4.19486667624e-11
705 1.06183506432e-10
706 1.02240438338e-10
707 1.87528215179e-10
708 1.80583548115e-10
709 2.78744138882e-10
710 2.68431055161e-10
711 3.7104763706e-10
712 3.57323948208e-10
713 4.56365611967e-10
714 4.39488445636e-10
715 5.27867083377e-10
716 5.08345809891e-10
717 5.80355319357e-10
718 5.58890267399e-10
719 6.10497874476e-10
720 5.87916382244e-10
721 6.1692517761e-10
722 5.94102544937e-10
723 6.00151484065e-10
724 5.77945691305e-10
725 5.62383917213e-10
726 5.41572564572e-10
727 5.07216935119e-10
728 4.88443507862e-10
729 4.3924996973e-10
730 4.22988755133e-10
731 3.63671759374e-10
732 3.50205198174e-10
733 2.85825585422e-10
734 2.7523805457e-10
735 2.10808703827e-10
736 2.02997174625e-10
737 1.43120182372e-10
738 1.37812872225e-10
739 8.63771276727e-11
740 8.31721358452e-11
741 4.31312763283e-11
742 4.15276701915e-11
743 1.47615253354e-11
744 1.42086342692e-11
745 1.47570844433e-12
746 1.41753275784e-12
747 2.39452901951e-12
748 2.30260255307e-12
749 1.56958890329e-11
750 1.51145762572e-11
751 3.88356014014e-11
752 3.73985287183e-11
753 6.87876422489e-11
754 6.62430110765e-11
755 1.02301278559e-10
756 9.85171944023e-11
757 1.36162192632e-10
758 1.31124888725e-10
759 1.67415858954e-10
760 1.61222590833e-10
761 1.93568272522e-10
762 1.86406001745e-10
763 2.12721396053e-10
764 2.04850358898e-10
765 2.23663754184e-10
766 2.1538726358e-10
767 2.25903740159e-10
768 2.17543760783e-10
769 2.19638529586e-10
770 2.11509920689e-10
771 2.05685246613e-10
772 1.98073557556e-10
773 1.85373050243e-10
774 1.78510983773e-10
775 1.60390811743e-10
776 1.54454671275e-10
777 1.32647226536e-10
778 1.27737820321e-10
779 1.04103836662e-10
780 1.00250474588e-10
781 7.66298136057e-11
782 7.37934158224e-11
783 5.18731724242e-11
784 4.99524865916e-11
785 3.11564107847e-11
786 3.00022229283e-11
787 1.5410339671e-11
788 1.48387968579e-11
789 5.13544762271e-12
790 4.94493335168e-12
791 4.01012556495e-13
792 3.8546943415e-13
793 8.76632100244e-13
794 8.43769498715e-13
795 5.88862292261e-12
796 5.67013103137e-12
797 1.44968481663e-11
798 1.39599443116e-11
799 2.55861998255e-11
800 2.46398457193e-11
801 3.79625220148e-11
802 3.65569796656e-11
803 5.044231699e-11
804 4.85744777734e-11
805 6.19406748115e-11
806 5.96487303994e-11
807 7.15441039745e-11
808 6.88955559269e-11
809 7.85558285088e-11
810 7.56497087195e-11
811 8.25366441859e-11
812 7.94821986005e-11
813 8.33084712326e-11
814 8.02242716702e-11
815 8.09459166362e-11
816 7.79505349158e-11
817 7.57562901299e-11
818 7.29536431265e-11
819 6.82298662014e-11
820 6.5706551311e-11
821 5.89945869933e-11
822 5.68123326161e-11
823 4.87507811897e-11
824 4.69468908193e-11
825 3.82223142026e-11
826 3.68083341584e-11
827 2.80997447533e-11
828 2.70605760022e-11
829 1.89879223456e-11
830 1.82849291264e-11
831 1.13749010211e-11
832 1.09539044502e-11
833 5.60085311463e-12
834 5.39390754284e-12
835 1.84963155903e-12
836 1.7807977315e-12
837 1.43884903991e-13
838 1.38111744263e-13
839 3.60600438398e-13
840 3.46833672893e-13
841 2.2497559371e-12
842 2.16626716565e-12
843 5.46140910274e-12
844 5.25934851225e-12
845 9.58566559461e-12
846 9.22995013752e-12
847 1.41784362029e-11
848 1.36539668461e-11
849 1.88036253235e-11
850 1.81072934424e-11
851 2.30597763107e-11
852 2.22053486709e-11
853 2.6609381365e-11
854 2.56248355868e-11
855 2.91957569232e-11
856 2.81148437864e-11
857 3.06559222452e-11
858 2.9521274314e-11
859 3.09277048416e-11
860 2.97828428586e-11
861 3.00368618866e-11
862 2.89253065944e-11
863 2.80997447533e-11
864 2.70605760022e-11
865 2.52970977499e-11
866 2.43614017847e-11
867 2.18629558901e-11
868 2.10529371714e-11
869 1.80566672725e-11
870 1.73887571009e-11
871 1.41482381366e-11
872 1.3624212869e-11
873 1.03916875105e-11
874 1.00057739871e-11
875 7.01261271274e-12
876 6.75282052498e-12
877 4.1930903194e-12
878 4.03677091754e-12
879 2.05790939845e-12
880 1.98108196514e-12
881 6.74571509762e-13
882 6.49258424801e-13
883 5.19584375525e-14
884 5.10702591328e-14
885 1.43884903991e-13
886 1.38555833473e-13
887 8.5798035343e-13
888 8.25561841111e-13
889 2.06235029054e-12
890 1.98507876803e-12
891 3.60422802714e-12
892 3.4714453534e-12
893 5.32063282321e-12
894 5.12390130325e-12
895 7.04725167111e-12
896 6.78657130493e-12
897 8.6335383287e-12
898 8.31423818681e-12
899 9.95603599563e-12
900 9.58788604066e-12
901 1.09183773134e-11
902 1.05147002216e-11
903 1.14606102386e-11
904 1.1036060954e-11
905 1.15574216863e-11
906 1.11293196881e-11
907 1.12199138869e-11
908 1.08051345649e-11
909 1.04933839395e-11
910 1.01043617917e-11
911 9.44222477983e-12
912 9.0936147501e-12
913 8.15703060653e-12
914 7.85460585462e-12
915 6.73416877817e-12
916 6.48370246381e-12
917 5.27133892092e-12
918 5.07682784701e-12
919 3.86801701779e-12
920 3.72502029222e-12
921 2.6059154834e-12
922 2.50910403565e-12
923 1.55297996685e-12
924 1.49480428036e-12
925 7.57616192004e-13
926 7.28750393364e-13
927 2.43804976208e-13
928 2.33590924381e-13
929 1.37667655054e-14
930 1.28785870857e-14
931 5.28466159722e-14
932 5.10702591328e-14
933 3.24185123191e-13
934 3.11750625315e-13
935 7.78932474077e-13
936 7.50510764647e-13
937 1.36068933898e-12
938 1.30961907985e-12
939 2.00595096089e-12
940 1.93134397364e-12
941 2.65476529648e-12
942 2.55662158111e-12
943 3.2507330161e-12
944 3.12994075102e-12
945 3.7467806635e-12
946 3.60778074082e-12
947 4.10693701269e-12
948 3.95505850292e-12
949 4.30944169239e-12
950 4.14868139842e-12
951 4.34408065075e-12
952 4.18287626758e-12
953 4.21573886911e-12
954 4.05986355645e-12
955 3.93995946979e-12
956 3.79474229817e-12
957 3.54472007302e-12
958 3.41326966691e-12
959 3.05977465587e-12
960 2.94608781815e-12
961 2.52242671195e-12
962 2.42916797788e-12
963 1.97264427015e-12
964 1.90025772895e-12
965 1.44506628885e-12
966 1.39133149446e-12
967 9.70779012732e-13
968 9.34363697525e-13
969 5.76427794385e-13
970 5.53779244683e-13
971 2.77999845366e-13
972 2.660094367e-13
973 8.52651282912e-14
974 8.17124146124e-14
975 8.881784197e-16
976 0.0
977 1.73194791842e-14
978 1.68753899743e-14
979 1.20792265079e-13
980 1.16795462191e-13
981 2.93987056921e-13
982 2.82884826674e-13
983 5.14255305006e-13
984 4.95159468983e-13
985 7.58060281214e-13
986 7.30526750203e-13
987 1.00452979268e-12
988 9.65894031424e-13
989 1.22923893286e-12
990 1.18349774425e-12
991 1.41664457942e-12
992 1.36335387424e-12
993 1.55209178843e-12
994 1.49436019115e-12
995 1.6275869541e-12
996 1.56763491077e-12
997 1.64002145198e-12
998 1.57873714102e-12
999 1.5916157281e-12
1000 1.53121959556e-12


==> data/ncvxF_FISTA.dat <==
0 8898.41732964
1 3048.1428598
2 1651.61838572
3 951.783911427
4 572.720768803
5 354.507239644
6 224.424973925
7 144.888082345
8 94.6934699609
9 61.9215204674
10 39.9299088472
11 25.3070934829
12 15.840767426
13 10.0015027639
14 6.64931701531
15 4.83835801646
16 3.89823478417
17 3.36437115014
18 2.97099190171
19 2.6285123975
20 2.29979267326
21 1.97341074221
22 1.67968265158
23 1.42449860497
24 1.20391243955
25 1.01063961879
26 0.841455754879
27 0.696040925763
28 0.572741767715
29 0.479479348423
30 0.407808609211
31 0.352642390686
32 0.319937315281
33 0.298967190009
34 0.277493447017
35 0.252315396434
36 0.228799223981
37 0.201489075691
38 0.176826353574
39 0.153438940235
40 0.132216048987
41 0.114939040831
42 0.103110043
43 0.0921241238873
44 0.0819330907203
45 0.0717836696376
46 0.0594172858611
47 0.0488153612246
48 0.0392364633558
49 0.0314589048673
50 0.0259894091553
51 0.0228989056947
52 0.0218413086633
53 0.0221653525996
54 0.0230931043847
55 0.0239007932315
56 0.0240487374973
57 0.0232477412678
58 0.0214697495557
59 0.0189119071725
60 0.0159237897709
61 0.0129133301342
62 0.0102525187663
63 0.00820369970024
64 0.00688053414411
65 0.00624747744773
66 0.00615168544604
67 0.00637445475674
68 0.00668695995814
69 0.00689704271593
70 0.00687876351384
71 0.00658233210921
72 0.00602702162355
73 0.00528264756024
74 0.00444600654733
75 0.00361785621868
76 0.00288435797032
77 0.00230506559112
78 0.00190792895682
79 0.00169056043449
80 0.00162621237386
81 0.0016725141839
82 0.00178097797772
83 0.00190554790812
84 0.00200896027126
85 0.00206629369164
86 0.00206570307391
87 0.00200683836288
88 0.00189777103885
89 0.00175135451181
90 0.0015818445857
91 0.0014023585787
92 0.00122343515248
93 0.00105265231053
94 0.000895032916012
95 0.000753851693119
96 0.000631459501339
97 0.000529836845374
98 0.000450738640337
99 0.000395450102934
100 0.00036429883536
101 0.000356134240588
102 0.000367983972555
103 0.000395037400166
104 0.000431010391748
105 0.000468842522799
106 0.000501593876718
107 0.000523362764934
108 0.000530045186175
109 0.0005197971187
110 0.00049312817909
111 0.000452631686218
112 0.000402424098024
113 0.000347412956105
114 0.000292530374451
115 0.000242059176164
116 0.000199147023187
117 0.000165559576885
118 0.000141676920046
119 0.000126696882491
120 0.000118980579225
121 0.000116462214503
122 0.000117046807035
123 0.000118933334033
124 0.000120822741694
125 0.000121995591066
126 0.000122268272408
127 0.000121856035824
128 0.00012118310809
129 0.000120683890374
130 0.000120635065338
131 0.000121047984752
132 0.000121636386154
133 0.000121859093233
134 0.00012102357502
135 0.000118426229722
136 0.000113500345615
137 0.00010594322933
138 9.57993993103e-05
139 8.34856853249e-05
140 6.97547608963e-05
141 5.56041514814e-05
142 4.21463989837e-05
143 3.04615762348e-05
144 2.14551029289e-05
145 1.57418423052e-05
146 1.35723666612e-05
147 1.4810112857e-05
148 1.89601767064e-05
149 2.52429968519e-05
150 3.27002449456e-05
151 4.03166241743e-05
152 4.71403173194e-05
153 5.23864242967e-05
154 5.55114185028e-05
155 5.62516947262e-05
156 5.46248114537e-05
157 5.08971928084e-05
158 4.55261373218e-05
159 3.90865044899e-05
160 3.21932226179e-05
161 2.54298737876e-05
162 1.92913949983e-05
163 1.41458823624e-05
164 1.02171589393e-05
165 7.58669951395e-06
166 6.21112146204e-06
167 5.95001076942e-06
168 6.59843219619e-06
169 7.91897498376e-06
170 9.66937785618e-06
171 1.16233485996e-05
172 1.35838178039e-05
173 1.53892596422e-05
174 1.69146760562e-05
175 1.80692839771e-05
176 1.87928865842e-05
177 1.90524571657e-05
178 1.88397835443e-05
179 1.81702960242e-05
180 1.7082597132e-05
181 1.56378440637e-05
182 1.39180564962e-05
183 1.20226193525e-05
184 1.00626514379e-05
185 8.15341094995e-06
186 6.40539070673e-06
187 4.91511616829e-06
188 3.75682649612e-06
189 2.97616537592e-06
190 2.58675031883e-06
191 2.57008159998e-06
192 2.87877319316e-06
193 3.44262466356e-06
194 4.17668250341e-06
195 4.99021757738e-06
196 5.79549792112e-06
197 6.51535715068e-06
198 7.08881447276e-06
199 7.47433989057e-06
200 7.65071650166e-06
201 7.61577262232e-06
202 7.38349445673e-06
203 6.98015816747e-06
204 6.44013329154e-06
205 5.80192147126e-06
206 5.10483471983e-06
207 4.38652320778e-06
208 3.68137212625e-06
209 3.01963296234e-06
210 2.42705825126e-06
211 1.9247793519e-06
212 1.52919934182e-06
213 1.25175281207e-06
214 1.0984888501e-06
215 1.06953872514e-06
216 1.15861337768e-06
217 1.35272213653e-06
218 1.63230467987e-06
219 1.97192481588e-06
220 2.34159554102e-06
221 2.70870549768e-06
222 3.04041480792e-06
223 3.30630112488e-06
224 3.48097903347e-06
225 3.54639700317e-06
226 3.49353897366e-06
227 3.32331866382e-06
228 3.04654508287e-06
229 2.68294437378e-06
230 2.25933151965e-06
231 1.80712120956e-06
232 1.35943852975e-06
233 9.48129020628e-07
234 6.00970512465e-07
235 3.39357648649e-07
236 1.76669429308e-07
237 1.17449408421e-07
238 1.57437913817e-07
239 2.84406705742e-07
240 4.79668778475e-07
241 7.20077269367e-07
242 9.80292564012e-07
243 1.23508742034e-06
244 1.46147481939e-06
245 1.64047861384e-06
246 1.75841688277e-06
247 1.80762576152e-06
248 1.78661037831e-06
249 1.69966342556e-06
250 1.55603590279e-06
251 1.36877549917e-06
252 1.1533645905e-06
253 9.26292116787e-07
254 7.03683491032e-07
255 5.00092773859e-07
256 3.27535059963e-07
257 1.94807683762e-07
258 1.07119659809e-07
259 6.60223218318e-08
260 6.96122604005e-08
261 1.1296141933e-07
262 1.88718971117e-07
263 2.87824999834e-07
264 4.00276267243e-07
265 5.15888552322e-07
266 6.25006973287e-07
267 7.19124424897e-07
268 7.91377848142e-07
269 8.36901880685e-07
270 8.53029088255e-07
271 8.39335037917e-07
272 7.97534980723e-07
273 7.31246545094e-07
274 6.45639576469e-07
275 5.46999848083e-07
276 4.4223768203e-07
277 3.38375132358e-07
278 2.42046223065e-07
279 1.59043463288e-07
280 9.39404531941e-08
281 4.98149610451e-08
282 2.80895577909e-08
283 2.84983103782e-08
284 4.91786624757e-08
285 8.68782863428e-08
286 1.37258076904e-07
287 1.95265385639e-07
288 2.55546615868e-07
289 3.12865906515e-07
290 3.62497028839e-07
291 4.00558727076e-07
292 4.24269282817e-07
293 4.32103514303e-07
294 4.23844007447e-07
295 4.00527456534e-07
296 3.64295502653e-07
297 3.18166927915e-07
298 2.65753679063e-07
299 2.10946650814e-07
300 1.5759817229e-07
301 1.09226876432e-07
302 6.87671688482e-08
303 3.83804623638e-08
304 1.93391320735e-08
305 1.19874457027e-08
306 1.57771617992e-08
307 2.93696120757e-08
308 5.07913493486e-08
309 7.7627138495e-08
310 1.07232423385e-07
311 1.3694731793e-07
312 1.64295565153e-07
313 1.87154526987e-07
314 2.03885697214e-07
315 2.13419264483e-07
316 2.1529024874e-07
317 2.09627683656e-07
318 1.97101610144e-07
319 1.78835335873e-07
320 1.56292217834e-07
321 1.31147174898e-07
322 1.05153259433e-07
323 8.00129713596e-08
324 5.72627891771e-08
325 3.81776823488e-08
326 2.37004682546e-08
327 1.43987524126e-08
328 1.0450211807e-08
329 1.16550809004e-08
330 1.74730638847e-08
331 2.70806057578e-08
332 3.94434631623e-08
333 5.33989501506e-08
334 6.77419804695e-08
335 8.13091811658e-08
336 9.30557706447e-08
337 1.02120620848e-07
338 1.07875874455e-07
339 1.09958609329e-07
340 1.08283235267e-07
341 1.03034624388e-07
342 9.46431537585e-08
343 8.37439939616e-08
344 7.11239485085e-08
345 5.76598622182e-08
346 4.42530905254e-08
347 3.17646762227e-08
348 2.09557176056e-08
349 1.24369732291e-08
350 6.63096111353e-09
351 3.74889452814e-09
352 3.78365516696e-09
353 6.51883746983e-09
354 1.15526863631e-08
355 1.83347328431e-08
356 2.62120347649e-08
357 3.44812574049e-08
358 4.24425650181e-08
359 4.94512071292e-08
360 5.49630363444e-08
361 5.85707220502e-08
362 6.0028288118e-08
363 5.92625442053e-08
364 5.63710291779e-08
365 5.16071896328e-08
366 4.53544015677e-08
367 3.80912918985e-08
368 3.03513796318e-08
369 2.26803589243e-08
370 1.55944017699e-08
371 9.54261913932e-09
372 4.87636730995e-09
373 1.82743198351e-09
374 4.9632431498e-10
375 8.51107184729e-10
376 2.73632139169e-09
377 5.89082738145e-09
378 9.97274529624e-09
379 1.45892489201e-08
380 1.93286675554e-08
381 2.37923707402e-08
382 2.76239848773e-08
383 3.05339153961e-08
384 3.23175290973e-08
385 3.28659877091e-08
386 3.21693054417e-08
387 3.03118290468e-08
388 2.74608784601e-08
389 2.38498056859e-08
390 1.97570177995e-08
391 1.54827879406e-08
392 1.13256897194e-08
393 7.56043982975e-09
394 4.41874359325e-09
395 2.07437356181e-09
396 6.33379126924e-10
397 1.29861454923e-10
398 5.27324406363e-10
399 1.72517067298e-09
400 3.56961304959e-09
401 5.86791060186e-09
402 8.4047138138e-09
403 1.09591873354e-08
404 1.33215958265e-08
405 1.53081778365e-08
406 1.67732752132e-08
407 1.76179981715e-08
408 1.77949779356e-08
409 1.73090564104e-08
410 1.62140985083e-08
411 1.46063716677e-08
412 1.26151729063e-08
413 1.03915263061e-08
414 8.09590883222e-09
415 5.88593929152e-09
416 3.90494436786e-09
417 2.27219976168e-09
418 1.07545128358e-09
419 3.66151997611e-10
420 1.57624580055e-10
421 4.26100932316e-10
422 1.11443920758e-09
423 2.13806972127e-09
424 3.3926381704e-09
425 4.76268713356e-09
426 6.13068662503e-09
427 7.38573779913e-09
428 8.43132408335e-09
429 9.19160703106e-09
430 9.61587165449e-09
431 9.68090940745e-09
432 9.3912575494e-09
433 8.77740324867e-09
434 7.89218823627e-09
435 6.80577194601e-09
436 5.59959101309e-09
437 4.35981428737e-09
438 3.17080051104e-09
439 2.10902673103e-09
440 1.23791021878e-09
441 6.03855188075e-10
442 2.33751240586e-10
443 1.34018574016e-10
444 2.91197288504e-10
445 6.73966660258e-10
446 1.2363372548e-09
447 1.92176718983e-09
448 2.66782018699e-09
449 3.41101191736e-09
450 4.09148182001e-09
451 4.65715555009e-09
452 5.06712982684e-09
453 5.29406429806e-09
454 5.32547073107e-09
455 5.16384979221e-09
456 4.82574424865e-09
457 4.33981339754e-09
458 3.74413167137e-09
459 3.08295744489e-09
460 2.40319009137e-09
461 1.75084835519e-09
462 1.16777210124e-09
463 6.88798795778e-10
464 3.3959057788e-10
465 1.35223388043e-10
466 7.96287480398e-11
467 1.65839342259e-10
468 3.77043285482e-10
469 6.88267665083e-10
470 1.06858077942e-09
471 1.48362300223e-09
472 1.89824955754e-09
473 2.27911645112e-09
474 2.59700438932e-09
475 2.82873369173e-09
476 2.95856983357e-09
477 2.97899838131e-09
478 2.89089197025e-09
479 2.70305555716e-09
480 2.43120990007e-09
481 2.09653849836e-09
482 1.72388059383e-09
483 1.33976651995e-09
484 9.70398428279e-10
485 6.39752695264e-10
486 3.67932351253e-10
487 1.69874780909e-10
488 5.44901901378e-11
489 2.42765807457e-11
490 7.5434769542e-11
491 1.98418170783e-10
492 3.78902687004e-10
493 5.99043925575e-10
494 8.38946245807e-10
495 1.07822417661e-09
496 1.29751542843e-09
497 1.4798624548e-09
498 1.6118528734e-09
499 1.68444413973e-09
500 1.69343072898e-09
501 1.63953783883e-09
502 1.5281313992e-09
503 1.36861944e-09
504 1.17356080409e-09
505 9.57594004092e-10
506 7.36258609635e-10
507 5.24795318313e-10
508 3.37039729459e-10
509 1.84455117846e-10
510 7.53979101376e-11
511 1.46429535164e-11
512 3.19300141882e-12
513 3.83888476563e-11
514 1.14274367746e-10
515 2.22195151167e-10
516 3.5156766387e-10
517 4.90752327664e-10
518 6.27970120348e-10
519 7.52177431451e-10
520 8.53848103333e-10
521 9.25607146485e-10
522 9.62670831939e-10
523 9.63070512228e-10
524 9.27669496775e-10
525 8.59952553611e-10
526 7.65644880829e-10
527 6.52176979088e-10
528 5.28053156756e-10
529 4.02169852975e-10
530 2.83137513435e-10
531 1.78660641836e-10
532 9.50133305366e-11
533 3.66426888831e-11
534 5.93569637886e-12
535 3.14015480285e-12
536 2.64517296955e-11
537 7.22479853721e-11
538 1.35446764915e-10
539 2.09943618046e-10
540 2.89122503716e-10
541 3.66356722736e-10
542 4.35501856799e-10
543 4.91324314567e-10
544 5.29835730845e-10
545 5.4853144249e-10
546 5.46491740749e-10
547 5.24383203526e-10
548 4.84323692262e-10
549 4.29653645995e-10
550 3.6464031794e-10
551 2.9411095781e-10
552 2.23071339178e-10
553 1.56336721346e-10
554 9.81792425137e-11
555 5.2046367216e-11
556 2.03468353277e-11
557 4.32320845789e-12
558 4.02078370598e-12
559 1.83368875639e-11
560 4.51612081065e-11
561 8.15791878495e-11
562 1.24119825529e-10
563 1.69040337283e-10
564 2.12613926465e-10
565 2.51395348982e-10
566 2.82464718282e-10
567 3.03618019615e-10
568 3.13485237768e-10
569 3.11596970448e-10
570 2.98373326046e-10
571 2.75051537102e-10
572 2.43553621715e-10
573 2.06314076934e-10
574 1.66082703146e-10
575 1.25697230402e-10
576 8.7880369648e-11
577 5.5047078007e-11
578 2.91326962554e-11
579 1.14841469667e-11
580 2.78799205944e-12
581 3.04245517668e-12
582 1.16004983397e-11
583 2.72448730243e-11
584 4.82973661065e-11
585 7.27737869965e-11
586 9.85309611679e-11
587 1.23439480859e-10
588 1.45539580387e-10
589 1.63167701572e-10
590 1.75072401021e-10
591 1.80480963508e-10
592 1.79138481826e-10
593 1.71296310469e-10
594 1.57676094403e-10
595 1.39390721188e-10
596 1.17848841796e-10
597 9.46340783514e-11
598 7.13806791452e-11
599 4.9657167267e-11
600 3.08517655867e-11
601 1.60746971289e-11
602 6.09512440519e-12
603 1.29940502802e-12
604 1.67776903481e-12
605 6.84741152668e-12
606 1.60929047865e-11
607 2.8437696642e-11
608 4.2722270166e-11
609 5.77040637495e-11
610 7.21480652999e-11
611 8.49156300831e-11
612 9.50435286029e-11
613 1.01815000875e-10
614 1.04789510402e-10
615 1.03826280906e-10
616 9.90882931262e-11
617 9.10009845256e-11
618 8.02264921163e-11
619 6.75934863636e-11
620 5.4029225538e-11
621 4.04920541541e-11
622 2.78972400736e-11
623 1.70485847661e-11
624 8.58912940771e-12
625 2.95719004839e-12
626 3.69038133385e-13
627 8.02913291409e-13
628 4.02256006282e-12
629 9.59810009249e-12
630 1.69473324263e-11
631 2.53836951458e-11
632 3.41775496793e-11
633 4.26010338117e-11
634 4.99968955125e-11
635 5.58055823774e-11
636 5.96163118871e-11
637 6.11861672439e-11
638 6.04454264419e-11
639 5.75028913374e-11
640 5.26227950104e-11
641 4.62025973036e-11
642 3.87361254184e-11
643 3.07722736181e-11
644 2.28750351994e-11
645 1.55755408571e-11
646 9.33786381552e-12
647 4.5310422081e-12
648 1.40065736787e-12
649 5.90638649101e-14
650 4.80948614268e-13
651 2.51754173064e-12
652 5.90327786654e-12
653 1.02922115275e-11
654 1.52757806404e-11
655 2.04258832071e-11
656 2.53193022104e-11
657 2.95745650192e-11
658 3.28728155807e-11
659 3.49844597736e-11
660 3.57744944779e-11
661 3.52162743411e-11
662 3.33804095476e-11
663 3.04325453726e-11
664 2.6609381365e-11
665 2.22071250278e-11
666 1.75459646812e-11
667 1.29545263405e-11
668 8.73967564985e-12
669 5.1714188487e-12
670 2.45314879521e-12
671 7.22533144426e-13
672 3.8635761257e-14
673 3.77031739163e-13
674 1.6457946117e-12
675 3.68594044176e-12
676 6.28963547911e-12
677 9.21929199649e-12
678 1.22217791443e-11
679 1.50546242139e-11
680 1.74971148681e-11
681 1.93680627092e-11
682 2.05373495987e-11
683 2.09339212631e-11
684 2.05444550261e-11
685 1.94169125223e-11
686 1.76494374671e-11
687 1.53845824968e-11
688 1.27964305818e-11
689 1.00706110118e-11
690 7.40074668215e-12
691 4.96358509849e-12
692 2.91278112741e-12
693 1.3660184095e-12
694 3.99236199655e-13
695 4.4408920985e-14
696 2.84661183514e-13
697 1.06181730075e-12
698 2.28261853863e-12
699 3.82449627523e-12
700 5.54623014182e-12
701 7.30127069914e-12
702 8.9492857569e-12
703 1.03597130874e-11
704 1.14313003508e-11
705 1.20881082921e-11
706 1.22906129718e-11
707 1.20334853193e-11
708 1.13469234009e-11
709 1.02895469922e-11
710 8.94706531085e-12
711 7.41939842896e-12
712 5.81978909509e-12
713 4.25659507641e-12
714 2.83817414015e-12
715 1.64934732538e-12
716 7.61168905683e-13
717 2.14495088358e-13
718 2.75335310107e-14
719 1.90958360236e-13
720 6.66133814775e-13
721 1.39976918945e-12
722 2.31681340779e-12
723 3.33510996597e-12
724 4.3685055573e-12
725 5.33306732109e-12
726 6.15463235931e-12
727 6.77458089626e-12
728 7.14628356491e-12
729 7.25020044001e-12
730 7.08322289711e-12
731 6.66311450459e-12
732 6.02629057767e-12
733 5.2251536431e-12
734 4.31876756579e-12
735 3.37374572723e-12
736 2.45359288442e-12
737 1.62136970516e-12
738 9.29478716216e-13
739 4.1611158963e-13
740 1.06137321154e-13
741 1.15463194561e-14
742 1.1945999745e-13
743 4.1344705437e-13
744 8.57092175011e-13
745 1.40731870601e-12
746 2.01350047746e-12
747 2.62501131942e-12
748 3.19300141882e-12
749 3.67528230072e-12
750 4.03277411465e-12
751 4.24371648933e-12
752 4.29434265925e-12
753 4.18420853521e-12
754 3.92530452586e-12
755 3.5393910025e-12
756 3.05799829903e-12
757 2.51798581985e-12
758 1.95576888018e-12
759 1.41264777653e-12
760 9.23705556488e-13
761 5.19584375525e-13
762 2.22932783345e-13
763 5.01820807131e-14
764 3.10862446895e-15
765 7.81597009336e-14
766 2.59348098552e-13
767 5.29354338141e-13
768 8.6020079948e-13
769 1.22302168393e-12
770 1.58628665758e-12
771 1.92112992181e-12
772 2.20268248086e-12
773 2.40918396344e-12
774 2.52731169326e-12
775 2.54907206454e-12
776 2.47579734491e-12
777 2.31592522937e-12
778 2.08144612657e-12
779 1.79234405095e-12
780 1.46727074934e-12
781 1.13464793117e-12
782 8.13571432445e-13
783 5.26245713672e-13
784 2.90878432452e-13
785 1.21236354289e-13
786 2.35367281221e-14
787 1.7763568394e-15
788 5.24025267623e-14
789 1.65645275274e-13
790 3.29514193709e-13
791 5.28466159722e-13
792 7.46513961758e-13
793 9.61009050116e-13
794 1.15774057008e-12
795 1.32249766693e-12
796 1.44151357517e-12
797 1.50679468902e-12
798 1.51523238401e-12
799 1.46815892776e-12
800 1.36868294476e-12
801 1.22657439761e-12
802 1.05160324892e-12
803 8.5842444264e-13
804 6.59916565837e-13
805 4.69846384021e-13
806 3.01092484278e-13
807 1.64313007645e-13
808 6.61692922677e-14
809 1.33226762955e-14
810 2.6645352591e-15
811 3.68594044176e-14
812 1.06581410364e-13
813 2.0605739337e-13
814 3.2596148003e-13
815 4.54747350886e-13
816 5.82645043323e-13
817 6.98996416304e-13
818 7.94919685632e-13
819 8.63309423949e-13
820 8.99724739156e-13
821 9.01945185205e-13
822 8.70858940516e-13
823 8.10018718767e-13
824 7.23865412056e-13
825 6.18616269321e-13
826 5.0359716397e-13
827 3.8502534494e-13
828 2.72670774848e-13
829 1.73638881051e-13
830 9.37028232784e-14
831 3.68594044176e-14
832 6.2172489379e-15
833 2.6645352591e-15
834 2.48689957516e-14
835 6.79456491071e-14
836 1.29229960066e-13
837 2.00284233642e-13
838 2.77999845366e-13
839 3.5438318946e-13
840 4.22328838567e-13
841 4.79172257428e-13
842 5.17808018685e-13
843 5.39124300758e-13
844 5.40012479178e-13
845 5.18696197105e-13
846 4.81836792687e-13
847 4.29878355135e-13
848 3.65929508916e-13
849 2.9665159218e-13
850 2.25597318604e-13
851 1.58983937126e-13
852 9.94759830064e-14
853 5.28466159722e-14
854 2.0872192863e-14
855 3.10862446895e-15
856 1.7763568394e-15
857 1.59872115546e-14
858 4.35207425653e-14
859 7.94919685632e-14
860 1.23900889548e-13
861 1.69642078163e-13
862 2.16271445197e-13
863 2.56239474083e-13
864 2.89102075612e-13
865 3.11306536105e-13
866 3.23741033981e-13
867 3.22852855561e-13
868 3.10418357685e-13
869 2.87325718773e-13
870 2.55795384874e-13
871 2.15827355987e-13
872 1.74971148681e-13
873 1.32782673745e-13
874 9.23705556488e-14
875 5.77315972805e-14
876 3.10862446895e-14
877 1.15463194561e-14
878 1.7763568394e-15
879 2.6645352591e-15
880 1.11022302463e-14
881 2.6645352591e-14
882 4.97379915032e-14
883 7.59392548844e-14
884 1.04805053525e-13
885 1.31450406116e-13
886 1.54987134238e-13
887 1.74971148681e-13
888 1.88293824976e-13
889 1.94955163124e-13
890 1.94066984704e-13
891 1.86073378927e-13
892 1.72306613422e-13
893 1.51878509769e-13
894 1.28341781647e-13
895 1.03916875105e-13
896 7.68274333041e-14
897 5.41788836017e-14
898 3.28626015289e-14
899 1.7763568394e-14
900 6.2172489379e-15
901 8.881784197e-16
902 2.22044604925e-15
903 6.66133814775e-15
904 1.7763568394e-14
905 3.10862446895e-14
906 4.7517545454e-14
907 6.39488462184e-14
908 8.08242361927e-14
909 9.54791801178e-14
910 1.05693231944e-13
911 1.14575016141e-13
912 1.1857181903e-13
913 1.16351372981e-13
914 1.11910480882e-13
915 1.02584607475e-13
916 9.05941988094e-14
917 7.63833440942e-14
918 6.08402217495e-14
919 4.61852778244e-14
920 3.15303338994e-14
921 1.95399252334e-14
922 1.06581410364e-14
923 3.5527136788e-15
924 8.881784197e-16
925 2.22044604925e-15
926 4.88498130835e-15
927 1.1990408666e-14
928 1.99840144433e-14
929 2.93098878501e-14
930 4.04121180964e-14
931 4.97379915032e-14
932 5.77315972805e-14
933 6.48370246381e-14
934 7.01660951563e-14
935 7.1054273576e-14
936 7.14983627859e-14
937 6.75015598972e-14
938 6.17284001692e-14
939 5.41788836017e-14
940 4.57411886146e-14
941 3.68594044176e-14
942 2.70894418009e-14
943 1.86517468137e-14
944 1.15463194561e-14
945 6.66133814775e-15
946 1.7763568394e-15
947 8.881784197e-16
948 8.881784197e-16
949 3.5527136788e-15
950 8.43769498715e-15
951 1.28785870857e-14
952 1.95399252334e-14
953 2.44249065418e-14
954 3.06421554797e-14
955 3.59712259979e-14
956 3.90798504668e-14
957 4.30766533555e-14
958 4.39648317752e-14
959 4.21884749358e-14
960 4.08562073062e-14
961 3.77475828373e-14
962 3.28626015289e-14
963 2.70894418009e-14
964 2.22044604925e-14
965 1.64313007645e-14
966 1.1990408666e-14
967 7.54951656745e-15
968 3.99680288865e-15
969 2.22044604925e-15
970 0.0
971 1.33226762955e-15
972 2.22044604925e-15
973 5.77315972805e-15
974 7.9936057773e-15
975 1.1990408666e-14
976 1.55431223448e-14
977 1.90958360236e-14
978 2.26485497024e-14
979 2.35367281221e-14
980 2.62012633812e-14
981 2.62012633812e-14
982 2.57571741713e-14
983 2.57571741713e-14
984 2.30926389122e-14
985 1.95399252334e-14
986 1.64313007645e-14
987 1.33226762955e-14
988 9.32587340685e-15
989 6.66133814775e-15
990 4.4408920985e-15
991 2.6645352591e-15
992 1.33226762955e-15
993 8.881784197e-16
994 8.881784197e-16
995 1.7763568394e-15
996 3.10862446895e-15
997 6.2172489379e-15
998 7.54951656745e-15
999 9.7699626167e-15
1000 1.15463194561e-14


==> data/ncvxF_MAPG.dat <==
0 8898.41732964
1 3048.1428598
2 3048.1428598
3 1651.61838572
4 1651.61838572
5 951.783911427
6 951.783911427
7 572.720768803
8 572.720768803
9 354.507239644
10 354.507239644
11 224.424973925
12 224.424973925
13 144.888082345
14 144.888082345
15 94.6934699609
16 94.6934699609
17 61.9215204674
18 61.9215204674
19 39.9299088472
20 39.9299088472
21 25.3070934829
22 25.3070934829
23 15.840767426
24 15.840767426
25 10.0015027639
26 10.0015027639
27 6.6493170153
28 6.6493170153
29 4.83835801646
30 4.83835801646
31 3.89823478417
32 3.89823478417
33 3.36437115014
34 3.36437115014
35 2.94959588555
36 2.94959588555
37 2.32005883424
38 2.32005883424
39 1.88765842052
40 1.88765842052
41 1.60418688891
42 1.60418688891
43 1.40086243824
44 1.40086243824
45 1.25596722688
46 1.25596722688
47 1.02939025165
48 1.02939025165
49 0.867532505
50 0.867532505
51 0.750965694172
52 0.750965694172
53 0.661021177039
54 0.661021177039
55 0.59211837488
56 0.59211837488
57 0.527045711075
58 0.527045711075
59 0.472162355579
60 0.472162355579
61 0.421088850212
62 0.421088850212
63 0.373374515168
64 0.373374515168
65 0.330591897948
66 0.330591897948
67 0.301176072081
68 0.301176072081
69 0.25274412887
70 0.25274412887
71 0.212733671721
72 0.212733671721
73 0.17752404678
74 0.17752404678
75 0.155360460074
76 0.155360460074
77 0.136251549917
78 0.136251549917
79 0.123379560496
80 0.123379560496
81 0.113391842204
82 0.113391842204
83 0.095361805597
84 0.095361805597
85 0.0838495823856
86 0.0838495823856
87 0.0752319770088
88 0.0752319770088
89 0.0663888557461
90 0.0663888557461
91 0.0603202878231
92 0.0603202878231
93 0.0513096285272
94 0.0513096285272
95 0.0439699007835
96 0.0439699007835
97 0.037677703957
98 0.037677703957
99 0.0322380273227
100 0.0322380273227
101 0.0277359737857
102 0.0277359737857
103 0.0243369275133
104 0.0243369275133
105 0.0219256746855
106 0.0219256746855
107 0.0182159153354
108 0.0182159153354
109 0.0163114470932
110 0.0163114470932
111 0.0149342086897
112 0.0149342086897
113 0.013511292839
114 0.013511292839
115 0.0124341715324
116 0.0124341715324
117 0.0113642019819
118 0.0113642019819
119 0.0104760966942
120 0.0104760966942
121 0.00954572199304
122 0.00954572199304
123 0.0087988704325
124 0.0087988704325
125 0.00788976280218
126 0.00788976280218
127 0.00727319244655
128 0.00727319244655
129 0.00639889699944
130 0.00639889699944
131 0.00590725967215
132 0.00590725967215
133 0.00514941316101
134 0.00514941316101
135 0.00476728738743
136 0.00476728738743
137 0.00419559025363
138 0.00419559025363
139 0.00389788301376
140 0.00389788301376
141 0.00352649491009
142 0.00352649491009
143 0.00328625220078
144 0.00328625220078
145 0.00306547087438
146 0.00306547087438
147 0.00268856306314
148 0.00268856306314
149 0.00251433600766
150 0.00251433600766
151 0.00230415098317
152 0.00230415098317
153 0.00215585027391
154 0.00215585027391
155 0.002018755728
156 0.002018755728
157 0.00179532494966
158 0.00179532494966
159 0.00167996277859
160 0.00167996277859
161 0.00153587071323
162 0.00153587071323
163 0.0014339787073
164 0.0014339787073
165 0.00132989441266
166 0.00132989441266
167 0.0012381615042
168 0.0012381615042
169 0.00114564673049
170 0.00114564673049
171 0.00106398904302
172 0.00106398904302
173 0.000971104434173
174 0.000971104434173
175 0.000900605663007
176 0.000900605663007
177 0.000809678301798
178 0.000809678301798
179 0.0007509864972
180 0.0007509864972
181 0.000671981030834
182 0.000671981030834
183 0.00062452769989
184 0.00062452769989
185 0.000567782175644
186 0.000567782175644
187 0.000529786021009
188 0.000529786021009
189 0.000494598978108
190 0.000494598978108
191 0.000440912611555
192 0.000440912611555
193 0.000414110651559
194 0.000414110651559
195 0.000389170859873
196 0.000389170859873
197 0.000356349990954
198 0.000356349990954
199 0.000337060728636
200 0.000337060728636
201 0.000319003172814
202 0.000319003172814
203 0.000302086206744
204 0.000302086206744
205 0.000279849659891
206 0.000279849659891
207 0.000266288537584
208 0.000266288537584
209 0.00025350670803
210 0.00025350670803
211 0.000241450369032
212 0.000241450369032
213 0.000228108818924
214 0.000228108818924
215 0.000217512038724
216 0.000217512038724
217 0.000207489166212
218 0.000207489166212
219 0.000198002870901
220 0.000198002870901
221 0.000185068280441
222 0.000185068280441
223 0.000176211338149
224 0.000176211338149
225 0.000167841169371
226 0.000167841169371
227 0.000156642179858
228 0.000156642179858
229 0.000148535806783
230 0.000148535806783
231 0.000140905827983
232 0.000140905827983
233 0.000126535244885
234 0.000126535244885
235 0.000119427300528
236 0.000119427300528
237 0.00010733464251
238 0.00010733464251
239 0.000100811359708
240 0.000100811359708
241 9.00532826953e-05
242 9.00532826953e-05
243 8.42882181971e-05
244 8.42882181971e-05
245 7.51606500038e-05
246 7.51606500038e-05
247 7.0285664322e-05
248 7.0285664322e-05
249 6.37885474979e-05
250 6.37885474979e-05
251 5.9801279706e-05
252 5.9801279706e-05
253 5.60819589928e-05
254 5.60819589928e-05
255 5.0560486768e-05
256 5.0560486768e-05
257 4.77102741248e-05
258 4.77102741248e-05
259 4.50361637343e-05
260 4.50361637343e-05
261 4.25261950427e-05
262 4.25261950427e-05
263 3.86884918018e-05
264 3.86884918018e-05
265 3.68252620957e-05
266 3.68252620957e-05
267 3.50603674022e-05
268 3.50603674022e-05
269 3.33880055194e-05
270 3.33880055194e-05
271 3.18027603528e-05
272 3.18027603528e-05
273 2.99765296141e-05
274 2.99765296141e-05
275 2.87079594452e-05
276 2.87079594452e-05
277 2.74966473084e-05
278 2.74966473084e-05
279 2.63397602596e-05
280 2.63397602596e-05
281 2.52346234308e-05
282 2.52346234308e-05
283 2.41787099062e-05
284 2.41787099062e-05
285 2.28320915387e-05
286 2.28320915387e-05
287 2.18903072526e-05
288 2.18903072526e-05
289 2.09905216444e-05
290 2.09905216444e-05
291 2.01306380068e-05
292 2.01306380068e-05
293 1.93086796534e-05
294 1.93086796534e-05
295 1.81847472045e-05
296 1.81847472045e-05
297 1.73975615949e-05
298 1.73975615949e-05
299 1.66484397539e-05
300 1.66484397539e-05
301 1.59352611742e-05
302 1.59352611742e-05
303 1.49238707059e-05
304 1.49238707059e-05
305 1.42318757028e-05
306 1.42318757028e-05
307 1.35759599655e-05
308 1.35759599655e-05
309 1.28654837717e-05
310 1.28654837717e-05
311 1.22287631399e-05
312 1.22287631399e-05
313 1.16268619021e-05
314 1.16268619021e-05
315 1.09234171553e-05
316 1.09234171553e-05
317 1.03591704836e-05
318 1.03591704836e-05
319 9.82619067935e-06
320 9.82619067935e-06
321 9.07355889401e-06
322 9.07355889401e-06
323 8.59572562728e-06
324 8.59572562728e-06
325 8.14408437178e-06
326 8.14408437178e-06
327 7.43060670816e-06
328 7.43060670816e-06
329 7.04042659905e-06
330 7.04042659905e-06
331 6.67110261032e-06
332 6.67110261032e-06
333 6.12188262306e-06
334 6.12188262306e-06
335 5.80846014264e-06
336 5.80846014264e-06
337 5.51126369963e-06
338 5.51126369963e-06
339 5.21230482775e-06
340 5.21230482775e-06
341 4.95787783583e-06
342 4.95787783583e-06
343 4.71616921027e-06
344 4.71616921027e-06
345 4.486527033e-06
346 4.486527033e-06
347 4.26687768185e-06
348 4.26687768185e-06
349 4.07252519574e-06
350 4.07252519574e-06
351 3.88746811852e-06
352 3.88746811852e-06
353 3.71123561571e-06
354 3.71123561571e-06
355 3.54338234665e-06
356 3.54338234665e-06
357 3.33487350668e-06
358 3.33487350668e-06
359 3.19512535363e-06
360 3.19512535363e-06
361 3.06162915154e-06
362 3.06162915154e-06
363 2.9340782608e-06
364 2.9340782608e-06
365 2.81218289944e-06
366 2.81218289944e-06
367 2.6877191921e-06
368 2.6877191921e-06
369 2.58191025582e-06
370 2.58191025582e-06
371 2.48051421625e-06
372 2.48051421625e-06
373 2.3833281424e-06
374 2.3833281424e-06
375 2.29015982356e-06
376 2.29015982356e-06
377 2.20082710456e-06
378 2.20082710456e-06
379 2.05223168326e-06
380 2.05223168326e-06
381 1.97218800935e-06
382 1.97218800935e-06
383 1.89538647177e-06
384 1.89538647177e-06
385 1.82168700791e-06
386 1.82168700791e-06
387 1.75095624044e-06
388 1.75095624044e-06
389 1.62081523092e-06
390 1.62081523092e-06
391 1.55420875947e-06
392 1.55420875947e-06
393 1.49042688369e-06
394 1.49042688369e-06
395 1.42934498859e-06
396 1.42934498859e-06
397 1.33016081971e-06
398 1.33016081971e-06
399 1.27075074285e-06
400 1.27075074285e-06
401 1.21406982467e-06
402 1.21406982467e-06
403 1.15998915717e-06
404 1.15998915717e-06
405 1.05424032215e-06
406 1.05424032215e-06
407 1.00321427876e-06
408 1.00321427876e-06
409 9.54705948075e-07
410 9.54705948075e-07
411 8.81094285088e-07
412 8.81094285088e-07
413 8.35972546742e-07
414 8.35972546742e-07
415 7.9318554258e-07
416 7.9318554258e-07
417 7.45663829793e-07
418 7.45663829793e-07
419 7.0696708887e-07
420 7.0696708887e-07
421 6.7030027262e-07
422 6.7030027262e-07
423 6.35555237771e-07
424 6.35555237771e-07
425 5.87829656506e-07
426 5.87829656506e-07
427 5.58609261514e-07
428 5.58609261514e-07
429 5.30876083538e-07
430 5.30876083538e-07
431 5.04552398084e-07
432 5.04552398084e-07
433 4.79564673306e-07
434 4.79564673306e-07
435 4.38525114443e-07
436 4.38525114443e-07
437 4.18913329803e-07
438 4.18913329803e-07
439 4.00212274432e-07
440 4.00212274432e-07
441 3.82377840946e-07
442 3.82377840946e-07
443 3.65368165944e-07
444 3.65368165944e-07
445 3.49143501222e-07
446 3.49143501222e-07
447 3.29178259317e-07
448 3.29178259317e-07
449 3.1626265562e-07
450 3.1626265562e-07
451 3.03865708595e-07
452 3.03865708595e-07
453 2.91965906118e-07
454 2.91965906118e-07
455 2.80542670428e-07
456 2.80542670428e-07
457 2.69576310163e-07
458 2.69576310163e-07
459 2.59047989282e-07
460 2.59047989282e-07
461 2.48939674652e-07
462 2.48939674652e-07
463 2.36038241841e-07
464 2.36038241841e-07
465 2.27282102916e-07
466 2.27282102916e-07
467 2.18851656797e-07
468 2.18851656797e-07
469 2.10734726114e-07
470 2.10734726114e-07
471 2.02919591796e-07
472 2.02919591796e-07
473 1.95394981528e-07
474 1.95394981528e-07
475 1.88150043545e-07
476 1.88150043545e-07
477 1.8033216076e-07
478 1.8033216076e-07
479 1.73283967619e-07
480 1.73283967619e-07
481 1.66516748834e-07
482 1.66516748834e-07
483 1.60018999384e-07
484 1.60018999384e-07
485 1.53779700085e-07
486 1.53779700085e-07
487 1.47788303373e-07
488 1.47788303373e-07
489 1.38601732314e-07
490 1.38601732314e-07
491 1.32632406391e-07
492 1.32632406391e-07
493 1.26928338506e-07
494 1.26928338506e-07
495 1.21477329973e-07
496 1.21477329973e-07
497 1.15890466112e-07
498 1.15890466112e-07
499 1.10402999631e-07
500 1.10402999631e-07
501 1.05181443999e-07
502 1.05181443999e-07
503 1.00212621312e-07
504 1.00212621312e-07
505 9.42252937897e-08
506 9.42252937897e-08
507 8.94735241452e-08
508 8.94735241452e-08
509 8.49635237721e-08
510 8.49635237721e-08
511 8.06828754918e-08
512 8.06828754918e-08
513 7.42110968233e-08
514 7.42110968233e-08
515 7.04007780961e-08
516 7.04007780961e-08
517 6.67866406623e-08
518 6.67866406623e-08
519 6.33585450771e-08
520 6.33585450771e-08
521 5.85108530515e-08
522 5.85108530515e-08
523 5.56245187688e-08
524 5.56245187688e-08
525 5.288222793e-08
526 5.288222793e-08
527 5.02767174559e-08
528 5.02767174559e-08
529 4.78010973026e-08
530 4.78010973026e-08
531 4.47777463997e-08
532 4.47777463997e-08
533 4.27856727825e-08
534 4.27856727825e-08
535 4.08845650668e-08
536 4.08845650668e-08
537 3.90701671016e-08
538 3.90701671016e-08
539 3.73384256847e-08
540 3.73384256847e-08
541 3.56854834571e-08
542 3.56854834571e-08
543 3.41076624721e-08
544 3.41076624721e-08
545 3.23936704127e-08
546 3.23936704127e-08
547 3.11277901233e-08
548 3.11277901233e-08
549 2.99122349112e-08
550 2.99122349112e-08
551 2.87449628544e-08
552 2.87449628544e-08
553 2.76240124109e-08
554 2.76240124109e-08
555 2.65475086358e-08
556 2.65475086358e-08
557 2.55136511917e-08
558 2.55136511917e-08
559 2.45207156802e-08
560 2.45207156802e-08
561 2.35670496451e-08
562 2.35670496451e-08
563 2.22264735505e-08
564 2.22264735505e-08
565 2.14028443857e-08
566 2.14028443857e-08
567 2.06097956479e-08
568 2.06097956479e-08
569 1.98461869161e-08
570 1.98461869161e-08
571 1.91109226222e-08
572 1.91109226222e-08
573 1.84029440575e-08
574 1.84029440575e-08
575 1.77212369223e-08
576 1.77212369223e-08
577 1.70648215558e-08
578 1.70648215558e-08
579 1.6035171857e-08
580 1.6035171857e-08
581 1.54056634116e-08
582 1.54056634116e-08
583 1.48013361567e-08
584 1.48013361567e-08
585 1.42211598053e-08
586 1.42211598053e-08
587 1.36641458148e-08
588 1.36641458148e-08
589 1.31293482752e-08
590 1.31293482752e-08
591 1.24029320148e-08
592 1.24029320148e-08
593 1.18626983792e-08
594 1.18626983792e-08
595 1.13466414042e-08
596 1.13466414042e-08
597 1.0853651311e-08
598 1.0853651311e-08
599 1.03826685027e-08
600 1.03826685027e-08
601 9.74025482492e-09
602 9.74025482492e-09
603 9.27379684157e-09
604 9.27379684157e-09
605 8.83004069863e-09
606 8.83004069863e-09
607 8.40786773537e-09
608 8.40786773537e-09
609 8.00621346997e-09
610 8.00621346997e-09
611 7.23903248456e-09
612 7.23903248456e-09
613 6.87200651939e-09
614 6.87200651939e-09
615 6.52363940645e-09
616 6.52363940645e-09
617 6.19298079485e-09
618 6.19298079485e-09
619 5.77699577065e-09
620 5.77699577065e-09
621 5.48452616655e-09
622 5.48452616655e-09
623 5.20690290884e-09
624 5.20690290884e-09
625 4.94337504264e-09
626 4.94337504264e-09
627 4.69322136709e-09
628 4.69322136709e-09
629 4.45576286978e-09
630 4.45576286978e-09
631 4.08273859165e-09
632 4.08273859165e-09
633 3.89177445825e-09
634 3.89177445825e-09
635 3.70991504184e-09
636 3.70991504184e-09
637 3.53671802955e-09
638 3.53671802955e-09
639 3.37176642162e-09
640 3.37176642162e-09
641 3.21465876141e-09
642 3.21465876141e-09
643 3.06501579672e-09
644 3.06501579672e-09
645 2.9224778153e-09
646 2.9224778153e-09
647 2.71404410057e-09
648 2.71404410057e-09
649 2.6043558421e-09
650 2.6043558421e-09
651 2.49919773765e-09
652 2.49919773765e-09
653 2.39837971705e-09
654 2.39837971705e-09
655 2.30171837146e-09
656 2.30171837146e-09
657 2.20903562109e-09
658 2.20903562109e-09
659 2.12016493251e-09
660 2.12016493251e-09
661 2.03494732176e-09
662 2.03494732176e-09
663 1.95322602536e-09
664 1.95322602536e-09
665 1.87485582614e-09
666 1.87485582614e-09
667 1.79969594782e-09
668 1.79969594782e-09
669 1.70220992857e-09
670 1.70220992857e-09
671 1.63916924478e-09
672 1.63916924478e-09
673 1.57846402615e-09
674 1.57846402615e-09
675 1.52000767528e-09
676 1.52000767528e-09
677 1.46371581522e-09
678 1.46371581522e-09
679 1.40950984218e-09
680 1.40950984218e-09
681 1.35730982009e-09
682 1.35730982009e-09
683 1.30704336243e-09
684 1.30704336243e-09
685 1.25863852674e-09
686 1.25863852674e-09
687 1.21202603509e-09
688 1.21202603509e-09
689 1.16713927412e-09
690 1.16713927412e-09
691 1.08565867407e-09
692 1.08565867407e-09
693 1.04298125692e-09
694 1.04298125692e-09
695 1.00201047459e-09
696 1.00201047459e-09
697 9.62677493277e-10
698 9.62677493277e-10
699 9.24914367317e-10
700 9.24914367317e-10
701 8.88655815601e-10
702 8.88655815601e-10
703 8.53843218351e-10
704 8.53843218351e-10
705 8.20416623526e-10
706 8.20416623526e-10
707 7.56736895369e-10
708 7.56736895369e-10
709 7.23259230284e-10
710 7.23259230284e-10
711 6.91299462119e-10
712 6.91299462119e-10
713 6.6078609251e-10
714 6.6078609251e-10
715 6.31652952165e-10
716 6.31652952165e-10
717 6.03834759971e-10
718 6.03834759971e-10
719 5.63321833624e-10
720 5.63321833624e-10
721 5.35736788265e-10
722 5.35736788265e-10
723 5.0951509678e-10
724 5.0951509678e-10
725 4.84587925342e-10
726 4.84587925342e-10
727 4.60892657372e-10
728 4.60892657372e-10
729 4.38365344024e-10
730 4.38365344024e-10
731 4.03138411542e-10
732 4.03138411542e-10
733 3.82530895848e-10
734 3.82530895848e-10
735 3.62974983403e-10
736 3.62974983403e-10
737 3.44416495324e-10
738 3.44416495324e-10
739 3.26804805439e-10
740 3.26804805439e-10
741 3.10090619848e-10
742 3.10090619848e-10
743 2.92653901113e-10
744 2.92653901113e-10
745 2.78346679039e-10
746 2.78346679039e-10
747 2.64744670631e-10
748 2.64744670631e-10
749 2.5181279284e-10
750 2.5181279284e-10
751 2.39518627154e-10
752 2.39518627154e-10
753 2.27828422794e-10
754 2.27828422794e-10
755 2.16714202139e-10
756 2.16714202139e-10
757 2.06146655302e-10
758 2.06146655302e-10
759 1.96097804661e-10
760 1.96097804661e-10
761 1.84890769361e-10
762 1.84890769361e-10
763 1.77048153915e-10
764 1.77048153915e-10
765 1.69546598983e-10
766 1.69546598983e-10
767 1.62369229173e-10
768 1.62369229173e-10
769 1.55501389543e-10
770 1.55501389543e-10
771 1.48929313326e-10
772 1.48929313326e-10
773 1.42641898293e-10
774 1.42641898293e-10
775 1.366244895e-10
776 1.366244895e-10
777 1.30865984715e-10
778 1.30865984715e-10
779 1.25354837621e-10
780 1.25354837621e-10
781 1.20080390076e-10
782 1.20080390076e-10
783 1.15031539849e-10
784 1.15031539849e-10
785 1.10198516978e-10
786 1.10198516978e-10
787 1.04978248316e-10
788 1.04978248316e-10
789 1.01047170631e-10
790 1.01047170631e-10
791 9.72626423845e-11
792 9.72626423845e-11
793 9.36184463285e-11
794 9.36184463285e-11
795 9.01096974815e-11
796 9.01096974815e-11
797 8.67319549513e-11
798 8.67319549513e-11
799 8.34794455784e-11
800 8.34794455784e-11
801 8.0348616649e-11
802 8.0348616649e-11
803 7.73336950033e-11
804 7.73336950033e-11
805 7.44311279277e-11
806 7.44311279277e-11
807 7.16360304409e-11
808 7.16360304409e-11
809 6.894440574e-11
810 6.894440574e-11
811 6.6354033379e-11
812 6.6354033379e-11
813 6.30659968692e-11
814 6.30659968692e-11
815 6.0583094097e-11
816 6.0583094097e-11
817 5.81970027724e-11
818 5.81970027724e-11
819 5.59059465388e-11
820 5.59059465388e-11
821 5.37041522364e-11
822 5.37041522364e-11
823 5.15902875975e-11
824 5.15902875975e-11
825 4.95585794624e-11
826 4.95585794624e-11
827 4.76068073851e-11
828 4.76068073851e-11
829 4.57327509196e-11
830 4.57327509196e-11
831 4.35043112645e-11
832 4.35043112645e-11
833 4.15592005254e-11
834 4.15592005254e-11
835 3.97015753606e-11
836 3.97015753606e-11
837 3.79265507888e-11
838 3.79265507888e-11
839 3.6231906364e-11
840 3.6231906364e-11
841 3.46123130157e-11
842 3.46123130157e-11
843 3.3065994387e-11
844 3.3065994387e-11
845 3.08708614227e-11
846 3.08708614227e-11
847 2.93263191509e-11
848 2.93263191509e-11
849 2.78568279555e-11
850 2.78568279555e-11
851 2.64606114797e-11
852 2.64606114797e-11
853 2.51336729207e-11
854 2.51336729207e-11
855 2.38702391187e-11
856 2.38702391187e-11
857 2.21995755112e-11
858 2.21995755112e-11
859 2.10245154619e-11
860 2.10245154619e-11
861 1.99085192776e-11
862 1.99085192776e-11
863 1.88498106013e-11
864 1.88498106013e-11
865 1.7846168987e-11
866 1.7846168987e-11
867 1.68922653643e-11
868 1.68922653643e-11
869 1.59876556438e-11
870 1.59876556438e-11
871 1.45843337407e-11
872 1.45843337407e-11
873 1.38320466192e-11
874 1.38320466192e-11
875 1.31170629913e-11
876 1.31170629913e-11
877 1.24367183219e-11
878 1.24367183219e-11
879 1.17901244323e-11
880 1.17901244323e-11
881 1.11755049659e-11
882 1.11755049659e-11
883 1.05910835657e-11
884 1.05910835657e-11
885 1.00359720534e-11
886 1.00359720534e-11
887 9.50706180447e-12
888 9.50706180447e-12
889 8.97504293107e-12
890 8.97504293107e-12
891 8.56292814433e-12
892 8.56292814433e-12
893 8.16813283677e-12
894 8.16813283677e-12
895 7.79154518682e-12
896 7.79154518682e-12
897 7.42961248079e-12
898 7.42961248079e-12
899 7.08411107553e-12
900 7.08411107553e-12
901 6.75326461419e-12
902 6.75326461419e-12
903 6.43662900757e-12
904 6.43662900757e-12
905 6.13331607724e-12
906 6.13331607724e-12
907 5.84376991242e-12
908 5.84376991242e-12
909 5.56532597784e-12
910 5.56532597784e-12
911 5.30020471956e-12
912 5.30020471956e-12
913 5.04307706706e-12
914 5.04307706706e-12
915 4.79971618006e-12
916 4.79971618006e-12
917 4.56656934489e-12
918 4.56656934489e-12
919 4.2335024375e-12
920 4.2335024375e-12
921 4.04476452331e-12
922 4.04476452331e-12
923 3.8635761257e-12
924 3.8635761257e-12
925 3.68949315543e-12
926 3.68949315543e-12
927 3.52029516648e-12
928 3.52029516648e-12
929 3.35909078331e-12
930 3.35909078331e-12
931 3.20454773828e-12
932 3.20454773828e-12
933 3.05311331772e-12
934 3.05311331772e-12
935 2.90878432452e-12
936 2.90878432452e-12
937 2.76934031262e-12
938 2.76934031262e-12
939 2.63522537125e-12
940 2.63522537125e-12
941 2.5068835896e-12
942 2.5068835896e-12
943 2.38209452164e-12
944 2.38209452164e-12
945 2.26174634577e-12
946 2.26174634577e-12
947 2.07744932368e-12
948 2.07744932368e-12
949 1.96198612912e-12
950 1.96198612912e-12
951 1.84963155903e-12
952 1.84963155903e-12
953 1.74260605945e-12
954 1.74260605945e-12
955 1.64002145198e-12
956 1.64002145198e-12
957 1.54143364739e-12
958 1.54143364739e-12
959 1.44684264569e-12
960 1.44684264569e-12
961 1.35624844688e-12
962 1.35624844688e-12
963 1.26876287254e-12
964 1.26876287254e-12
965 1.18616227951e-12
966 1.18616227951e-12
967 1.0325074129e-12
968 1.0325074129e-12
969 9.4724228461e-13
970 9.4724228461e-13
971 8.64641691578e-13
972 8.64641691578e-13
973 7.88258347484e-13
974 7.88258347484e-13
975 7.14539538649e-13
976 7.14539538649e-13
977 6.43929354283e-13
978 6.43929354283e-13
979 5.76871883595e-13
980 5.76871883595e-13
981 5.01820807131e-13
982 5.01820807131e-13
983 4.33431068814e-13
984 4.33431068814e-13
985 3.69482222595e-13
986 3.69482222595e-13
987 3.09086090056e-13
988 3.09086090056e-13
989 2.50910403565e-13
990 2.50910403565e-13
991 1.95843341544e-13
992 1.95843341544e-13
993 1.43440814782e-13
994 1.43440814782e-13
995 9.41469124882e-14
996 9.41469124882e-14
997 4.52970994047e-14
998 4.52970994047e-14
999 0.0
1000 0.0


==> data/ncvxF_MFISTA.dat <==
0 8898.41732964
1 3048.1428598
2 1651.61838572
3 951.783911427
4 572.720768803
5 354.507239644
6 224.424973925
7 144.888082345
8 94.6934699609
9 61.9215204674
10 39.9299088472
11 25.3070934829
12 15.840767426
13 10.0015027639
14 6.64931701531
15 4.83835801646
16 3.89823478417
17 3.36437115014
18 2.97099190171
19 2.6285123975
20 2.29979267326
21 1.97341074221
22 1.67968265158
23 1.42449860497
24 1.20391243955
25 1.01063961879
26 0.841455754879
27 0.696040925763
28 0.572741767715
29 0.479479348423
30 0.407808609211
31 0.352642390686
32 0.319937315281
33 0.298967190009
34 0.277493447017
35 0.252315396434
36 0.228799223981
37 0.201489075691
38 0.176826353574
39 0.153438940235
40 0.132216048987
41 0.114939040831
42 0.103110043
43 0.0921241238873
44 0.0819330907203
45 0.0717836696376
46 0.0594172858611
47 0.0488153612246
48 0.0392364633558
49 0.0314589048673
50 0.0259894091553
51 0.0228989056947
52 0.0218413086633
53 0.0218413086633
54 0.0201693011416
55 0.019485524079
56 0.0193121578655
57 0.0191574562698
58 0.0186417728158
59 0.0175730645144
60 0.0159615626071
61 0.0139802270461
62 0.0118908549063
63 0.00996137981155
64 0.00839727319826
65 0.00730161068741
66 0.00666797453718
67 0.00640113826916
68 0.00635455075918
69 0.00635455075918
70 0.0058744264032
71 0.00541108397482
72 0.00494630474641
73 0.00447409472974
74 0.00399933061847
75 0.00353492848996
76 0.00309829893296
77 0.00270765904019
78 0.00237863929941
79 0.00212156201768
80 0.00193971776646
81 0.00182886054084
82 0.00177795785347
83 0.00177100279765
84 0.00177100279765
85 0.00165971681617
86 0.00158054097793
87 0.00153100240156
88 0.00150336927883
89 0.00148633808896
90 0.00146724950283
91 0.00143434129451
92 0.00137864679155
93 0.0012952876555
94 0.00118404984043
95 0.00104924835694
96 0.000898972574582
97 0.000743861752716
98 0.000595596235176
99 0.000465307733354
100 0.000362113196854
101 0.000291958806224
102 0.000256921131288
103 0.000255051809448
104 0.000255051809448
105 0.000255051809448
106 0.000241235465718
107 0.000241235465718
108 0.000235260865911
109 0.000235260865911
110 0.000234849304266
111 0.000234849304266
112 0.000234849304266
113 0.000221332344011
114 0.000219274077278
115 0.000219274077278
116 0.000210948000016
117 0.000206194655201
118 0.000202271570661
119 0.000196845064007
120 0.000188411253002
121 0.000176471398424
122 0.000161470383675
123 0.000144553414919
124 0.00012722297757
125 0.00011098372582
126 9.70498439554e-05
127 8.61633154221e-05
128 7.85399176864e-05
129 7.39300104584e-05
130 7.17591710773e-05
131 7.1302854042e-05
132 7.1302854042e-05
133 6.68555451271e-05
134 6.37060104256e-05
135 6.20140125176e-05
136 6.18008959163e-05
137 6.18008959163e-05
138 5.94305840091e-05
139 5.85148690067e-05
140 5.85148690067e-05
141 5.57583561562e-05
142 5.39297117661e-05
143 5.25810316896e-05
144 5.11367589731e-05
145 4.90419178409e-05
146 4.58979925466e-05
147 4.15583135527e-05
148 3.61655218271e-05
149 3.01269121397e-05
150 2.4036287618e-05
151 1.85608779959e-05
152 1.43172332576e-05
153 1.17602379262e-05
154 1.11049986535e-05
155 1.11049986535e-05
156 1.11049986535e-05
157 1.10247385461e-05
158 1.10247385461e-05
159 1.10247385461e-05
160 1.10247385461e-05
161 1.08053157439e-05
162 1.08053157439e-05
163 1.08053157439e-05
164 1.06630118353e-05
165 1.06630118353e-05
166 1.06630118353e-05
167 1.01845960558e-05
168 1.01331445173e-05
169 1.01331445173e-05
170 9.69325258948e-06
171 9.28153857238e-06
172 8.80617874177e-06
173 8.21576962728e-06
174 7.50559905693e-06
175 6.7139099631e-06
176 5.91019521723e-06
177 5.17869154892e-06
178 4.60064715391e-06
179 4.23866038624e-06
180 4.12557998786e-06
181 4.12557998786e-06
182 4.03114993697e-06
183 4.03114993697e-06
184 3.9685719524e-06
185 3.9685719524e-06
186 3.9263385232e-06
187 3.9263385232e-06
188 3.87127018175e-06
189 3.87127018175e-06
190 3.75955213272e-06
191 3.73244476926e-06
192 3.73244476926e-06
193 3.55397605034e-06
194 3.38039206271e-06
195 3.19037239827e-06
196 2.96824238788e-06
197 2.70744033237e-06
198 2.41219820296e-06
199 2.09722345845e-06
200 1.78549905527e-06
201 1.50461434956e-06
202 1.282257442e-06
203 1.14160956555e-06
204 1.09737310661e-06
205 1.09737310661e-06
206 1.09416314054e-06
207 1.09416314054e-06
208 1.09416314054e-06
209 1.08445573765e-06
210 1.08445573765e-06
211 1.08445573765e-06
212 1.06859146953e-06
213 1.06859146953e-06
214 1.06859146953e-06
215 1.03056957013e-06
216 1.03056957013e-06
217 9.92879261918e-07
218 9.82358723256e-07
219 9.81561853131e-07
220 9.7328137727e-07
221 9.4400520112e-07
222 8.86377184095e-07
223 8.00310205662e-07
224 6.92665110158e-07
225 5.75665212832e-07
226 4.64419947388e-07
227 3.74053407359e-07
228 3.16960910407e-07
229 3.00653905771e-07
230 3.00653905771e-07
231 3.00653905771e-07
232 2.99746250043e-07
233 2.99746250043e-07
234 2.99746250043e-07
235 2.99746250043e-07
236 2.98915225905e-07
237 2.98915225905e-07
238 2.98915225905e-07
239 2.98798437992e-07
240 2.98798437992e-07
241 2.98798437992e-07
242 2.86106564662e-07
243 2.79886232413e-07
244 2.75618254442e-07
245 2.69254816221e-07
246 2.57988800989e-07
247 2.40701954812e-07
248 2.18046832146e-07
249 1.92185687364e-07
250 1.66266504564e-07
251 1.43753789317e-07
252 1.27745255263e-07
253 1.20395391434e-07
254 1.20395391434e-07
255 1.16971889952e-07
256 1.16971889952e-07
257 1.16971889952e-07
258 1.12848206779e-07
259 1.12848206779e-07
260 1.12152279907e-07
261 1.12152279907e-07
262 1.12152279907e-07
263 1.07695230955e-07
264 1.07308549158e-07
265 1.07308549158e-07
266 1.04076985696e-07
267 1.01991993517e-07
268 1.00233268352e-07
269 9.81724861404e-08
270 9.54397707531e-08
271 9.19323985826e-08
272 8.77752817097e-08
273 8.32492474956e-08
274 7.87057303775e-08
275 7.44854782297e-08
276 7.08550413897e-08
277 6.79690996819e-08
278 6.58605983084e-08
279 6.44552136109e-08
280 6.36027270851e-08
281 6.31160146369e-08
282 6.28084966259e-08
283 6.25228055995e-08
284 6.2146384483e-08
285 6.16131852205e-08
286 6.08937296143e-08
287 5.99780309862e-08
288 5.885694776e-08
289 5.75073366704e-08
290 5.58850308252e-08
291 5.3927633914e-08
292 5.15667375467e-08
293 4.87470384058e-08
294 4.54481972056e-08
295 4.17046037704e-08
296 3.7618391957e-08
297 3.3362172136e-08
298 2.91697079824e-08
299 2.53148355611e-08
300 2.20810014717e-08
301 1.97254812484e-08
302 1.84433659456e-08
303 1.83366806183e-08
304 1.83366806183e-08
305 1.83366806183e-08
306 1.77383263633e-08
307 1.77383263633e-08
308 1.75956822446e-08
309 1.75956822446e-08
310 1.75956822446e-08
311 1.71216174571e-08
312 1.71216174571e-08
313 1.68374914011e-08
314 1.68374914011e-08
315 1.64780256107e-08
316 1.64780256107e-08
317 1.57608970319e-08
318 1.52393804242e-08
319 1.47812744267e-08
320 1.42751090948e-08
321 1.36497733116e-08
322 1.28851467274e-08
323 1.20127325864e-08
324 1.11069815567e-08
325 1.02693764603e-08
326 9.6083354606e-09
327 9.21845488833e-09
328 9.1624494658e-09
329 9.1624494658e-09
330 9.07817243601e-09
331 9.07817243601e-09
332 8.99212349026e-09
333 8.99212349026e-09
334 8.87523787796e-09
335 8.87523787796e-09
336 8.6565119517e-09
337 8.60541282677e-09
338 8.60541282677e-09
339 8.26808754795e-09
340 7.94680854455e-09
341 7.60089546858e-09
342 7.20179471614e-09
343 6.73821443087e-09
344 6.21788753818e-09
345 5.66601832119e-09
346 5.12090014837e-09
347 4.62759430775e-09
348 4.23074331124e-09
349 3.96760313492e-09
350 3.862308251e-09
351 3.862308251e-09
352 3.75117803486e-09
353 3.75117803486e-09
354 3.65521835022e-09
355 3.65521835022e-09
356 3.57937546269e-09
357 3.57937546269e-09
358 3.51180684532e-09
359 3.51180684532e-09
360 3.42875106085e-09
361 3.42875106085e-09
362 3.30277005745e-09
363 3.25049942518e-09
364 3.24836024745e-09
365 3.24836024745e-09
366 3.11659764662e-09
367 2.98977598234e-09
368 2.8600304347e-09
369 2.72304978566e-09
370 2.57865950815e-09
371 2.4307600377e-09
372 2.28664376323e-09
373 2.15581907881e-09
374 2.04850802987e-09
375 1.97401384128e-09
376 1.93918570091e-09
377 1.93918570091e-09
378 1.86322468565e-09
379 1.83897475026e-09
380 1.83897475026e-09
381 1.79190617899e-09
382 1.79190617899e-09
383 1.72488423544e-09
384 1.7045502787e-09
385 1.7045502787e-09
386 1.65362346038e-09
387 1.62962221495e-09
388 1.62210422872e-09
389 1.61919366803e-09
390 1.6094285904e-09
391 1.58341961765e-09
392 1.53513157741e-09
393 1.46262379985e-09
394 1.36821309837e-09
395 1.25803323314e-09
396 1.14111076144e-09
397 1.02807584668e-09
398 9.29698984464e-10
399 8.55440607239e-10
400 8.12196532252e-10
401 8.0339068731e-10
402 8.0339068731e-10
403 7.95880694682e-10
404 7.95880694682e-10
405 7.88450638112e-10
406 7.88450638112e-10
407 7.77187647572e-10
408 7.77187647572e-10
409 7.56585905037e-10
410 7.51838591384e-10
411 7.51838591384e-10
412 7.25115967271e-10
413 7.03317848405e-10
414 6.8302563605e-10
415 6.61261712054e-10
416 6.35955288431e-10
417 6.06236838507e-10
418 5.72538905175e-10
419 5.36494848546e-10
420 5.0066351065e-10
421 4.68125094244e-10
422 4.41995329226e-10
423 4.24954738065e-10
424 4.18816092917e-10
425 4.18816092917e-10
426 4.07008649006e-10
427 4.07008649006e-10
428 3.92001542338e-10
429 3.90092846914e-10
430 3.90092846914e-10
431 3.84574150303e-10
432 3.84574150303e-10
433 3.72977204677e-10
434 3.67964325676e-10
435 3.67180064131e-10
436 3.67180064131e-10
437 3.51586315617e-10
438 3.35582228672e-10
439 3.18410631195e-10
440 2.99764213452e-10
441 2.79858802799e-10
442 2.59421373272e-10
443 2.39592790052e-10
444 2.21775042775e-10
445 2.07419414977e-10
446 1.97817762171e-10
447 1.93903559875e-10
448 1.93903559875e-10
449 1.87868387513e-10
450 1.87868387513e-10
451 1.81180848102e-10
452 1.81180848102e-10
453 1.74806391584e-10
454 1.74806391584e-10
455 1.68934644051e-10
456 1.68934644051e-10
457 1.63002944475e-10
458 1.62390989544e-10
459 1.62390989544e-10
460 1.58867141664e-10
461 1.57651669497e-10
462 1.57533097678e-10
463 1.57324375749e-10
464 1.56034296594e-10
465 1.52985624169e-10
466 1.4788748004e-10
467 1.40855327402e-10
468 1.32369226691e-10
469 1.23193011348e-10
470 1.14247722394e-10
471 1.06479713935e-10
472 1.00724317775e-10
473 9.75890479538e-11
474 9.73598979215e-11
475 9.73598979215e-11
476 9.61750679096e-11
477 9.61750679096e-11
478 9.39808231237e-11
479 9.39808231237e-11
480 9.05662211892e-11
481 8.90927331909e-11
482 8.90563178757e-11
483 8.90563178757e-11
484 8.59774473838e-11
485 8.30691071485e-11
486 8.0005779779e-11
487 7.6545880745e-11
488 7.25766113874e-11
489 6.81321665752e-11
490 6.33888497248e-11
491 5.86424242499e-11
492 5.42632605516e-11
493 5.06434894021e-11
494 4.81383821693e-11
495 4.70130601116e-11
496 4.70130601116e-11
497 4.54525306282e-11
498 4.54525306282e-11
499 4.38213909604e-11
500 4.38213909604e-11
501 4.23248103232e-11
502 4.23248103232e-11
503 4.09632328058e-11
504 4.09632328058e-11
505 3.95519172969e-11
506 3.93729493453e-11
507 3.93729493453e-11
508 3.84186016333e-11
509 3.79789533156e-11
510 3.77782249927e-11
511 3.75597331015e-11
512 3.71129793564e-11
513 3.6303848816e-11
514 3.50830475782e-11
515 3.3489211404e-11
516 3.16413562018e-11
517 2.97091240498e-11
518 2.78927991815e-11
519 2.63895572061e-11
520 2.53637111314e-11
521 2.49236187244e-11
522 2.49236187244e-11
523 2.41295872172e-11
524 2.40110153982e-11
525 2.40110153982e-11
526 2.35886865596e-11
527 2.35886865596e-11
528 2.27848850898e-11
529 2.23949747635e-11
530 2.23074891892e-11
531 2.23074891892e-11
532 2.14193107695e-11
533 2.05657713082e-11
534 1.96824778698e-11
535 1.87307946931e-11
536 1.76942904773e-11
537 1.65889524339e-11
538 1.54574131273e-11
539 1.43689504739e-11
540 1.34030564425e-11
541 1.26427757152e-11
542 1.2161827101e-11
543 1.20099485912e-11
544 1.20099485912e-11
545 1.17097442853e-11
546 1.17097442853e-11
547 1.13375975275e-11
548 1.13375975275e-11
549 1.09463549336e-11
550 1.09463549336e-11
551 1.05448982879e-11
552 1.05022657237e-11
553 1.05022657237e-11
554 1.0325074129e-11
555 1.0325074129e-11
556 9.90896253938e-12
557 9.60920232274e-12
558 9.37605548756e-12
559 9.16067222079e-12
560 8.92352858273e-12
561 8.63753513158e-12
562 8.29603052921e-12
563 7.91011700585e-12
564 7.50732809252e-12
565 7.12052639074e-12
566 6.79234446466e-12
567 6.56052989711e-12
568 6.45572484359e-12
569 6.45572484359e-12
570 6.23234797104e-12
571 6.18216589032e-12
572 6.18216589032e-12
573 6.06004135761e-12
574 6.06004135761e-12
575 5.8655302837e-12
576 5.80202552669e-12
577 5.80202552669e-12
578 5.61151125567e-12
579 5.48405765244e-12
580 5.39390754284e-12
581 5.3064219685e-12
582 5.19451148762e-12
583 5.04085662101e-12
584 4.83257878159e-12
585 4.57323068304e-12
586 4.27435864481e-12
587 3.9586112166e-12
588 3.6517455726e-12
589 3.38440386827e-12
590 3.18411963462e-12
591 3.07176506453e-12
592 3.05888647745e-12
593 3.05888647745e-12
594 3.02469160829e-12
595 3.02469160829e-12
596 2.97495361679e-12
597 2.97495361679e-12
598 2.90301116479e-12
599 2.90301116479e-12
600 2.79909428968e-12
601 2.7591262608e-12
602 2.7591262608e-12
603 2.65254485043e-12
604 2.57394106029e-12
605 2.51043630328e-12
606 2.45004017074e-12
607 2.38253861085e-12
608 2.30082619623e-12
609 2.20534701612e-12
610 2.09476880286e-12
611 1.98063787593e-12
612 1.87139193031e-12
613 1.77724501782e-12
614 1.71018754713e-12
615 1.67688085639e-12
616 1.67688085639e-12
617 1.6142642778e-12
618 1.59827706625e-12
619 1.59827706625e-12
620 1.56763491077e-12
621 1.56763491077e-12
622 1.52100554374e-12
623 1.51212375954e-12
624 1.51212375954e-12
625 1.47348799828e-12
626 1.45217171621e-12
627 1.44195766438e-12
628 1.43263179098e-12
629 1.41531231179e-12
630 1.38333788868e-12
631 1.33493216481e-12
632 1.26654242649e-12
633 1.1857181903e-12
634 1.09423581307e-12
635 1.00186525742e-12
636 9.1704421834e-13
637 8.47766301604e-13
638 8.0069284536e-13
639 7.82041098546e-13
640 7.82041098546e-13
641 7.61168905683e-13
642 7.61168905683e-13
643 7.42073069659e-13
644 7.42073069659e-13
645 7.24309501265e-13
646 7.24309501265e-13
647 7.04769576032e-13
648 7.04769576032e-13
649 6.7990058028e-13
650 6.69686528454e-13
651 6.69686528454e-13
652 6.42597086653e-13
653 6.2172489379e-13
654 6.04405414606e-13
655 5.88862292261e-13
656 5.71542813077e-13
657 5.52446977053e-13
658 5.3335114103e-13
659 5.12923037377e-13
660 4.94271290563e-13
661 4.77839989799e-13
662 4.68514116392e-13
663 4.66293670343e-13
664 4.66293670343e-13
665 4.52082815627e-13
666 4.48974191158e-13
667 4.48974191158e-13
668 4.36983782492e-13
669 4.35651514863e-13
670 4.35651514863e-13
671 4.24549284617e-13
672 4.18776124889e-13
673 4.17887946469e-13
674 4.17443857259e-13
675 4.1433523279e-13
676 4.09450251482e-13
677 3.96571664396e-13
678 3.79252185212e-13
679 3.5571545709e-13
680 3.27737836869e-13
681 2.975397706e-13
682 2.6556534749e-13
683 2.3803181648e-13
684 2.14939177567e-13
685 1.99840144433e-13
686 1.92734717075e-13
687 1.92734717075e-13
688 1.88737914186e-13
689 1.88737914186e-13
690 1.86073378927e-13
691 1.86073378927e-13
692 1.86073378927e-13
693 1.7896795157e-13
694 1.7896795157e-13
695 1.73638881051e-13
696 1.73638881051e-13
697 1.66977542904e-13
698 1.66977542904e-13
699 1.66977542904e-13
700 1.62092561595e-13
701 1.59428026336e-13
702 1.57651669497e-13
703 1.57651669497e-13
704 1.54987134238e-13
705 1.53210777398e-13
706 1.4788170688e-13
707 1.42996725572e-13
708 1.37667655054e-13
709 1.33226762955e-13
710 1.28341781647e-13
711 1.26565424807e-13
712 1.25677246388e-13
713 1.25677246388e-13
714 1.22568621919e-13
715 1.20792265079e-13
716 1.20792265079e-13
717 1.1768364061e-13
718 1.16351372981e-13
719 1.15019105351e-13
720 1.15019105351e-13
721 1.12354570092e-13
722 1.08801856413e-13
723 1.05249142734e-13
724 1.01252339846e-13
725 9.54791801178e-14
726 9.05941988094e-14
727 8.43769498715e-14
728 7.81597009336e-14
729 7.23865412056e-14
730 6.57252030578e-14
731 6.12843109593e-14
732 5.81756864904e-14
733 5.55111512313e-14
734 5.55111512313e-14
735 5.41788836017e-14
736 5.41788836017e-14
737 5.28466159722e-14
738 5.28466159722e-14
739 5.19584375525e-14
740 5.19584375525e-14
741 5.01820807131e-14
742 5.01820807131e-14
743 4.92939022934e-14
744 4.92939022934e-14
745 4.88498130835e-14
746 4.7517545454e-14
747 4.7517545454e-14
748 4.66293670343e-14
749 4.48530101949e-14
750 4.35207425653e-14
751 4.17443857259e-14
752 4.13002965161e-14
753 3.95239396767e-14
754 3.73034936274e-14
755 3.68594044176e-14
756 3.50830475782e-14
757 3.37507799486e-14
758 3.28626015289e-14
759 3.28626015289e-14
760 3.15303338994e-14
761 3.15303338994e-14
762 3.15303338994e-14
763 3.06421554797e-14
764 3.06421554797e-14
765 3.01980662698e-14
766 3.01980662698e-14
767 3.01980662698e-14
768 2.93098878501e-14
769 2.93098878501e-14
770 2.88657986403e-14
771 2.79776202206e-14
772 2.79776202206e-14
773 2.6645352591e-14
774 2.6645352591e-14
775 2.53130849615e-14
776 2.30926389122e-14
777 2.17603712827e-14
778 1.99840144433e-14
779 1.86517468137e-14
780 1.64313007645e-14
781 1.59872115546e-14
782 1.59872115546e-14
783 1.55431223448e-14
784 1.55431223448e-14
785 1.55431223448e-14
786 1.50990331349e-14
787 1.50990331349e-14
788 1.50990331349e-14
789 1.50990331349e-14
790 1.50990331349e-14
791 1.50990331349e-14
792 1.50990331349e-14
793 1.50990331349e-14
794 1.46549439251e-14
795 1.37667655054e-14
796 1.28785870857e-14
797 1.1990408666e-14
798 1.11022302463e-14
799 1.11022302463e-14
800 1.02140518266e-14
801 9.7699626167e-15
802 9.7699626167e-15
803 9.7699626167e-15
804 9.7699626167e-15
805 9.7699626167e-15
806 9.32587340685e-15
807 8.43769498715e-15
808 8.43769498715e-15
809 8.43769498715e-15
810 8.43769498715e-15
811 7.9936057773e-15
812 7.9936057773e-15
813 7.54951656745e-15
814 7.54951656745e-15
815 7.54951656745e-15
816 7.54951656745e-15
817 7.54951656745e-15
818 7.54951656745e-15
819 7.1054273576e-15
820 7.1054273576e-15
821 7.1054273576e-15
822 7.1054273576e-15
823 7.1054273576e-15
824 6.2172489379e-15
825 6.2172489379e-15
826 6.2172489379e-15
827 5.3290705182e-15
828 4.88498130835e-15
829 4.4408920985e-15
830 4.4408920985e-15
831 4.4408920985e-15
832 4.4408920985e-15
833 4.4408920985e-15
834 4.4408920985e-15
835 3.99680288865e-15
836 3.99680288865e-15
837 3.99680288865e-15
838 3.99680288865e-15
839 3.99680288865e-15
840 3.99680288865e-15
841 3.99680288865e-15
842 3.5527136788e-15
843 3.5527136788e-15
844 3.5527136788e-15
845 3.5527136788e-15
846 3.10862446895e-15
847 3.10862446895e-15
848 2.6645352591e-15
849 2.6645352591e-15
850 2.6645352591e-15
851 2.6645352591e-15
852 2.6645352591e-15
853 2.6645352591e-15
854 2.22044604925e-15
855 1.7763568394e-15
856 1.7763568394e-15
857 1.7763568394e-15
858 1.33226762955e-15
859 1.33226762955e-15
860 1.33226762955e-15
861 1.33226762955e-15
862 1.33226762955e-15
863 1.33226762955e-15
864 1.33226762955e-15
865 1.33226762955e-15
866 1.33226762955e-15
867 1.33226762955e-15
868 1.33226762955e-15
869 4.4408920985e-16
870 4.4408920985e-16
871 4.4408920985e-16
872 4.4408920985e-16
873 4.4408920985e-16
874 4.4408920985e-16
875 4.4408920985e-16
876 4.4408920985e-16
877 4.4408920985e-16
878 4.4408920985e-16
879 4.4408920985e-16
880 4.4408920985e-16
881 4.4408920985e-16
882 4.4408920985e-16
883 4.4408920985e-16
884 4.4408920985e-16
885 4.4408920985e-16
886 4.4408920985e-16
887 4.4408920985e-16
888 4.4408920985e-16
889 4.4408920985e-16
890 4.4408920985e-16
891 4.4408920985e-16
892 4.4408920985e-16
893 4.4408920985e-16
894 4.4408920985e-16
895 4.4408920985e-16
896 4.4408920985e-16
897 0.0
898 0.0
899 0.0
900 0.0
901 0.0
902 0.0
903 0.0
904 0.0
905 0.0
906 0.0
907 0.0
908 0.0
909 0.0
910 0.0
911 0.0
912 0.0
913 0.0
914 0.0
915 0.0
916 0.0
917 0.0
918 0.0
919 0.0
920 0.0
921 0.0
922 0.0
923 0.0
924 0.0
925 0.0
926 0.0
927 0.0
928 0.0
929 0.0
930 0.0
931 0.0
932 0.0
933 0.0
934 0.0
935 0.0
936 0.0
937 0.0
938 0.0
939 0.0
940 0.0
941 0.0
942 0.0
943 0.0
944 0.0
945 0.0
946 0.0
947 0.0
948 0.0
949 0.0
950 0.0
951 0.0
952 0.0
953 0.0
954 0.0
955 0.0
956 0.0
957 0.0
958 0.0
959 0.0
960 0.0
961 0.0
962 0.0
963 0.0
964 0.0
965 0.0
966 0.0
967 0.0
968 0.0
969 0.0
970 0.0
971 0.0
972 0.0
973 0.0
974 0.0
975 0.0
976 0.0
977 0.0
978 0.0
979 0.0
980 0.0
981 0.0
982 0.0
983 0.0
984 0.0
985 0.0
986 0.0
987 0.0
988 0.0
989 0.0
990 0.0
991 0.0
992 0.0
993 0.0
994 0.0
995 0.0
996 0.0
997 0.0
998 0.0
999 0.0
1000 0.0


==> data/ncvxF_PG.dat <==
0 8898.41732964
1 3048.1428598
2 1651.61838572
3 1077.21423158
4 768.420620448
5 578.037872893
6 450.629801574
7 360.592268038
8 294.416269024
9 244.239318204
10 205.190187053
11 174.310072391
12 149.37580332
13 128.941702478
14 111.990554345
15 97.7807508792
16 85.7608610823
17 75.4983117534
18 66.722862479
19 59.1372711965
20 52.5742577773
21 46.871104935
22 41.8847147311
23 37.5172767593
24 33.661478763
25 30.286836691
26 27.3047766161
27 24.6506518089
28 22.2968155756
29 20.2049184686
30 18.3390112256
31 16.667048652
32 15.1678555781
33 13.8215483442
34 12.6106631839
35 11.5198989404
36 10.5358286488
37 9.64662465883
38 8.84176821477
39 8.1114805468
40 7.45114428724
41 6.8603371669
42 6.32043217922
43 5.82844733169
44 5.3798367843
45 4.97039148188
46 4.59630585247
47 4.25415767423
48 3.94087034994
49 3.65366930886
50 3.39002708218
51 3.14754469779
52 2.92113637494
53 2.71948581319
54 2.53527019329
55 2.36632600012
56 2.20911488721
57 2.06358708545
58 1.92892034052
59 1.80425865449
60 1.68878880242
61 1.58175556576
62 1.48246197074
63 1.39026335265
64 1.30455340287
65 1.22470791554
66 1.14884210859
67 1.08013680091
68 1.01633946724
69 0.956978957487
70 0.901673960781
71 0.850091501354
72 0.801933079178
73 0.756926857477
74 0.714820054607
75 0.675359166123
76 0.637233194062
77 0.602580890808
78 0.570180511306
79 0.539816078812
80 0.511325268408
81 0.484563490471
82 0.459389682348
83 0.434681348006
84 0.412378560231
85 0.39141062738
86 0.371660846305
87 0.353038127858
88 0.335460816128
89 0.318853157837
90 0.303143030657
91 0.288258815636
92 0.274121792155
93 0.26060743139
94 0.245361475506
95 0.233185186172
96 0.221873319866
97 0.211234176705
98 0.201174066105
99 0.191591368188
100 0.181379742601
101 0.172815580412
102 0.164793772895
103 0.157235363414
104 0.150096284571
105 0.143342712391
106 0.136946223369
107 0.130882017188
108 0.125128010496
109 0.119664280325
110 0.114472683931
111 0.109536581002
112 0.104840620348
113 0.100370569093
114 0.0961131700929
115 0.0920560172288
116 0.0881874396071
117 0.0844963848991
118 0.0809722878494
119 0.0776048987789
120 0.0743840173993
121 0.0712989904322
122 0.0683375184928
123 0.065481711005
124 0.0626787418558
125 0.0589910083195
126 0.0564163020765
127 0.0540357859441
128 0.0517914159057
129 0.0496645387162
130 0.0476439479782
131 0.0457213243694
132 0.0438898709148
133 0.0421437484914
134 0.0404777935018
135 0.038887356219
136 0.0373681985328
137 0.0359164242779
138 0.0345284289869
139 0.0332008619956
140 0.0319305968263
141 0.030714707351
142 0.0295504481398
143 0.0284352379262
144 0.0273666454534
145 0.0263423771801
146 0.0253602664633
147 0.0244182639336
148 0.0235144288468
149 0.0226469212412
150 0.0218139947658
151 0.021013990069
152 0.0202453286533
153 0.0195065071168
154 0.0187960917044
155 0.0181127131019
156 0.0174550613998
157 0.0168218811536
158 0.0162119664556
159 0.0156241559198
160 0.0150573274548
161 0.0145103926657
162 0.0139822906657
163 0.0134719809977
164 0.0129784352262
165 0.012500626552
166 0.0120375164495
167 0.0115880367356
168 0.0111510644322
169 0.010725384848
170 0.0103096345031
171 0.00990220751949
172 0.00950109071
173 0.00910354519712
174 0.00870540964669
175 0.00829925903666
176 0.00786759978236
177 0.00730223283973
178 0.00577905785241
179 0.00538133475226
180 0.00505221494103
181 0.00476200765967
182 0.00450025477402
183 0.00426129144013
184 0.00404137445309
185 0.00383778466509
186 0.00364844112375
187 0.00347169584476
188 0.00330621007423
189 0.00315087398478
190 0.00300475201435
191 0.00286704434197
192 0.00273705897229
193 0.00261419103003
194 0.00249790708849
195 0.00238773309497
196 0.00228324491888
197 0.00218406084633
198 0.00208983554312
199 0.00200025514137
200 0.00191503319776
201 0.00183390733587
202 0.00175663643147
203 0.00168299823345
204 0.00161278733728
205 0.00154581344661
206 0.00148189987214
207 0.00142088222746
208 0.0013626072897
209 0.0013069319988
210 0.00125372257434
211 0.00120285373258
212 0.00115420798946
213 0.00110767503761
214 0.00106315118759
215 0.00102053886495
216 0.000979746156252
217 0.00094068639793
218 0.000903277803026
219 0.000867443121433
220 0.000833109329883
221 0.000800207348455
222 0.000768671780807
223 0.000738440675649
224 0.000709455307345
225 0.000681659973746
226 0.000655001809592
227 0.000629430614038
228 0.000604898690973
229 0.000581360700997
230 0.000558773524024
231 0.000537096131573
232 0.000516289467939
233 0.000496316339487
234 0.000477141311417
235 0.000458730611367
236 0.000441052039344
237 0.000424074883464
238 0.000407769841057
239 0.000392108944737
240 0.000377065493054
241 0.000362613985403
242 0.000348730060864
243 0.000335390440698
244 0.000322572874256
245 0.000310256088027
246 0.000298419737639
247 0.000287044362595
248 0.000276111343574
249 0.000265602862105
250 0.000255501862478
251 0.000245792015737
252 0.000236457685623
253 0.000227483896344
254 0.000218856302051
255 0.00021056115793
256 0.000202585292787
257 0.000194916083058
258 0.000187541428146
259 0.000180449727006
260 0.000173629855911
261 0.000167071147328
262 0.00016076336983
263 0.000154696709001
264 0.000148861749274
265 0.000143249456628
266 0.000137851162143
267 0.000132658546307
268 0.000127663624086
269 0.000122858730688
270 0.000118236507987
271 0.000113789891579
272 0.000109512098431
273 0.000105396615102
274 0.000101437186486
275 9.76278050735e-05
276 9.39627006962e-05
277 9.04363307175e-05
278 8.70433706761e-05
279 8.37787053252e-05
280 8.0637420079e-05
281 7.76147928283e-05
282 7.47062861071e-05
283 7.19075396094e-05
284 6.92143630174e-05
285 6.66227291459e-05
286 6.41287673737e-05
287 6.17287573621e-05
288 5.94191230268e-05
289 5.7196426781e-05
290 5.50573640012e-05
291 5.29987577487e-05
292 5.10175536848e-05
293 4.91108152203e-05
294 4.7275718853e-05
295 4.55095497034e-05
296 4.38096972295e-05
297 4.21736511229e-05
298 4.05989973715e-05
299 3.90834144843e-05
300 3.7624669861e-05
301 3.622061632e-05
302 3.48691887653e-05
303 3.35684009829e-05
304 3.23163425708e-05
305 3.11111759874e-05
306 2.99511337283e-05
307 2.88345156014e-05
308 2.77596861258e-05
309 2.67250720283e-05
310 2.57291598285e-05
311 2.47704935457e-05
312 2.38476724661e-05
313 2.2959349026e-05
314 2.21042267556e-05
315 2.12810583227e-05
316 2.04886436372e-05
317 1.97258280448e-05
318 1.89915005797e-05
319 1.8284592294e-05
320 1.76040746465e-05
321 1.69489579567e-05
322 1.63182899224e-05
323 1.57111541901e-05
324 1.51266689814e-05
325 1.45639857783e-05
326 1.40222880525e-05
327 1.35007900468e-05
328 1.2998735607e-05
329 1.25153970516e-05
330 1.20500740928e-05
331 1.16020927967e-05
332 1.11708045751e-05
333 1.07555852367e-05
334 1.03558340472e-05
335 9.97097285582e-06
336 9.60044522147e-06
337 9.24371560806e-06
338 8.90026858169e-06
339 8.56960805828e-06
340 8.2512565629e-06
341 7.94475453469e-06
342 7.64965964928e-06
343 7.36554616099e-06
344 7.09200428428e-06
345 6.82863958978e-06
346 6.57507242074e-06
347 6.33093734637e-06
348 6.09588261291e-06
349 5.8695696401e-06
350 5.65167251487e-06
351 5.44187752416e-06
352 5.23988268908e-06
353 5.04539732482e-06
354 4.85814161921e-06
355 4.67784621794e-06
356 4.50425183995e-06
357 4.33710889114e-06
358 4.17617710369e-06
359 4.02122518706e-06
360 3.87203048913e-06
361 3.72837867468e-06
362 3.59006340789e-06
363 3.45688605963e-06
364 3.32865541264e-06
365 3.2051873875e-06
366 3.08630477086e-06
367 2.97183696452e-06
368 2.8616197314e-06
369 2.75549496154e-06
370 2.65331043847e-06
371 2.55491962342e-06
372 2.46018144257e-06
373 2.36896007655e-06
374 2.28112477085e-06
375 2.19654964351e-06
376 2.11511349946e-06
377 2.03669966448e-06
378 1.9611958062e-06
379 1.8884937778e-06
380 1.81848946124e-06
381 1.75108261224e-06
382 1.68617672314e-06
383 1.6236788758e-06
384 1.56349961289e-06
385 1.50555280642e-06
386 1.44975553162e-06
387 1.39602795457e-06
388 1.34429320475e-06
389 1.29447727915e-06
390 1.24650892142e-06
391 1.20031953044e-06
392 1.15584305416e-06
393 1.113015899e-06
394 1.07177683173e-06
395 1.03206690172e-06
396 9.9382934815e-07
397 9.57009518299e-07
398 9.21554792477e-07
399 8.87414508099e-07
400 8.54539884187e-07
401 8.22883953422e-07
402 7.92401494198e-07
403 7.63048964014e-07
404 7.34784437295e-07
405 7.07567550329e-07
406 6.81359435095e-07
407 6.56122669085e-07
408 6.31821218899e-07
409 6.08420390957e-07
410 5.85886778204e-07
411 5.64188215701e-07
412 5.43293733557e-07
413 5.23173508959e-07
414 5.03798828877e-07
415 4.8514204698e-07
416 4.67176541008e-07
417 4.49876678132e-07
418 4.33217777651e-07
419 4.17176073242e-07
420 4.01728681876e-07
421 3.86853570067e-07
422 3.72529521897e-07
423 3.5873610793e-07
424 3.45453658124e-07
425 3.32663231184e-07
426 3.20346588367e-07
427 3.08486169498e-07
428 2.97065064547e-07
429 2.86066990096e-07
430 2.75476268463e-07
431 2.65277801947e-07
432 2.55457054177e-07
433 2.46000027904e-07
434 2.36893243244e-07
435 2.28123721246e-07
436 2.19678966573e-07
437 2.11546943962e-07
438 2.03716065794e-07
439 1.96175174771e-07
440 1.88913526156e-07
441 1.81920774001e-07
442 1.75186955165e-07
443 1.68702479542e-07
444 1.62458106523e-07
445 1.5644494411e-07
446 1.50654425823e-07
447 1.45078304037e-07
448 1.39708637992e-07
449 1.34537778251e-07
450 1.29558362261e-07
451 1.24763298359e-07
452 1.20145758231e-07
453 1.15699168468e-07
454 1.11417195026e-07
455 1.07293743223e-07
456 1.03322939093e-07
457 9.94991333769e-08
458 9.58168793197e-08
459 9.22709353368e-08
460 8.88562539103e-08
461 8.55679731515e-08
462 8.24014145806e-08
463 7.93520680276e-08
464 7.6415595629e-08
465 7.3587816285e-08
466 7.08647056591e-08
467 6.8242389073e-08
468 6.57171326246e-08
469 6.32853436322e-08
470 6.09435613086e-08
471 5.86884536524e-08
472 5.6516811231e-08
473 5.44255427393e-08
474 5.24116745559e-08
475 5.04723409733e-08
476 4.86047810888e-08
477 4.68063383607e-08
478 4.50744543912e-08
479 4.34066658173e-08
480 4.1800598094e-08
481 4.02539681588e-08
482 3.87645742173e-08
483 3.73302997403e-08
484 3.59491023616e-08
485 3.46190165423e-08
486 3.33381522388e-08
487 3.21046877971e-08
488 3.09168686208e-08
489 2.97730036181e-08
490 2.86714669784e-08
491 2.76106906227e-08
492 2.65891686446e-08
493 2.56054457637e-08
494 2.46581239871e-08
495 2.37458559482e-08
496 2.2867342242e-08
497 2.20213376423e-08
498 2.1206636891e-08
499 2.04220800271e-08
500 1.9666554163e-08
501 1.89389823824e-08
502 1.82383326219e-08
503 1.75636047928e-08
504 1.6913843659e-08
505 1.62881237387e-08
506 1.5685555077e-08
507 1.5105281026e-08
508 1.45464764678e-08
509 1.40083464828e-08
510 1.34901281257e-08
511 1.29910815438e-08
512 1.25104988591e-08
513 1.20476966181e-08
514 1.16020175689e-08
515 1.11728262198e-08
516 1.07595150567e-08
517 1.03614938851e-08
518 9.97819959991e-09
519 9.60908419501e-09
520 9.25362586557e-09
521 8.91131746172e-09
522 8.58167314988e-09
523 8.26422530409e-09
524 7.9585196211e-09
525 7.66412489028e-09
526 7.38062100325e-09
527 7.107604727e-09
528 6.84468881573e-09
529 6.59149934634e-09
530 6.34767749474e-09
531 6.11287420682e-09
532 5.88675730384e-09
533 5.66900570931e-09
534 5.45930944895e-09
535 5.25737053891e-09
536 5.06290165347e-09
537 4.87562656915e-09
538 4.69528016467e-09
539 4.52160398012e-09
540 4.35435421053e-09
541 4.19329015955e-09
542 4.0381840094e-09
543 3.88881504776e-09
544 3.74497277633e-09
545 3.60645202591e-09
546 3.47305473269e-09
547 3.34459215878e-09
548 3.22088000715e-09
549 3.10174463891e-09
550 2.98701774426e-09
551 2.87653367792e-09
552 2.77013612049e-09
553 2.66767452572e-09
554 2.56900278828e-09
555 2.47398190822e-09
556 2.38247599427e-09
557 2.294353596e-09
558 2.20949125662e-09
559 2.12776818387e-09
560 2.04906802637e-09
561 1.97327887363e-09
562 1.90029236791e-09
563 1.83000592457e-09
564 1.76232006766e-09
565 1.69713754161e-09
566 1.63436597589e-09
567 1.57391610855e-09
568 1.51570267448e-09
569 1.45964262899e-09
570 1.40565559192e-09
571 1.35366517995e-09
572 1.30359723016e-09
573 1.25538290874e-09
574 1.20895160549e-09
575 1.16423626295e-09
576 1.12117692908e-09
577 1.07970876684e-09
578 1.03977404464e-09
579 1.00131725134e-09
580 9.6428331986e-10
581 9.28618515417e-10
582 8.94273544105e-10
583 8.61197779756e-10
584 8.29345481179e-10
585 7.98671795366e-10
586 7.69132757483e-10
587 7.40686179057e-10
588 7.1329120388e-10
589 6.86910528458e-10
590 6.61504184762e-10
591 6.37039754281e-10
592 6.13478601252e-10
593 5.90788307164e-10
594 5.6893867395e-10
595 5.47897283099e-10
596 5.27632604275e-10
597 5.08118436215e-10
598 4.89325024944e-10
599 4.71227945553e-10
600 4.53799664513e-10
601 4.37016201005e-10
602 4.20854018301e-10
603 4.05288247407e-10
604 3.90298904307e-10
605 3.75863784541e-10
606 3.61963348183e-10
607 3.48576723042e-10
608 3.35683481012e-10
609 3.23268967151e-10
610 3.11313197443e-10
611 2.99799740588e-10
612 2.88712165286e-10
613 2.78034484325e-10
614 2.67750710492e-10
615 2.57849741558e-10
616 2.48312925777e-10
617 2.39129160917e-10
618 2.30285124303e-10
619 2.21767937347e-10
620 2.13567385998e-10
621 2.05668371223e-10
622 1.98062011236e-10
623 1.9073675972e-10
624 1.83681958532e-10
625 1.76889614067e-10
626 1.70347735917e-10
627 1.64047442297e-10
628 1.57980739601e-10
629 1.52137857867e-10
630 1.46511247578e-10
631 1.41092915129e-10
632 1.35874866913e-10
633 1.30849109325e-10
634 1.26009869206e-10
635 1.21350485216e-10
636 1.16862075572e-10
637 1.12540643471e-10
638 1.08378195307e-10
639 1.0436940201e-10
640 1.00510266776e-10
641 9.67932400897e-11
642 9.32134369691e-11
643 8.9765972433e-11
644 8.64464055894e-11
645 8.32489632785e-11
646 8.0170980965e-11
647 7.72053532216e-11
648 7.43498596023e-11
649 7.16000592149e-11
650 6.89532875242e-11
651 6.6402883192e-11
652 6.39466257724e-11
653 6.15818507299e-11
654 5.93045612618e-11
655 5.71112046543e-11
656 5.49991163723e-11
657 5.2964743702e-11
658 5.10067543757e-11
659 4.91202634123e-11
660 4.73030503656e-11
661 4.5553782968e-11
662 4.3869352595e-11
663 4.22466506222e-11
664 4.06856770496e-11
665 3.91802146282e-11
666 3.77311515365e-11
667 3.63358232391e-11
668 3.49920092901e-11
669 3.36974892434e-11
670 3.24513749206e-11
671 3.12514458756e-11
672 3.00959257515e-11
673 2.89821500132e-11
674 2.79110068391e-11
675 2.68784994262e-11
676 2.58846277745e-11
677 2.49280596165e-11
678 2.40056863277e-11
679 2.3117507908e-11
680 2.2262636179e-11
681 2.14397388731e-11
682 2.06465955443e-11
683 1.98836502818e-11
684 1.91477944611e-11
685 1.84403603498e-11
686 1.77573511451e-11
687 1.71009872929e-11
688 1.64690483473e-11
689 1.58597579514e-11
690 1.52731161052e-11
691 1.47082346302e-11
692 1.41655576158e-11
693 1.3641088259e-11
694 1.31366029166e-11
695 1.26512134102e-11
696 1.2183143383e-11
697 1.1732392835e-11
698 1.1298517677e-11
699 1.08801856413e-11
700 1.04782849064e-11
701 1.0090150937e-11
702 9.71756008994e-12
703 9.35918009759e-12
704 9.0123464247e-12
705 8.67794724968e-12
706 8.35775892938e-12
707 8.04867283932e-12
708 7.75202124714e-12
709 7.46558370679e-12
710 7.18891612905e-12
711 6.92335078156e-12
712 6.66622312906e-12
713 6.42152997443e-12
714 6.18260997953e-12
715 5.95434812567e-12
716 5.73363578837e-12
717 5.52224932449e-12
718 5.31752419874e-12
719 5.12123676799e-12
720 4.93205476459e-12
721 4.74909001014e-12
722 4.57367477225e-12
723 4.40403269408e-12
724 4.24149604328e-12
725 4.08517664141e-12
726 3.93329813164e-12
727 3.78896913844e-12
728 3.64819285892e-12
729 3.51407791754e-12
730 3.38307160064e-12
731 3.25828253267e-12
732 3.13749026759e-12
733 3.02158298382e-12
734 2.91011659215e-12
735 2.80264700336e-12
736 2.69917421747e-12
737 2.59969823446e-12
738 2.50377496513e-12
739 2.41096032028e-12
740 2.32125429989e-12
741 2.2359891716e-12
742 2.15338857856e-12
743 2.07389661e-12
744 1.99751326591e-12
745 1.92290627865e-12
746 1.85185200507e-12
747 1.78301817755e-12
748 1.71818115291e-12
749 1.65334412827e-12
750 1.59339208494e-12
751 1.53432822003e-12
752 1.47704071196e-12
753 1.42197364994e-12
754 1.37001521239e-12
755 1.31894495325e-12
756 1.2714274078e-12
757 1.22346577314e-12
758 1.17861276294e-12
759 1.13464793117e-12
760 1.09334763465e-12
761 1.05204733813e-12
762 1.01252339846e-12
763 9.7610808325e-13
764 9.40136857253e-13
765 9.05941988094e-13
766 8.72191208146e-13
767 8.40216785036e-13
768 8.07798272717e-13
769 7.78488384867e-13
770 7.50066675437e-13
771 7.22089055216e-13
772 6.94999613415e-13
773 6.69242439244e-13
774 6.45261621912e-13
775 6.2172489379e-13
776 5.98632254878e-13
777 5.76871883595e-13
778 5.55555601522e-13
779 5.35127497869e-13
780 5.14255305006e-13
781 4.95603558193e-13
782 4.77839989799e-13
783 4.59632332195e-13
784 4.42756942221e-13
785 4.26769730666e-13
786 4.10782519111e-13
787 3.94795307557e-13
788 3.81028542051e-13
789 3.67261776546e-13
790 3.53495011041e-13
791 3.40172334745e-13
792 3.27737836869e-13
793 3.16191517413e-13
794 3.03312930328e-13
795 2.93098878501e-13
796 2.81996648255e-13
797 2.72226685638e-13
798 2.61568544602e-13
799 2.51798581985e-13
800 2.42916797788e-13
801 2.34479102801e-13
802 2.25597318604e-13
803 2.16271445197e-13
804 2.09166017839e-13
805 2.00284233642e-13
806 1.94066984704e-13
807 1.86517468137e-13
808 1.79412040779e-13
809 1.73194791842e-13
810 1.66089364484e-13
811 1.60760293966e-13
812 1.55431223448e-13
813 1.4832579609e-13
814 1.43440814782e-13
815 1.38555833473e-13
816 1.33670852165e-13
817 1.28341781647e-13
818 1.23012711128e-13
819 1.1857181903e-13
820 1.15019105351e-13
821 1.10578213253e-13
822 1.06137321154e-13
823 1.02584607475e-13
824 9.85878045867e-14
825 9.54791801178e-14
826 9.23705556488e-14
827 8.83737527602e-14
828 8.48210390814e-14
829 8.21565038223e-14
830 7.81597009336e-14
831 7.59392548844e-14
832 7.28306304154e-14
833 6.97220059465e-14
834 6.83897383169e-14
835 6.57252030578e-14
836 6.30606677987e-14
837 6.08402217495e-14
838 5.77315972805e-14
839 5.59552404411e-14
840 5.46229728116e-14
841 5.28466159722e-14
842 4.97379915032e-14
843 4.84057238737e-14
844 4.61852778244e-14
845 4.48530101949e-14
846 4.39648317752e-14
847 4.21884749358e-14
848 4.08562073062e-14
849 3.90798504668e-14
850 3.77475828373e-14
851 3.59712259979e-14
852 3.50830475782e-14
853 3.24185123191e-14
854 3.24185123191e-14
855 3.15303338994e-14
856 3.06421554797e-14
857 2.93098878501e-14
858 2.84217094304e-14
859 2.70894418009e-14
860 2.6645352591e-14
861 2.57571741713e-14
862 2.44249065418e-14
863 2.39808173319e-14
864 2.22044604925e-14
865 2.17603712827e-14
866 2.0872192863e-14
867 1.90958360236e-14
868 1.95399252334e-14
869 1.82076576039e-14
870 1.82076576039e-14
871 1.7763568394e-14
872 1.7763568394e-14
873 1.59872115546e-14
874 1.50990331349e-14
875 1.55431223448e-14
876 1.46549439251e-14
877 1.37667655054e-14
878 1.37667655054e-14
879 1.28785870857e-14
880 1.24344978758e-14
881 1.28785870857e-14
882 1.15463194561e-14
883 1.11022302463e-14
884 1.11022302463e-14
885 1.11022302463e-14
886 1.11022302463e-14
887 9.32587340685e-15
888 9.7699626167e-15
889 9.7699626167e-15
890 9.32587340685e-15
891 8.43769498715e-15
892 8.43769498715e-15
893 7.9936057773e-15
894 7.54951656745e-15
895 7.54951656745e-15
896 7.54951656745e-15
897 7.1054273576e-15
898 6.2172489379e-15
899 6.2172489379e-15
900 6.66133814775e-15
901 5.3290705182e-15
902 6.2172489379e-15
903 6.2172489379e-15
904 4.88498130835e-15
905 5.3290705182e-15
906 6.2172489379e-15
907 4.88498130835e-15
908 4.4408920985e-15
909 4.88498130835e-15
910 4.4408920985e-15
911 3.99680288865e-15
912 5.3290705182e-15
913 4.4408920985e-15
914 4.88498130835e-15
915 3.10862446895e-15
916 2.6645352591e-15
917 3.5527136788e-15
918 4.4408920985e-15
919 3.5527136788e-15
920 3.10862446895e-15
921 2.6645352591e-15
922 2.6645352591e-15
923 3.10862446895e-15
924 3.5527136788e-15
925 2.22044604925e-15
926 2.22044604925e-15
927 2.22044604925e-15
928 2.6645352591e-15
929 2.22044604925e-15
930 2.22044604925e-15
931 2.22044604925e-15
932 2.22044604925e-15
933 1.7763568394e-15
934 2.6645352591e-15
935 2.22044604925e-15
936 1.33226762955e-15
937 2.22044604925e-15
938 2.6645352591e-15
939 2.22044604925e-15
940 2.22044604925e-15
941 1.7763568394e-15
942 2.22044604925e-15
943 2.22044604925e-15
944 2.22044604925e-15
945 2.6645352591e-15
946 1.33226762955e-15
947 1.7763568394e-15
948 1.33226762955e-15
949 1.33226762955e-15
950 1.33226762955e-15
951 1.7763568394e-15
952 1.33226762955e-15
953 1.7763568394e-15
954 1.7763568394e-15
955 1.33226762955e-15
956 8.881784197e-16
957 1.7763568394e-15
958 8.881784197e-16
959 1.7763568394e-15
960 1.33226762955e-15
961 1.33226762955e-15
962 8.881784197e-16
963 2.22044604925e-15
964 8.881784197e-16
965 1.7763568394e-15
966 8.881784197e-16
967 8.881784197e-16
968 1.33226762955e-15
969 8.881784197e-16
970 4.4408920985e-16
971 4.4408920985e-16
972 8.881784197e-16
973 0.0
974 1.33226762955e-15
975 8.881784197e-16
976 1.33226762955e-15
977 8.881784197e-16
978 1.33226762955e-15
979 4.4408920985e-16
980 4.4408920985e-16
981 1.33226762955e-15
982 4.4408920985e-16
983 8.881784197e-16
984 4.4408920985e-16
985 8.881784197e-16
986 1.33226762955e-15
987 8.881784197e-16
988 8.881784197e-16
989 4.4408920985e-16
990 8.881784197e-16
991 8.881784197e-16
992 4.4408920985e-16
993 8.881784197e-16
994 4.4408920985e-16
995 4.4408920985e-16
996 4.4408920985e-16
997 4.4408920985e-16
998 1.33226762955e-15
999 8.881784197e-16
1000 8.881784197e-16


==> data/ncvx_FISTA.dat <==
0 4258.23866779
1 1665.43691862
2 884.064628683
3 481.985192039
4 275.490068221
5 162.281936708
6 97.1763706903
7 57.1606831755
8 34.3046061588
9 22.5062536915
10 15.444318311
11 11.3785752675
12 8.13081850374
13 5.18743572522
14 3.28490539519
15 3.09830472669
16 2.4438227341
17 1.69102727768
18 1.24885321738
19 0.995401367607
20 0.799051355673
21 0.590929066705
22 0.257569652783
23 0.173603208903
24 0.147199502832
25 0.15361023271
26 0.174662729542
27 0.192401360646
28 0.196014893051
29 0.183659244941
30 0.159368115951
31 0.129364998409
32 0.0993902887159
33 0.0733412589648
34 0.053074347388
35 0.0388743886102
36 0.0300846150992
37 0.025620541738
38 0.0242967675916
39 0.0249962611567
40 0.0267423574762
41 0.0287290079585
42 0.030341866354
43 0.0311763093642
44 0.0310420845841
45 0.0299436993514
46 0.0280362126294
47 0.0255674088226
48 0.0228213801551
49 0.020074302014
50 0.0175652861542
51 0.0154791432457
52 0.0139362872082
53 0.0129870068018
54 0.0126103341033
55 0.0127195060023
56 0.0131756719833
57 0.0138094953512
58 0.0144477664802
59 0.0149402655572
60 0.0151816260163
61 0.0151240009018
62 0.0147785177737
63 0.0142060966982
64 0.0135004416855
65 0.0127673521326
66 0.0121047279307
67 0.0115868800009
68 0.0112553540623
69 0.0111168622836
70 0.0111474855037
71 0.0113013207072
72 0.011521308117
73 0.0117500403218
74 0.0119387969884
75 0.0120536892542
76 0.0120784755368
77 0.0120142050685
78 0.0118762881947
79 0.0116898591863
80 0.0114843942143
81 0.0112884974117
82 0.0111256033419
83 0.0110111014651
84 0.010951107784
85 0.0109428325914
86 0.0109762600723
87 0.0110366955499
88 0.0111076657099
89 0.0111736761555
90 0.0112224241525
91 0.0112462068775
92 0.0112424269658
93 0.0112132494022
94 0.011164584735
95 0.0111046497443
96 0.0110423836816
97 0.0109859795802
98 0.0109417355427
99 0.0109133536618
100 0.0109017289761
101 0.0109051913516
102 0.0109201004773
103 0.0109416553039
104 0.010964766744
105 0.010984854407
106 0.0109984592048
107 0.0110036063391
108 0.0109998993384
109 0.0109883680754
110 0.0109711264572
111 0.0109509154404
112 0.0109306132685
113 0.0109127885257
114 0.0108993554607
115 0.0108913686869
116 0.0108889697153
117 0.0108914744927
118 0.010897572204
119 0.0109055931133
120 0.0109137981437
121 0.0109206451301
122 0.0109249951353
123 0.0109262350635
124 0.0109243077594
125 0.0109196554675
126 0.0109130948011
127 0.010905649658
128 0.0108983719583
129 0.0108921786363
130 0.0108877277094
131 0.010885347767
132 0.0108850254775
133 0.0108864463568
134 0.0108890764719
135 0.0108922679453
136 0.0108953695015
137 0.0108978247334
138 0.0108992446718
139 0.0108994467205
140 0.0108984580366
141 0.0108964870193
142 0.0108938709152
143 0.0108910101766
144 0.0108883009207
145 0.0108860757872
146 0.0108845610326
147 0.0108838543834
148 0.0108839245732
149 0.0108846301787
150 0.0108857527916
151 0.0108870380024
152 0.010888237249
153 0.0108891442193
154 0.0108896209941
155 0.0108896111546
156 0.0108891393105
157 0.0108882985735
158 0.0108872291337
159 0.0108860920828
160 0.0108850429022
161 0.0108842086174
162 0.0108836716548
163 0.0108834621127
164 0.0108835587187
165 0.0108838974119
166 0.010884385457
167 0.0108849183814
168 0.0108853968902
169 0.0108857412161
170 0.0108859010158
171 0.0108858597935
172 0.0108856337662
173 0.0108852659286
174 0.0108848167175
175 0.0108843530398
176 0.0108839374862
177 0.0108836193312
178 0.0108834284855
179 0.0108833729958
180 0.0108834400977
181 0.0108836002883
182 0.0108838134917
183 0.0108840361736
184 0.0108842282347
185 0.0108843586726
186 0.0108844092873
187 0.0108843760781
188 0.0108842683574
189 0.010884105954
190 0.0108839151216
191 0.0108837239022
192 0.0108835576996
193 0.0108834357081
194 0.0108833686461
195 0.0108833580035
196 0.0108833967603
197 0.0108834713161
198 0.0108835642158
199 0.0108836571764
200 0.0108837339272
201 0.010883782453
202 0.0108837963629
203 0.0108837752672
204 0.0108837242088
205 0.0108836523318
206 0.0108835710688
207 0.0108834921698
208 0.0108834258884
209 0.0108833795827
210 0.0108833569003
211 0.0108833576083
212 0.0108833780292
213 0.0108834119515
214 0.0108834518294
215 0.0108834900586
216 0.0108835201286
217 0.0108835374891
218 0.01088354003
219 0.0108835281426
220 0.0108835043969
221 0.0108834729229
222 0.0108834386222
223 0.0108834063446
224 0.0108833801602
225 0.0108833628245
226 0.0108833554991
227 0.0108833577415
228 0.0108833677393
229 0.0108833827251
230 0.0108833994937
231 0.0108834149296
232 0.010883426466
233 0.0108834324134
234 0.0108834321205
235 0.0108834259626
236 0.0108834151759
237 0.0108834015799
238 0.0108833872415
239 0.0108833741364
240 0.010883363861
241 0.0108833574308
242 0.0108833551879
243 0.0108833568199
244 0.0108833614748
245 0.0108833679452
246 0.0108833748869
247 0.0108833810352
248 0.0108833853859
249 0.010883387319
250 0.0108833866514
251 0.0108833836178
252 0.0108833787919
253 0.0108833729637
254 0.0108833669979
255 0.0108833616956
256 0.0108833576798
257 0.0108833553202
258 0.0108833547032
259 0.0108833556487
260 0.0108833577644
261 0.0108833605271
262 0.0108833633746
263 0.0108833657947
264 0.0108833673968
265 0.0108833679581
266 0.0108833674395
267 0.0108833659722
268 0.0108833638201
269 0.0108833613258
270 0.0108833588507
271 0.0108833567183
272 0.0108833551687
273 0.0108833543314
274 0.0108833542168
275 0.0108833547266
276 0.0108833556805
277 0.0108833568515
278 0.0108833580051
279 0.0108833589357
280 0.0108833594946
281 0.0108833596065
282 0.0108833592733
283 0.0108833585658
284 0.0108833576056
285 0.0108833565413
286 0.0108833555228
287 0.0108833546789
288 0.010883354099
289 0.0108833538244
290 0.0108833538461
291 0.0108833541122
292 0.0108833545394
293 0.0108833550295
294 0.0108833554859
295 0.0108833558278
296 0.010883356001
297 0.0108833559837
298 0.010883355786
299 0.0108833554454
300 0.0108833550177
301 0.010883354567
302 0.0108833541547
303 0.0108833538304
304 0.0108833536254
305 0.01088335355
306 0.0108833535937
307 0.0108833537293
308 0.0108833539187
309 0.0108833541197
310 0.0108833542932
311 0.0108833544086
312 0.0108833544481
313 0.0108833544073
314 0.0108833542955
315 0.0108833541319
316 0.0108833539423
317 0.0108833537539
318 0.0108833535912
319 0.0108833534724
320 0.0108833534072
321 0.0108833533961
322 0.0108833534315
323 0.0108833534993
324 0.0108833535821
325 0.0108833536621
326 0.0108833537239
327 0.0108833537567
328 0.0108833537554
329 0.0108833537211
330 0.0108833536598
331 0.0108833535816
332 0.0108833534981
333 0.0108833534207
334 0.0108833533589
335 0.0108833533187
336 0.0108833533024
337 0.0108833533083
338 0.0108833533315
339 0.0108833533648
340 0.0108833534004
341 0.0108833534309
342 0.0108833534505
343 0.0108833534557
344 0.0108833534459
345 0.0108833534228
346 0.0108833533901
347 0.0108833533529
348 0.0108833533164
349 0.0108833532853
350 0.010883353263
351 0.0108833532514
352 0.0108833532503
353 0.0108833532581
354 0.0108833532719
355 0.010883353288
356 0.0108833533031
357 0.010883353314
358 0.0108833533187
359 0.0108833533165
360 0.0108833533076
361 0.0108833532935
362 0.0108833532764
363 0.0108833532587
364 0.0108833532429
365 0.0108833532307
366 0.0108833532234
367 0.0108833532212
368 0.0108833532237
369 0.0108833532296
370 0.0108833532373
371 0.0108833532451
372 0.0108833532513
373 0.0108833532549
374 0.0108833532551
375 0.0108833532519
376 0.0108833532457
377 0.0108833532377
378 0.0108833532288
379 0.0108833532204
380 0.0108833532135
381 0.010883353209
382 0.0108833532069
383 0.0108833532074
384 0.0108833532099
385 0.0108833532137
386 0.0108833532179
387 0.0108833532216
388 0.0108833532242
389 0.0108833532252
390 0.0108833532243
391 0.0108833532218
392 0.010883353218
393 0.0108833532136
394 0.010883353209
395 0.010883353205
396 0.010883353202
397 0.0108833532004
398 0.0108833532
399 0.0108833532009
400 0.0108833532027
401 0.010883353205
402 0.0108833532072
403 0.010883353209
404 0.0108833532101
405 0.0108833532102
406 0.0108833532094
407 0.0108833532078
408 0.0108833532056
409 0.0108833532032
410 0.0108833532008
411 0.0108833531989
412 0.0108833531976
413 0.0108833531971
414 0.0108833531972
415 0.0108833531979
416 0.010883353199
417 0.0108833532003
418 0.0108833532015
419 0.0108833532023
420 0.0108833532027
421 0.0108833532027
422 0.0108833532021
423 0.0108833532011
424 0.0108833531999
425 0.0108833531987
426 0.0108833531975
427 0.0108833531966
428 0.010883353196
429 0.0108833531958
430 0.010883353196
431 0.0108833531965
432 0.0108833531971
433 0.0108833531978
434 0.0108833531984
435 0.0108833531988
436 0.010883353199
437 0.0108833531989
438 0.0108833531986
439 0.010883353198
440 0.0108833531974
441 0.0108833531967
442 0.0108833531961
443 0.0108833531957
444 0.0108833531954
445 0.0108833531954
446 0.0108833531955
447 0.0108833531958
448 0.0108833531961
449 0.0108833531965
450 0.0108833531968
451 0.010883353197
452 0.0108833531971
453 0.010883353197
454 0.0108833531968
455 0.0108833531965
456 0.0108833531962
457 0.0108833531958
458 0.0108833531956
459 0.0108833531954
460 0.0108833531952
461 0.0108833531952
462 0.0108833531953
463 0.0108833531955
464 0.0108833531957
465 0.0108833531958
466 0.010883353196
467 0.0108833531961
468 0.0108833531961
469 0.0108833531961
470 0.010883353196
471 0.0108833531958
472 0.0108833531957
473 0.0108833531955
474 0.0108833531953
475 0.0108833531952
476 0.0108833531952
477 0.0108833531952
478 0.0108833531952
479 0.0108833531953
480 0.0108833531954
481 0.0108833531955
482 0.0108833531956
483 0.0108833531956
484 0.0108833531957
485 0.0108833531956
486 0.0108833531956
487 0.0108833531955
488 0.0108833531954
489 0.0108833531953
490 0.0108833531953
491 0.0108833531952
492 0.0108833531952
493 0.0108833531952
494 0.0108833531952
495 0.0108833531952
496 0.0108833531953
497 0.0108833531953
498 0.0108833531954
499 0.0108833531954
500 0.0108833531954
501 0.0108833531954
502 0.0108833531954
503 0.0108833531953
504 0.0108833531953
505 0.0108833531952
506 0.0108833531952
507 0.0108833531952
508 0.0108833531952
509 0.0108833531952
510 0.0108833531952
511 0.0108833531952
512 0.0108833531952
513 0.0108833531952
514 0.0108833531953
515 0.0108833531953
516 0.0108833531953
517 0.0108833531953
518 0.0108833531953
519 0.0108833531952
520 0.0108833531952
521 0.0108833531952
522 0.0108833531952
523 0.0108833531952
524 0.0108833531952
525 0.0108833531952
526 0.0108833531952
527 0.0108833531952
528 0.0108833531952
529 0.0108833531952
530 0.0108833531952
531 0.0108833531952
532 0.0108833531952
533 0.0108833531952
534 0.0108833531952
535 0.0108833531952
536 0.0108833531952
537 0.0108833531952
538 0.0108833531952
539 0.0108833531952
540 0.0108833531952
541 0.0108833531952
542 0.0108833531952
543 0.0108833531952
544 0.0108833531952
545 0.0108833531952
546 0.0108833531952
547 0.0108833531952
548 0.0108833531952
549 0.0108833531952
550 0.0108833531952
551 0.0108833531952
552 0.0108833531952
553 0.0108833531952
554 0.0108833531952
555 0.0108833531952
556 0.0108833531952
557 0.0108833531952
558 0.0108833531952
559 0.0108833531952
560 0.0108833531952
561 0.0108833531952
562 0.0108833531952
563 0.0108833531952
564 0.0108833531952
565 0.0108833531952
566 0.0108833531952
567 0.0108833531952
568 0.0108833531952
569 0.0108833531952
570 0.0108833531952
571 0.0108833531952
572 0.0108833531952
573 0.0108833531952
574 0.0108833531951
575 0.0108833531952
576 0.0108833531952
577 0.0108833531952
578 0.0108833531952
579 0.0108833531952
580 0.0108833531952
581 0.0108833531952
582 0.0108833531952
583 0.0108833531952
584 0.0108833531952
585 0.0108833531952
586 0.0108833531952
587 0.0108833531952
588 0.0108833531952
589 0.0108833531952
590 0.0108833531951
591 0.0108833531952
592 0.0108833531952
593 0.0108833531952
594 0.0108833531952
595 0.0108833531952
596 0.0108833531952
597 0.0108833531952
598 0.0108833531952
599 0.0108833531952
600 0.0108833531952
601 0.0108833531952
602 0.0108833531952
603 0.0108833531952
604 0.0108833531951
605 0.0108833531952
606 0.0108833531952
607 0.0108833531952
608 0.0108833531952
609 0.0108833531952
610 0.0108833531952
611 0.0108833531952
612 0.0108833531952
613 0.0108833531952
614 0.0108833531951
615 0.0108833531952
616 0.0108833531952
617 0.0108833531952
618 0.0108833531952
619 0.0108833531952
620 0.0108833531952
621 0.0108833531952
622 0.0108833531952
623 0.0108833531952
624 0.0108833531952
625 0.0108833531952
626 0.0108833531952
627 0.0108833531952
628 0.0108833531952
629 0.0108833531952
630 0.0108833531952
631 0.0108833531952
632 0.0108833531952
633 0.0108833531952
634 0.0108833531952
635 0.0108833531952
636 0.0108833531952
637 0.0108833531952
638 0.0108833531952
639 0.0108833531952
640 0.0108833531952
641 0.0108833531952
642 0.0108833531952
643 0.0108833531952
644 0.0108833531951
645 0.0108833531952
646 0.0108833531951
647 0.0108833531952
648 0.0108833531952
649 0.0108833531952
650 0.0108833531952
651 0.0108833531952
652 0.0108833531952
653 0.0108833531951
654 0.0108833531952
655 0.0108833531952
656 0.0108833531952
657 0.0108833531952
658 0.0108833531952
659 0.0108833531952
660 0.0108833531952
661 0.0108833531951
662 0.0108833531952
663 0.0108833531952
664 0.0108833531952
665 0.0108833531952
666 0.0108833531952
667 0.0108833531952
668 0.0108833531952
669 0.0108833531952
670 0.0108833531952
671 0.0108833531951
672 0.0108833531952
673 0.0108833531952
674 0.0108833531952
675 0.0108833531952
676 0.0108833531951
677 0.0108833531952
678 0.0108833531952
679 0.0108833531952
680 0.0108833531951
681 0.0108833531952
682 0.0108833531952
683 0.0108833531952
684 0.0108833531952
685 0.0108833531952
686 0.0108833531951
687 0.0108833531952
688 0.0108833531952
689 0.0108833531952
690 0.0108833531952
691 0.0108833531952
692 0.0108833531952
693 0.0108833531952
694 0.0108833531952
695 0.0108833531952
696 0.0108833531952
697 0.0108833531952
698 0.0108833531951
699 0.0108833531952
700 0.0108833531952
701 0.0108833531952
702 0.0108833531952
703 0.0108833531952
704 0.0108833531952
705 0.0108833531952
706 0.0108833531952
707 0.0108833531952
708 0.0108833531952
709 0.0108833531952
710 0.0108833531952
711 0.0108833531952
712 0.0108833531952
713 0.0108833531952
714 0.0108833531952
715 0.0108833531952
716 0.0108833531952
717 0.0108833531952
718 0.0108833531952
719 0.0108833531952
720 0.0108833531952
721 0.0108833531952
722 0.0108833531952
723 0.0108833531952
724 0.0108833531952
725 0.0108833531951
726 0.0108833531952
727 0.0108833531952
728 0.0108833531952
729 0.0108833531952
730 0.0108833531952
731 0.0108833531952
732 0.0108833531952
733 0.0108833531952
734 0.0108833531952
735 0.0108833531952
736 0.0108833531952
737 0.0108833531952
738 0.0108833531952
739 0.0108833531952
740 0.0108833531951
741 0.0108833531952
742 0.0108833531952
743 0.0108833531952
744 0.0108833531952
745 0.0108833531952
746 0.0108833531952
747 0.0108833531952
748 0.0108833531951
749 0.0108833531952
750 0.0108833531951
751 0.0108833531952
752 0.0108833531952
753 0.0108833531952
754 0.0108833531952
755 0.0108833531952
756 0.0108833531952
757 0.0108833531952
758 0.0108833531952
759 0.0108833531952
760 0.0108833531952
761 0.0108833531952
762 0.0108833531952
763 0.0108833531952
764 0.0108833531952
765 0.0108833531952
766 0.0108833531952
767 0.0108833531952
768 0.0108833531952
769 0.0108833531952
770 0.0108833531952
771 0.0108833531952
772 0.0108833531952
773 0.0108833531952
774 0.0108833531951
775 0.0108833531952
776 0.0108833531952
777 0.0108833531952
778 0.0108833531952
779 0.0108833531952
780 0.0108833531952
781 0.0108833531952
782 0.0108833531952
783 0.0108833531952
784 0.0108833531952
785 0.0108833531952
786 0.0108833531952
787 0.0108833531952
788 0.0108833531952
789 0.0108833531952
790 0.0108833531952
791 0.0108833531952
792 0.0108833531952
793 0.0108833531951
794 0.0108833531952
795 0.0108833531952
796 0.0108833531952
797 0.0108833531951
798 0.0108833531952
799 0.0108833531952
800 0.0108833531952
801 0.0108833531952
802 0.0108833531952
803 0.0108833531952
804 0.0108833531952
805 0.0108833531952
806 0.0108833531952
807 0.0108833531952
808 0.0108833531952
809 0.0108833531952
810 0.0108833531952
811 0.0108833531952
812 0.0108833531952
813 0.0108833531952
814 0.0108833531952
815 0.0108833531952
816 0.0108833531951
817 0.0108833531952
818 0.0108833531952
819 0.0108833531952
820 0.0108833531952
821 0.0108833531952
822 0.0108833531952
823 0.0108833531952
824 0.0108833531952
825 0.0108833531952
826 0.0108833531952
827 0.0108833531952
828 0.0108833531952
829 0.0108833531952
830 0.0108833531952
831 0.0108833531952
832 0.0108833531952
833 0.0108833531952
834 0.0108833531952
835 0.0108833531952
836 0.0108833531952
837 0.0108833531952
838 0.0108833531952
839 0.0108833531952
840 0.0108833531952
841 0.0108833531952
842 0.0108833531952
843 0.0108833531952
844 0.0108833531952
845 0.0108833531952
846 0.0108833531952
847 0.0108833531952
848 0.0108833531952
849 0.0108833531952
850 0.0108833531952
851 0.0108833531952
852 0.0108833531952
853 0.0108833531952
854 0.0108833531952
855 0.0108833531952
856 0.0108833531952
857 0.0108833531952
858 0.0108833531952
859 0.0108833531952
860 0.0108833531952
861 0.0108833531952
862 0.0108833531952
863 0.0108833531952
864 0.0108833531952
865 0.0108833531952
866 0.0108833531952
867 0.0108833531952
868 0.0108833531952
869 0.0108833531952
870 0.0108833531952
871 0.0108833531952
872 0.0108833531952
873 0.0108833531952
874 0.0108833531952
875 0.0108833531952
876 0.0108833531952
877 0.0108833531952
878 0.0108833531952
879 0.0108833531952
880 0.0108833531952
881 0.0108833531952
882 0.0108833531952
883 0.0108833531952
884 0.0108833531952
885 0.0108833531952
886 0.0108833531952
887 0.0108833531952
888 0.0108833531952
889 0.0108833531952
890 0.0108833531952
891 0.0108833531952
892 0.0108833531952
893 0.0108833531952
894 0.0108833531952
895 0.0108833531952
896 0.0108833531952
897 0.0108833531951
898 0.0108833531952
899 0.0108833531952
900 0.0108833531952
901 0.0108833531952
902 0.0108833531952
903 0.0108833531952
904 0.0108833531952
905 0.0108833531952
906 0.0108833531952
907 0.0108833531952
908 0.0108833531952
909 0.0108833531952
910 0.0108833531952
911 0.0108833531952
912 0.0108833531952
913 0.0108833531952
914 0.0108833531952
915 0.0108833531952
916 0.0108833531952
917 0.0108833531952
918 0.0108833531952
919 0.0108833531952
920 0.0108833531952
921 0.0108833531951
922 0.0108833531952
923 0.0108833531952
924 0.0108833531952
925 0.0108833531952
926 0.0108833531952
927 0.0108833531952
928 0.0108833531952
929 0.0108833531952
930 0.0108833531952
931 0.0108833531952
932 0.0108833531952
933 0.0108833531952
934 0.0108833531952
935 0.0108833531952
936 0.0108833531952
937 0.0108833531952
938 0.0108833531952
939 0.0108833531952
940 0.0108833531952
941 0.0108833531952
942 0.0108833531952
943 0.0108833531952
944 0.0108833531952
945 0.0108833531952
946 0.0108833531952
947 0.0108833531951
948 0.0108833531952
949 0.0108833531952
950 0.0108833531952
951 0.0108833531952
952 0.0108833531952
953 0.0108833531952
954 0.0108833531952
955 0.0108833531952
956 0.0108833531952
957 0.0108833531952
958 0.0108833531951
959 0.0108833531952
960 0.0108833531952
961 0.0108833531952
962 0.0108833531952
963 0.0108833531952
964 0.0108833531952
965 0.0108833531952
966 0.0108833531952
967 0.0108833531952
968 0.0108833531952
969 0.0108833531952
970 0.0108833531952
971 0.0108833531952
972 0.0108833531952
973 0.0108833531952
974 0.0108833531952
975 0.0108833531952
976 0.0108833531952
977 0.0108833531952
978 0.0108833531952
979 0.0108833531952
980 0.0108833531952
981 0.0108833531952
982 0.0108833531952
983 0.0108833531952
984 0.0108833531952
985 0.0108833531952
986 0.0108833531952
987 0.0108833531952
988 0.0108833531952
989 0.0108833531952
990 0.0108833531952
991 0.0108833531952
992 0.0108833531952
993 0.0108833531952
994 0.0108833531952
995 0.0108833531952
996 0.0108833531952
997 0.0108833531952
998 0.0108833531951
999 0.0108833531952
1000 0.0108833531952

